Multi-agent assignment via state augmented reinforcement learning

We address the conflicting requirements of a multi-agent assignment problem through constrained reinforcement learning, emphasizing the inadequacy of standard regularization techniques for this purpose. Instead, we recur to a state augmentation approach in which the oscillation of dual variables is exploited by agents to alternate between tasks. In addition, we coordinate the actions of the multiple agents acting on their local states through these multipliers, which are gossiped through a communication network, eliminating the need to access other agent states. By these means, we propose a distributed multi-agent assignment protocol with theoretical feasibility guarantees that we corroborate in a monitoring numerical experiment.

==> dataCommunication.dat <==
1,0,0
101,0,0
201,0,0
301,0,0
401,0,0
501,0,0
601,0,0
701,0,0
801,0,0
901,0,0
1001,0,0
1101,0,0
1201,0,0
1301,0,0
1401,0,0
1501,0,0
1601,0,0
1701,0,0
1801,0,0
1901,0,0
2001,0,0
2101,0,0
2201,0,0
2301,0,0
2401,0,0
2501,0,0
2601,0,0
2701,0,0
2801,0,0
2901,0,0
3001,0,0
3101,1,0.030635
3201,1,0.060918
3301,1,0.089367
3401,1,0.11614
3501,1,0.14139
3601,1,0.16523
3701,1,0.18779
3801,1,0.20916
3901,1,0.22943
4001,1,0.24869
4101,1,0.26701
4201,1,0.28446
4301,1,0.30109
4401,1,0.31697
4501,1,0.33215
4601,1,0.34666
4701,1,0.36056
4801,1,0.37388
4901,1,0.38666
5001,1,0.39892
5101,0,0.39228
5201,0,0.38473
5301,0,0.37748
5401,0,0.37049
5501,0,0.36375
5601,0,0.35726
5701,0,0.35099
5801,0,0.34494
5901,0,0.3391
6001,0,0.33344
6101,0,0.32798
6201,0,0.32269
6301,0,0.31757
6401,0,0.31261
6501,0,0.3078
6601,0,0.30314
6701,0,0.29861
6801,0,0.29422
6901,0,0.28996
7001,0,0.28582
7101,0,0.28179
7201,0,0.27788
7301,0,0.27407
7401,0,0.27037
7501,0,0.26676
7601,0,0.26325
7701,0,0.25984
7801,0,0.25651
7901,0,0.25326
8001,0,0.25009
8101,0,0.24701
8201,0,0.24399
8301,0,0.24106
8401,0,0.23819
8501,0,0.23538
8601,0,0.23265
8701,0,0.22997
8801,0,0.22736
8901,0,0.22481
9001,0,0.22231
9101,0,0.21987
9201,0,0.21748
9301,0,0.21514
9401,0,0.21285
9501,0,0.21061
9601,0,0.20842
9701,0,0.20627
9801,0,0.20416
9901,0,0.2021
10001,0,0.20008
10101,0,0.1981
10201,0,0.19616
10301,0,0.19425
10401,0,0.19239
10501,0,0.19055
10601,0,0.18876
10701,0,0.18699
10801,0,0.18526
10901,0,0.18356
11001,0,0.18189
11101,0,0.18025
11201,0,0.17864
11301,0,0.17706
11401,0,0.17551
11501,0,0.17398
11601,0,0.17249
11701,0,0.17101
11801,0,0.16956
11901,0,0.16814
12001,0,0.16674
12101,1,0.17304
12201,1,0.17982
12301,1,0.18649
12401,1,0.19305
12501,1,0.1995
12601,1,0.20586
12701,1,0.21211
12801,1,0.21826
12901,1,0.22432
13001,1,0.23029
13101,1,0.23617
13201,1,0.24195
13301,1,0.24765
13401,1,0.25326
13501,1,0.2588
13601,1,0.26425
13701,1,0.26962
13801,1,0.27491
13901,1,0.28012
14001,1,0.28527
14101,0,0.28558
14201,0,0.28526
14301,0,0.28495
14401,0,0.28436
14501,0,0.28336
14601,0,0.28279
14701,0,0.28189
14801,0,0.28187
14901,0,0.28159
15001,0,0.28145
15101,0,0.27958
15201,0,0.27774
15301,0,0.27593
15401,0,0.27414
15501,0,0.27237
15601,0,0.27062
15701,0,0.2689
15801,0,0.2672
15901,0,0.26552
16001,0,0.26386
16101,1,0.268
16201,1,0.27251
16301,1,0.27698
16401,1,0.28139
16501,1,0.28574
16601,1,0.29004
16701,1,0.29429
16801,1,0.29849
16901,1,0.30264
17001,1,0.30675
17101,1,0.3108
17201,1,0.31481
17301,1,0.31877
17401,1,0.32268
17501,1,0.32655
17601,1,0.33038
17701,1,0.33416
17801,1,0.3379
17901,1,0.3416
18001,1,0.34526
18101,1,0.34888
18201,1,0.35245
18301,1,0.35599
18401,1,0.35949
18501,1,0.36295
18601,1,0.36638
18701,1,0.36977
18801,1,0.37312
18901,1,0.37644
19001,1,0.37972
19101,0,0.37794
19201,0,0.37597
19301,0,0.37402
19401,0,0.37209
19501,0,0.37019
19601,0,0.3683
19701,0,0.36643
19801,0,0.36458
19901,0,0.36275
20001,0,0.36093
20101,1,0.36386
20201,1,0.36701
20301,1,0.37013
20401,1,0.37322
20501,1,0.37627
20601,1,0.3793
20701,1,0.3823
20801,1,0.38527
20901,1,0.38821
21001,1,0.39112
21101,0,0.3897
21201,0,0.38786
21301,0,0.38604
21401,0,0.38423
21501,0,0.38245
21601,0,0.38068
21701,0,0.37892
21801,0,0.37718
21901,0,0.37546
22001,0,0.37376
22101,0,0.37234
22201,0,0.37066
22301,0,0.369
22401,0,0.36735
22501,0,0.36572
22601,0,0.3641
22701,0,0.3625
22801,0,0.36091
22901,0,0.35933
23001,0,0.35777
23101,0,0.35635
23201,0,0.35481
23301,0,0.35329
23401,0,0.35178
23501,0,0.35028
23601,0,0.3488
23701,0,0.34733
23801,0,0.34587
23901,0,0.34442
24001,0,0.34299
24101,0,0.34156
24201,0,0.34015
24301,0,0.33875
24401,0,0.33736
24501,0,0.33599
24601,0,0.33462
24701,0,0.33327
24801,0,0.33192
24901,0,0.33059
25001,0,0.32927
25101,0,0.32796
25201,0,0.32665
25301,0,0.32536
25401,0,0.32408
25501,0,0.32281
25601,0,0.32155
25701,0,0.3203
25801,0,0.31906
25901,0,0.31783
26001,0,0.3166
26101,1,0.31907
26201,1,0.32167
26301,1,0.32425
26401,1,0.32681
26501,1,0.32935
26601,1,0.33187
26701,1,0.33437
26801,1,0.33685
26901,1,0.33932
27001,1,0.34177
27101,0,0.34091
27201,0,0.33966
27301,0,0.33841
27401,0,0.33718
27501,0,0.33595
27601,0,0.33473
27701,0,0.33353
27801,0,0.33233
27901,0,0.33114
28001,0,0.32995
28101,0,0.32878
28201,0,0.32761
28301,0,0.32645
28401,0,0.32531
28501,0,0.32416
28601,0,0.32303
28701,0,0.32191
28801,0,0.32079
28901,0,0.31968
29001,0,0.31858
29101,0,0.31765
29201,0,0.31656
29301,0,0.31548
29401,0,0.31441
29501,0,0.31335
29601,0,0.31229
29701,0,0.31124
29801,0,0.31019
29901,0,0.30915
30001,0,0.30812
30101,0,0.3071
30201,0,0.30608
30301,0,0.30507
30401,0,0.30407
30501,0,0.30307
30601,0,0.30208
30701,0,0.3011
30801,0,0.30012
30901,0,0.29915
31001,0,0.29818
31101,1,0.30018
31201,1,0.30243
31301,1,0.30465
31401,1,0.30687
31501,1,0.30907
31601,1,0.31126
31701,1,0.31343
31801,1,0.31559
31901,1,0.31773
32001,1,0.31987
32101,0,0.31927
32201,0,0.31828
32301,0,0.3173
32401,0,0.31632
32501,0,0.31534
32601,0,0.31438
32701,0,0.31342
32801,0,0.31246
32901,0,0.31151
33001,0,0.31057
33101,1,0.31256
33201,1,0.31463
33301,1,0.31669
33401,1,0.31873
33501,1,0.32077
33601,1,0.32279
33701,1,0.3248
33801,1,0.3268
33901,1,0.32878
34001,1,0.33075
34101,1,0.33272
34201,1,0.33467
34301,1,0.33661
34401,1,0.33854
34501,1,0.34045
34601,1,0.34236
34701,1,0.34426
34801,1,0.34614
34901,1,0.34801
35001,1,0.34988
35101,0,0.34971
35201,0,0.34919
35301,1,0.34866
35401,0,0.34821
35501,0,0.34774
35601,0,0.34735
35701,0,0.34725
35801,0,0.34703
35901,0,0.34687
36001,0,0.34641
36101,1,0.34813
36201,1,0.34994
36301,1,0.35173
36401,1,0.35351
36501,1,0.35528
36601,1,0.35704
36701,1,0.35879
36801,1,0.36053
36901,1,0.36227
37001,1,0.36399
37101,0,0.36312
37201,0,0.36214
37301,0,0.36117
37401,0,0.3602
37501,0,0.35924
37601,0,0.35829
37701,0,0.35734
37801,0,0.35639
37901,0,0.35545
38001,0,0.35452
38101,0,0.35359
38201,0,0.35266
38301,0,0.35174
38401,0,0.35082
38501,0,0.34991
38601,0,0.34901
38701,0,0.3481
38801,0,0.34721
38901,0,0.34632
39001,0,0.34543
39101,0,0.34454
39201,0,0.34366
39301,0,0.34279
39401,0,0.34192
39501,0,0.34105
39601,0,0.34019
39701,0,0.33934
39801,0,0.33848
39901,0,0.33764
40001,0,0.33679
40101,0,0.33595
40201,0,0.33512
40301,0,0.33428
40401,0,0.33346
40501,0,0.33263
40601,0,0.33181
40701,0,0.331
40801,0,0.33019
40901,0,0.32938
41001,0,0.32858
41101,0,0.3279
41201,0,0.3271
41301,0,0.32631
41401,0,0.32552
41501,0,0.32474
41601,0,0.32396
41701,0,0.32318
41801,0,0.32241
41901,0,0.32164
42001,0,0.32087
42101,0,0.32011
42201,0,0.31935
42301,0,0.3186
42401,0,0.31785
42501,0,0.3171
42601,0,0.31635
42701,0,0.31561
42801,0,0.31488
42901,0,0.31414
43001,0,0.31341
43101,0,0.31294
43201,0,0.31221
43301,0,0.31149
43401,0,0.31078
43501,0,0.31006
43601,0,0.30935
43701,0,0.30864
43801,0,0.30794
43901,0,0.30724
44001,0,0.30654
44101,0,0.30596
44201,0,0.30526
44301,0,0.30458
44401,0,0.30389
44501,0,0.30321
44601,0,0.30253
44701,0,0.30185
44801,0,0.30118
44901,0,0.30051
45001,0,0.29984
45101,1,0.30115
45201,1,0.30269
45301,1,0.30423
45401,1,0.30576
45501,1,0.30729
45601,1,0.30881
45701,1,0.31032
45801,1,0.31183
45901,1,0.31333
46001,1,0.31482
46101,0,0.31427
46201,0,0.31359
46301,0,0.31291
46401,0,0.31223
46501,0,0.31156
46601,0,0.31089
46701,0,0.31023
46801,0,0.30957
46901,0,0.30891
47001,0,0.30825
47101,0,0.30759
47201,0,0.30694
47301,0,0.30629
47401,0,0.30565
47501,0,0.305
47601,0,0.30436
47701,0,0.30373
47801,0,0.30309
47901,0,0.30246
48001,0,0.30183
48101,0,0.3012
48201,0,0.30057
48301,0,0.29995
48401,0,0.29933
48501,0,0.29872
48601,0,0.2981
48701,0,0.29749
48801,0,0.29688
48901,0,0.29627
49001,0,0.29567
49101,0,0.29507
49201,0,0.29447
49301,0,0.29387
49401,0,0.29327
49501,0,0.29268
49601,0,0.29209
49701,0,0.2915
49801,0,0.29092
49901,0,0.29033
50001,0,0.28975
50101,1,0.29107
50201,1,0.29248
50301,1,0.29389
50401,1,0.29529
50501,1,0.29669
50601,1,0.29808
50701,1,0.29946
50801,1,0.30084
50901,1,0.30221
51001,1,0.30358
51101,0,0.3034
51201,0,0.30281
51301,0,0.30227
51401,0,0.30182
51501,0,0.30126
51601,0,0.30067
51701,0,0.30015
51801,0,0.29963
51901,0,0.29909
52001,0,0.29851
52101,0,0.29794
52201,0,0.29737
52301,0,0.2968
52401,0,0.29623
52501,0,0.29567
52601,0,0.29511
52701,0,0.29455
52801,0,0.29399
52901,0,0.29343
53001,0,0.29288
53101,1,0.29402
53201,1,0.29535
53301,1,0.29667
53401,1,0.29799
53501,1,0.2993
53601,1,0.30061
53701,1,0.30191
53801,1,0.30321
53901,1,0.3045
54001,1,0.30579
54101,1,0.30707
54201,1,0.30835
54301,1,0.30963
54401,1,0.3109
54501,1,0.31216
54601,1,0.31342
54701,1,0.31467
54801,1,0.31592
54901,1,0.31717
55001,1,0.31841
55101,0,0.31796
55201,0,0.31739
55301,0,0.31681
55401,0,0.31624
55501,0,0.31567
55601,0,0.3151
55701,0,0.31454
55801,0,0.31397
55901,0,0.31341
56001,0,0.31285
56101,0,0.31229
56201,0,0.31174
56301,0,0.31118
56401,0,0.31063
56501,0,0.31008
56601,0,0.30954
56701,0,0.30899
56801,0,0.30845
56901,0,0.3079
57001,0,0.30736
57101,0,0.30691
57201,0,0.30638
57301,0,0.30584
57401,0,0.30531
57501,0,0.30478
57601,0,0.30425
57701,0,0.30372
57801,0,0.3032
57901,0,0.30267
58001,0,0.30215
58101,0,0.30163
58201,0,0.30111
58301,0,0.3006
58401,0,0.30008
58501,0,0.29957
58601,0,0.29906
58701,0,0.29855
58801,0,0.29804
58901,0,0.29753
59001,0,0.29703
59101,0,0.29653
59201,0,0.29603
59301,0,0.29553
59401,0,0.29503
59501,0,0.29453
59601,0,0.29404
59701,0,0.29355
59801,0,0.29306
59901,0,0.29257
60001,0,0.29208
60101,0,0.29166
60201,0,0.29117
60301,0,0.29069
60401,0,0.29021
60501,0,0.28973
60601,0,0.28925
60701,0,0.28878
60801,0,0.2883
60901,0,0.28783
61001,0,0.28736
61101,1,0.28844
61201,1,0.2896
61301,1,0.29076
61401,1,0.29192
61501,1,0.29307
61601,1,0.29422
61701,1,0.29536
61801,1,0.2965
61901,1,0.29764
62001,1,0.29877
62101,0,0.29834
62201,0,0.29786
62301,0,0.29738
62401,0,0.2969
62501,0,0.29643
62601,0,0.29595
62701,0,0.29548
62801,0,0.29501
62901,0,0.29454
63001,0,0.29407
63101,0,0.29361
63201,0,0.29314
63301,0,0.29268
63401,0,0.29222
63501,0,0.29176
63601,0,0.2913
63701,0,0.29084
63801,0,0.29039
63901,0,0.28993
64001,0,0.28948
64101,0,0.28903
64201,0,0.28858
64301,0,0.28813
64401,0,0.28768
64501,0,0.28724
64601,0,0.28679
64701,0,0.28635
64801,0,0.28591
64901,0,0.28547
65001,0,0.28503
65101,0,0.28459
65201,0,0.28415
65301,0,0.28372
65401,0,0.28328
65501,0,0.28285
65601,0,0.28242
65701,0,0.28199
65801,0,0.28156
65901,0,0.28113
66001,0,0.28071
66101,0,0.28028
66201,0,0.27986
66301,0,0.27944
66401,0,0.27902
66501,0,0.2786
66601,0,0.27818
66701,0,0.27776
66801,0,0.27735
66901,0,0.27693
67001,0,0.27652
67101,1,0.27751
67201,1,0.27858
67301,1,0.27965
67401,1,0.28072
67501,1,0.28179
67601,1,0.28285
67701,1,0.28391
67801,1,0.28497
67901,1,0.28602
68001,1,0.28707
68101,0,0.28674
68201,0,0.28632
68301,0,0.2859
68401,0,0.28548
68501,0,0.28506
68601,0,0.28465
68701,0,0.28423
68801,0,0.28382
68901,0,0.28341
69001,0,0.283
69101,0,0.28269
69201,0,0.28228
69301,0,0.28187
69401,0,0.28147
69501,0,0.28106
69601,0,0.28066
69701,0,0.28025
69801,0,0.27985
69901,0,0.27945
70001,0,0.27905
70101,1,0.27995
70201,1,0.28098
70301,1,0.282
70401,1,0.28302
70501,1,0.28404
70601,1,0.28505
70701,1,0.28606
70801,1,0.28707
70901,1,0.28808
71001,1,0.28908
71101,0,0.28876
71201,0,0.28835
71301,0,0.28795
71401,0,0.28754
71501,0,0.28714
71601,0,0.28674
71701,0,0.28634
71801,0,0.28594
71901,0,0.28555
72001,0,0.28515
72101,0,0.2857
72201,0,0.2853
72301,0,0.28491
72401,0,0.28451
72501,0,0.28412
72601,0,0.28373
72701,0,0.28334
72801,0,0.28295
72901,0,0.28256
73001,0,0.28217
73101,0,0.28199
73201,0,0.28165
73301,0,0.28128
73401,1,0.28094
73501,0,0.28055
73601,0,0.28032
73701,0,0.28016
73801,0,0.27987
73901,0,0.27963
74001,0,0.27929
74101,1,0.28024
74201,1,0.28121
74301,1,0.28218
74401,1,0.28314
74501,1,0.2841
74601,1,0.28506
74701,1,0.28602
74801,1,0.28697
74901,1,0.28793
75001,1,0.28888
75101,0,0.28854
75201,0,0.28816
75301,0,0.28778
75401,0,0.2874
75501,0,0.28702
75601,0,0.28664
75701,0,0.28626
75801,0,0.28588
75901,0,0.2855
76001,0,0.28513
76101,0,0.28475
76201,0,0.28438
76301,0,0.28401
76401,0,0.28364
76501,0,0.28326
76601,0,0.28289
76701,0,0.28253
76801,0,0.28216
76901,0,0.28179
77001,0,0.28142
77101,0,0.28106
77201,0,0.2807
77301,0,0.28033
77401,0,0.27997
77501,0,0.27961
77601,0,0.27925
77701,0,0.27889
77801,0,0.27853
77901,0,0.27817
78001,0,0.27782
78101,0,0.27746
78201,0,0.27711
78301,0,0.27675
78401,0,0.2764
78501,0,0.27605
78601,0,0.2757
78701,0,0.27535
78801,0,0.275
78901,0,0.27465
79001,0,0.2743
79101,1,0.27508
79201,1,0.27599
79301,1,0.27691
79401,1,0.27782
79501,1,0.27873
79601,1,0.27963
79701,1,0.28054
79801,1,0.28144
79901,1,0.28234
80001,1,0.28323
80101,0,0.28298
80201,0,0.28263
80301,0,0.28228
80401,0,0.28192
80501,0,0.28157
80601,0,0.28122
80701,0,0.28088
80801,0,0.28053
80901,0,0.28018
81001,0,0.27984
81101,0,0.27949
81201,0,0.27915
81301,0,0.2788
81401,0,0.27846
81501,0,0.27812
81601,0,0.27778
81701,0,0.27744
81801,0,0.2771
81901,0,0.27676
82001,0,0.27642
82101,1,0.27724
82201,1,0.27812
82301,1,0.279
82401,1,0.27988
82501,1,0.28075
82601,1,0.28162
82701,1,0.28249
82801,1,0.28335
82901,1,0.28422
83001,1,0.28508
83101,0,0.2848
83201,0,0.28446
83301,0,0.28411
83401,0,0.28377
83501,0,0.28343
83601,0,0.28309
83701,0,0.28276
83801,0,0.28242
83901,0,0.28208
84001,0,0.28175
84101,0,0.28141
84201,0,0.28108
84301,0,0.28074
84401,0,0.28041
84501,0,0.28008
84601,0,0.27975
84701,0,0.27942
84801,0,0.27909
84901,0,0.27876
85001,0,0.27843
85101,0,0.2781
85201,0,0.27778
85301,0,0.27745
85401,0,0.27713
85501,0,0.2768
85601,0,0.27648
85701,0,0.27616
85801,0,0.27584
85901,0,0.27551
86001,0,0.27519
86101,0,0.27487
86201,0,0.27456
86301,0,0.27424
86401,0,0.27392
86501,0,0.2736
86601,0,0.27329
86701,0,0.27297
86801,0,0.27266
86901,0,0.27234
87001,0,0.27203
87101,1,0.27283
87201,1,0.27367
87301,1,0.2745
87401,1,0.27533
87501,1,0.27616
87601,1,0.27698
87701,1,0.27781
87801,1,0.27863
87901,1,0.27945
88001,1,0.28027
88101,0,0.28001
88201,0,0.27969
88301,0,0.27937
88401,0,0.27906
88501,0,0.27874
88601,0,0.27843
88701,0,0.27811
88801,0,0.2778
88901,0,0.27749
89001,0,0.27718
89101,1,0.27789
89201,1,0.2787
89301,1,0.2795
89401,1,0.28031
89501,1,0.28111
89601,1,0.28192
89701,1,0.28272
89801,1,0.28352
89901,1,0.28431
90001,1,0.28511
90101,1,0.2859
90201,1,0.28669
90301,1,0.28748
90401,1,0.28827
90501,1,0.28906
90601,1,0.28984
90701,1,0.29063
90801,1,0.29141
90901,1,0.29219
91001,1,0.29296
91101,0,0.29277
91201,0,0.29245
91301,0,0.29213
91401,0,0.29181
91501,0,0.29149
91601,0,0.29118
91701,0,0.29086
91801,0,0.29054
91901,0,0.29023
92001,0,0.28991
92101,0,0.28973
92201,0,0.28941
92301,0,0.2891
92401,0,0.28878
92501,0,0.28847
92601,0,0.28816
92701,0,0.28785
92801,0,0.28754
92901,0,0.28723
93001,0,0.28692
93101,1,0.28709
93201,1,0.28725
93301,0,0.28742
93401,0,0.28749
93501,0,0.28746
93601,1,0.28752
93701,1,0.2876
93801,1,0.28775
93901,1,0.28787
94001,0,0.28801
94101,1,0.28873
94201,1,0.28949
94301,1,0.29024
94401,1,0.29099
94501,1,0.29174
94601,1,0.29249
94701,1,0.29324
94801,1,0.29398
94901,1,0.29473
95001,1,0.29547
95101,0,0.2952
95201,0,0.29489
95301,0,0.29458
95401,0,0.29427
95501,0,0.29397
95601,0,0.29366
95701,0,0.29335
95801,0,0.29304
95901,0,0.29274
96001,0,0.29243
96101,0,0.29213
96201,0,0.29183
96301,0,0.29152
96401,0,0.29122
96501,0,0.29092
96601,0,0.29062
96701,0,0.29032
96801,0,0.29002
96901,0,0.28972
97001,0,0.28942
97101,0,0.28912
97201,0,0.28882
97301,0,0.28853
97401,0,0.28823
97501,0,0.28794
97601,0,0.28764
97701,0,0.28735
97801,0,0.28705
97901,0,0.28676
98001,0,0.28647
98101,0,0.28617
98201,0,0.28588
98301,0,0.28559
98401,0,0.2853
98501,0,0.28501
98601,0,0.28472
98701,0,0.28443
98801,0,0.28415
98901,0,0.28386
99001,0,0.28357
99101,0,0.28329
99201,0,0.283
99301,0,0.28272
99401,0,0.28243
99501,0,0.28215
99601,0,0.28186
99701,0,0.28158
99801,0,0.2813
99901,0,0.28102
1e+05,0,0.28074
1.001e+05,1,0.28142
1.002e+05,1,0.28213
1.003e+05,1,0.28285
1.004e+05,1,0.28356
1.005e+05,1,0.28428
1.006e+05,1,0.28499
1.007e+05,1,0.2857
1.008e+05,1,0.28641
1.009e+05,1,0.28711
1.01e+05,1,0.28782
1.011e+05,0,0.28758
1.012e+05,0,0.2873
1.013e+05,0,0.28702
1.014e+05,0,0.28673
1.015e+05,0,0.28645
1.016e+05,0,0.28617
1.017e+05,0,0.28589
1.018e+05,0,0.28561
1.019e+05,0,0.28533
1.02e+05,0,0.28505
1.021e+05,1,0.28566
1.022e+05,1,0.28636
1.023e+05,1,0.28705
1.024e+05,1,0.28775
1.025e+05,1,0.28845
1.026e+05,1,0.28914
1.027e+05,1,0.28983
1.028e+05,1,0.29052
1.029e+05,1,0.29121
1.03e+05,1,0.2919
1.031e+05,1,0.29259
1.032e+05,1,0.29327
1.033e+05,1,0.29396
1.034e+05,1,0.29464
1.035e+05,1,0.29532
1.036e+05,1,0.296
1.037e+05,1,0.29668
1.038e+05,1,0.29736
1.039e+05,1,0.29803
1.04e+05,1,0.29871
1.041e+05,0,0.29858
1.042e+05,0,0.29829
1.043e+05,0,0.298
1.044e+05,0,0.29772
1.045e+05,0,0.29743
1.046e+05,0,0.29715
1.047e+05,0,0.29686
1.048e+05,0,0.29658
1.049e+05,0,0.2963
1.05e+05,0,0.29602
1.051e+05,0,0.29576
1.052e+05,0,0.29548
1.053e+05,0,0.2952
1.054e+05,0,0.29492
1.055e+05,0,0.29464
1.056e+05,0,0.29436
1.057e+05,0,0.29408
1.058e+05,0,0.29381
1.059e+05,0,0.29353
1.06e+05,0,0.29325
1.061e+05,0,0.29307
1.062e+05,0,0.29279
1.063e+05,0,0.29257
1.064e+05,0,0.29231
1.065e+05,0,0.29208
1.066e+05,0,0.29184
1.067e+05,0,0.29167
1.068e+05,0,0.29148
1.069e+05,0,0.29129
1.07e+05,0,0.29102
1.071e+05,1,0.29166
1.072e+05,1,0.29232
1.073e+05,1,0.29298
1.074e+05,1,0.29364
1.075e+05,1,0.29429
1.076e+05,1,0.29495
1.077e+05,1,0.29561
1.078e+05,1,0.29626
1.079e+05,1,0.29691
1.08e+05,1,0.29756
1.081e+05,0,0.29732
1.082e+05,0,0.29705
1.083e+05,0,0.29677
1.084e+05,0,0.2965
1.085e+05,0,0.29623
1.086e+05,0,0.29595
1.087e+05,0,0.29568
1.088e+05,0,0.29541
1.089e+05,0,0.29514
1.09e+05,0,0.29487
1.091e+05,0,0.2946
1.092e+05,0,0.29433
1.093e+05,0,0.29406
1.094e+05,0,0.29379
1.095e+05,0,0.29352
1.096e+05,0,0.29325
1.097e+05,0,0.29299
1.098e+05,0,0.29272
1.099e+05,0,0.29245
1.1e+05,0,0.29219
1.101e+05,0,0.29192
1.102e+05,0,0.29166
1.103e+05,0,0.29139
1.104e+05,0,0.29113
1.105e+05,0,0.29087
1.106e+05,0,0.2906
1.107e+05,0,0.29034
1.108e+05,0,0.29008
1.109e+05,0,0.28982
1.11e+05,0,0.28956
1.111e+05,0,0.2893
1.112e+05,0,0.28904
1.113e+05,0,0.28878
1.114e+05,0,0.28852
1.115e+05,0,0.28826
1.116e+05,0,0.288
1.117e+05,0,0.28774
1.118e+05,0,0.28748
1.119e+05,0,0.28723
1.12e+05,0,0.28697
1.121e+05,0,0.28671
1.122e+05,0,0.28646
1.123e+05,0,0.2862
1.124e+05,0,0.28595
1.125e+05,0,0.2857
1.126e+05,0,0.28544
1.127e+05,0,0.28519
1.128e+05,0,0.28494
1.129e+05,0,0.28468
1.13e+05,0,0.28443
1.131e+05,0,0.28421
1.132e+05,0,0.28396
1.133e+05,0,0.28371
1.134e+05,0,0.28346
1.135e+05,0,0.28321
1.136e+05,0,0.28296
1.137e+05,0,0.28272
1.138e+05,0,0.28247
1.139e+05,0,0.28222
1.14e+05,0,0.28197
1.141e+05,1,0.2825
1.142e+05,1,0.28312
1.143e+05,1,0.28375
1.144e+05,1,0.28438
1.145e+05,1,0.285
1.146e+05,1,0.28563
1.147e+05,1,0.28625
1.148e+05,1,0.28687
1.149e+05,1,0.28749
1.15e+05,1,0.28811
1.151e+05,0,0.28792
1.152e+05,0,0.28767
1.153e+05,0,0.28742
1.154e+05,0,0.28717
1.155e+05,0,0.28692
1.156e+05,0,0.28668
1.157e+05,0,0.28643
1.158e+05,0,0.28618
1.159e+05,0,0.28593
1.16e+05,0,0.28569
1.161e+05,0,0.28568
1.162e+05,0,0.28544
1.163e+05,0,0.28519
1.164e+05,0,0.28495
1.165e+05,0,0.2847
1.166e+05,0,0.28446
1.167e+05,0,0.28421
1.168e+05,0,0.28397
1.169e+05,0,0.28373
1.17e+05,0,0.28348
1.171e+05,0,0.28324
1.172e+05,0,0.283
1.173e+05,0,0.28276
1.174e+05,0,0.28252
1.175e+05,0,0.28228
1.176e+05,0,0.28204
1.177e+05,0,0.2818
1.178e+05,0,0.28156
1.179e+05,0,0.28132
1.18e+05,0,0.28108
1.181e+05,0,0.28084
1.182e+05,0,0.28061
1.183e+05,0,0.28037
1.184e+05,0,0.28013
1.185e+05,0,0.2799
1.186e+05,0,0.27966
1.187e+05,0,0.27942
1.188e+05,0,0.27919
1.189e+05,0,0.27895
1.19e+05,0,0.27872
1.191e+05,0,0.27849
1.192e+05,0,0.27825
1.193e+05,0,0.27802
1.194e+05,0,0.27779
1.195e+05,0,0.27755
1.196e+05,0,0.27732
1.197e+05,0,0.27709
1.198e+05,0,0.27686
1.199e+05,0,0.27663
1.2e+05,0,0.2764
1.201e+05,1,0.27629
1.202e+05,1,0.27689
1.203e+05,1,0.2775
1.204e+05,1,0.2781
1.205e+05,1,0.27869
1.206e+05,1,0.27929
1.207e+05,1,0.27989
1.208e+05,1,0.28049
1.209e+05,1,0.28108
1.21e+05,1,0.28168
1.211e+05,0,0.28148
1.212e+05,0,0.28124
1.213e+05,0,0.28101
1.214e+05,0,0.28078
1.215e+05,0,0.28055
1.216e+05,0,0.28032
1.217e+05,0,0.28009
1.218e+05,0,0.27986
1.219e+05,0,0.27963
1.22e+05,0,0.2794
1.221e+05,1,0.27996
1.222e+05,1,0.28055
1.223e+05,1,0.28113
1.224e+05,1,0.28172
1.225e+05,1,0.28231
1.226e+05,1,0.28289
1.227e+05,1,0.28348
1.228e+05,1,0.28406
1.229e+05,1,0.28464
1.23e+05,1,0.28523
1.231e+05,0,0.28504
1.232e+05,0,0.28481
1.233e+05,0,0.28458
1.234e+05,0,0.28435
1.235e+05,0,0.28412
1.236e+05,0,0.28389
1.237e+05,0,0.28366
1.238e+05,0,0.28343
1.239e+05,0,0.2832
1.24e+05,0,0.28297
1.241e+05,0,0.28275
1.242e+05,0,0.28252
1.243e+05,0,0.28229
1.244e+05,0,0.28206
1.245e+05,0,0.28184
1.246e+05,0,0.28161
1.247e+05,0,0.28139
1.248e+05,0,0.28116
1.249e+05,0,0.28093
1.25e+05,0,0.28071
1.251e+05,0,0.28053
1.252e+05,0,0.28031
1.253e+05,0,0.28009
1.254e+05,0,0.27986
1.255e+05,0,0.27964
1.256e+05,0,0.27942
1.257e+05,0,0.27919
1.258e+05,0,0.27897
1.259e+05,0,0.27875
1.26e+05,0,0.27853
1.261e+05,0,0.27836
1.262e+05,0,0.27814
1.263e+05,0,0.27792
1.264e+05,0,0.2777
1.265e+05,0,0.27748
1.266e+05,0,0.27726
1.267e+05,0,0.27704
1.268e+05,0,0.27682
1.269e+05,0,0.2766
1.27e+05,0,0.27638
1.271e+05,0,0.27617
1.272e+05,0,0.27595
1.273e+05,0,0.27573
1.274e+05,0,0.27552
1.275e+05,0,0.2753
1.276e+05,0,0.27508
1.277e+05,0,0.27487
1.278e+05,0,0.27465
1.279e+05,0,0.27444
1.28e+05,0,0.27422
1.281e+05,1,0.27474
1.282e+05,1,0.2753
1.283e+05,1,0.27587
1.284e+05,1,0.27643
1.285e+05,1,0.27699
1.286e+05,1,0.27756
1.287e+05,1,0.27812
1.288e+05,1,0.27868
1.289e+05,1,0.27924
1.29e+05,1,0.2798
1.291e+05,0,0.27962
1.292e+05,0,0.2794
1.293e+05,0,0.27919
1.294e+05,0,0.27897
1.295e+05,0,0.27875
1.296e+05,0,0.27854
1.297e+05,0,0.27832
1.298e+05,0,0.27811
1.299e+05,0,0.2779
1.3e+05,0,0.27768
1.301e+05,0,0.27747
1.302e+05,0,0.27726
1.303e+05,0,0.27704
1.304e+05,0,0.27683
1.305e+05,0,0.27662
1.306e+05,0,0.27641
1.307e+05,0,0.2762
1.308e+05,0,0.27598
1.309e+05,0,0.27577
1.31e+05,0,0.27556
1.311e+05,0,0.27535
1.312e+05,0,0.27514
1.313e+05,0,0.27493
1.314e+05,0,0.27472
1.315e+05,0,0.27452
1.316e+05,0,0.27431
1.317e+05,0,0.2741
1.318e+05,0,0.27389
1.319e+05,0,0.27368
1.32e+05,0,0.27348
1.321e+05,0,0.27327
1.322e+05,0,0.27306
1.323e+05,0,0.27286
1.324e+05,0,0.27265
1.325e+05,0,0.27244
1.326e+05,0,0.27224
1.327e+05,0,0.27203
1.328e+05,0,0.27183
1.329e+05,0,0.27162
1.33e+05,0,0.27142
1.331e+05,0,0.27122
1.332e+05,0,0.27101
1.333e+05,0,0.27081
1.334e+05,0,0.27061
1.335e+05,0,0.2704
1.336e+05,0,0.2702
1.337e+05,0,0.27
1.338e+05,0,0.2698
1.339e+05,0,0.26959
1.34e+05,0,0.26939
1.341e+05,0,0.26919
1.342e+05,0,0.26899
1.343e+05,0,0.26879
1.344e+05,0,0.26859
1.345e+05,0,0.26839
1.346e+05,0,0.26819
1.347e+05,0,0.26799
1.348e+05,0,0.26779
1.349e+05,0,0.2676
1.35e+05,0,0.2674
1.351e+05,0,0.26724
1.352e+05,0,0.26704
1.353e+05,0,0.26684
1.354e+05,0,0.26665
1.355e+05,0,0.26645
1.356e+05,0,0.26625
1.357e+05,0,0.26606
1.358e+05,0,0.26586
1.359e+05,0,0.26566
1.36e+05,0,0.26547
1.361e+05,0,0.26527
1.362e+05,0,0.26508
1.363e+05,0,0.26488
1.364e+05,0,0.26469
1.365e+05,0,0.2645
1.366e+05,0,0.2643
1.367e+05,0,0.26411
1.368e+05,0,0.26392
1.369e+05,0,0.26372
1.37e+05,0,0.26353
1.371e+05,0,0.26334
1.372e+05,0,0.26315
1.373e+05,0,0.26296
1.374e+05,0,0.26276
1.375e+05,0,0.26257
1.376e+05,0,0.26238
1.377e+05,0,0.26219
1.378e+05,0,0.262
1.379e+05,0,0.26181
1.38e+05,0,0.26162
1.381e+05,0,0.26143
1.382e+05,0,0.26124
1.383e+05,0,0.26105
1.384e+05,0,0.26087
1.385e+05,0,0.26068
1.386e+05,0,0.26049
1.387e+05,0,0.2603
1.388e+05,0,0.26011
1.389e+05,0,0.25993
1.39e+05,0,0.25974
1.391e+05,1,0.26021
1.392e+05,1,0.26075
1.393e+05,1,0.26128
1.394e+05,1,0.26181
1.395e+05,1,0.26234
1.396e+05,1,0.26286
1.397e+05,1,0.26339
1.398e+05,1,0.26392
1.399e+05,1,0.26444
1.4e+05,1,0.26497
1.401e+05,0,0.2648
1.402e+05,0,0.26461
1.403e+05,0,0.26442
1.404e+05,0,0.26424
1.405e+05,0,0.26405
1.406e+05,0,0.26386
1.407e+05,0,0.26367
1.408e+05,0,0.26349
1.409e+05,0,0.2633
1.41e+05,0,0.26311
1.411e+05,0,0.26293
1.412e+05,0,0.26274
1.413e+05,0,0.26255
1.414e+05,0,0.26237
1.415e+05,0,0.26218
1.416e+05,0,0.262
1.417e+05,0,0.26181
1.418e+05,0,0.26163
1.419e+05,0,0.26144
1.42e+05,0,0.26126
1.421e+05,0,0.26111
1.422e+05,0,0.26093
1.423e+05,0,0.26074
1.424e+05,0,0.26056
1.425e+05,0,0.26038
1.426e+05,0,0.26019
1.427e+05,0,0.26001
1.428e+05,0,0.25983
1.429e+05,0,0.25965
1.43e+05,0,0.25947
1.431e+05,1,0.25991
1.432e+05,1,0.26042
1.433e+05,1,0.26094
1.434e+05,1,0.26146
1.435e+05,1,0.26197
1.436e+05,1,0.26248
1.437e+05,1,0.263
1.438e+05,1,0.26351
1.439e+05,1,0.26402
1.44e+05,1,0.26453
1.441e+05,1,0.26476
1.442e+05,1,0.26527
1.443e+05,1,0.26578
1.444e+05,1,0.26629
1.445e+05,1,0.26679
1.446e+05,1,0.2673
1.447e+05,1,0.26781
1.448e+05,1,0.26831
1.449e+05,1,0.26882
1.45e+05,1,0.26932
1.451e+05,0,0.26918
1.452e+05,0,0.26899
1.453e+05,0,0.26881
1.454e+05,0,0.26862
1.455e+05,0,0.26844
1.456e+05,0,0.26825
1.457e+05,0,0.26807
1.458e+05,0,0.26789
1.459e+05,0,0.2677
1.46e+05,0,0.26752
1.461e+05,0,0.26738
1.462e+05,0,0.26719
1.463e+05,0,0.26701
1.464e+05,0,0.26683
1.465e+05,0,0.26665
1.466e+05,0,0.26646
1.467e+05,0,0.26628
1.468e+05,0,0.2661
1.469e+05,0,0.26592
1.47e+05,0,0.26574
1.471e+05,0,0.26556
1.472e+05,0,0.26538
1.473e+05,0,0.2652
1.474e+05,0,0.26502
1.475e+05,0,0.26484
1.476e+05,0,0.26466
1.477e+05,0,0.26448
1.478e+05,0,0.2643
1.479e+05,0,0.26412
1.48e+05,0,0.26394
1.481e+05,0,0.26377
1.482e+05,0,0.26359
1.483e+05,0,0.26341
1.484e+05,0,0.26323
1.485e+05,0,0.26306
1.486e+05,0,0.26288
1.487e+05,0,0.2627
1.488e+05,0,0.26253
1.489e+05,0,0.26235
1.49e+05,0,0.26217
1.491e+05,1,0.2626
1.492e+05,1,0.26309
1.493e+05,1,0.26359
1.494e+05,1,0.26408
1.495e+05,1,0.26457
1.496e+05,1,0.26507
1.497e+05,1,0.26556
1.498e+05,1,0.26605
1.499e+05,1,0.26654
1.5e+05,1,0.26702
1.501e+05,0,0.26686
1.502e+05,0,0.26668
1.503e+05,0,0.26651
1.504e+05,0,0.26633
1.505e+05,0,0.26615
1.506e+05,0,0.26597
1.507e+05,0,0.2658
1.508e+05,0,0.26562
1.509e+05,0,0.26545
1.51e+05,0,0.26527
1.511e+05,0,0.26509
1.512e+05,0,0.26492
1.513e+05,0,0.26474
1.514e+05,0,0.26457
1.515e+05,0,0.26439
1.516e+05,0,0.26422
1.517e+05,0,0.26405
1.518e+05,0,0.26387
1.519e+05,0,0.2637
1.52e+05,0,0.26352
1.521e+05,0,0.26335
1.522e+05,0,0.26318
1.523e+05,0,0.26301
1.524e+05,0,0.26283
1.525e+05,0,0.26266
1.526e+05,0,0.26249
1.527e+05,0,0.26232
1.528e+05,0,0.26214
1.529e+05,0,0.26197
1.53e+05,0,0.2618
1.531e+05,0,0.26163
1.532e+05,0,0.26146
1.533e+05,0,0.26129
1.534e+05,0,0.26112
1.535e+05,0,0.26095
1.536e+05,0,0.26078
1.537e+05,0,0.26061
1.538e+05,0,0.26044
1.539e+05,0,0.26027
1.54e+05,0,0.2601
1.541e+05,1,0.26054
1.542e+05,1,0.26102
1.543e+05,1,0.2615
1.544e+05,1,0.26198
1.545e+05,1,0.26246
1.546e+05,1,0.26293
1.547e+05,1,0.26341
1.548e+05,1,0.26389
1.549e+05,1,0.26436
1.55e+05,1,0.26484
1.551e+05,1,0.26531
1.552e+05,1,0.26578
1.553e+05,1,0.26626
1.554e+05,1,0.26673
1.555e+05,1,0.2672
1.556e+05,1,0.26767
1.557e+05,1,0.26814
1.558e+05,1,0.26861
1.559e+05,1,0.26908
1.56e+05,1,0.26955
1.561e+05,0,0.2694
1.562e+05,0,0.26923
1.563e+05,0,0.26906
1.564e+05,0,0.26889
1.565e+05,0,0.26871
1.566e+05,0,0.26854
1.567e+05,0,0.26837
1.568e+05,0,0.2682
1.569e+05,0,0.26803
1.57e+05,0,0.26786
1.571e+05,0,0.26769
1.572e+05,0,0.26752
1.573e+05,0,0.26735
1.574e+05,0,0.26718
1.575e+05,0,0.26701
1.576e+05,0,0.26684
1.577e+05,0,0.26667
1.578e+05,0,0.2665
1.579e+05,0,0.26633
1.58e+05,0,0.26616
1.581e+05,0,0.26599
1.582e+05,0,0.26583
1.583e+05,0,0.26566
1.584e+05,0,0.26549
1.585e+05,0,0.26532
1.586e+05,0,0.26516
1.587e+05,0,0.26499
1.588e+05,0,0.26482
1.589e+05,0,0.26466
1.59e+05,0,0.26449
1.591e+05,0,0.26439
1.592e+05,0,0.26422
1.593e+05,0,0.26405
1.594e+05,0,0.26389
1.595e+05,0,0.26372
1.596e+05,0,0.26356
1.597e+05,0,0.26339
1.598e+05,0,0.26323
1.599e+05,0,0.26306
1.6e+05,0,0.2629
1.601e+05,0,0.26273
1.602e+05,0,0.26257
1.603e+05,0,0.26241
1.604e+05,0,0.26224
1.605e+05,0,0.26208
1.606e+05,0,0.26192
1.607e+05,0,0.26175
1.608e+05,0,0.26159
1.609e+05,0,0.26143
1.61e+05,0,0.26127
1.611e+05,0,0.26113
1.612e+05,0,0.26097
1.613e+05,0,0.26081
1.614e+05,0,0.26065
1.615e+05,0,0.26049
1.616e+05,0,0.26033
1.617e+05,0,0.26017
1.618e+05,0,0.26
1.619e+05,0,0.25984
1.62e+05,0,0.25968
1.621e+05,1,0.26007
1.622e+05,1,0.26053
1.623e+05,1,0.26098
1.624e+05,1,0.26144
1.625e+05,1,0.26189
1.626e+05,1,0.26235
1.627e+05,1,0.2628
1.628e+05,1,0.26325
1.629e+05,1,0.26371
1.63e+05,1,0.26416
1.631e+05,1,0.26456
1.632e+05,1,0.26501
1.633e+05,1,0.26546
1.634e+05,1,0.26591
1.635e+05,1,0.26636
1.636e+05,1,0.26681
1.637e+05,1,0.26726
1.638e+05,1,0.2677
1.639e+05,1,0.26815
1.64e+05,1,0.2686
1.641e+05,1,0.26871
1.642e+05,0,0.26868
1.643e+05,1,0.26877
1.644e+05,1,0.26887
1.645e+05,0,0.26896
1.646e+05,0,0.26901
1.647e+05,1,0.26908
1.648e+05,1,0.26916
1.649e+05,1,0.26922
1.65e+05,0,0.26924
1.651e+05,1,0.26968
1.652e+05,1,0.27012
1.653e+05,1,0.27056
1.654e+05,1,0.271
1.655e+05,1,0.27144
1.656e+05,1,0.27188
1.657e+05,1,0.27232
1.658e+05,1,0.27276
1.659e+05,1,0.2732
1.66e+05,1,0.27364
1.661e+05,1,0.27407
1.662e+05,1,0.27451
1.663e+05,1,0.27495
1.664e+05,1,0.27538
1.665e+05,1,0.27582
1.666e+05,1,0.27625
1.667e+05,1,0.27669
1.668e+05,1,0.27712
1.669e+05,1,0.27755
1.67e+05,1,0.27799
1.671e+05,0,0.27786
1.672e+05,0,0.27769
1.673e+05,0,0.27752
1.674e+05,0,0.27736
1.675e+05,0,0.27719
1.676e+05,0,0.27703
1.677e+05,0,0.27686
1.678e+05,0,0.2767
1.679e+05,0,0.27653
1.68e+05,0,0.27637
1.681e+05,0,0.2762
1.682e+05,0,0.27604
1.683e+05,0,0.27587
1.684e+05,0,0.27571
1.685e+05,0,0.27555
1.686e+05,0,0.27538
1.687e+05,0,0.27522
1.688e+05,0,0.27506
1.689e+05,0,0.27489
1.69e+05,0,0.27473
1.691e+05,0,0.27457
1.692e+05,0,0.27441
1.693e+05,0,0.27425
1.694e+05,0,0.27408
1.695e+05,0,0.27392
1.696e+05,0,0.27376
1.697e+05,0,0.2736
1.698e+05,0,0.27344
1.699e+05,0,0.27328
1.7e+05,0,0.27312
1.701e+05,0,0.27296
1.702e+05,0,0.2728
1.703e+05,0,0.27263
1.704e+05,0,0.27247
1.705e+05,0,0.27232
1.706e+05,0,0.27216
1.707e+05,0,0.272
1.708e+05,0,0.27184
1.709e+05,0,0.27168
1.71e+05,0,0.27152
1.711e+05,1,0.2719
1.712e+05,1,0.27233
1.713e+05,1,0.27275
1.714e+05,1,0.27318
1.715e+05,1,0.2736
1.716e+05,1,0.27403
1.717e+05,1,0.27445
1.718e+05,1,0.27487
1.719e+05,1,0.27529
1.72e+05,1,0.27571
1.721e+05,0,0.27557
1.722e+05,0,0.27541
1.723e+05,0,0.27525
1.724e+05,0,0.27509
1.725e+05,0,0.27493
1.726e+05,0,0.27477
1.727e+05,0,0.27461
1.728e+05,0,0.27445
1.729e+05,0,0.2743
1.73e+05,0,0.27414
1.731e+05,0,0.274
1.732e+05,0,0.27384
1.733e+05,0,0.2737
1.734e+05,0,0.27355
1.735e+05,0,0.2734
1.736e+05,0,0.27326
1.737e+05,0,0.27313
1.738e+05,0,0.27297
1.739e+05,0,0.27284
1.74e+05,0,0.2727
1.741e+05,0,0.27258
1.742e+05,0,0.27243
1.743e+05,0,0.27227
1.744e+05,0,0.27211
1.745e+05,0,0.27196
1.746e+05,0,0.2718
1.747e+05,0,0.27165
1.748e+05,0,0.27149
1.749e+05,0,0.27134
1.75e+05,0,0.27118
1.751e+05,1,0.27158
1.752e+05,1,0.272
1.753e+05,1,0.27241
1.754e+05,1,0.27283
1.755e+05,1,0.27324
1.756e+05,1,0.27365
1.757e+05,1,0.27407
1.758e+05,1,0.27448
1.759e+05,1,0.27489
1.76e+05,1,0.27531
1.761e+05,0,0.27519
1.762e+05,0,0.27503
1.763e+05,0,0.27488
1.764e+05,0,0.27472
1.765e+05,0,0.27457
1.766e+05,0,0.27441
1.767e+05,0,0.27425
1.768e+05,0,0.2741
1.769e+05,0,0.27394
1.77e+05,0,0.27379
1.771e+05,1,0.27418
1.772e+05,1,0.27459
1.773e+05,1,0.275
1.774e+05,1,0.27541
1.775e+05,1,0.27582
1.776e+05,1,0.27623
1.777e+05,1,0.27663
1.778e+05,1,0.27704
1.779e+05,1,0.27745
1.78e+05,1,0.27785
1.781e+05,1,0.27826
1.782e+05,0,0.2783
1.783e+05,0,0.27815
1.784e+05,0,0.27799
1.785e+05,0,0.27784
1.786e+05,0,0.27768
1.787e+05,0,0.27753
1.788e+05,0,0.27737
1.789e+05,0,0.27721
1.79e+05,0,0.27706
1.791e+05,0,0.27691
1.792e+05,0,0.27675
1.793e+05,0,0.2766
1.794e+05,0,0.27644
1.795e+05,0,0.27629
1.796e+05,0,0.27613
1.797e+05,0,0.27598
1.798e+05,0,0.27583
1.799e+05,0,0.27567
1.8e+05,0,0.27552
1.801e+05,0,0.27537
1.802e+05,0,0.27521
1.803e+05,0,0.27506
1.804e+05,0,0.27491
1.805e+05,0,0.27476
1.806e+05,0,0.27461
1.807e+05,0,0.27445
1.808e+05,0,0.2743
1.809e+05,0,0.27415
1.81e+05,0,0.274
1.811e+05,0,0.27385
1.812e+05,0,0.2737
1.813e+05,0,0.27355
1.814e+05,0,0.27339
1.815e+05,0,0.27324
1.816e+05,0,0.27309
1.817e+05,0,0.27294
1.818e+05,0,0.27279
1.819e+05,0,0.27264
1.82e+05,0,0.27249
1.821e+05,0,0.27234
1.822e+05,0,0.27219
1.823e+05,0,0.27204
1.824e+05,0,0.2719
1.825e+05,0,0.27175
1.826e+05,0,0.2716
1.827e+05,0,0.27145
1.828e+05,0,0.2713
1.829e+05,0,0.27115
1.83e+05,0,0.271
1.831e+05,1,0.27139
1.832e+05,1,0.27179
1.833e+05,1,0.27219
1.834e+05,1,0.27258
1.835e+05,1,0.27298
1.836e+05,1,0.27338
1.837e+05,1,0.27377
1.838e+05,1,0.27417
1.839e+05,1,0.27456
1.84e+05,1,0.27496
1.841e+05,1,0.27535
1.842e+05,1,0.27574
1.843e+05,1,0.27614
1.844e+05,1,0.27653
1.845e+05,1,0.27692
1.846e+05,1,0.27731
1.847e+05,1,0.2777
1.848e+05,1,0.27809
1.849e+05,1,0.27848
1.85e+05,1,0.27887
1.851e+05,1,0.27926
1.852e+05,1,0.27965
1.853e+05,1,0.28004
1.854e+05,1,0.28043
1.855e+05,1,0.28082
1.856e+05,1,0.28121
1.857e+05,1,0.28159
1.858e+05,1,0.28198
1.859e+05,1,0.28237
1.86e+05,1,0.28275
1.861e+05,0,0.28277
1.862e+05,0,0.28261
1.863e+05,0,0.28246
1.864e+05,0,0.28231
1.865e+05,0,0.28216
1.866e+05,0,0.28201
1.867e+05,0,0.28186
1.868e+05,0,0.28171
1.869e+05,0,0.28156
1.87e+05,0,0.2814
1.871e+05,0,0.28125
1.872e+05,0,0.2811
1.873e+05,0,0.28095
1.874e+05,0,0.2808
1.875e+05,0,0.28065
1.876e+05,0,0.2805
1.877e+05,0,0.28036
1.878e+05,0,0.28021
1.879e+05,0,0.28006
1.88e+05,0,0.27991
1.881e+05,1,0.28027
1.882e+05,1,0.28066
1.883e+05,1,0.28104
1.884e+05,1,0.28142
1.885e+05,1,0.2818
1.886e+05,1,0.28218
1.887e+05,1,0.28256
1.888e+05,1,0.28294
1.889e+05,1,0.28332
1.89e+05,1,0.2837
1.891e+05,1,0.28408
1.892e+05,1,0.28446
1.893e+05,1,0.28484
1.894e+05,1,0.28521
1.895e+05,1,0.28559
1.896e+05,1,0.28597
1.897e+05,1,0.28635
1.898e+05,1,0.28672
1.899e+05,1,0.2871
1.9e+05,0,0.28735
1.901e+05,0,0.2872
1.902e+05,0,0.28705
1.903e+05,0,0.2869
1.904e+05,0,0.28675
1.905e+05,0,0.2866
1.906e+05,0,0.28645
1.907e+05,0,0.2863
1.908e+05,0,0.28615
1.909e+05,0,0.286
1.91e+05,0,0.28585
1.911e+05,0,0.2857
1.912e+05,0,0.28555
1.913e+05,0,0.2854
1.914e+05,0,0.28525
1.915e+05,0,0.2851
1.916e+05,0,0.28495
1.917e+05,0,0.2848
1.918e+05,0,0.28465
1.919e+05,0,0.28451
1.92e+05,0,0.28436
1.921e+05,0,0.28421
1.922e+05,0,0.28406
1.923e+05,0,0.28391
1.924e+05,0,0.28377
1.925e+05,0,0.28362
1.926e+05,0,0.28347
1.927e+05,0,0.28332
1.928e+05,0,0.28318
1.929e+05,0,0.28303
1.93e+05,0,0.28288
1.931e+05,0,0.28274
1.932e+05,0,0.28259
1.933e+05,0,0.28245
1.934e+05,0,0.2823
1.935e+05,0,0.28215
1.936e+05,0,0.28201
1.937e+05,0,0.28186
1.938e+05,0,0.28172
1.939e+05,0,0.28157
1.94e+05,0,0.28143
1.941e+05,0,0.28128
1.942e+05,0,0.28114
1.943e+05,0,0.28099
1.944e+05,0,0.28085
1.945e+05,0,0.2807
1.946e+05,0,0.28056
1.947e+05,0,0.28041
1.948e+05,0,0.28027
1.949e+05,0,0.28013
1.95e+05,0,0.27998
1.951e+05,0,0.27984
1.952e+05,0,0.2797
1.953e+05,0,0.27955
1.954e+05,0,0.27941
1.955e+05,0,0.27927
1.956e+05,0,0.27912
1.957e+05,0,0.27898
1.958e+05,0,0.27884
1.959e+05,0,0.2787
1.96e+05,0,0.27855
1.961e+05,1,0.27891
1.962e+05,1,0.27928
1.963e+05,1,0.27965
1.964e+05,1,0.28001
1.965e+05,1,0.28038
1.966e+05,1,0.28075
1.967e+05,1,0.28111
1.968e+05,1,0.28148
1.969e+05,1,0.28184
1.97e+05,1,0.28221
1.971e+05,1,0.28257
1.972e+05,1,0.28293
1.973e+05,1,0.2833
1.974e+05,1,0.28366
1.975e+05,1,0.28402
1.976e+05,1,0.28439
1.977e+05,1,0.28475
1.978e+05,1,0.28511
1.979e+05,1,0.28547
1.98e+05,1,0.28583
1.981e+05,1,0.28619
1.982e+05,1,0.28655
1.983e+05,1,0.28691
1.984e+05,1,0.28727
1.985e+05,1,0.28763
1.986e+05,1,0.28799
1.987e+05,1,0.28835
1.988e+05,1,0.28871
1.989e+05,1,0.28906
1.99e+05,1,0.28942
1.991e+05,0,0.28935
1.992e+05,0,0.28921
1.993e+05,0,0.28906
1.994e+05,0,0.28892
1.995e+05,0,0.28877
1.996e+05,0,0.28863
1.997e+05,0,0.28849
1.998e+05,0,0.28835
1.999e+05,0,0.28821


==> dataDualVariableAgent1.dat <==
1,0,0,0,0,0,0,0,0
101,0,0,0,0,0,0,0,0
201,0,0,0,0,0,0,0,0
301,0,0,0,0,0,0,0,0
401,0,0,0,0,0,0,0,0
501,0,0,0,0,0,0,0,0
601,0,0,0,0,0,0,0,0
701,0,0,0,0,0,0,0,0
801,0,0,0,0,0,0,0,0
901,0,0,0,0,0,0,0,0
1001,0.3,0.3,0,0.3,0.0002997,0.0002997,0,0.0002997
1101,0.3,0.3,0,0.3,0.02752,0.02752,0,0.02752
1201,0.3,0.3,0,0.3,0.050208,0.050208,0,0.050208
1301,0.3,0.3,0,0.3,0.069408,0.069408,0,0.069408
1401,0.3,0.3,0,0.3,0.085867,0.085867,0,0.085867
1501,0.3,0.3,0,0.3,0.10013,0.10013,0,0.10013
1601,0.3,0.3,0,0.3,0.11262,0.11262,0,0.11262
1701,0.3,0.3,0,0.3,0.12363,0.12363,0,0.12363
1801,0.3,0.3,0,0.3,0.13343,0.13343,0,0.13343
1901,0.3,0.3,0,0.3,0.14219,0.14219,0,0.14219
2001,0.597,0.6,0.189,0.6,0.15022,0.15022,9.4453e-05,0.15022
2101,0.597,0.6,0.189,0.6,0.17149,0.17163,0.0090857,0.17163
2201,0.597,0.6,0.189,0.6,0.19082,0.19109,0.01726,0.19109
2301,0.597,0.6,0.189,0.6,0.20847,0.20887,0.024724,0.20887
2401,0.597,0.6,0.189,0.6,0.22466,0.22516,0.031566,0.22516
2501,0.597,0.6,0.189,0.6,0.23954,0.24014,0.03786,0.24014
2601,0.597,0.6,0.189,0.6,0.25329,0.25398,0.043671,0.25398
2701,0.597,0.6,0.189,0.6,0.26601,0.26679,0.049052,0.26679
2801,0.597,0.6,0.189,0.6,0.27783,0.27869,0.054048,0.27869
2901,0.597,0.6,0.189,0.6,0.28883,0.28976,0.0587,0.28976
3001,0.88,0.9,0.489,0.9,0.29919,0.3002,0.063142,0.3002
3101,0.88,0.9,0.489,0.9,0.31792,0.31954,0.076875,0.31954
3201,0.88,0.9,0.489,0.9,0.33548,0.33768,0.08975,0.33768
3301,0.88,0.9,0.489,0.9,0.35198,0.35471,0.10184,0.35471
3401,0.88,0.9,0.489,0.9,0.3675,0.37074,0.11323,0.37074
3501,0.88,0.9,0.489,0.9,0.38214,0.38586,0.12396,0.38586
3601,0.88,0.9,0.489,0.9,0.39597,0.40014,0.1341,0.40014
3701,0.88,0.9,0.489,0.9,0.40905,0.41364,0.14369,0.41364
3801,0.88,0.9,0.489,0.9,0.42144,0.42644,0.15277,0.42644
3901,0.88,0.9,0.489,0.9,0.43319,0.43858,0.16139,0.43858
4001,1.18,1.2,0.557,1.2,0.44443,0.45019,0.1696,0.45019
4101,1.18,1.2,0.557,1.2,0.46237,0.46847,0.17904,0.46847
4201,1.18,1.2,0.557,1.2,0.47945,0.48588,0.18804,0.48588
4301,1.18,1.2,0.557,1.2,0.49574,0.50249,0.19662,0.50249
4401,1.18,1.2,0.557,1.2,0.51129,0.51834,0.20481,0.51834
4501,1.18,1.2,0.557,1.2,0.52615,0.53348,0.21263,0.53348
4601,1.18,1.2,0.557,1.2,0.54036,0.54797,0.22012,0.54797
4701,1.18,1.2,0.557,1.2,0.55396,0.56184,0.22728,0.56184
4801,1.18,1.2,0.557,1.2,0.567,0.57513,0.23415,0.57513
4901,1.18,1.2,0.557,1.2,0.57951,0.58788,0.24074,0.58788
5001,1.476,1.5,0.857,1.5,0.59158,0.60018,0.24712,0.60018
5101,1.476,1.5,0.857,1.5,0.60892,0.61782,0.25908,0.61782
5201,1.476,1.5,0.857,1.5,0.62559,0.63478,0.27057,0.63478
5301,1.476,1.5,0.857,1.5,0.64163,0.6511,0.28164,0.6511
5401,1.476,1.5,0.857,1.5,0.65708,0.66682,0.29229,0.66682
5501,1.476,1.5,0.857,1.5,0.67196,0.68197,0.30256,0.68197
5601,1.476,1.5,0.857,1.5,0.68632,0.69657,0.31245,0.69657
5701,1.476,1.5,0.857,1.5,0.70017,0.71066,0.32201,0.71066
5801,1.476,1.5,0.857,1.5,0.71355,0.72427,0.33123,0.72427
5901,1.476,1.5,0.857,1.5,0.72647,0.73742,0.34014,0.73742
6001,1.776,1.8,1.157,1.8,0.73901,0.75017,0.3488,0.75017
6101,1.776,1.8,1.157,1.8,0.756,0.76738,0.36205,0.76738
6201,1.776,1.8,1.157,1.8,0.77245,0.78403,0.37487,0.78403
6301,1.776,1.8,1.157,1.8,0.78838,0.80016,0.38728,0.80016
6401,1.776,1.8,1.157,1.8,0.80381,0.81578,0.39931,0.81578
6501,1.776,1.8,1.157,1.8,0.81876,0.83092,0.41096,0.83092
6601,1.776,1.8,1.157,1.8,0.83326,0.8456,0.42226,0.8456
6701,1.776,1.8,1.157,1.8,0.84733,0.85984,0.43323,0.85984
6801,1.776,1.8,1.157,1.8,0.86099,0.87367,0.44387,0.87367
6901,1.776,1.8,1.157,1.8,0.87425,0.88709,0.4542,0.88709
7001,2.076,2.1,1.457,2.1,0.88717,0.90017,0.46428,0.90017
7101,2.076,2.1,1.457,2.1,0.90391,0.91707,0.47826,0.91707
7201,2.076,2.1,1.457,2.1,0.92019,0.9335,0.49186,0.9335
7301,2.076,2.1,1.457,2.1,0.93602,0.94947,0.50508,0.94947
7401,2.076,2.1,1.457,2.1,0.95142,0.96502,0.51794,0.96502
7501,2.076,2.1,1.457,2.1,0.96641,0.98015,0.53046,0.98015
7601,2.076,2.1,1.457,2.1,0.98101,0.99488,0.54265,0.99488
7701,2.076,2.1,1.457,2.1,0.99523,1.0092,0.55452,1.0092
7801,2.076,2.1,1.457,2.1,1.0091,1.0232,0.56609,1.0232
7901,2.076,2.1,1.457,2.1,1.0226,1.0368,0.57736,1.0368
8001,2.376,2.4,1.757,2.4,1.0358,1.0502,0.5884,1.0502
8101,2.376,2.4,1.757,2.4,1.0523,1.0668,0.60282,1.0668
8201,2.376,2.4,1.757,2.4,1.0685,1.0831,0.6169,1.0831
8301,2.376,2.4,1.757,2.4,1.0842,1.099,0.63063,1.099
8401,2.376,2.4,1.757,2.4,1.0996,1.1144,0.64404,1.1144
8501,2.376,2.4,1.757,2.4,1.1146,1.1296,0.65713,1.1296
8601,2.376,2.4,1.757,2.4,1.1293,1.1443,0.66992,1.1443
8701,2.376,2.4,1.757,2.4,1.1436,1.1588,0.68241,1.1588
8801,2.376,2.4,1.757,2.4,1.1576,1.1729,0.69462,1.1729
8901,2.376,2.4,1.757,2.4,1.1713,1.1867,0.70656,1.1867
9001,2.676,2.7,2.057,2.7,1.1847,1.2002,0.71826,1.2002
9101,2.676,2.7,2.057,2.7,1.2011,1.2166,0.73297,1.2166
9201,2.676,2.7,2.057,2.7,1.2171,1.2328,0.74736,1.2328
9301,2.676,2.7,2.057,2.7,1.2328,1.2485,0.76144,1.2485
9401,2.676,2.7,2.057,2.7,1.2482,1.264,0.77522,1.264
9501,2.676,2.7,2.057,2.7,1.2632,1.2791,0.78871,1.2791
9601,2.676,2.7,2.057,2.7,1.2779,1.2939,0.80192,1.2939
9701,2.676,2.7,2.057,2.7,1.2923,1.3084,0.81486,1.3084
9801,2.676,2.7,2.057,2.7,1.3064,1.3226,0.82753,1.3226
9901,2.676,2.7,2.057,2.7,1.3203,1.3365,0.83995,1.3365
10001,2.976,3,2.357,3,1.3339,1.3502,0.85215,1.3502
10101,2.976,3,2.357,3,1.3501,1.3665,0.86705,1.3665
10201,2.976,3,2.357,3,1.3661,1.3825,0.88165,1.3825
10301,2.976,3,2.357,3,1.3817,1.3982,0.89598,1.3982
10401,2.976,3,2.357,3,1.397,1.4136,0.91002,1.4136
10501,2.976,3,2.357,3,1.4121,1.4287,0.9238,1.4287
10601,2.976,3,2.357,3,1.4268,1.4435,0.93732,1.4435
10701,2.976,3,2.357,3,1.4413,1.4581,0.95059,1.4581
10801,2.976,3,2.357,3,1.4555,1.4724,0.96361,1.4724
10901,2.976,3,2.357,3,1.4694,1.4864,0.97639,1.4864
11001,3.276,3.3,2.657,3.3,1.4832,1.5002,0.98897,1.5002
11101,3.276,3.3,2.657,3.3,1.4993,1.5164,1.004,1.5164
11201,3.276,3.3,2.657,3.3,1.5152,1.5323,1.0188,1.5323
11301,3.276,3.3,2.657,3.3,1.5308,1.5479,1.0332,1.5479
11401,3.276,3.3,2.657,3.3,1.5461,1.5633,1.0475,1.5633
11501,3.276,3.3,2.657,3.3,1.5611,1.5784,1.0615,1.5784
11601,3.276,3.3,2.657,3.3,1.5759,1.5933,1.0752,1.5933
11701,3.276,3.3,2.657,3.3,1.5904,1.6078,1.0888,1.6078
11801,3.276,3.3,2.657,3.3,1.6047,1.6222,1.102,1.6222
11901,3.276,3.3,2.657,3.3,1.6187,1.6363,1.1151,1.6363
12001,3.576,3.596,2.957,3.6,1.6326,1.6502,1.128,1.6502
12101,3.576,3.596,2.957,3.6,1.6486,1.6662,1.1431,1.6663
12201,3.576,3.596,2.957,3.6,1.6644,1.6821,1.158,1.6821
12301,3.576,3.596,2.957,3.6,1.68,1.6976,1.1726,1.6977
12401,3.576,3.596,2.957,3.6,1.6953,1.7129,1.187,1.7131
12501,3.576,3.596,2.957,3.6,1.7103,1.728,1.2011,1.7281
12601,3.576,3.596,2.957,3.6,1.7251,1.7428,1.2151,1.743
12701,3.576,3.596,2.957,3.6,1.7397,1.7574,1.2288,1.7576
12801,3.576,3.596,2.957,3.6,1.754,1.7718,1.2423,1.772
12901,3.576,3.596,2.957,3.6,1.7682,1.7859,1.2556,1.7862
13001,3.876,3.412,3.257,3.9,1.7821,1.7998,1.2687,1.8002
13101,3.876,3.412,3.257,3.9,1.7981,1.8121,1.2839,1.8162
13201,3.876,3.412,3.257,3.9,1.8138,1.8242,1.2988,1.832
13301,3.876,3.412,3.257,3.9,1.8293,1.8362,1.3135,1.8475
13401,3.876,3.412,3.257,3.9,1.8446,1.8479,1.328,1.8628
13501,3.876,3.412,3.257,3.9,1.8596,1.8595,1.3423,1.8779
13601,3.876,3.412,3.257,3.9,1.8745,1.8709,1.3564,1.8928
13701,3.876,3.412,3.257,3.9,1.8891,1.8822,1.3703,1.9074
13801,3.876,3.412,3.257,3.9,1.9035,1.8933,1.3839,1.9219
13901,3.876,3.412,3.257,3.9,1.9177,1.9042,1.3974,1.9361
14001,3.637,3.712,3.557,4.2,1.9316,1.915,1.4107,1.9502
14101,3.637,3.712,3.557,4.2,1.9437,1.9277,1.4259,1.9661
14201,3.637,3.712,3.557,4.2,1.9556,1.9403,1.441,1.9818
14301,3.637,3.712,3.557,4.2,1.9674,1.9527,1.4557,1.9974
14401,3.637,3.712,3.557,4.2,1.979,1.9649,1.4703,2.0127
14501,3.637,3.712,3.557,4.2,1.9904,1.9769,1.4847,2.0277
14601,3.637,3.712,3.557,4.2,2.0017,1.9888,1.4989,2.0426
14701,3.637,3.712,3.557,4.2,2.0128,2.0006,1.5129,2.0573
14801,3.637,3.712,3.557,4.2,2.0238,2.0121,1.5267,2.0718
14901,3.637,3.712,3.557,4.2,2.0346,2.0235,1.5404,2.086
15001,3.937,4.002,3.266,4.5,2.0453,2.0348,1.5538,2.1002
15101,3.937,4.002,3.266,4.5,2.0579,2.0478,1.5651,2.1161
15201,3.937,4.002,3.266,4.5,2.0702,2.0607,1.5763,2.1317
15301,3.937,4.002,3.266,4.5,2.0824,2.0734,1.5874,2.1472
15401,3.937,4.002,3.266,4.5,2.0945,2.0859,1.5983,2.1625
15501,3.937,4.002,3.266,4.5,2.1063,2.0983,1.609,2.1776
15601,3.937,4.002,3.266,4.5,2.1181,2.1105,1.6196,2.1925
15701,3.937,4.002,3.266,4.5,2.1297,2.1225,1.6301,2.2072
15801,3.937,4.002,3.266,4.5,2.1411,2.1344,1.6405,2.2217
15901,3.937,4.002,3.266,4.5,2.1524,2.1461,1.6507,2.236
16001,4.237,3.302,3.566,4.8,2.1636,2.1577,1.6608,2.2502
16101,4.237,3.302,3.566,4.8,2.1764,2.1648,1.6726,2.266
16201,4.237,3.302,3.566,4.8,2.1892,2.1718,1.6843,2.2816
16301,4.237,3.302,3.566,4.8,2.2017,2.1788,1.6959,2.2971
16401,4.237,3.302,3.566,4.8,2.2141,2.1856,1.7073,2.3123
16501,4.237,3.302,3.566,4.8,2.2264,2.1924,1.7185,2.3274
16601,4.237,3.302,3.566,4.8,2.2385,2.1991,1.7297,2.3423
16701,4.237,3.302,3.566,4.8,2.2505,2.2057,1.7407,2.357
16801,4.237,3.302,3.566,4.8,2.2623,2.2122,1.7515,2.3716
16901,4.237,3.302,3.566,4.8,2.274,2.2186,1.7623,2.3859
17001,3.542,3.602,3.866,5.1,2.2855,2.225,1.7729,2.4002
17101,3.542,3.602,3.866,5.1,2.2928,2.2331,1.7851,2.4159
17201,3.542,3.602,3.866,5.1,2.3001,2.241,1.7972,2.4316
17301,3.542,3.602,3.866,5.1,2.3073,2.2489,1.8092,2.447
17401,3.542,3.602,3.866,5.1,2.3144,2.2567,1.821,2.4622
17501,3.542,3.602,3.866,5.1,2.3214,2.2644,1.8327,2.4773
17601,3.542,3.602,3.866,5.1,2.3283,2.272,1.8442,2.4922
17701,3.542,3.602,3.866,5.1,2.3352,2.2795,1.8557,2.5069
17801,3.542,3.602,3.866,5.1,2.342,2.2869,1.867,2.5215
17901,3.542,3.602,3.866,5.1,2.3487,2.2943,1.8781,2.5359
18001,3.841,3.367,4.164,5.4,2.3553,2.3015,1.8892,2.5502
18101,3.841,3.367,4.164,5.4,2.3635,2.3074,1.9017,2.5659
18201,3.841,3.367,4.164,5.4,2.3716,2.3132,1.9142,2.5815
18301,3.841,3.367,4.164,5.4,2.3797,2.319,1.9265,2.5969
18401,3.841,3.367,4.164,5.4,2.3876,2.3247,1.9386,2.6121
18501,3.841,3.367,4.164,5.4,2.3955,2.3303,1.9507,2.6272
18601,3.841,3.367,4.164,5.4,2.4032,2.3359,1.9626,2.6421
18701,3.841,3.367,4.164,5.4,2.4109,2.3414,1.9743,2.6568
18801,3.841,3.367,4.164,5.4,2.4185,2.3468,1.986,2.6714
18901,3.841,3.367,4.164,5.4,2.426,2.3522,1.9975,2.6859
19001,4.141,3.667,3.468,5.7,2.4335,2.3576,2.0089,2.7002
19101,4.141,3.667,3.468,5.7,2.4425,2.3645,2.0165,2.7159
19201,4.141,3.667,3.468,5.7,2.4513,2.3712,2.0241,2.7314
19301,4.141,3.667,3.468,5.7,2.4601,2.3779,2.0315,2.7468
19401,4.141,3.667,3.468,5.7,2.4687,2.3846,2.0389,2.762
19501,4.141,3.667,3.468,5.7,2.4773,2.3912,2.0463,2.7771
19601,4.141,3.667,3.468,5.7,2.4858,2.3977,2.0535,2.792
19701,4.141,3.667,3.468,5.7,2.4942,2.4041,2.0607,2.8067
19801,4.141,3.667,3.468,5.7,2.5025,2.4105,2.0678,2.8214
19901,4.141,3.667,3.468,5.7,2.5107,2.4168,2.0749,2.8358
20001,3.447,3.967,3.768,6,2.5188,2.4231,2.0818,2.8502
20101,3.447,3.967,3.768,6,2.5235,2.4308,2.0902,2.8658
20201,3.447,3.967,3.768,6,2.528,2.4384,2.0985,2.8813
20301,3.447,3.967,3.768,6,2.5326,2.4459,2.1068,2.8967
20401,3.447,3.967,3.768,6,2.537,2.4533,2.1149,2.9119
20501,3.447,3.967,3.768,6,2.5415,2.4607,2.123,2.927
20601,3.447,3.967,3.768,6,2.5459,2.468,2.1309,2.9419
20701,3.447,3.967,3.768,6,2.5502,2.4753,2.1389,2.9567
20801,3.447,3.967,3.768,6,2.5545,2.4825,2.1467,2.9713
20901,3.447,3.967,3.768,6,2.5588,2.4896,2.1544,2.9858
21001,3.746,3.277,4.068,6.3,2.5631,2.4966,2.1621,3.0002
21101,3.746,3.277,4.068,6.3,2.5687,2.5003,2.1712,3.0158
21201,3.746,3.277,4.068,6.3,2.5742,2.5039,2.1801,3.0313
21301,3.746,3.277,4.068,6.3,2.5797,2.5076,2.189,3.0466
21401,3.746,3.277,4.068,6.3,2.5852,2.5111,2.1978,3.0618
21501,3.746,3.277,4.068,6.3,2.5906,2.5147,2.2065,3.0769
21601,3.746,3.277,4.068,6.3,2.5959,2.5182,2.2151,3.0918
21701,3.746,3.277,4.068,6.3,2.6012,2.5217,2.2236,3.1066
21801,3.746,3.277,4.068,6.3,2.6065,2.5252,2.2321,3.1212
21901,3.746,3.277,4.068,6.3,2.6117,2.5286,2.2405,3.1358
22001,4.046,3.577,3.393,6.6,2.6168,2.532,2.2487,3.1502
22101,4.046,3.577,3.393,6.6,2.6233,2.5368,2.2539,3.1658
22201,4.046,3.577,3.393,6.6,2.6297,2.5415,2.259,3.1812
22301,4.046,3.577,3.393,6.6,2.6361,2.5461,2.2641,3.1966
22401,4.046,3.577,3.393,6.6,2.6424,2.5507,2.2692,3.2118
22501,4.046,3.577,3.393,6.6,2.6486,2.5553,2.2742,3.2268
22601,4.046,3.577,3.393,6.6,2.6548,2.5598,2.2791,3.2417
22701,4.046,3.577,3.393,6.6,2.6609,2.5643,2.284,3.2565
22801,4.046,3.577,3.393,6.6,2.667,2.5687,2.2889,3.2712
22901,4.046,3.577,3.393,6.6,2.673,2.5731,2.2937,3.2857
23001,3.35,3.877,3.693,6.9,2.6789,2.5775,2.2985,3.3002
23101,3.35,3.877,3.693,6.9,2.6818,2.5831,2.3045,3.3157
23201,3.35,3.877,3.693,6.9,2.6847,2.5887,2.3105,3.3312
23301,3.35,3.877,3.693,6.9,2.6876,2.5942,2.3164,3.3465
23401,3.35,3.877,3.693,6.9,2.6904,2.5997,2.3223,3.3617
23501,3.35,3.877,3.693,6.9,2.6932,2.6051,2.3282,3.3767
23601,3.35,3.877,3.693,6.9,2.696,2.6105,2.3339,3.3917
23701,3.35,3.877,3.693,6.9,2.6988,2.6159,2.3397,3.4065
23801,3.35,3.877,3.693,6.9,2.7015,2.6212,2.3454,3.4212
23901,3.35,3.877,3.693,6.9,2.7042,2.6264,2.351,3.4357
24001,3.65,4.177,3.993,6.209,2.7069,2.6316,2.3566,3.4501
24101,3.65,4.177,3.993,6.209,2.7108,2.6381,2.3634,3.4616
24201,3.65,4.177,3.993,6.209,2.7147,2.6444,2.3701,3.4729
24301,3.65,4.177,3.993,6.209,2.7186,2.6507,2.3768,3.4842
24401,3.65,4.177,3.993,6.209,2.7224,2.657,2.3834,3.4953
24501,3.65,4.177,3.993,6.209,2.7262,2.6632,2.39,3.5064
24601,3.65,4.177,3.993,6.209,2.7299,2.6693,2.3965,3.5174
24701,3.65,4.177,3.993,6.209,2.7336,2.6754,2.403,3.5283
24801,3.65,4.177,3.993,6.209,2.7373,2.6815,2.4094,3.5391
24901,3.65,4.177,3.993,6.209,2.741,2.6875,2.4158,3.5498
25001,3.95,4.477,4.293,5.509,2.7446,2.6935,2.4221,3.5604
25101,3.95,4.477,4.293,5.509,2.7495,2.7006,2.4295,3.5682
25201,3.95,4.477,4.293,5.509,2.7542,2.7076,2.4369,3.5759
25301,3.95,4.477,4.293,5.509,2.7589,2.7146,2.4443,3.5835
25401,3.95,4.477,4.293,5.509,2.7636,2.7216,2.4515,3.5911
25501,3.95,4.477,4.293,5.509,2.7683,2.7284,2.4588,3.5986
25601,3.95,4.477,4.293,5.509,2.7729,2.7353,2.4659,3.6061
25701,3.95,4.477,4.293,5.509,2.7775,2.742,2.473,3.6135
25801,3.95,4.477,4.293,5.509,2.782,2.7488,2.4801,3.6209
25901,3.95,4.477,4.293,5.509,2.7865,2.7554,2.4871,3.6281
26001,4.25,4.777,4.593,4.809,2.791,2.7621,2.494,3.6354
26101,4.25,4.777,4.593,4.809,2.7966,2.7698,2.5021,3.6398
26201,4.25,4.777,4.593,4.809,2.8022,2.7775,2.5101,3.6443
26301,4.25,4.777,4.593,4.809,2.8077,2.7851,2.518,3.6487
26401,4.25,4.777,4.593,4.809,2.8131,2.7926,2.5258,3.6531
26501,4.25,4.777,4.593,4.809,2.8185,2.8001,2.5336,3.6575
26601,4.25,4.777,4.593,4.809,2.8239,2.8075,2.5414,3.6618
26701,4.25,4.777,4.593,4.809,2.8293,2.8149,2.5491,3.6661
26801,4.25,4.777,4.593,4.809,2.8346,2.8222,2.5567,3.6704
26901,4.25,4.777,4.593,4.809,2.8398,2.8295,2.5643,3.6746
27001,4.55,5.077,4.893,4.109,2.8451,2.8367,2.5718,3.6788
27101,4.55,5.077,4.893,4.109,2.8514,2.845,2.5804,3.6804
27201,4.55,5.077,4.893,4.109,2.8576,2.8532,2.5889,3.682
27301,4.55,5.077,4.893,4.109,2.8638,2.8613,2.5973,3.6835
27401,4.55,5.077,4.893,4.109,2.87,2.8694,2.6057,3.6851
27501,4.55,5.077,4.893,4.109,2.8761,2.8774,2.614,3.6866
27601,4.55,5.077,4.893,4.109,2.8821,2.8854,2.6222,3.6881
27701,4.55,5.077,4.893,4.109,2.8881,2.8933,2.6304,3.6897
27801,4.55,5.077,4.893,4.109,2.8941,2.9012,2.6386,3.6912
27901,4.55,5.077,4.893,4.109,2.9001,2.909,2.6467,3.6927
28001,4.85,4.388,5.193,4.408,2.906,2.9167,2.6547,3.6942
28101,4.85,4.388,5.193,4.408,2.9129,2.9219,2.6637,3.6967
28201,4.85,4.388,5.193,4.408,2.9197,2.9271,2.6727,3.6992
28301,4.85,4.388,5.193,4.408,2.9266,2.9323,2.6816,3.7017
28401,4.85,4.388,5.193,4.408,2.9333,2.9374,2.6904,3.7042
28501,4.85,4.388,5.193,4.408,2.9401,2.9425,2.6992,3.7067
28601,4.85,4.388,5.193,4.408,2.9467,2.9476,2.7079,3.7091
28701,4.85,4.388,5.193,4.408,2.9534,2.9526,2.7166,3.7116
28801,4.85,4.388,5.193,4.408,2.96,2.9576,2.7252,3.714
28901,4.85,4.388,5.193,4.408,2.9665,2.9625,2.7337,3.7164
29001,5.15,3.689,5.493,4.708,2.973,2.9674,2.7422,3.7188
29101,5.15,3.689,5.493,4.708,2.9805,2.9699,2.7517,3.7222
29201,5.15,3.689,5.493,4.708,2.9879,2.9723,2.7611,3.7256
29301,5.15,3.689,5.493,4.708,2.9953,2.9748,2.7704,3.7289
29401,5.15,3.689,5.493,4.708,3.0026,2.9772,2.7797,3.7323
29501,5.15,3.689,5.493,4.708,3.0099,2.9796,2.7889,3.7356
29601,5.15,3.689,5.493,4.708,3.0171,2.982,2.798,3.7388
29701,5.15,3.689,5.493,4.708,3.0243,2.9844,2.8071,3.7421
29801,5.15,3.689,5.493,4.708,3.0314,2.9868,2.8161,3.7453
29901,5.15,3.689,5.493,4.708,3.0385,2.9891,2.825,3.7486
30001,5.45,3.989,4.797,5.008,3.0456,2.9915,2.8339,3.7518
30101,5.45,3.989,4.797,5.008,3.0536,2.9948,2.8404,3.7559
30201,5.45,3.989,4.797,5.008,3.0615,2.9981,2.8469,3.7601
30301,5.45,3.989,4.797,5.008,3.0694,3.0013,2.8533,3.7642
30401,5.45,3.989,4.797,5.008,3.0772,3.0046,2.8597,3.7683
30501,5.45,3.989,4.797,5.008,3.085,3.0078,2.8661,3.7724
30601,5.45,3.989,4.797,5.008,3.0927,3.011,2.8724,3.7764
30701,5.45,3.989,4.797,5.008,3.1004,3.0142,2.8787,3.7804
30801,5.45,3.989,4.797,5.008,3.108,3.0174,2.8849,3.7844
30901,5.45,3.989,4.797,5.008,3.1156,3.0205,2.8911,3.7884
31001,5.75,4.283,5.09,5.308,3.1231,3.0237,2.8972,3.7923
31101,5.75,4.283,5.09,5.308,3.1316,3.0277,2.9043,3.7972
31201,5.75,4.283,5.09,5.308,3.14,3.0317,2.9113,3.802
31301,5.75,4.283,5.09,5.308,3.1483,3.0357,2.9182,3.8068
31401,5.75,4.283,5.09,5.308,3.1566,3.0397,2.9252,3.8116
31501,5.75,4.283,5.09,5.308,3.1648,3.0436,2.932,3.8164
31601,5.75,4.283,5.09,5.308,3.173,3.0476,2.9389,3.8211
31701,5.75,4.283,5.09,5.308,3.1812,3.0515,2.9457,3.8258
31801,5.75,4.283,5.09,5.308,3.1892,3.0553,2.9524,3.8304
31901,5.75,4.283,5.09,5.308,3.1973,3.0592,2.9591,3.8351
32001,6.05,3.583,5.39,5.607,3.2052,3.063,2.9658,3.8397
32101,6.05,3.583,5.39,5.607,3.2141,3.0646,2.9733,3.8452
32201,6.05,3.583,5.39,5.607,3.2229,3.0662,2.9808,3.8507
32301,6.05,3.583,5.39,5.607,3.2317,3.0678,2.9883,3.8561
32401,6.05,3.583,5.39,5.607,3.2404,3.0694,2.9957,3.8615
32501,6.05,3.583,5.39,5.607,3.249,3.071,3.0031,3.8669
32601,6.05,3.583,5.39,5.607,3.2576,3.0726,3.0104,3.8722
32701,6.05,3.583,5.39,5.607,3.2661,3.0741,3.0177,3.8775
32801,6.05,3.583,5.39,5.607,3.2746,3.0757,3.0249,3.8828
32901,6.05,3.583,5.39,5.607,3.2831,3.0772,3.0321,3.888
33001,5.362,3.882,5.682,5.907,3.2914,3.0788,3.0392,3.8932
33101,5.362,3.882,5.682,5.907,3.2977,3.0812,3.0472,3.8993
33201,5.362,3.882,5.682,5.907,3.3039,3.0836,3.0552,3.9054
33301,5.362,3.882,5.682,5.907,3.3101,3.086,3.063,3.9114
33401,5.362,3.882,5.682,5.907,3.3162,3.0884,3.0709,3.9174
33501,5.362,3.882,5.682,5.907,3.3223,3.0907,3.0787,3.9233
33601,5.362,3.882,5.682,5.907,3.3284,3.0931,3.0864,3.9292
33701,5.362,3.882,5.682,5.907,3.3344,3.0954,3.0941,3.9351
33801,5.362,3.882,5.682,5.907,3.3404,3.0978,3.1018,3.9409
33901,5.362,3.882,5.682,5.907,3.3464,3.1001,3.1094,3.9467
34001,4.662,4.182,5.981,6.207,3.3523,3.1024,3.117,3.9525
34101,4.662,4.182,5.981,6.207,3.3561,3.1056,3.1254,3.9591
34201,4.662,4.182,5.981,6.207,3.36,3.1087,3.1337,3.9657
34301,4.662,4.182,5.981,6.207,3.3638,3.1118,3.142,3.9722
34401,4.662,4.182,5.981,6.207,3.3675,3.1149,3.1503,3.9787
34501,4.662,4.182,5.981,6.207,3.3713,3.118,3.1585,3.9852
34601,4.662,4.182,5.981,6.207,3.375,3.1211,3.1666,3.9916
34701,4.662,4.182,5.981,6.207,3.3787,3.1242,3.1747,3.998
34801,4.662,4.182,5.981,6.207,3.3824,3.1272,3.1828,4.0043
34901,4.662,4.182,5.981,6.207,3.3861,3.1302,3.1908,4.0106
35001,3.971,4.482,6.281,6.507,3.3897,3.1332,3.1988,4.0169
35101,3.971,4.482,6.281,6.507,3.3914,3.1371,3.2076,4.024
35201,3.971,4.482,6.281,6.507,3.393,3.1409,3.2163,4.031
35301,3.971,4.482,6.281,6.507,3.3946,3.1447,3.225,4.0381
35401,3.971,4.482,6.281,6.507,3.3963,3.1485,3.2336,4.045
35501,3.971,4.482,6.281,6.507,3.3979,3.1522,3.2422,4.052
35601,3.971,4.482,6.281,6.507,3.3995,3.156,3.2507,4.0589
35701,3.971,4.482,6.281,6.507,3.4011,3.1597,3.2592,4.0657
35801,3.971,4.482,6.281,6.507,3.4027,3.1634,3.2677,4.0725
35901,3.971,4.482,6.281,6.507,3.4043,3.1671,3.2761,4.0793
36001,4.271,3.793,6.409,6.807,3.4059,3.1707,3.2844,4.0861
36101,4.271,3.793,6.409,6.807,3.4083,3.1724,3.2931,4.0936
36201,4.271,3.793,6.409,6.807,3.4106,3.1741,3.3017,4.1011
36301,4.271,3.793,6.409,6.807,3.413,3.1758,3.3102,4.1086
36401,4.271,3.793,6.409,6.807,3.4154,3.1775,3.3188,4.116
36501,4.271,3.793,6.409,6.807,3.4177,3.1792,3.3272,4.1233
36601,4.271,3.793,6.409,6.807,3.42,3.1809,3.3356,4.1307
36701,4.271,3.793,6.409,6.807,3.4224,3.1826,3.344,4.138
36801,4.271,3.793,6.409,6.807,3.4247,3.1842,3.3523,4.1452
36901,4.271,3.793,6.409,6.807,3.427,3.1859,3.3606,4.1524
37001,4.571,4.093,5.709,7.107,3.4292,3.1875,3.3688,4.1596
37101,4.571,4.093,5.709,7.107,3.4323,3.19,3.3752,4.1676
37201,4.571,4.093,5.709,7.107,3.4354,3.1924,3.3814,4.1755
37301,4.571,4.093,5.709,7.107,3.4384,3.1948,3.3877,4.1833
37401,4.571,4.093,5.709,7.107,3.4415,3.1972,3.3939,4.1911
37501,4.571,4.093,5.709,7.107,3.4445,3.1996,3.4,4.1989
37601,4.571,4.093,5.709,7.107,3.4475,3.202,3.4062,4.2067
37701,4.571,4.093,5.709,7.107,3.4504,3.2043,3.4123,4.2143
37801,4.571,4.093,5.709,7.107,3.4534,3.2067,3.4184,4.222
37901,4.571,4.093,5.709,7.107,3.4564,3.209,3.4244,4.2296
38001,4.871,3.408,6.009,7.407,3.4593,3.2113,3.4304,4.2372
38101,4.871,3.408,6.009,7.407,3.463,3.2118,3.4372,4.2455
38201,4.871,3.408,6.009,7.407,3.4667,3.2124,3.4439,4.2538
38301,4.871,3.408,6.009,7.407,3.4704,3.2129,3.4506,4.262
38401,4.871,3.408,6.009,7.407,3.474,3.2134,3.4573,4.2702
38501,4.871,3.408,6.009,7.407,3.4776,3.2139,3.4639,4.2784
38601,4.871,3.408,6.009,7.407,3.4812,3.2144,3.4705,4.2865
38701,4.871,3.408,6.009,7.407,3.4848,3.2149,3.4771,4.2945
38801,4.871,3.408,6.009,7.407,3.4884,3.2154,3.4836,4.3025
38901,4.871,3.408,6.009,7.407,3.492,3.2159,3.4901,4.3105
39001,5.171,3.708,5.314,7.5,3.4955,3.2164,3.4965,4.3185
39101,5.171,3.708,5.314,7.5,3.4998,3.2176,3.5012,4.3266
39201,5.171,3.708,5.314,7.5,3.5041,3.2189,3.5058,4.3347
39301,5.171,3.708,5.314,7.5,3.5083,3.2201,3.5104,4.3428
39401,5.171,3.708,5.314,7.5,3.5125,3.2214,3.515,4.3508
39501,5.171,3.708,5.314,7.5,3.5167,3.2226,3.5195,4.3587
39601,5.171,3.708,5.314,7.5,3.5209,3.2238,3.5241,4.3667
39701,5.171,3.708,5.314,7.5,3.525,3.225,3.5286,4.3746
39801,5.171,3.708,5.314,7.5,3.5292,3.2263,3.5331,4.3824
39901,5.171,3.708,5.314,7.5,3.5333,3.2275,3.5375,4.3902
40001,4.485,4.008,5.612,7.5,3.5374,3.2287,3.542,4.398
40101,4.485,4.008,5.612,7.5,3.5397,3.2306,3.5471,4.4057
40201,4.485,4.008,5.612,7.5,3.5421,3.2325,3.5523,4.4134
40301,4.485,4.008,5.612,7.5,3.5444,3.2345,3.5574,4.4211
40401,4.485,4.008,5.612,7.5,3.5468,3.2364,3.5625,4.4287
40501,4.485,4.008,5.612,7.5,3.5491,3.2383,3.5675,4.4363
40601,4.485,4.008,5.612,7.5,3.5514,3.2402,3.5726,4.4438
40701,4.485,4.008,5.612,7.5,3.5537,3.2421,3.5776,4.4514
40801,4.485,4.008,5.612,7.5,3.556,3.244,3.5826,4.4588
40901,4.485,4.008,5.612,7.5,3.5582,3.2458,3.5875,4.4663
41001,3.805,4.308,5.912,7.5,3.5605,3.2477,3.5925,4.4737
41101,3.805,4.308,5.912,7.5,3.5611,3.2503,3.5981,4.481
41201,3.805,4.308,5.912,7.5,3.5617,3.2528,3.6037,4.4883
41301,3.805,4.308,5.912,7.5,3.5622,3.2554,3.6093,4.4956
41401,3.805,4.308,5.912,7.5,3.5628,3.2579,3.6149,4.5029
41501,3.805,4.308,5.912,7.5,3.5634,3.2605,3.6204,4.5101
41601,3.805,4.308,5.912,7.5,3.564,3.263,3.6259,4.5173
41701,3.805,4.308,5.912,7.5,3.5646,3.2655,3.6314,4.5245
41801,3.805,4.308,5.912,7.5,3.5651,3.268,3.6369,4.5316
41901,3.805,4.308,5.912,7.5,3.5657,3.2705,3.6423,4.5387
42001,4.104,3.622,6.209,7.5,3.5663,3.2729,3.6477,4.5457
42101,4.104,3.622,6.209,7.5,3.5676,3.2737,3.6538,4.5527
42201,4.104,3.622,6.209,7.5,3.5688,3.2746,3.6598,4.5597
42301,4.104,3.622,6.209,7.5,3.5701,3.2754,3.6659,4.5667
42401,4.104,3.622,6.209,7.5,3.5714,3.2762,3.6719,4.5736
42501,4.104,3.622,6.209,7.5,3.5726,3.277,3.6778,4.5805
42601,4.104,3.622,6.209,7.5,3.5739,3.2778,3.6838,4.5873
42701,4.104,3.622,6.209,7.5,3.5751,3.2786,3.6897,4.5941
42801,4.104,3.622,6.209,7.5,3.5763,3.2794,3.6956,4.6009
42901,4.104,3.622,6.209,7.5,3.5776,3.2802,3.7014,4.6077
43001,4.404,3.922,5.513,7.5,3.5788,3.281,3.7073,4.6144
43101,4.404,3.922,5.513,7.5,3.5807,3.2825,3.7114,4.6211
43201,4.404,3.922,5.513,7.5,3.5826,3.284,3.7156,4.6278
43301,4.404,3.922,5.513,7.5,3.5845,3.2855,3.7198,4.6344
43401,4.404,3.922,5.513,7.5,3.5864,3.2869,3.7239,4.641
43501,4.404,3.922,5.513,7.5,3.5883,3.2884,3.728,4.6476
43601,4.404,3.922,5.513,7.5,3.5902,3.2899,3.7321,4.6541
43701,4.404,3.922,5.513,7.5,3.592,3.2913,3.7362,4.6606
43801,4.404,3.922,5.513,7.5,3.5939,3.2927,3.7402,4.6671
43901,4.404,3.922,5.513,7.5,3.5957,3.2942,3.7443,4.6736
44001,4.703,4.222,4.818,7.5,3.5976,3.2956,3.7483,4.68
44101,4.703,4.222,4.818,7.5,3.6001,3.2977,3.7507,4.6864
44201,4.703,4.222,4.818,7.5,3.6026,3.2998,3.7531,4.6928
44301,4.703,4.222,4.818,7.5,3.6051,3.3019,3.7555,4.6991
44401,4.703,4.222,4.818,7.5,3.6075,3.304,3.7579,4.7054
44501,4.703,4.222,4.818,7.5,3.61,3.306,3.7603,4.7117
44601,4.703,4.222,4.818,7.5,3.6124,3.3081,3.7627,4.7179
44701,4.703,4.222,4.818,7.5,3.6149,3.3101,3.765,4.7242
44801,4.703,4.222,4.818,7.5,3.6173,3.3122,3.7674,4.7304
44901,4.703,4.222,4.818,7.5,3.6197,3.3142,3.7697,4.7365
45001,5.003,3.526,5.116,7.5,3.6221,3.3162,3.7721,4.7427
45101,5.003,3.526,5.116,7.5,3.6252,3.3166,3.775,4.7488
45201,5.003,3.526,5.116,7.5,3.6283,3.3171,3.778,4.7549
45301,5.003,3.526,5.116,7.5,3.6313,3.3176,3.781,4.7609
45401,5.003,3.526,5.116,7.5,3.6343,3.318,3.7839,4.767
45501,5.003,3.526,5.116,7.5,3.6373,3.3185,3.7868,4.773
45601,5.003,3.526,5.116,7.5,3.6403,3.3189,3.7897,4.7789
45701,5.003,3.526,5.116,7.5,3.6433,3.3194,3.7926,4.7849
45801,5.003,3.526,5.116,7.5,3.6463,3.3198,3.7955,4.7908
45901,5.003,3.526,5.116,7.5,3.6492,3.3203,3.7984,4.7967
46001,4.308,3.825,5.412,7.5,3.6521,3.3208,3.8013,4.8026
46101,4.308,3.825,5.412,7.5,3.6536,3.3218,3.8048,4.8085
46201,4.308,3.825,5.412,7.5,3.655,3.3229,3.8082,4.8143
46301,4.308,3.825,5.412,7.5,3.6564,3.324,3.8117,4.8201
46401,4.308,3.825,5.412,7.5,3.6578,3.3251,3.8152,4.8259
46501,4.308,3.825,5.412,7.5,3.6592,3.3262,3.8186,4.8316
46601,4.308,3.825,5.412,7.5,3.6606,3.3272,3.822,4.8373
46701,4.308,3.825,5.412,7.5,3.662,3.3283,3.8254,4.843
46801,4.308,3.825,5.412,7.5,3.6634,3.3294,3.8288,4.8487
46901,4.308,3.825,5.412,7.5,3.6647,3.3304,3.8322,4.8544
47001,3.698,4.125,5.711,7.5,3.6661,3.3315,3.8356,4.86
47101,3.698,4.125,5.711,7.5,3.6662,3.3332,3.8395,4.8656
47201,3.698,4.125,5.711,7.5,3.6662,3.3348,3.8435,4.8712
47301,3.698,4.125,5.711,7.5,3.6663,3.3365,3.8474,4.8767
47401,3.698,4.125,5.711,7.5,3.6664,3.3382,3.8514,4.8823
47501,3.698,4.125,5.711,7.5,3.6664,3.3398,3.8553,4.8878
47601,3.698,4.125,5.711,7.5,3.6665,3.3415,3.8592,4.8933
47701,3.698,4.125,5.711,7.5,3.6666,3.3431,3.8631,4.8987
47801,3.698,4.125,5.711,7.5,3.6666,3.3448,3.8669,4.9042
47901,3.698,4.125,5.711,7.5,3.6667,3.3464,3.8708,4.9096
48001,3.998,3.45,6.01,7.5,3.6668,3.348,3.8746,4.915
48101,3.998,3.45,6.01,7.5,3.6674,3.3482,3.8791,4.9204
48201,3.998,3.45,6.01,7.5,3.6681,3.3484,3.8835,4.9257
48301,3.998,3.45,6.01,7.5,3.6688,3.3486,3.8879,4.931
48401,3.998,3.45,6.01,7.5,3.6695,3.3488,3.8923,4.9364
48501,3.998,3.45,6.01,7.5,3.6702,3.3491,3.8966,4.9416
48601,3.998,3.45,6.01,7.5,3.6708,3.3493,3.901,4.9469
48701,3.998,3.45,6.01,7.5,3.6715,3.3495,3.9053,4.9521
48801,3.998,3.45,6.01,7.5,3.6722,3.3497,3.9096,4.9574
48901,3.998,3.45,6.01,7.5,3.6729,3.3499,3.9139,4.9626
49001,4.298,3.75,5.314,7.5,3.6735,3.3501,3.9182,4.9677
49101,4.298,3.75,5.314,7.5,3.6748,3.3509,3.921,4.9729
49201,4.298,3.75,5.314,7.5,3.6761,3.3517,3.9239,4.978
49301,4.298,3.75,5.314,7.5,3.6773,3.3525,3.9267,4.9832
49401,4.298,3.75,5.314,7.5,3.6786,3.3533,3.9295,4.9882
49501,4.298,3.75,5.314,7.5,3.6798,3.3541,3.9323,4.9933
49601,4.298,3.75,5.314,7.5,3.6811,3.3549,3.9351,4.9984
49701,4.298,3.75,5.314,7.5,3.6823,3.3557,3.9379,5.0034
49801,4.298,3.75,5.314,7.5,3.6836,3.3565,3.9406,5.0084
49901,4.298,3.75,5.314,7.5,3.6848,3.3573,3.9434,5.0134
50001,4.598,4.05,4.614,7.5,3.686,3.3581,3.9461,5.0184
50101,4.598,4.05,4.614,7.5,3.6878,3.3595,3.9474,5.0233
50201,4.598,4.05,4.614,7.5,3.6897,3.3609,3.9488,5.0283
50301,4.598,4.05,4.614,7.5,3.6915,3.3622,3.9501,5.0332
50401,4.598,4.05,4.614,7.5,3.6933,3.3636,3.9514,5.0381
50501,4.598,4.05,4.614,7.5,3.695,3.3649,3.9527,5.043
50601,4.598,4.05,4.614,7.5,3.6968,3.3663,3.954,5.0478
50701,4.598,4.05,4.614,7.5,3.6986,3.3676,3.9553,5.0527
50801,4.598,4.05,4.614,7.5,3.7004,3.369,3.9566,5.0575
50901,4.598,4.05,4.614,7.5,3.7021,3.3703,3.9579,5.0623
51001,3.905,4.349,4.913,7.5,3.7039,3.3717,3.9592,5.067
51101,3.905,4.349,4.913,7.5,3.7043,3.3736,3.9611,5.0718
51201,3.905,4.349,4.913,7.5,3.7047,3.3755,3.9629,5.0766
51301,3.905,4.349,4.913,7.5,3.7051,3.3774,3.9648,5.0813
51401,3.905,4.349,4.913,7.5,3.7055,3.3793,3.9666,5.086
51501,3.905,4.349,4.913,7.5,3.7058,3.3812,3.9685,5.0907
51601,3.905,4.349,4.913,7.5,3.7062,3.383,3.9703,5.0953
51701,3.905,4.349,4.913,7.5,3.7066,3.3849,3.9721,5.1
51801,3.905,4.349,4.913,7.5,3.707,3.3868,3.9739,5.1046
51901,3.905,4.349,4.913,7.5,3.7074,3.3886,3.9757,5.1092
52001,3.383,4.649,4.376,7.5,3.7077,3.3905,3.9775,5.1138
52101,3.383,4.649,4.376,7.5,3.7071,3.3929,3.9783,5.1184
52201,3.383,4.649,4.376,7.5,3.7065,3.3953,3.9791,5.123
52301,3.383,4.649,4.376,7.5,3.7059,3.3977,3.9798,5.1275
52401,3.383,4.649,4.376,7.5,3.7053,3.4001,3.9806,5.132
52501,3.383,4.649,4.376,7.5,3.7047,3.4025,3.9813,5.1366
52601,3.383,4.649,4.376,7.5,3.704,3.4048,3.9821,5.1411
52701,3.383,4.649,4.376,7.5,3.7034,3.4072,3.9828,5.1455
52801,3.383,4.649,4.376,7.5,3.7028,3.4095,3.9836,5.15
52901,3.383,4.649,4.376,7.5,3.7022,3.4119,3.9843,5.1544
53001,3.683,4.949,4.676,6.809,3.7016,3.4142,3.9851,5.1588
53101,3.683,4.949,4.676,6.809,3.7016,3.4171,3.9864,5.162
53201,3.683,4.949,4.676,6.809,3.7016,3.42,3.9876,5.165
53301,3.683,4.949,4.676,6.809,3.7015,3.4229,3.9889,5.1681
53401,3.683,4.949,4.676,6.809,3.7015,3.4257,3.9902,5.1712
53501,3.683,4.949,4.676,6.809,3.7014,3.4286,3.9915,5.1743
53601,3.683,4.949,4.676,6.809,3.7014,3.4314,3.9928,5.1773
53701,3.683,4.949,4.676,6.809,3.7014,3.4342,3.9941,5.1804
53801,3.683,4.949,4.676,6.809,3.7013,3.437,3.9953,5.1834
53901,3.683,4.949,4.676,6.809,3.7013,3.4398,3.9966,5.1864
54001,3.983,5.249,4.976,6.109,3.7013,3.4426,3.9979,5.1894
54101,3.983,5.249,4.976,6.109,3.7018,3.446,3.9997,5.1911
54201,3.983,5.249,4.976,6.109,3.7023,3.4493,4.0015,5.1928
54301,3.983,5.249,4.976,6.109,3.7028,3.4526,4.0033,5.1945
54401,3.983,5.249,4.976,6.109,3.7034,3.4559,4.005,5.1961
54501,3.983,5.249,4.976,6.109,3.7039,3.4592,4.0068,5.1978
54601,3.983,5.249,4.976,6.109,3.7044,3.4625,4.0086,5.1995
54701,3.983,5.249,4.976,6.109,3.7049,3.4658,4.0104,5.2012
54801,3.983,5.249,4.976,6.109,3.7054,3.469,4.0121,5.2028
54901,3.983,5.249,4.976,6.109,3.7059,3.4723,4.0139,5.2045
55001,4.283,5.549,5.276,5.409,3.7064,3.4755,4.0156,5.2061
55101,4.283,5.549,5.276,5.409,3.7075,3.4793,4.0179,5.2065
55201,4.283,5.549,5.276,5.409,3.7085,3.483,4.0202,5.2068
55301,4.283,5.549,5.276,5.409,3.7095,3.4867,4.0225,5.2072
55401,4.283,5.549,5.276,5.409,3.7106,3.4905,4.0247,5.2076
55501,4.283,5.549,5.276,5.409,3.7116,3.4942,4.027,5.2079
55601,4.283,5.549,5.276,5.409,3.7126,3.4979,4.0292,5.2083
55701,4.283,5.549,5.276,5.409,3.7137,3.5016,4.0315,5.2086
55801,4.283,5.549,5.276,5.409,3.7147,3.5052,4.0337,5.209
55901,4.283,5.549,5.276,5.409,3.7157,3.5089,4.0359,5.2094
56001,4.583,5.849,5.576,4.709,3.7167,3.5125,4.0382,5.2097
56101,4.583,5.849,5.576,4.709,3.7183,3.5167,4.0409,5.2088
56201,4.583,5.849,5.576,4.709,3.7198,3.5208,4.0436,5.2079
56301,4.583,5.849,5.576,4.709,3.7213,3.525,4.0463,5.207
56401,4.583,5.849,5.576,4.709,3.7229,3.5291,4.0491,5.2062
56501,4.583,5.849,5.576,4.709,3.7244,3.5332,4.0518,5.2053
56601,4.583,5.849,5.576,4.709,3.7259,3.5373,4.0545,5.2044
56701,4.583,5.849,5.576,4.709,3.7274,3.5414,4.0571,5.2035
56801,4.583,5.849,5.576,4.709,3.7289,3.5454,4.0598,5.2027
56901,4.583,5.849,5.576,4.709,3.7304,3.5495,4.0625,5.2018
57001,4.883,6.149,5.876,4.015,3.7319,3.5535,4.0651,5.2009
57101,4.883,6.149,5.876,4.015,3.7339,3.5581,4.0683,5.1988
57201,4.883,6.149,5.876,4.015,3.7359,3.5626,4.0715,5.1968
57301,4.883,6.149,5.876,4.015,3.7379,3.5671,4.0746,5.1947
57401,4.883,6.149,5.876,4.015,3.7399,3.5716,4.0778,5.1926
57501,4.883,6.149,5.876,4.015,3.7419,3.5761,4.0809,5.1906
57601,4.883,6.149,5.876,4.015,3.7439,3.5806,4.084,5.1886
57701,4.883,6.149,5.876,4.015,3.7459,3.585,4.0871,5.1865
57801,4.883,6.149,5.876,4.015,3.7478,3.5894,4.0902,5.1845
57901,4.883,6.149,5.876,4.015,3.7498,3.5939,4.0933,5.1825
58001,5.183,5.457,6.176,4.315,3.7518,3.5983,4.0964,5.1805
58101,5.183,5.457,6.176,4.315,3.7542,3.6015,4.0999,5.179
58201,5.183,5.457,6.176,4.315,3.7567,3.6046,4.1035,5.1775
58301,5.183,5.457,6.176,4.315,3.7591,3.6078,4.1071,5.176
58401,5.183,5.457,6.176,4.315,3.7616,3.611,4.1106,5.1745
58501,5.183,5.457,6.176,4.315,3.764,3.6141,4.1141,5.1731
58601,5.183,5.457,6.176,4.315,3.7664,3.6173,4.1177,5.1716
58701,5.183,5.457,6.176,4.315,3.7688,3.6204,4.1212,5.1701
58801,5.183,5.457,6.176,4.315,3.7712,3.6235,4.1247,5.1687
58901,5.183,5.457,6.176,4.315,3.7736,3.6267,4.1281,5.1672
59001,5.483,4.757,6.476,4.615,3.776,3.6297,4.1316,5.1658
59101,5.483,4.757,6.476,4.615,3.7789,3.6317,4.1356,5.1649
59201,5.483,4.757,6.476,4.615,3.7818,3.6336,4.1395,5.1639
59301,5.483,4.757,6.476,4.615,3.7847,3.6355,4.1435,5.163
59401,5.483,4.757,6.476,4.615,3.7875,3.6373,4.1474,5.1621
59501,5.483,4.757,6.476,4.615,3.7904,3.6392,4.1513,5.1612
59601,5.483,4.757,6.476,4.615,3.7932,3.6411,4.1552,5.1603
59701,5.483,4.757,6.476,4.615,3.796,3.643,4.1591,5.1593
59801,5.483,4.757,6.476,4.615,3.7989,3.6448,4.163,5.1584
59901,5.483,4.757,6.476,4.615,3.8017,3.6467,4.1668,5.1575
60001,5.783,4.057,6.776,4.915,3.8045,3.6485,4.1707,5.1566
60101,5.783,4.057,6.776,4.915,3.8078,3.6492,4.175,5.1562
60201,5.783,4.057,6.776,4.915,3.8111,3.6499,4.1793,5.1558
60301,5.783,4.057,6.776,4.915,3.8143,3.6506,4.1837,5.1554
60401,5.783,4.057,6.776,4.915,3.8176,3.6512,4.1879,5.155
60501,5.783,4.057,6.776,4.915,3.8208,3.6519,4.1922,5.1546
60601,5.783,4.057,6.776,4.915,3.8241,3.6526,4.1965,5.1542
60701,5.783,4.057,6.776,4.915,3.8273,3.6532,4.2007,5.1538
60801,5.783,4.057,6.776,4.915,3.8305,3.6539,4.205,5.1535
60901,5.783,4.057,6.776,4.915,3.8337,3.6546,4.2092,5.1531
61001,6.083,4.356,6.081,5.215,3.8369,3.6552,4.2134,5.1527
61101,6.083,4.356,6.081,5.215,3.8406,3.6564,4.2164,5.1528
61201,6.083,4.356,6.081,5.215,3.8443,3.6575,4.2195,5.1529
61301,6.083,4.356,6.081,5.215,3.8479,3.6587,4.2225,5.153
61401,6.083,4.356,6.081,5.215,3.8516,3.6598,4.2256,5.1531
61501,6.083,4.356,6.081,5.215,3.8552,3.6609,4.2286,5.1532
61601,6.083,4.356,6.081,5.215,3.8588,3.6621,4.2316,5.1533
61701,6.083,4.356,6.081,5.215,3.8624,3.6632,4.2346,5.1534
61801,6.083,4.356,6.081,5.215,3.866,3.6643,4.2376,5.1535
61901,6.083,4.356,6.081,5.215,3.8696,3.6654,4.2405,5.1536
62001,6.383,3.66,6.38,5.515,3.8732,3.6665,4.2435,5.1537
62101,6.383,3.66,6.38,5.515,3.8772,3.6665,4.247,5.1543
62201,6.383,3.66,6.38,5.515,3.8812,3.6665,4.2504,5.1548
62301,6.383,3.66,6.38,5.515,3.8852,3.6665,4.2538,5.1554
62401,6.383,3.66,6.38,5.515,3.8892,3.6665,4.2572,5.156
62501,6.383,3.66,6.38,5.515,3.8932,3.6665,4.2606,5.1566
62601,6.383,3.66,6.38,5.515,3.8972,3.6665,4.264,5.1571
62701,6.383,3.66,6.38,5.515,3.9012,3.6664,4.2674,5.1577
62801,6.383,3.66,6.38,5.515,3.9051,3.6664,4.2707,5.1583
62901,6.383,3.66,6.38,5.515,3.9091,3.6664,4.2741,5.1589
63001,5.703,3.959,6.676,5.815,3.913,3.6664,4.2774,5.1594
63101,5.703,3.959,6.676,5.815,3.9158,3.6669,4.2812,5.1605
63201,5.703,3.959,6.676,5.815,3.9186,3.6673,4.285,5.1615
63301,5.703,3.959,6.676,5.815,3.9215,3.6678,4.2888,5.1625
63401,5.703,3.959,6.676,5.815,3.9243,3.6683,4.2926,5.1636
63501,5.703,3.959,6.676,5.815,3.9271,3.6687,4.2963,5.1646
63601,5.703,3.959,6.676,5.815,3.9299,3.6692,4.3001,5.1656
63701,5.703,3.959,6.676,5.815,3.9327,3.6696,4.3038,5.1666
63801,5.703,3.959,6.676,5.815,3.9354,3.6701,4.3075,5.1676
63901,5.703,3.959,6.676,5.815,3.9382,3.6705,4.3112,5.1687
64001,6.002,4.259,5.982,6.115,3.941,3.671,4.3149,5.1697
64101,6.002,4.259,5.982,6.115,3.9442,3.6719,4.3175,5.1711
64201,6.002,4.259,5.982,6.115,3.9474,3.6728,4.3201,5.1726
64301,6.002,4.259,5.982,6.115,3.9506,3.6737,4.3227,5.1741
64401,6.002,4.259,5.982,6.115,3.9538,3.6746,4.3253,5.1755
64501,6.002,4.259,5.982,6.115,3.9569,3.6756,4.3278,5.177
64601,6.002,4.259,5.982,6.115,3.9601,3.6765,4.3304,5.1785
64701,6.002,4.259,5.982,6.115,3.9633,3.6774,4.3329,5.1799
64801,6.002,4.259,5.982,6.115,3.9664,3.6783,4.3355,5.1813
64901,6.002,4.259,5.982,6.115,3.9695,3.6791,4.338,5.1828
65001,6.302,3.569,6.281,6.415,3.9727,3.68,4.3406,5.1842
65101,6.302,3.569,6.281,6.415,3.9762,3.6799,4.3435,5.1861
65201,6.302,3.569,6.281,6.415,3.9798,3.6797,4.3465,5.188
65301,6.302,3.569,6.281,6.415,3.9834,3.6795,4.3495,5.1899
65401,6.302,3.569,6.281,6.415,3.9869,3.6793,4.3524,5.1917
65501,6.302,3.569,6.281,6.415,3.9904,3.6792,4.3554,5.1936
65601,6.302,3.569,6.281,6.415,3.994,3.679,4.3583,5.1955
65701,6.302,3.569,6.281,6.415,3.9975,3.6788,4.3612,5.1973
65801,6.302,3.569,6.281,6.415,4.001,3.6787,4.3641,5.1992
65901,6.302,3.569,6.281,6.415,4.0045,3.6785,4.3671,5.201
66001,5.615,3.869,6.577,6.715,4.0079,3.6784,4.37,5.2029
66101,5.615,3.869,6.577,6.715,4.0104,3.6786,4.3733,5.2052
66201,5.615,3.869,6.577,6.715,4.0128,3.6789,4.3766,5.2074
66301,5.615,3.869,6.577,6.715,4.0152,3.6792,4.3799,5.2097
66401,5.615,3.869,6.577,6.715,4.0176,3.6795,4.3833,5.212
66501,5.615,3.869,6.577,6.715,4.02,3.6798,4.3866,5.2142
66601,5.615,3.869,6.577,6.715,4.0224,3.6801,4.3898,5.2165
66701,5.615,3.869,6.577,6.715,4.0248,3.6804,4.3931,5.2187
66801,5.615,3.869,6.577,6.715,4.0272,3.6806,4.3964,5.221
66901,5.615,3.869,6.577,6.715,4.0296,3.6809,4.3996,5.2232
67001,5.915,4.169,5.883,7.015,4.0319,3.6812,4.4029,5.2254
67101,5.915,4.169,5.883,7.015,4.0347,3.6819,4.4051,5.2281
67201,5.915,4.169,5.883,7.015,4.0375,3.6827,4.4073,5.2308
67301,5.915,4.169,5.883,7.015,4.0403,3.6834,4.4095,5.2334
67401,5.915,4.169,5.883,7.015,4.0431,3.6841,4.4117,5.2361
67501,5.915,4.169,5.883,7.015,4.0459,3.6848,4.4139,5.2387
67601,5.915,4.169,5.883,7.015,4.0487,3.6855,4.416,5.2413
67701,5.915,4.169,5.883,7.015,4.0514,3.6862,4.4182,5.2439
67801,5.915,4.169,5.883,7.015,4.0542,3.687,4.4204,5.2466
67901,5.915,4.169,5.883,7.015,4.0569,3.6877,4.4225,5.2492
68001,6.215,3.469,6.181,7.315,4.0596,3.6884,4.4247,5.2518
68101,6.215,3.469,6.181,7.315,4.0628,3.688,4.4272,5.2548
68201,6.215,3.469,6.181,7.315,4.066,3.6877,4.4298,5.2578
68301,6.215,3.469,6.181,7.315,4.0691,3.6874,4.4324,5.2608
68401,6.215,3.469,6.181,7.315,4.0722,3.6871,4.4349,5.2638
68501,6.215,3.469,6.181,7.315,4.0754,3.6868,4.4375,5.2668
68601,6.215,3.469,6.181,7.315,4.0785,3.6864,4.44,5.2698
68701,6.215,3.469,6.181,7.315,4.0816,3.6861,4.4426,5.2728
68801,6.215,3.469,6.181,7.315,4.0847,3.6858,4.4451,5.2758
68901,6.215,3.469,6.181,7.315,4.0878,3.6855,4.4476,5.2787
69001,5.528,3.763,6.477,7.5,4.0909,3.6852,4.4501,5.2817
69101,5.528,3.763,6.477,7.5,4.0929,3.6853,4.453,5.2849
69201,5.528,3.763,6.477,7.5,4.095,3.6854,4.456,5.2881
69301,5.528,3.763,6.477,7.5,4.0971,3.6855,4.4589,5.2913
69401,5.528,3.763,6.477,7.5,4.0991,3.6856,4.4618,5.2945
69501,5.528,3.763,6.477,7.5,4.1012,3.6857,4.4647,5.2976
69601,5.528,3.763,6.477,7.5,4.1033,3.6859,4.4676,5.3008
69701,5.528,3.763,6.477,7.5,4.1053,3.686,4.4705,5.3039
69801,5.528,3.763,6.477,7.5,4.1073,3.6861,4.4733,5.3071
69901,5.528,3.763,6.477,7.5,4.1094,3.6862,4.4762,5.3102
70001,5.827,4.062,5.783,7.5,4.1114,3.6863,4.4791,5.3134
70101,5.827,4.062,5.783,7.5,4.1138,3.6868,4.4809,5.3165
70201,5.827,4.062,5.783,7.5,4.1163,3.6874,4.4828,5.3196
70301,5.827,4.062,5.783,7.5,4.1187,3.6879,4.4846,5.3227
70401,5.827,4.062,5.783,7.5,4.1211,3.6884,4.4865,5.3258
70501,5.827,4.062,5.783,7.5,4.1236,3.689,4.4883,5.3289
70601,5.827,4.062,5.783,7.5,4.126,3.6895,4.4901,5.3319
70701,5.827,4.062,5.783,7.5,4.1284,3.69,4.492,5.335
70801,5.827,4.062,5.783,7.5,4.1308,3.6906,4.4938,5.3381
70901,5.827,4.062,5.783,7.5,4.1332,3.6911,4.4956,5.3411
71001,5.127,4.362,6.077,7.5,4.1355,3.6916,4.4974,5.3442
71101,5.127,4.362,6.077,7.5,4.1369,3.6925,4.4997,5.3472
71201,5.127,4.362,6.077,7.5,4.1383,3.6935,4.5019,5.3502
71301,5.127,4.362,6.077,7.5,4.1397,3.6944,4.5041,5.3532
71401,5.127,4.362,6.077,7.5,4.1411,3.6954,4.5063,5.3562
71501,5.127,4.362,6.077,7.5,4.1425,3.6963,4.5085,5.3592
71601,5.127,4.362,6.077,7.5,4.1439,3.6972,4.5107,5.3622
71701,5.127,4.362,6.077,7.5,4.1452,3.6981,4.5129,5.3652
71801,5.127,4.362,6.077,7.5,4.1466,3.6991,4.515,5.3682
71901,5.127,4.362,6.077,7.5,4.148,3.7,4.5172,5.3711
72001,4.446,4.662,6.377,7.5,4.1493,3.7009,4.5194,5.3741
72101,4.446,4.662,6.377,7.5,4.1497,3.7022,4.5219,5.377
72201,4.446,4.662,6.377,7.5,4.1501,3.7036,4.5245,5.38
72301,4.446,4.662,6.377,7.5,4.1505,3.7049,4.5271,5.3829
72401,4.446,4.662,6.377,7.5,4.1509,3.7062,4.5296,5.3858
72501,4.446,4.662,6.377,7.5,4.1514,3.7075,4.5322,5.3888
72601,4.446,4.662,6.377,7.5,4.1518,3.7089,4.5347,5.3917
72701,4.446,4.662,6.377,7.5,4.1522,3.7102,4.5373,5.3946
72801,4.446,4.662,6.377,7.5,4.1526,3.7115,4.5398,5.3975
72901,4.446,4.662,6.377,7.5,4.153,3.7128,4.5423,5.4003
73001,4.685,4.037,6.673,7.5,4.1534,3.7141,4.5448,5.4032
73101,4.685,4.037,6.673,7.5,4.1541,3.7145,4.5477,5.4061
73201,4.685,4.037,6.673,7.5,4.1548,3.715,4.5506,5.4089
73301,4.685,4.037,6.673,7.5,4.1556,3.7154,4.5535,5.4118
73401,4.685,4.037,6.673,7.5,4.1563,3.7158,4.5564,5.4146
73501,4.685,4.037,6.673,7.5,4.157,3.7163,4.5593,5.4175
73601,4.685,4.037,6.673,7.5,4.1577,3.7167,4.5622,5.4203
73701,4.685,4.037,6.673,7.5,4.1584,3.7171,4.565,5.4231
73801,4.685,4.037,6.673,7.5,4.1591,3.7176,4.5679,5.4259
73901,4.685,4.037,6.673,7.5,4.1599,3.718,4.5707,5.4288
74001,4.984,4.333,6,7.5,4.1606,3.7184,4.5736,5.4316
74101,4.984,4.333,6,7.5,4.1617,3.7193,4.5755,5.4343
74201,4.984,4.333,6,7.5,4.1628,3.7201,4.5774,5.4371
74301,4.984,4.333,6,7.5,4.1639,3.7209,4.5793,5.4399
74401,4.984,4.333,6,7.5,4.165,3.7217,4.5812,5.4427
74501,4.984,4.333,6,7.5,4.1661,3.7226,4.5831,5.4454
74601,4.984,4.333,6,7.5,4.1672,3.7234,4.585,5.4482
74701,4.984,4.333,6,7.5,4.1683,3.7242,4.5869,5.4509
74801,4.984,4.333,6,7.5,4.1694,3.725,4.5888,5.4537
74901,4.984,4.333,6,7.5,4.1705,3.7258,4.5907,5.4564
75001,5.284,3.636,6.3,7.5,4.1715,3.7266,4.5926,5.4591
75101,5.284,3.636,6.3,7.5,4.173,3.7265,4.5949,5.4619
75201,5.284,3.636,6.3,7.5,4.1745,3.7264,4.5971,5.4646
75301,5.284,3.636,6.3,7.5,4.176,3.7263,4.5994,5.4673
75401,5.284,3.636,6.3,7.5,4.1774,3.7261,4.6017,5.47
75501,5.284,3.636,6.3,7.5,4.1789,3.726,4.6039,5.4726
75601,5.284,3.636,6.3,7.5,4.1804,3.7259,4.6061,5.4753
75701,5.284,3.636,6.3,7.5,4.1818,3.7258,4.6084,5.478
75801,5.284,3.636,6.3,7.5,4.1833,3.7257,4.6106,5.4807
75901,5.284,3.636,6.3,7.5,4.1847,3.7256,4.6128,5.4833
76001,5.584,3.935,5.605,7.5,4.1862,3.7254,4.6151,5.486
76101,5.584,3.935,5.605,7.5,4.188,3.7257,4.6164,5.4886
76201,5.584,3.935,5.605,7.5,4.1899,3.726,4.6177,5.4913
76301,5.584,3.935,5.605,7.5,4.1917,3.7263,4.6189,5.4939
76401,5.584,3.935,5.605,7.5,4.1935,3.7265,4.6202,5.4965
76501,5.584,3.935,5.605,7.5,4.1953,3.7268,4.6215,5.4992
76601,5.584,3.935,5.605,7.5,4.1971,3.7271,4.6228,5.5018
76701,5.584,3.935,5.605,7.5,4.1989,3.7273,4.6241,5.5044
76801,5.584,3.935,5.605,7.5,4.2007,3.7276,4.6254,5.507
76901,5.584,3.935,5.605,7.5,4.2025,3.7279,4.6266,5.5096
77001,4.892,4.235,5.902,7.5,4.2043,3.7282,4.6279,5.5121
77101,4.892,4.235,5.902,7.5,4.2052,3.7288,4.6296,5.5147
77201,4.892,4.235,5.902,7.5,4.2061,3.7295,4.6312,5.5173
77301,4.892,4.235,5.902,7.5,4.207,3.7301,4.6329,5.5199
77401,4.892,4.235,5.902,7.5,4.2079,3.7308,4.6345,5.5224
77501,4.892,4.235,5.902,7.5,4.2088,3.7314,4.6361,5.525
77601,4.892,4.235,5.902,7.5,4.2097,3.7321,4.6378,5.5275
77701,4.892,4.235,5.902,7.5,4.2105,3.7327,4.6394,5.5301
77801,4.892,4.235,5.902,7.5,4.2114,3.7334,4.641,5.5326
77901,4.892,4.235,5.902,7.5,4.2123,3.734,4.6426,5.5351
78001,4.207,4.535,6.202,7.5,4.2131,3.7347,4.6443,5.5376
78101,4.207,4.535,6.202,7.5,4.2131,3.7357,4.6462,5.5401
78201,4.207,4.535,6.202,7.5,4.2131,3.7367,4.6482,5.5426
78301,4.207,4.535,6.202,7.5,4.2131,3.7377,4.6502,5.5451
78401,4.207,4.535,6.202,7.5,4.2131,3.7387,4.6522,5.5476
78501,4.207,4.535,6.202,7.5,4.2131,3.7398,4.6542,5.5501
78601,4.207,4.535,6.202,7.5,4.2131,3.7408,4.6561,5.5526
78701,4.207,4.535,6.202,7.5,4.2131,3.7418,4.6581,5.5551
78801,4.207,4.535,6.202,7.5,4.2131,3.7428,4.6601,5.5576
78901,4.207,4.535,6.202,7.5,4.2131,3.7438,4.662,5.56
79001,4.503,4.835,6.502,7.5,4.2131,3.7448,4.664,5.5625
79101,4.503,4.835,6.502,7.5,4.2134,3.7462,4.6663,5.5649
79201,4.503,4.835,6.502,7.5,4.2138,3.7476,4.6686,5.5674
79301,4.503,4.835,6.502,7.5,4.2142,3.7489,4.6709,5.5698
79401,4.503,4.835,6.502,7.5,4.2145,3.7503,4.6732,5.5722
79501,4.503,4.835,6.502,7.5,4.2149,3.7517,4.6755,5.5747
79601,4.503,4.835,6.502,7.5,4.2153,3.753,4.6778,5.5771
79701,4.503,4.835,6.502,7.5,4.2156,3.7544,4.6801,5.5795
79801,4.503,4.835,6.502,7.5,4.216,3.7557,4.6824,5.5819
79901,4.503,4.835,6.502,7.5,4.2163,3.7571,4.6847,5.5843
80001,4.803,4.135,6.799,7.5,4.2167,3.7584,4.687,5.5867
80101,4.803,4.135,6.799,7.5,4.2174,3.7589,4.6896,5.5891
80201,4.803,4.135,6.799,7.5,4.2182,3.7594,4.6922,5.5915
80301,4.803,4.135,6.799,7.5,4.2189,3.7598,4.6948,5.5938
80401,4.803,4.135,6.799,7.5,4.2196,3.7603,4.6975,5.5962
80501,4.803,4.135,6.799,7.5,4.2203,3.7608,4.7001,5.5986
80601,4.803,4.135,6.799,7.5,4.2211,3.7612,4.7027,5.6009
80701,4.803,4.135,6.799,7.5,4.2218,3.7617,4.7053,5.6033
80801,4.803,4.135,6.799,7.5,4.2225,3.7621,4.7079,5.6056
80901,4.803,4.135,6.799,7.5,4.2232,3.7626,4.7104,5.608
81001,5.103,4.434,6.351,7.5,4.2239,3.7631,4.713,5.6103
81101,5.103,4.434,6.351,7.5,4.225,3.7639,4.715,5.6126
81201,5.103,4.434,6.351,7.5,4.2261,3.7647,4.7171,5.615
81301,5.103,4.434,6.351,7.5,4.2272,3.7655,4.7191,5.6173
81401,5.103,4.434,6.351,7.5,4.2283,3.7664,4.7211,5.6196
81501,5.103,4.434,6.351,7.5,4.2293,3.7672,4.7231,5.6219
81601,5.103,4.434,6.351,7.5,4.2304,3.768,4.7251,5.6242
81701,5.103,4.434,6.351,7.5,4.2315,3.7688,4.7271,5.6265
81801,5.103,4.434,6.351,7.5,4.2325,3.7696,4.729,5.6288
81901,5.103,4.434,6.351,7.5,4.2336,3.7704,4.731,5.6311
82001,5.403,3.738,6.651,7.5,4.2347,3.7712,4.733,5.6334
82101,5.403,3.738,6.651,7.5,4.2361,3.7712,4.7353,5.6356
82201,5.403,3.738,6.651,7.5,4.2375,3.7712,4.7377,5.6379
82301,5.403,3.738,6.651,7.5,4.2389,3.7711,4.74,5.6402
82401,5.403,3.738,6.651,7.5,4.2403,3.7711,4.7423,5.6424
82501,5.403,3.738,6.651,7.5,4.2417,3.771,4.7446,5.6447
82601,5.403,3.738,6.651,7.5,4.2431,3.771,4.7469,5.6469
82701,5.403,3.738,6.651,7.5,4.2445,3.771,4.7492,5.6492
82801,5.403,3.738,6.651,7.5,4.2459,3.7709,4.7515,5.6514
82901,5.403,3.738,6.651,7.5,4.2473,3.7709,4.7538,5.6536
83001,5.701,4.037,5.956,7.5,4.2487,3.7708,4.7561,5.6558
83101,5.701,4.037,5.956,7.5,4.2505,3.7712,4.7575,5.6581
83201,5.701,4.037,5.956,7.5,4.2522,3.7715,4.759,5.6603
83301,5.701,4.037,5.956,7.5,4.254,3.7718,4.7604,5.6625
83401,5.701,4.037,5.956,7.5,4.2557,3.7721,4.7619,5.6647
83501,5.701,4.037,5.956,7.5,4.2574,3.7724,4.7633,5.6669
83601,5.701,4.037,5.956,7.5,4.2592,3.7728,4.7647,5.6691
83701,5.701,4.037,5.956,7.5,4.2609,3.7731,4.7661,5.6713
83801,5.701,4.037,5.956,7.5,4.2626,3.7734,4.7676,5.6734
83901,5.701,4.037,5.956,7.5,4.2643,3.7737,4.769,5.6756
84001,5.024,4.337,6.239,7.5,4.266,3.774,4.7704,5.6778
84101,5.024,4.337,6.239,7.5,4.2669,3.7747,4.7721,5.68
84201,5.024,4.337,6.239,7.5,4.2678,3.7754,4.7739,5.6821
84301,5.024,4.337,6.239,7.5,4.2687,3.776,4.7756,5.6843
84401,5.024,4.337,6.239,7.5,4.2696,3.7767,4.7773,5.6864
84501,5.024,4.337,6.239,7.5,4.2705,3.7773,4.7791,5.6886
84601,5.024,4.337,6.239,7.5,4.2714,3.778,4.7808,5.6907
84701,5.024,4.337,6.239,7.5,4.2723,3.7787,4.7825,5.6929
84801,5.024,4.337,6.239,7.5,4.2732,3.7793,4.7842,5.695
84901,5.024,4.337,6.239,7.5,4.2741,3.78,4.786,5.6971
85001,4.438,4.637,6.539,7.5,4.2749,3.7806,4.7877,5.6992
85101,4.438,4.637,6.539,7.5,4.2751,3.7817,4.7897,5.7013
85201,4.438,4.637,6.539,7.5,4.2753,3.7827,4.7918,5.7035
85301,4.438,4.637,6.539,7.5,4.2755,3.7837,4.7938,5.7056
85401,4.438,4.637,6.539,7.5,4.2757,3.7847,4.7959,5.7077
85501,4.438,4.637,6.539,7.5,4.2759,3.7857,4.7979,5.7098
85601,4.438,4.637,6.539,7.5,4.2761,3.7866,4.7999,5.7119
85701,4.438,4.637,6.539,7.5,4.2763,3.7876,4.802,5.7139
85801,4.438,4.637,6.539,7.5,4.2765,3.7886,4.804,5.716
85901,4.438,4.637,6.539,7.5,4.2766,3.7896,4.806,5.7181
86001,4.738,3.948,6.836,7.5,4.2768,3.7906,4.808,5.7202
86101,4.738,3.948,6.836,7.5,4.2774,3.7908,4.8104,5.7222
86201,4.738,3.948,6.836,7.5,4.2779,3.791,4.8127,5.7243
86301,4.738,3.948,6.836,7.5,4.2784,3.7911,4.8151,5.7264
86401,4.738,3.948,6.836,7.5,4.279,3.7913,4.8174,5.7284
86501,4.738,3.948,6.836,7.5,4.2795,3.7915,4.8198,5.7305
86601,4.738,3.948,6.836,7.5,4.28,3.7917,4.8221,5.7325
86701,4.738,3.948,6.836,7.5,4.2806,3.7919,4.8244,5.7345
86801,4.738,3.948,6.836,7.5,4.2811,3.792,4.8267,5.7366
86901,4.738,3.948,6.836,7.5,4.2816,3.7922,4.829,5.7386
87001,5.038,4.248,6.149,7.5,4.2821,3.7924,4.8313,5.7406
87101,5.038,4.248,6.149,7.5,4.283,3.7929,4.8328,5.7426
87201,5.038,4.248,6.149,7.5,4.2839,3.7935,4.8344,5.7447
87301,5.038,4.248,6.149,7.5,4.2847,3.794,4.8359,5.7467
87401,5.038,4.248,6.149,7.5,4.2856,3.7945,4.8374,5.7487
87501,5.038,4.248,6.149,7.5,4.2865,3.795,4.8389,5.7507
87601,5.038,4.248,6.149,7.5,4.2873,3.7955,4.8404,5.7527
87701,5.038,4.248,6.149,7.5,4.2882,3.796,4.8419,5.7547
87801,5.038,4.248,6.149,7.5,4.289,3.7966,4.8433,5.7567
87901,5.038,4.248,6.149,7.5,4.2899,3.7971,4.8448,5.7586
88001,5.338,3.548,6.448,7.5,4.2907,3.7976,4.8463,5.7606
88101,5.338,3.548,6.448,7.5,4.2919,3.7973,4.8481,5.7626
88201,5.338,3.548,6.448,7.5,4.2931,3.797,4.8499,5.7646
88301,5.338,3.548,6.448,7.5,4.2943,3.7967,4.8518,5.7665
88401,5.338,3.548,6.448,7.5,4.2955,3.7964,4.8536,5.7685
88501,5.338,3.548,6.448,7.5,4.2966,3.7962,4.8554,5.7704
88601,5.338,3.548,6.448,7.5,4.2978,3.7959,4.8572,5.7724
88701,5.338,3.548,6.448,7.5,4.299,3.7956,4.859,5.7743
88801,5.338,3.548,6.448,7.5,4.3002,3.7953,4.8607,5.7763
88901,5.338,3.548,6.448,7.5,4.3013,3.7951,4.8625,5.7782
89001,5.638,3.843,5.752,7.5,4.3025,3.7948,4.8643,5.7802
89101,5.638,3.843,5.752,7.5,4.304,3.7948,4.8653,5.7821
89201,5.638,3.843,5.752,7.5,4.3055,3.7949,4.8663,5.784
89301,5.638,3.843,5.752,7.5,4.307,3.7949,4.8673,5.7859
89401,5.638,3.843,5.752,7.5,4.3085,3.795,4.8683,5.7879
89501,5.638,3.843,5.752,7.5,4.31,3.795,4.8693,5.7898
89601,5.638,3.843,5.752,7.5,4.3114,3.7951,4.8702,5.7917
89701,5.638,3.843,5.752,7.5,4.3129,3.7952,4.8712,5.7936
89801,5.638,3.843,5.752,7.5,4.3144,3.7952,4.8722,5.7955
89901,5.638,3.843,5.752,7.5,4.3159,3.7953,4.8732,5.7974
90001,4.944,4.142,6.05,7.5,4.3173,3.7953,4.8742,5.7993
90101,4.944,4.142,6.05,7.5,4.318,3.7957,4.8755,5.8012
90201,4.944,4.142,6.05,7.5,4.3187,3.7961,4.8768,5.803
90301,4.944,4.142,6.05,7.5,4.3194,3.7965,4.8781,5.8049
90401,4.944,4.142,6.05,7.5,4.3201,3.7968,4.8794,5.8068
90501,4.944,4.142,6.05,7.5,4.3208,3.7972,4.8807,5.8087
90601,4.944,4.142,6.05,7.5,4.3215,3.7976,4.882,5.8105
90701,4.944,4.142,6.05,7.5,4.3222,3.798,4.8832,5.8124
90801,4.944,4.142,6.05,7.5,4.3229,3.7984,4.8845,5.8143
90901,4.944,4.142,6.05,7.5,4.3235,3.7987,4.8858,5.8161
91001,4.244,4.442,6.35,7.5,4.3242,3.7991,4.8871,5.818
91101,4.244,4.442,6.35,7.5,4.3241,3.7998,4.8887,5.8198
91201,4.244,4.442,6.35,7.5,4.324,3.8005,4.8903,5.8217
91301,4.244,4.442,6.35,7.5,4.3239,3.8012,4.8919,5.8235
91401,4.244,4.442,6.35,7.5,4.3239,3.8019,4.8935,5.8253
91501,4.244,4.442,6.35,7.5,4.3238,3.8026,4.8951,5.8272
91601,4.244,4.442,6.35,7.5,4.3237,3.8033,4.8967,5.829
91701,4.244,4.442,6.35,7.5,4.3236,3.804,4.8983,5.8308
91801,4.244,4.442,6.35,7.5,4.3235,3.8047,4.8998,5.8326
91901,4.244,4.442,6.35,7.5,4.3234,3.8054,4.9014,5.8344
92001,4.542,3.755,6.643,7.5,4.3233,3.8061,4.903,5.8362
92101,4.542,3.755,6.643,7.5,4.3236,3.8061,4.9049,5.8381
92201,4.542,3.755,6.643,7.5,4.3238,3.806,4.9068,5.8399
92301,4.542,3.755,6.643,7.5,4.3241,3.8059,4.9087,5.8417
92401,4.542,3.755,6.643,7.5,4.3243,3.8059,4.9105,5.8434
92501,4.542,3.755,6.643,7.5,4.3245,3.8058,4.9124,5.8452
92601,4.542,3.755,6.643,7.5,4.3248,3.8058,4.9143,5.847
92701,4.542,3.755,6.643,7.5,4.325,3.8057,4.9161,5.8488
92801,4.542,3.755,6.643,7.5,4.3252,3.8057,4.918,5.8506
92901,4.542,3.755,6.643,7.5,4.3255,3.8056,4.9199,5.8524
93001,4.842,4.055,5.945,7.5,4.3257,3.8056,4.9217,5.8541
93101,4.842,4.055,5.945,7.5,4.3262,3.8058,4.9228,5.8559
93201,4.842,4.055,5.945,7.5,4.3268,3.8061,4.9239,5.8577
93301,4.842,4.055,5.945,7.5,4.3274,3.8064,4.925,5.8594
93401,4.842,4.055,5.945,7.5,4.3279,3.8066,4.9261,5.8612
93501,4.842,4.055,5.945,7.5,4.3285,3.8069,4.9272,5.8629
93601,4.842,4.055,5.945,7.5,4.329,3.8072,4.9283,5.8647
93701,4.842,4.055,5.945,7.5,4.3296,3.8074,4.9293,5.8664
93801,4.842,4.055,5.945,7.5,4.3301,3.8077,4.9304,5.8682
93901,4.842,4.055,5.945,7.5,4.3306,3.808,4.9315,5.8699
94001,5.141,4.353,6.147,7.5,4.3312,3.8082,4.9326,5.8716
94101,5.141,4.353,6.147,7.5,4.3321,3.8088,4.9339,5.8734
94201,5.141,4.353,6.147,7.5,4.3329,3.8094,4.9352,5.8751
94301,5.141,4.353,6.147,7.5,4.3338,3.81,4.9365,5.8768
94401,5.141,4.353,6.147,7.5,4.3346,3.8105,4.9377,5.8785
94501,5.141,4.353,6.147,7.5,4.3355,3.8111,4.939,5.8803
94601,5.141,4.353,6.147,7.5,4.3363,3.8117,4.9403,5.882
94701,5.141,4.353,6.147,7.5,4.3372,3.8122,4.9416,5.8837
94801,5.141,4.353,6.147,7.5,4.338,3.8128,4.9428,5.8854
94901,5.141,4.353,6.147,7.5,4.3389,3.8134,4.9441,5.8871
95001,5.441,3.657,6.447,7.5,4.3397,3.8139,4.9454,5.8888
95101,5.441,3.657,6.447,7.5,4.3409,3.8138,4.947,5.8905
95201,5.441,3.657,6.447,7.5,4.342,3.8136,4.9485,5.8922
95301,5.441,3.657,6.447,7.5,4.3432,3.8135,4.9501,5.8939
95401,5.441,3.657,6.447,7.5,4.3443,3.8133,4.9517,5.8955
95501,5.441,3.657,6.447,7.5,4.3455,3.8131,4.9532,5.8972
95601,5.441,3.657,6.447,7.5,4.3466,3.813,4.9548,5.8989
95701,5.441,3.657,6.447,7.5,4.3478,3.8128,4.9564,5.9006
95801,5.441,3.657,6.447,7.5,4.3489,3.8126,4.9579,5.9022
95901,5.441,3.657,6.447,7.5,4.3501,3.8125,4.9595,5.9039
96001,5.741,3.956,5.752,7.5,4.3512,3.8123,4.961,5.9056
96101,5.741,3.956,5.752,7.5,4.3526,3.8125,4.9618,5.9072
96201,5.741,3.956,5.752,7.5,4.3541,3.8126,4.9627,5.9089
96301,5.741,3.956,5.752,7.5,4.3555,3.8128,4.9635,5.9105
96401,5.741,3.956,5.752,7.5,4.357,3.8129,4.9643,5.9122
96501,5.741,3.956,5.752,7.5,4.3584,3.8131,4.9651,5.9138
96601,5.741,3.956,5.752,7.5,4.3598,3.8132,4.9659,5.9155
96701,5.741,3.956,5.752,7.5,4.3613,3.8134,4.9667,5.9171
96801,5.741,3.956,5.752,7.5,4.3627,3.8135,4.9675,5.9187
96901,5.741,3.956,5.752,7.5,4.3641,3.8136,4.9684,5.9204
97001,5.049,4.256,6.049,7.5,4.3655,3.8138,4.9692,5.922
97101,5.049,4.256,6.049,7.5,4.3662,3.8143,4.9703,5.9236
97201,5.049,4.256,6.049,7.5,4.3669,3.8147,4.9714,5.9253
97301,5.049,4.256,6.049,7.5,4.3676,3.8152,4.9725,5.9269
97401,5.049,4.256,6.049,7.5,4.3683,3.8156,4.9736,5.9285
97501,5.049,4.256,6.049,7.5,4.369,3.8161,4.9747,5.9301
97601,5.049,4.256,6.049,7.5,4.3697,3.8165,4.9758,5.9317
97701,5.049,4.256,6.049,7.5,4.3704,3.817,4.9769,5.9333
97801,5.049,4.256,6.049,7.5,4.3711,3.8174,4.978,5.9349
97901,5.049,4.256,6.049,7.5,4.3718,3.8179,4.9791,5.9365
98001,4.373,4.556,6.349,7.5,4.3725,3.8183,4.9802,5.9381
98101,4.373,4.556,6.349,7.5,4.3725,3.8191,4.9816,5.9397
98201,4.373,4.556,6.349,7.5,4.3725,3.8198,4.983,5.9413
98301,4.373,4.556,6.349,7.5,4.3725,3.8206,4.9844,5.9429
98401,4.373,4.556,6.349,7.5,4.3725,3.8213,4.9858,5.9445
98501,4.373,4.556,6.349,7.5,4.3725,3.8221,4.9871,5.946
98601,4.373,4.556,6.349,7.5,4.3725,3.8228,4.9885,5.9476
98701,4.373,4.556,6.349,7.5,4.3725,3.8235,4.9899,5.9492
98801,4.373,4.556,6.349,7.5,4.3725,3.8243,4.9913,5.9508
98901,4.373,4.556,6.349,7.5,4.3725,3.825,4.9926,5.9523
99001,4.672,3.875,6.647,7.5,4.3725,3.8258,4.994,5.9539
99101,4.672,3.875,6.647,7.5,4.3728,3.8258,4.9957,5.9554
99201,4.672,3.875,6.647,7.5,4.3731,3.8259,4.9973,5.957
99301,4.672,3.875,6.647,7.5,4.3734,3.8259,4.999,5.9586
99401,4.672,3.875,6.647,7.5,4.3737,3.826,5.0007,5.9601
99501,4.672,3.875,6.647,7.5,4.374,3.826,5.0023,5.9617
99601,4.672,3.875,6.647,7.5,4.3743,3.8261,5.004,5.9632
99701,4.672,3.875,6.647,7.5,4.3746,3.8261,5.0056,5.9647
99801,4.672,3.875,6.647,7.5,4.3749,3.8262,5.0073,5.9663
99901,4.672,3.875,6.647,7.5,4.3752,3.8262,5.0089,5.9678
1e+05,4.972,4.174,5.952,7.5,4.3755,3.8263,5.0105,5.9693
1.001e+05,4.972,4.174,5.952,7.5,4.3761,3.8266,5.0115,5.9709
1.002e+05,4.972,4.174,5.952,7.5,4.3767,3.8269,5.0124,5.9724
1.003e+05,4.972,4.174,5.952,7.5,4.3773,3.8273,5.0134,5.9739
1.004e+05,4.972,4.174,5.952,7.5,4.3779,3.8276,5.0143,5.9754
1.005e+05,4.972,4.174,5.952,7.5,4.3785,3.828,5.0152,5.977
1.006e+05,4.972,4.174,5.952,7.5,4.379,3.8283,5.0162,5.9785
1.007e+05,4.972,4.174,5.952,7.5,4.3796,3.8287,5.0171,5.98
1.008e+05,4.972,4.174,5.952,7.5,4.3802,3.829,5.018,5.9815
1.009e+05,4.972,4.174,5.952,7.5,4.3808,3.8294,5.0189,5.983
1.01e+05,5.272,3.474,6.252,7.5,4.3814,3.8297,5.0199,5.9845
1.011e+05,5.272,3.474,6.252,7.5,4.3823,3.8293,5.0211,5.986
1.012e+05,5.272,3.474,6.252,7.5,4.3832,3.829,5.0223,5.9875
1.013e+05,5.272,3.474,6.252,7.5,4.384,3.8286,5.0235,5.989
1.014e+05,5.272,3.474,6.252,7.5,4.3849,3.8283,5.0247,5.9905
1.015e+05,5.272,3.474,6.252,7.5,4.3858,3.8279,5.0259,5.992
1.016e+05,5.272,3.474,6.252,7.5,4.3867,3.8276,5.0271,5.9934
1.017e+05,5.272,3.474,6.252,7.5,4.3875,3.8272,5.0283,5.9949
1.018e+05,5.272,3.474,6.252,7.5,4.3884,3.8269,5.0295,5.9964
1.019e+05,5.272,3.474,6.252,7.5,4.3893,3.8265,5.0307,5.9979
1.02e+05,5.572,3.769,5.557,7.5,4.3901,3.8262,5.0319,5.9994
1.021e+05,5.572,3.769,5.557,7.5,4.3913,3.8261,5.0325,6.0008
1.022e+05,5.572,3.769,5.557,7.5,4.3924,3.8261,5.033,6.0023
1.023e+05,5.572,3.769,5.557,7.5,4.3936,3.826,5.0335,6.0038
1.024e+05,5.572,3.769,5.557,7.5,4.3947,3.826,5.034,6.0052
1.025e+05,5.572,3.769,5.557,7.5,4.3959,3.8259,5.0345,6.0067
1.026e+05,5.572,3.769,5.557,7.5,4.397,3.8259,5.035,6.0081
1.027e+05,5.572,3.769,5.557,7.5,4.3982,3.8258,5.0355,6.0096
1.028e+05,5.572,3.769,5.557,7.5,4.3993,3.8258,5.036,6.011
1.029e+05,5.572,3.769,5.557,7.5,4.4005,3.8257,5.0365,6.0125
1.03e+05,4.878,4.068,5.855,7.5,4.4016,3.8257,5.037,6.0139
1.031e+05,4.878,4.068,5.855,7.5,4.4021,3.8259,5.0378,6.0154
1.032e+05,4.878,4.068,5.855,7.5,4.4025,3.8261,5.0386,6.0168
1.033e+05,4.878,4.068,5.855,7.5,4.403,3.8264,5.0394,6.0182
1.034e+05,4.878,4.068,5.855,7.5,4.4034,3.8266,5.0402,6.0197
1.035e+05,4.878,4.068,5.855,7.5,4.4039,3.8268,5.041,6.0211
1.036e+05,4.878,4.068,5.855,7.5,4.4044,3.8271,5.0418,6.0225
1.037e+05,4.878,4.068,5.855,7.5,4.4048,3.8273,5.0426,6.024
1.038e+05,4.878,4.068,5.855,7.5,4.4053,3.8275,5.0433,6.0254
1.039e+05,4.878,4.068,5.855,7.5,4.4057,3.8278,5.0441,6.0268
1.04e+05,4.178,4.368,6.155,7.5,4.4062,3.828,5.0449,6.0282
1.041e+05,4.178,4.368,6.155,7.5,4.406,3.8285,5.046,6.0296
1.042e+05,4.178,4.368,6.155,7.5,4.4057,3.829,5.047,6.031
1.043e+05,4.178,4.368,6.155,7.5,4.4055,3.8295,5.0481,6.0324
1.044e+05,4.178,4.368,6.155,7.5,4.4053,3.8301,5.0492,6.0339
1.045e+05,4.178,4.368,6.155,7.5,4.4051,3.8306,5.0502,6.0353
1.046e+05,4.178,4.368,6.155,7.5,4.4049,3.8311,5.0513,6.0367
1.047e+05,4.178,4.368,6.155,7.5,4.4046,3.8316,5.0523,6.0381
1.048e+05,4.178,4.368,6.155,7.5,4.4044,3.8321,5.0534,6.0395
1.049e+05,4.178,4.368,6.155,7.5,4.4042,3.8326,5.0544,6.0408
1.05e+05,4.476,3.684,6.445,7.5,4.404,3.8331,5.0555,6.0422
1.051e+05,4.476,3.684,6.445,7.5,4.4041,3.833,5.0568,6.0436
1.052e+05,4.476,3.684,6.445,7.5,4.4041,3.8328,5.0581,6.045
1.053e+05,4.476,3.684,6.445,7.5,4.4042,3.8327,5.0594,6.0464
1.054e+05,4.476,3.684,6.445,7.5,4.4043,3.8326,5.0608,6.0478
1.055e+05,4.476,3.684,6.445,7.5,4.4043,3.8324,5.0621,6.0491
1.056e+05,4.476,3.684,6.445,7.5,4.4044,3.8323,5.0634,6.0505
1.057e+05,4.476,3.684,6.445,7.5,4.4045,3.8321,5.0647,6.0519
1.058e+05,4.476,3.684,6.445,7.5,4.4045,3.832,5.066,6.0533
1.059e+05,4.476,3.684,6.445,7.5,4.4046,3.8319,5.0673,6.0546
1.06e+05,4.776,3.984,5.748,7.5,4.4047,3.8317,5.0686,6.056
1.061e+05,4.776,3.984,5.748,7.5,4.405,3.8319,5.0692,6.0573
1.062e+05,4.776,3.984,5.748,7.5,4.4054,3.832,5.0699,6.0587
1.063e+05,4.776,3.984,5.748,7.5,4.4057,3.8321,5.0705,6.0601
1.064e+05,4.776,3.984,5.748,7.5,4.4061,3.8323,5.0711,6.0614
1.065e+05,4.776,3.984,5.748,7.5,4.4064,3.8324,5.0718,6.0628
1.066e+05,4.776,3.984,5.748,7.5,4.4068,3.8326,5.0724,6.0641
1.067e+05,4.776,3.984,5.748,7.5,4.4071,3.8327,5.073,6.0655
1.068e+05,4.776,3.984,5.748,7.5,4.4075,3.8329,5.0737,6.0668
1.069e+05,4.776,3.984,5.748,7.5,4.4078,3.833,5.0743,6.0681
1.07e+05,5.075,4.284,5.066,7.5,4.4082,3.8331,5.0749,6.0695
1.071e+05,5.075,4.284,5.066,7.5,4.4088,3.8336,5.0749,6.0708
1.072e+05,5.075,4.284,5.066,7.5,4.4094,3.834,5.0749,6.0721
1.073e+05,5.075,4.284,5.066,7.5,4.41,3.8344,5.0749,6.0735
1.074e+05,5.075,4.284,5.066,7.5,4.4106,3.8348,5.0749,6.0748
1.075e+05,5.075,4.284,5.066,7.5,4.4113,3.8352,5.0749,6.0761
1.076e+05,5.075,4.284,5.066,7.5,4.4119,3.8357,5.0749,6.0775
1.077e+05,5.075,4.284,5.066,7.5,4.4125,3.8361,5.0749,6.0788
1.078e+05,5.075,4.284,5.066,7.5,4.4131,3.8365,5.0749,6.0801
1.079e+05,5.075,4.284,5.066,7.5,4.4137,3.8369,5.0749,6.0814
1.08e+05,5.375,3.587,5.365,7.5,4.4143,3.8373,5.0748,6.0827
1.081e+05,5.375,3.587,5.365,7.5,4.4152,3.8371,5.0751,6.084
1.082e+05,5.375,3.587,5.365,7.5,4.4161,3.8368,5.0754,6.0853
1.083e+05,5.375,3.587,5.365,7.5,4.417,3.8366,5.0756,6.0867
1.084e+05,5.375,3.587,5.365,7.5,4.4179,3.8364,5.0759,6.088
1.085e+05,5.375,3.587,5.365,7.5,4.4188,3.8362,5.0762,6.0893
1.086e+05,5.375,3.587,5.365,7.5,4.4196,3.8359,5.0764,6.0906
1.087e+05,5.375,3.587,5.365,7.5,4.4205,3.8357,5.0767,6.0919
1.088e+05,5.375,3.587,5.365,7.5,4.4214,3.8355,5.077,6.0931
1.089e+05,5.375,3.587,5.365,7.5,4.4223,3.8352,5.0772,6.0944
1.09e+05,4.693,3.886,5.661,7.5,4.4231,3.835,5.0775,6.0957
1.091e+05,4.693,3.886,5.661,7.5,4.4234,3.8351,5.078,6.097
1.092e+05,4.693,3.886,5.661,7.5,4.4236,3.8351,5.0786,6.0983
1.093e+05,4.693,3.886,5.661,7.5,4.4239,3.8352,5.0791,6.0996
1.094e+05,4.693,3.886,5.661,7.5,4.4241,3.8352,5.0796,6.1009
1.095e+05,4.693,3.886,5.661,7.5,4.4244,3.8353,5.0802,6.1021
1.096e+05,4.693,3.886,5.661,7.5,4.4246,3.8353,5.0807,6.1034
1.097e+05,4.693,3.886,5.661,7.5,4.4249,3.8353,5.0812,6.1047
1.098e+05,4.693,3.886,5.661,7.5,4.4251,3.8354,5.0818,6.106
1.099e+05,4.693,3.886,5.661,7.5,4.4254,3.8354,5.0823,6.1072
1.1e+05,4.027,4.186,5.961,7.5,4.4256,3.8355,5.0828,6.1085
1.101e+05,4.027,4.186,5.961,7.5,4.4252,3.8358,5.0836,6.1098
1.102e+05,4.027,4.186,5.961,7.5,4.4249,3.8361,5.0844,6.111
1.103e+05,4.027,4.186,5.961,7.5,4.4245,3.8364,5.0852,6.1123
1.104e+05,4.027,4.186,5.961,7.5,4.4241,3.8368,5.086,6.1135
1.105e+05,4.027,4.186,5.961,7.5,4.4238,3.8371,5.0868,6.1148
1.106e+05,4.027,4.186,5.961,7.5,4.4234,3.8374,5.0876,6.116
1.107e+05,4.027,4.186,5.961,7.5,4.4231,3.8377,5.0884,6.1173
1.108e+05,4.027,4.186,5.961,7.5,4.4227,3.838,5.0892,6.1185
1.109e+05,4.027,4.186,5.961,7.5,4.4224,3.8383,5.0899,6.1198
1.11e+05,4.327,3.504,6.259,7.5,4.422,3.8386,5.0907,6.121
1.111e+05,4.327,3.504,6.259,7.5,4.4219,3.8383,5.0918,6.1223
1.112e+05,4.327,3.504,6.259,7.5,4.4218,3.838,5.0928,6.1235
1.113e+05,4.327,3.504,6.259,7.5,4.4217,3.8377,5.0939,6.1247
1.114e+05,4.327,3.504,6.259,7.5,4.4217,3.8374,5.0949,6.126
1.115e+05,4.327,3.504,6.259,7.5,4.4216,3.8371,5.096,6.1272
1.116e+05,4.327,3.504,6.259,7.5,4.4215,3.8368,5.097,6.1284
1.117e+05,4.327,3.504,6.259,7.5,4.4214,3.8365,5.0981,6.1297
1.118e+05,4.327,3.504,6.259,7.5,4.4213,3.8362,5.0991,6.1309
1.119e+05,4.327,3.504,6.259,7.5,4.4212,3.8359,5.1001,6.1321
1.12e+05,4.627,3.804,5.564,7.5,4.4212,3.8357,5.1012,6.1333
1.121e+05,4.627,3.804,5.564,7.5,4.4213,3.8356,5.1016,6.1346
1.122e+05,4.627,3.804,5.564,7.5,4.4215,3.8356,5.102,6.1358
1.123e+05,4.627,3.804,5.564,7.5,4.4217,3.8356,5.1024,6.137
1.124e+05,4.627,3.804,5.564,7.5,4.4219,3.8355,5.1028,6.1382
1.125e+05,4.627,3.804,5.564,7.5,4.4221,3.8355,5.1032,6.1394
1.126e+05,4.627,3.804,5.564,7.5,4.4223,3.8355,5.1036,6.1406
1.127e+05,4.627,3.804,5.564,7.5,4.4224,3.8355,5.104,6.1418
1.128e+05,4.627,3.804,5.564,7.5,4.4226,3.8354,5.1044,6.143
1.129e+05,4.627,3.804,5.564,7.5,4.4228,3.8354,5.1048,6.1442
1.13e+05,4.927,4.104,4.864,7.5,4.423,3.8354,5.1052,6.1454
1.131e+05,4.927,4.104,4.864,7.5,4.4234,3.8356,5.105,6.1466
1.132e+05,4.927,4.104,4.864,7.5,4.4239,3.8358,5.1048,6.1478
1.133e+05,4.927,4.104,4.864,7.5,4.4243,3.8361,5.1046,6.149
1.134e+05,4.927,4.104,4.864,7.5,4.4248,3.8363,5.1044,6.1502
1.135e+05,4.927,4.104,4.864,7.5,4.4252,3.8366,5.1042,6.1514
1.136e+05,4.927,4.104,4.864,7.5,4.4256,3.8368,5.104,6.1526
1.137e+05,4.927,4.104,4.864,7.5,4.4261,3.837,5.1038,6.1538
1.138e+05,4.927,4.104,4.864,7.5,4.4265,3.8373,5.1035,6.155
1.139e+05,4.927,4.104,4.864,7.5,4.427,3.8375,5.1033,6.1561
1.14e+05,5.227,3.412,5.16,7.5,4.4274,3.8377,5.1031,6.1573
1.141e+05,5.227,3.412,5.16,7.5,4.4281,3.8374,5.1032,6.1585
1.142e+05,5.227,3.412,5.16,7.5,4.4288,3.837,5.1032,6.1597
1.143e+05,5.227,3.412,5.16,7.5,4.4295,3.8366,5.1033,6.1608
1.144e+05,5.227,3.412,5.16,7.5,4.4302,3.8362,5.1033,6.162
1.145e+05,5.227,3.412,5.16,7.5,4.4309,3.8359,5.1034,6.1632
1.146e+05,5.227,3.412,5.16,7.5,4.4316,3.8355,5.1034,6.1643
1.147e+05,5.227,3.412,5.16,7.5,4.4323,3.8351,5.1035,6.1655
1.148e+05,5.227,3.412,5.16,7.5,4.433,3.8348,5.1035,6.1667
1.149e+05,5.227,3.412,5.16,7.5,4.4337,3.8344,5.1036,6.1678
1.15e+05,4.527,3.711,5.456,7.5,4.4343,3.834,5.1036,6.169
1.151e+05,4.527,3.711,5.456,7.5,4.4344,3.8339,5.1039,6.1702
1.152e+05,4.527,3.711,5.456,7.5,4.4345,3.8338,5.1042,6.1713
1.153e+05,4.527,3.711,5.456,7.5,4.4346,3.8337,5.1045,6.1725
1.154e+05,4.527,3.711,5.456,7.5,4.4347,3.8336,5.1049,6.1736
1.155e+05,4.527,3.711,5.456,7.5,4.4347,3.8335,5.1052,6.1748
1.156e+05,4.527,3.711,5.456,7.5,4.4348,3.8334,5.1055,6.1759
1.157e+05,4.527,3.711,5.456,7.5,4.4349,3.8333,5.1058,6.177
1.158e+05,4.527,3.711,5.456,7.5,4.435,3.8332,5.1061,6.1782
1.159e+05,4.527,3.711,5.456,7.5,4.4351,3.8331,5.1064,6.1793
1.16e+05,3.883,4.011,5.755,7.5,4.4351,3.833,5.1067,6.1805
1.161e+05,3.883,4.011,5.755,7.5,4.4347,3.8331,5.1072,6.1816
1.162e+05,3.883,4.011,5.755,7.5,4.4342,3.8333,5.1078,6.1827
1.163e+05,3.883,4.011,5.755,7.5,4.4337,3.8334,5.1083,6.1839
1.164e+05,3.883,4.011,5.755,7.5,4.4332,3.8336,5.1089,6.185
1.165e+05,3.883,4.011,5.755,7.5,4.4328,3.8337,5.1095,6.1861
1.166e+05,3.883,4.011,5.755,7.5,4.4323,3.8339,5.11,6.1873
1.167e+05,3.883,4.011,5.755,7.5,4.4318,3.834,5.1106,6.1884
1.168e+05,3.883,4.011,5.755,7.5,4.4314,3.8342,5.1111,6.1895
1.169e+05,3.883,4.011,5.755,7.5,4.4309,3.8343,5.1117,6.1906
1.17e+05,4.183,4.199,6.052,7.5,4.4304,3.8345,5.1122,6.1917
1.171e+05,4.183,4.199,6.052,7.5,4.4302,3.8348,5.113,6.1929
1.172e+05,4.183,4.199,6.052,7.5,4.43,3.8351,5.1138,6.194
1.173e+05,4.183,4.199,6.052,7.5,4.4298,3.8354,5.1146,6.1951
1.174e+05,4.183,4.199,6.052,7.5,4.4296,3.8357,5.1154,6.1962
1.175e+05,4.183,4.199,6.052,7.5,4.4294,3.836,5.1162,6.1973
1.176e+05,4.183,4.199,6.052,7.5,4.4292,3.8364,5.117,6.1984
1.177e+05,4.183,4.199,6.052,7.5,4.429,3.8367,5.1178,6.1995
1.178e+05,4.183,4.199,6.052,7.5,4.4287,3.837,5.1186,6.2006
1.179e+05,4.183,4.199,6.052,7.5,4.4285,3.8373,5.1194,6.2017
1.18e+05,4.483,3.501,6.352,7.5,4.4283,3.8376,5.1202,6.2028
1.181e+05,4.483,3.501,6.352,7.5,4.4284,3.8373,5.1212,6.2039
1.182e+05,4.483,3.501,6.352,7.5,4.4284,3.837,5.1223,6.205
1.183e+05,4.483,3.501,6.352,7.5,4.4285,3.8367,5.1233,6.2061
1.184e+05,4.483,3.501,6.352,7.5,4.4285,3.8364,5.1243,6.2072
1.185e+05,4.483,3.501,6.352,7.5,4.4286,3.8362,5.1254,6.2083
1.186e+05,4.483,3.501,6.352,7.5,4.4286,3.8359,5.1264,6.2094
1.187e+05,4.483,3.501,6.352,7.5,4.4287,3.8356,5.1274,6.2105
1.188e+05,4.483,3.501,6.352,7.5,4.4287,3.8353,5.1285,6.2116
1.189e+05,4.483,3.501,6.352,7.5,4.4287,3.835,5.1295,6.2127
1.19e+05,4.783,3.801,5.657,7.5,4.4288,3.8347,5.1305,6.2137
1.191e+05,4.783,3.801,5.657,7.5,4.4291,3.8347,5.131,6.2148
1.192e+05,4.783,3.801,5.657,7.5,4.4294,3.8347,5.1314,6.2159
1.193e+05,4.783,3.801,5.657,7.5,4.4297,3.8347,5.1318,6.217
1.194e+05,4.783,3.801,5.657,7.5,4.43,3.8346,5.1323,6.218
1.195e+05,4.783,3.801,5.657,7.5,4.4303,3.8346,5.1327,6.2191
1.196e+05,4.783,3.801,5.657,7.5,4.4306,3.8346,5.1332,6.2202
1.197e+05,4.783,3.801,5.657,7.5,4.4309,3.8346,5.1336,6.2213
1.198e+05,4.783,3.801,5.657,7.5,4.4312,3.8345,5.134,6.2223
1.199e+05,4.783,3.801,5.657,7.5,4.4315,3.8345,5.1345,6.2234
1.2e+05,4.133,4.101,5.945,7.5,4.4317,3.8345,5.1349,6.2245
1.201e+05,4.133,4.101,5.945,7.5,4.4315,3.8347,5.1356,6.2255
1.202e+05,4.133,4.101,5.945,7.5,4.4312,3.8349,5.1363,6.2266
1.203e+05,4.133,4.101,5.945,7.5,4.431,3.8351,5.1369,6.2276
1.204e+05,4.133,4.101,5.945,7.5,4.4307,3.8354,5.1376,6.2287
1.205e+05,4.133,4.101,5.945,7.5,4.4305,3.8356,5.1383,6.2297
1.206e+05,4.133,4.101,5.945,7.5,4.4303,3.8358,5.1389,6.2308
1.207e+05,4.133,4.101,5.945,7.5,4.43,3.836,5.1396,6.2318
1.208e+05,4.133,4.101,5.945,7.5,4.4298,3.8362,5.1403,6.2329
1.209e+05,4.133,4.101,5.945,7.5,4.4295,3.8365,5.1409,6.2339
1.21e+05,4.432,3.401,6.242,7.5,4.4293,3.8367,5.1416,6.235
1.211e+05,4.432,3.401,6.242,7.5,4.4293,3.8363,5.1425,6.236
1.212e+05,4.432,3.401,6.242,7.5,4.4293,3.8359,5.1434,6.2371
1.213e+05,4.432,3.401,6.242,7.5,4.4293,3.8356,5.1443,6.2381
1.214e+05,4.432,3.401,6.242,7.5,4.4293,3.8352,5.1452,6.2392
1.215e+05,4.432,3.401,6.242,7.5,4.4293,3.8349,5.1461,6.2402
1.216e+05,4.432,3.401,6.242,7.5,4.4293,3.8345,5.147,6.2412
1.217e+05,4.432,3.401,6.242,7.5,4.4293,3.8342,5.1479,6.2423
1.218e+05,4.432,3.401,6.242,7.5,4.4293,3.8338,5.1488,6.2433
1.219e+05,4.432,3.401,6.242,7.5,4.4293,3.8334,5.1497,6.2443
1.22e+05,4.732,3.697,5.546,7.5,4.4293,3.8331,5.1506,6.2454
1.221e+05,4.732,3.697,5.546,7.5,4.4295,3.833,5.151,6.2464
1.222e+05,4.732,3.697,5.546,7.5,4.4298,3.8329,5.1513,6.2474
1.223e+05,4.732,3.697,5.546,7.5,4.43,3.8328,5.1516,6.2484
1.224e+05,4.732,3.697,5.546,7.5,4.4303,3.8327,5.1519,6.2495
1.225e+05,4.732,3.697,5.546,7.5,4.4305,3.8325,5.1522,6.2505
1.226e+05,4.732,3.697,5.546,7.5,4.4308,3.8324,5.1526,6.2515
1.227e+05,4.732,3.697,5.546,7.5,4.431,3.8323,5.1529,6.2525
1.228e+05,4.732,3.697,5.546,7.5,4.4313,3.8322,5.1532,6.2535
1.229e+05,4.732,3.697,5.546,7.5,4.4315,3.8321,5.1535,6.2546
1.23e+05,4.043,3.996,5.838,7.5,4.4318,3.832,5.1538,6.2556
1.231e+05,4.043,3.996,5.838,7.5,4.4314,3.8321,5.1544,6.2566
1.232e+05,4.043,3.996,5.838,7.5,4.4311,3.8323,5.155,6.2576
1.233e+05,4.043,3.996,5.838,7.5,4.4308,3.8324,5.1555,6.2586
1.234e+05,4.043,3.996,5.838,7.5,4.4305,3.8325,5.1561,6.2596
1.235e+05,4.043,3.996,5.838,7.5,4.4302,3.8327,5.1566,6.2606
1.236e+05,4.043,3.996,5.838,7.5,4.4299,3.8328,5.1572,6.2616
1.237e+05,4.043,3.996,5.838,7.5,4.4296,3.8329,5.1577,6.2626
1.238e+05,4.043,3.996,5.838,7.5,4.4292,3.8331,5.1583,6.2636
1.239e+05,4.043,3.996,5.838,7.5,4.4289,3.8332,5.1588,6.2646
1.24e+05,4.337,4.296,5.864,7.5,4.4286,3.8333,5.1594,6.2656
1.241e+05,4.337,4.296,5.864,7.5,4.4285,3.8337,5.1599,6.2666
1.242e+05,4.337,4.296,5.864,7.5,4.4285,3.8341,5.1605,6.2676
1.243e+05,4.337,4.296,5.864,7.5,4.4284,3.8344,5.1611,6.2686
1.244e+05,4.337,4.296,5.864,7.5,4.4283,3.8348,5.1616,6.2696
1.245e+05,4.337,4.296,5.864,7.5,4.4283,3.8352,5.1622,6.2706
1.246e+05,4.337,4.296,5.864,7.5,4.4282,3.8355,5.1628,6.2715
1.247e+05,4.337,4.296,5.864,7.5,4.4281,3.8359,5.1633,6.2725
1.248e+05,4.337,4.296,5.864,7.5,4.428,3.8363,5.1639,6.2735
1.249e+05,4.337,4.296,5.864,7.5,4.428,3.8367,5.1644,6.2745
1.25e+05,4.637,3.6,6.164,7.5,4.4279,3.837,5.165,6.2755
1.251e+05,4.637,3.6,6.164,7.5,4.4281,3.8368,5.1658,6.2765
1.252e+05,4.637,3.6,6.164,7.5,4.4282,3.8366,5.1666,6.2774
1.253e+05,4.637,3.6,6.164,7.5,4.4284,3.8364,5.1674,6.2784
1.254e+05,4.637,3.6,6.164,7.5,4.4286,3.8363,5.1682,6.2794
1.255e+05,4.637,3.6,6.164,7.5,4.4287,3.8361,5.169,6.2804
1.256e+05,4.637,3.6,6.164,7.5,4.4289,3.8359,5.1698,6.2813
1.257e+05,4.637,3.6,6.164,7.5,4.4291,3.8357,5.1706,6.2823
1.258e+05,4.637,3.6,6.164,7.5,4.4292,3.8355,5.1714,6.2833
1.259e+05,4.637,3.6,6.164,7.5,4.4294,3.8353,5.1721,6.2842
1.26e+05,4.937,3.899,5.468,7.5,4.4296,3.8351,5.1729,6.2852
1.261e+05,4.937,3.899,5.468,7.5,4.43,3.8352,5.1732,6.2862
1.262e+05,4.937,3.899,5.468,7.5,4.4304,3.8352,5.1734,6.2871
1.263e+05,4.937,3.899,5.468,7.5,4.4308,3.8353,5.1736,6.2881
1.264e+05,4.937,3.899,5.468,7.5,4.4312,3.8353,5.1739,6.289
1.265e+05,4.937,3.899,5.468,7.5,4.4316,3.8354,5.1741,6.29
1.266e+05,4.937,3.899,5.468,7.5,4.432,3.8354,5.1743,6.2909
1.267e+05,4.937,3.899,5.468,7.5,4.4324,3.8355,5.1746,6.2919
1.268e+05,4.937,3.899,5.468,7.5,4.4328,3.8355,5.1748,6.2929
1.269e+05,4.937,3.899,5.468,7.5,4.4332,3.8356,5.175,6.2938
1.27e+05,4.251,4.199,5.762,7.5,4.4335,3.8356,5.1752,6.2948
1.271e+05,4.251,4.199,5.762,7.5,4.4334,3.8359,5.1757,6.2957
1.272e+05,4.251,4.199,5.762,7.5,4.4333,3.8362,5.1762,6.2967
1.273e+05,4.251,4.199,5.762,7.5,4.4331,3.8365,5.1766,6.2976
1.274e+05,4.251,4.199,5.762,7.5,4.433,3.8368,5.1771,6.2985
1.275e+05,4.251,4.199,5.762,7.5,4.4328,3.8371,5.1775,6.2995
1.276e+05,4.251,4.199,5.762,7.5,4.4327,3.8373,5.178,6.3004
1.277e+05,4.251,4.199,5.762,7.5,4.4325,3.8376,5.1785,6.3014
1.278e+05,4.251,4.199,5.762,7.5,4.4324,3.8379,5.1789,6.3023
1.279e+05,4.251,4.199,5.762,7.5,4.4323,3.8382,5.1794,6.3032
1.28e+05,3.599,4.499,6.062,7.5,4.4321,3.8385,5.1798,6.3042
1.281e+05,3.599,4.499,6.062,7.5,4.4315,3.839,5.1805,6.3051
1.282e+05,3.599,4.499,6.062,7.5,4.4308,3.8395,5.1812,6.306
1.283e+05,3.599,4.499,6.062,7.5,4.4302,3.84,5.1819,6.307
1.284e+05,3.599,4.499,6.062,7.5,4.4295,3.8405,5.1826,6.3079
1.285e+05,3.599,4.499,6.062,7.5,4.4289,3.8411,5.1833,6.3088
1.286e+05,3.599,4.499,6.062,7.5,4.4282,3.8416,5.184,6.3098
1.287e+05,3.599,4.499,6.062,7.5,4.4276,3.8421,5.1846,6.3107
1.288e+05,3.599,4.499,6.062,7.5,4.4269,3.8426,5.1853,6.3116
1.289e+05,3.599,4.499,6.062,7.5,4.4263,3.8431,5.186,6.3125
1.29e+05,3.899,4.799,6.362,6.801,4.4257,3.8436,5.1867,6.3134
1.291e+05,3.899,4.799,6.362,6.801,4.4252,3.8443,5.1876,6.3138
1.292e+05,3.899,4.799,6.362,6.801,4.4248,3.8451,5.1885,6.3142
1.293e+05,3.899,4.799,6.362,6.801,4.4244,3.8458,5.1894,6.3146
1.294e+05,3.899,4.799,6.362,6.801,4.424,3.8466,5.1903,6.3149
1.295e+05,3.899,4.799,6.362,6.801,4.4236,3.8473,5.1912,6.3153
1.296e+05,3.899,4.799,6.362,6.801,4.4232,3.848,5.1921,6.3157
1.297e+05,3.899,4.799,6.362,6.801,4.4228,3.8488,5.193,6.3161
1.298e+05,3.899,4.799,6.362,6.801,4.4224,3.8495,5.1939,6.3164
1.299e+05,3.899,4.799,6.362,6.801,4.422,3.8502,5.1948,6.3168
1.3e+05,4.199,5.099,6.662,6.101,4.4216,3.851,5.1957,6.3172
1.301e+05,4.199,5.099,6.662,6.101,4.4214,3.8519,5.1968,6.317
1.302e+05,4.199,5.099,6.662,6.101,4.4213,3.8529,5.198,6.3169
1.303e+05,4.199,5.099,6.662,6.101,4.4211,3.8538,5.1991,6.3167
1.304e+05,4.199,5.099,6.662,6.101,4.4209,3.8548,5.2002,6.3165
1.305e+05,4.199,5.099,6.662,6.101,4.4208,3.8557,5.2013,6.3164
1.306e+05,4.199,5.099,6.662,6.101,4.4206,3.8567,5.2025,6.3162
1.307e+05,4.199,5.099,6.662,6.101,4.4204,3.8576,5.2036,6.316
1.308e+05,4.199,5.099,6.662,6.101,4.4202,3.8586,5.2047,6.3159
1.309e+05,4.199,5.099,6.662,6.101,4.4201,3.8595,5.2058,6.3157
1.31e+05,4.499,5.399,6.962,5.401,4.4199,3.8605,5.2069,6.3155
1.311e+05,4.499,5.399,6.962,5.401,4.42,3.8617,5.2083,6.3148
1.312e+05,4.499,5.399,6.962,5.401,4.42,3.8628,5.2096,6.3141
1.313e+05,4.499,5.399,6.962,5.401,4.4201,3.864,5.2109,6.3134
1.314e+05,4.499,5.399,6.962,5.401,4.4201,3.8652,5.2123,6.3127
1.315e+05,4.499,5.399,6.962,5.401,4.4202,3.8663,5.2136,6.3121
1.316e+05,4.499,5.399,6.962,5.401,4.4203,3.8675,5.2149,6.3114
1.317e+05,4.499,5.399,6.962,5.401,4.4203,3.8687,5.2162,6.3107
1.318e+05,4.499,5.399,6.962,5.401,4.4204,3.8698,5.2176,6.31
1.319e+05,4.499,5.399,6.962,5.401,4.4204,3.871,5.2189,6.3093
1.32e+05,4.799,5.699,7.262,4.701,4.4205,3.8721,5.2202,6.3086
1.321e+05,4.799,5.699,7.262,4.701,4.4208,3.8735,5.2218,6.3074
1.322e+05,4.799,5.699,7.262,4.701,4.4211,3.8749,5.2233,6.3062
1.323e+05,4.799,5.699,7.262,4.701,4.4214,3.8763,5.2248,6.3049
1.324e+05,4.799,5.699,7.262,4.701,4.4217,3.8777,5.2264,6.3037
1.325e+05,4.799,5.699,7.262,4.701,4.4219,3.879,5.2279,6.3025
1.326e+05,4.799,5.699,7.262,4.701,4.4222,3.8804,5.2295,6.3013
1.327e+05,4.799,5.699,7.262,4.701,4.4225,3.8818,5.231,6.3001
1.328e+05,4.799,5.699,7.262,4.701,4.4228,3.8831,5.2325,6.2989
1.329e+05,4.799,5.699,7.262,4.701,4.4231,3.8845,5.234,6.2977
1.33e+05,5.099,5.999,7.5,4.001,4.4234,3.8859,5.2356,6.2965
1.331e+05,5.099,5.999,7.5,4.001,4.4239,3.8875,5.2373,6.2948
1.332e+05,5.099,5.999,7.5,4.001,4.4244,3.8891,5.239,6.2931
1.333e+05,5.099,5.999,7.5,4.001,4.4249,3.8906,5.2407,6.2913
1.334e+05,5.099,5.999,7.5,4.001,4.4254,3.8922,5.2424,6.2896
1.335e+05,5.099,5.999,7.5,4.001,4.4259,3.8938,5.244,6.2879
1.336e+05,5.099,5.999,7.5,4.001,4.4264,3.8954,5.2457,6.2862
1.337e+05,5.099,5.999,7.5,4.001,4.4269,3.8969,5.2474,6.2845
1.338e+05,5.099,5.999,7.5,4.001,4.4274,3.8985,5.2491,6.2828
1.339e+05,5.099,5.999,7.5,4.001,4.4279,3.9001,5.2508,6.2811
1.34e+05,5.399,6.299,7.5,4.201,4.4284,3.9017,5.2525,6.2794
1.341e+05,5.399,6.299,7.5,4.201,4.4291,3.9034,5.2541,6.2778
1.342e+05,5.399,6.299,7.5,4.201,4.4298,3.9052,5.2558,6.2763
1.343e+05,5.399,6.299,7.5,4.201,4.4306,3.907,5.2575,6.2747
1.344e+05,5.399,6.299,7.5,4.201,4.4313,3.9088,5.2592,6.2732
1.345e+05,5.399,6.299,7.5,4.201,4.432,3.9106,5.2608,6.2716
1.346e+05,5.399,6.299,7.5,4.201,4.4327,3.9123,5.2625,6.2701
1.347e+05,5.399,6.299,7.5,4.201,4.4334,3.9141,5.2641,6.2686
1.348e+05,5.399,6.299,7.5,4.201,4.4342,3.9159,5.2658,6.267
1.349e+05,5.399,6.299,7.5,4.201,4.4349,3.9176,5.2675,6.2655
1.35e+05,5.699,6.599,7.5,3.513,4.4356,3.9194,5.2691,6.264
1.351e+05,5.699,6.599,7.5,3.513,4.4365,3.9214,5.2708,6.2619
1.352e+05,5.699,6.599,7.5,3.513,4.4375,3.9234,5.2724,6.2599
1.353e+05,5.699,6.599,7.5,3.513,4.4384,3.9254,5.2741,6.2579
1.354e+05,5.699,6.599,7.5,3.513,4.4393,3.9273,5.2757,6.2558
1.355e+05,5.699,6.599,7.5,3.513,4.4403,3.9293,5.2773,6.2538
1.356e+05,5.699,6.599,7.5,3.513,4.4412,3.9313,5.279,6.2518
1.357e+05,5.699,6.599,7.5,3.513,4.4421,3.9332,5.2806,6.2498
1.358e+05,5.699,6.599,7.5,3.513,4.443,3.9352,5.2823,6.2478
1.359e+05,5.699,6.599,7.5,3.513,4.444,3.9372,5.2839,6.2458
1.36e+05,5.999,5.927,7.5,3.813,4.4449,3.9391,5.2855,6.2437
1.361e+05,5.999,5.927,7.5,3.813,4.446,3.9406,5.2871,6.242
1.362e+05,5.999,5.927,7.5,3.813,4.4472,3.942,5.2888,6.2402
1.363e+05,5.999,5.927,7.5,3.813,4.4483,3.9435,5.2904,6.2384
1.364e+05,5.999,5.927,7.5,3.813,4.4494,3.9449,5.292,6.2366
1.365e+05,5.999,5.927,7.5,3.813,4.4506,3.9464,5.2936,6.2348
1.366e+05,5.999,5.927,7.5,3.813,4.4517,3.9478,5.2952,6.2331
1.367e+05,5.999,5.927,7.5,3.813,4.4528,3.9493,5.2969,6.2313
1.368e+05,5.999,5.927,7.5,3.813,4.454,3.9507,5.2985,6.2295
1.369e+05,5.999,5.927,7.5,3.813,4.4551,3.9522,5.3001,6.2278
1.37e+05,6.299,5.275,7.5,4.113,4.4562,3.9536,5.3017,6.226
1.371e+05,6.299,5.275,7.5,4.113,4.4576,3.9546,5.3033,6.2245
1.372e+05,6.299,5.275,7.5,4.113,4.4589,3.9555,5.3049,6.2229
1.373e+05,6.299,5.275,7.5,4.113,4.4603,3.9565,5.3065,6.2214
1.374e+05,6.299,5.275,7.5,4.113,4.4616,3.9575,5.3081,6.2199
1.375e+05,6.299,5.275,7.5,4.113,4.4629,3.9584,5.3097,6.2183
1.376e+05,6.299,5.275,7.5,4.113,4.4643,3.9594,5.3113,6.2168
1.377e+05,6.299,5.275,7.5,4.113,4.4656,3.9603,5.3129,6.2153
1.378e+05,6.299,5.275,7.5,4.113,4.4669,3.9613,5.3144,6.2137
1.379e+05,6.299,5.275,7.5,4.113,4.4683,3.9622,5.316,6.2122
1.38e+05,6.599,4.841,7.5,4.413,4.4696,3.9632,5.3176,6.2107
1.381e+05,6.599,4.841,7.5,4.413,4.4711,3.9638,5.3192,6.2094
1.382e+05,6.599,4.841,7.5,4.413,4.4727,3.9645,5.3208,6.2081
1.383e+05,6.599,4.841,7.5,4.413,4.4742,3.9651,5.3223,6.2068
1.384e+05,6.599,4.841,7.5,4.413,4.4757,3.9657,5.3239,6.2055
1.385e+05,6.599,4.841,7.5,4.413,4.4773,3.9664,5.3255,6.2042
1.386e+05,6.599,4.841,7.5,4.413,4.4788,3.967,5.3271,6.2029
1.387e+05,6.599,4.841,7.5,4.413,4.4803,3.9676,5.3286,6.2016
1.388e+05,6.599,4.841,7.5,4.413,4.4819,3.9682,5.3302,6.2003
1.389e+05,6.599,4.841,7.5,4.413,4.4834,3.9689,5.3318,6.199
1.39e+05,6.899,4.663,7.5,4.713,4.4849,3.9695,5.3333,6.1978
1.391e+05,6.899,4.663,7.5,4.713,4.4866,3.97,5.3349,6.1967
1.392e+05,6.899,4.663,7.5,4.713,4.4884,3.9705,5.3364,6.1956
1.393e+05,6.899,4.663,7.5,4.713,4.4901,3.971,5.338,6.1946
1.394e+05,6.899,4.663,7.5,4.713,4.4918,3.9715,5.3395,6.1935
1.395e+05,6.899,4.663,7.5,4.713,4.4936,3.972,5.3411,6.1924
1.396e+05,6.899,4.663,7.5,4.713,4.4953,3.9725,5.3426,6.1914
1.397e+05,6.899,4.663,7.5,4.713,4.497,3.973,5.3442,6.1903
1.398e+05,6.899,4.663,7.5,4.713,4.4987,3.9735,5.3457,6.1893
1.399e+05,6.899,4.663,7.5,4.713,4.5004,3.974,5.3472,6.1882
1.4e+05,7.199,3.968,7.5,5.012,4.5022,3.9744,5.3488,6.1872
1.401e+05,7.199,3.968,7.5,5.012,4.5041,3.9744,5.3503,6.1863
1.402e+05,7.199,3.968,7.5,5.012,4.506,3.9744,5.3519,6.1855
1.403e+05,7.199,3.968,7.5,5.012,4.5079,3.9744,5.3534,6.1847
1.404e+05,7.199,3.968,7.5,5.012,4.5098,3.9744,5.3549,6.1838
1.405e+05,7.199,3.968,7.5,5.012,4.5118,3.9744,5.3564,6.183
1.406e+05,7.199,3.968,7.5,5.012,4.5137,3.9744,5.358,6.1821
1.407e+05,7.199,3.968,7.5,5.012,4.5156,3.9744,5.3595,6.1813
1.408e+05,7.199,3.968,7.5,5.012,4.5175,3.9744,5.361,6.1805
1.409e+05,7.199,3.968,7.5,5.012,4.5194,3.9744,5.3625,6.1797
1.41e+05,6.553,4.265,7.5,5.312,4.5213,3.9744,5.364,6.1788
1.411e+05,6.553,4.265,7.5,5.312,4.5227,3.9746,5.3656,6.1782
1.412e+05,6.553,4.265,7.5,5.312,4.5242,3.9748,5.3671,6.1776
1.413e+05,6.553,4.265,7.5,5.312,4.5256,3.975,5.3686,6.177
1.414e+05,6.553,4.265,7.5,5.312,4.527,3.9752,5.3701,6.1764
1.415e+05,6.553,4.265,7.5,5.312,4.5285,3.9754,5.3716,6.1758
1.416e+05,6.553,4.265,7.5,5.312,4.5299,3.9756,5.3731,6.1752
1.417e+05,6.553,4.265,7.5,5.312,4.5313,3.9758,5.3746,6.1745
1.418e+05,6.553,4.265,7.5,5.312,4.5327,3.976,5.3761,6.1739
1.419e+05,6.553,4.265,7.5,5.312,4.5342,3.9762,5.3776,6.1733
1.42e+05,6.853,4.565,6.848,5.612,4.5356,3.9765,5.3791,6.1727
1.421e+05,6.853,4.565,6.848,5.612,4.5372,3.9769,5.3801,6.1723
1.422e+05,6.853,4.565,6.848,5.612,4.5388,3.9773,5.3811,6.1719
1.423e+05,6.853,4.565,6.848,5.612,4.5405,3.9777,5.3822,6.1715
1.424e+05,6.853,4.565,6.848,5.612,4.5421,3.9781,5.3832,6.1712
1.425e+05,6.853,4.565,6.848,5.612,4.5437,3.9785,5.3842,6.1708
1.426e+05,6.853,4.565,6.848,5.612,4.5453,3.9789,5.3853,6.1704
1.427e+05,6.853,4.565,6.848,5.612,4.547,3.9793,5.3863,6.17
1.428e+05,6.853,4.565,6.848,5.612,4.5486,3.9798,5.3873,6.1696
1.429e+05,6.853,4.565,6.848,5.612,4.5502,3.9802,5.3883,6.1692
1.43e+05,7.153,4.01,7.143,5.912,4.5518,3.9806,5.3894,6.1688
1.431e+05,7.153,4.01,7.143,5.912,4.5536,3.9806,5.3906,6.1686
1.432e+05,7.153,4.01,7.143,5.912,4.5554,3.9806,5.3918,6.1685
1.433e+05,7.153,4.01,7.143,5.912,4.5572,3.9806,5.393,6.1683
1.434e+05,7.153,4.01,7.143,5.912,4.5591,3.9806,5.3942,6.1681
1.435e+05,7.153,4.01,7.143,5.912,4.5609,3.9807,5.3955,6.1679
1.436e+05,7.153,4.01,7.143,5.912,4.5627,3.9807,5.3967,6.1677
1.437e+05,7.153,4.01,7.143,5.912,4.5645,3.9807,5.3979,6.1676
1.438e+05,7.153,4.01,7.143,5.912,4.5663,3.9807,5.3991,6.1674
1.439e+05,7.153,4.01,7.143,5.912,4.5681,3.9808,5.4003,6.1672
1.44e+05,6.453,4.31,7.439,6.212,4.5699,3.9808,5.4015,6.167
1.441e+05,6.453,4.31,7.439,6.212,4.5712,3.981,5.4029,6.1671
1.442e+05,6.453,4.31,7.439,6.212,4.5725,3.9812,5.4044,6.1671
1.443e+05,6.453,4.31,7.439,6.212,4.5738,3.9815,5.4058,6.1671
1.444e+05,6.453,4.31,7.439,6.212,4.5751,3.9817,5.4072,6.1672
1.445e+05,6.453,4.31,7.439,6.212,4.5764,3.9819,5.4086,6.1672
1.446e+05,6.453,4.31,7.439,6.212,4.5777,3.9821,5.41,6.1672
1.447e+05,6.453,4.31,7.439,6.212,4.579,3.9824,5.4114,6.1672
1.448e+05,6.453,4.31,7.439,6.212,4.5803,3.9826,5.4128,6.1673
1.449e+05,6.453,4.31,7.439,6.212,4.5815,3.9828,5.4142,6.1673
1.45e+05,6.751,4.61,6.745,6.512,4.5828,3.983,5.4156,6.1673
1.451e+05,6.751,4.61,6.745,6.512,4.5843,3.9835,5.4165,6.1676
1.452e+05,6.751,4.61,6.745,6.512,4.5858,3.9839,5.4174,6.1678
1.453e+05,6.751,4.61,6.745,6.512,4.5873,3.9843,5.4183,6.1681
1.454e+05,6.751,4.61,6.745,6.512,4.5888,3.9848,5.4192,6.1683
1.455e+05,6.751,4.61,6.745,6.512,4.5903,3.9852,5.4201,6.1685
1.456e+05,6.751,4.61,6.745,6.512,4.5918,3.9856,5.4211,6.1688
1.457e+05,6.751,4.61,6.745,6.512,4.5933,3.9861,5.422,6.169
1.458e+05,6.751,4.61,6.745,6.512,4.5947,3.9865,5.4229,6.1692
1.459e+05,6.751,4.61,6.745,6.512,4.5962,3.9869,5.4238,6.1695
1.46e+05,7.051,3.921,7.042,6.812,4.5977,3.9873,5.4247,6.1697
1.461e+05,7.051,3.921,7.042,6.812,4.5994,3.9873,5.4258,6.1701
1.462e+05,7.051,3.921,7.042,6.812,4.6011,3.9872,5.4269,6.1706
1.463e+05,7.051,3.921,7.042,6.812,4.6027,3.9872,5.428,6.171
1.464e+05,7.051,3.921,7.042,6.812,4.6044,3.9872,5.4291,6.1715
1.465e+05,7.051,3.921,7.042,6.812,4.6061,3.9871,5.4302,6.1719
1.466e+05,7.051,3.921,7.042,6.812,4.6077,3.9871,5.4313,6.1723
1.467e+05,7.051,3.921,7.042,6.812,4.6094,3.987,5.4324,6.1728
1.468e+05,7.051,3.921,7.042,6.812,4.6111,3.987,5.4335,6.1732
1.469e+05,7.051,3.921,7.042,6.812,4.6127,3.9869,5.4346,6.1736
1.47e+05,6.363,4.22,7.338,7.112,4.6144,3.9869,5.4357,6.1741
1.471e+05,6.363,4.22,7.338,7.112,4.6156,3.987,5.437,6.1747
1.472e+05,6.363,4.22,7.338,7.112,4.6168,3.9872,5.4383,6.1753
1.473e+05,6.363,4.22,7.338,7.112,4.6179,3.9874,5.4396,6.176
1.474e+05,6.363,4.22,7.338,7.112,4.6191,3.9875,5.4409,6.1766
1.475e+05,6.363,4.22,7.338,7.112,4.6203,3.9877,5.4421,6.1773
1.476e+05,6.363,4.22,7.338,7.112,4.6215,3.9878,5.4434,6.1779
1.477e+05,6.363,4.22,7.338,7.112,4.6227,3.988,5.4447,6.1785
1.478e+05,6.363,4.22,7.338,7.112,4.6238,3.9881,5.446,6.1792
1.479e+05,6.363,4.22,7.338,7.112,4.625,3.9883,5.4473,6.1798
1.48e+05,6.631,4.52,7.5,7.412,4.6262,3.9885,5.4485,6.1804
1.481e+05,6.631,4.52,7.5,7.412,4.6275,3.9888,5.4499,6.1812
1.482e+05,6.631,4.52,7.5,7.412,4.6289,3.9892,5.4513,6.1821
1.483e+05,6.631,4.52,7.5,7.412,4.6303,3.9895,5.4527,6.1829
1.484e+05,6.631,4.52,7.5,7.412,4.6316,3.9899,5.4541,6.1837
1.485e+05,6.631,4.52,7.5,7.412,4.6329,3.9903,5.4555,6.1846
1.486e+05,6.631,4.52,7.5,7.412,4.6343,3.9906,5.4568,6.1854
1.487e+05,6.631,4.52,7.5,7.412,4.6356,3.991,5.4582,6.1862
1.488e+05,6.631,4.52,7.5,7.412,4.637,3.9913,5.4596,6.187
1.489e+05,6.631,4.52,7.5,7.412,4.6383,3.9917,5.4609,6.1879
1.49e+05,5.936,4.82,7.5,7.5,4.6396,3.992,5.4623,6.1887
1.491e+05,5.936,4.82,7.5,7.5,4.6405,3.9926,5.4637,6.1896
1.492e+05,5.936,4.82,7.5,7.5,4.6414,3.9931,5.465,6.1904
1.493e+05,5.936,4.82,7.5,7.5,4.6423,3.9937,5.4664,6.1913
1.494e+05,5.936,4.82,7.5,7.5,4.6431,3.9942,5.4678,6.1922
1.495e+05,5.936,4.82,7.5,7.5,4.644,3.9948,5.4691,6.1931
1.496e+05,5.936,4.82,7.5,7.5,4.6448,3.9954,5.4705,6.1939
1.497e+05,5.936,4.82,7.5,7.5,4.6457,3.9959,5.4718,6.1948
1.498e+05,5.936,4.82,7.5,7.5,4.6466,3.9965,5.4732,6.1957
1.499e+05,5.936,4.82,7.5,7.5,4.6474,3.997,5.4745,6.1966
1.5e+05,6.236,4.13,7.5,7.5,4.6483,3.9975,5.4759,6.1974
1.501e+05,6.236,4.13,7.5,7.5,4.6493,3.9976,5.4772,6.1983
1.502e+05,6.236,4.13,7.5,7.5,4.6504,3.9977,5.4786,6.1992
1.503e+05,6.236,4.13,7.5,7.5,4.6515,3.9978,5.4799,6.2
1.504e+05,6.236,4.13,7.5,7.5,4.6525,3.9979,5.4813,6.2009
1.505e+05,6.236,4.13,7.5,7.5,4.6536,3.998,5.4826,6.2017
1.506e+05,6.236,4.13,7.5,7.5,4.6546,3.9981,5.484,6.2026
1.507e+05,6.236,4.13,7.5,7.5,4.6557,3.9982,5.4853,6.2035
1.508e+05,6.236,4.13,7.5,7.5,4.6567,3.9983,5.4866,6.2043
1.509e+05,6.236,4.13,7.5,7.5,4.6578,3.9983,5.488,6.2052
1.51e+05,6.536,4.428,6.809,7.5,4.6588,3.9984,5.4893,6.206
1.511e+05,6.536,4.428,6.809,7.5,4.66,3.9987,5.4902,6.2069
1.512e+05,6.536,4.428,6.809,7.5,4.6613,3.999,5.491,6.2078
1.513e+05,6.536,4.428,6.809,7.5,4.6625,3.9993,5.4919,6.2086
1.514e+05,6.536,4.428,6.809,7.5,4.6638,3.9996,5.4928,6.2095
1.515e+05,6.536,4.428,6.809,7.5,4.665,3.9998,5.4937,6.2103
1.516e+05,6.536,4.428,6.809,7.5,4.6662,4.0001,5.4945,6.2112
1.517e+05,6.536,4.428,6.809,7.5,4.6675,4.0004,5.4954,6.212
1.518e+05,6.536,4.428,6.809,7.5,4.6687,4.0007,5.4963,6.2129
1.519e+05,6.536,4.428,6.809,7.5,4.6699,4.001,5.4971,6.2137
1.52e+05,5.846,4.728,7.106,7.5,4.6712,4.0013,5.498,6.2146
1.521e+05,5.846,4.728,7.106,7.5,4.6719,4.0017,5.499,6.2154
1.522e+05,5.846,4.728,7.106,7.5,4.6727,4.0022,5.5001,6.2163
1.523e+05,5.846,4.728,7.106,7.5,4.6735,4.0027,5.5012,6.2171
1.524e+05,5.846,4.728,7.106,7.5,4.6742,4.0032,5.5022,6.2179
1.525e+05,5.846,4.728,7.106,7.5,4.675,4.0036,5.5033,6.2188
1.526e+05,5.846,4.728,7.106,7.5,4.6758,4.0041,5.5043,6.2196
1.527e+05,5.846,4.728,7.106,7.5,4.6765,4.0046,5.5054,6.2205
1.528e+05,5.846,4.728,7.106,7.5,4.6773,4.0051,5.5064,6.2213
1.529e+05,5.846,4.728,7.106,7.5,4.6781,4.0055,5.5074,6.2221
1.53e+05,6.145,4.06,7.403,7.5,4.6788,4.006,5.5085,6.223
1.531e+05,6.145,4.06,7.403,7.5,4.6798,4.006,5.5097,6.2238
1.532e+05,6.145,4.06,7.403,7.5,4.6807,4.0061,5.511,6.2246
1.533e+05,6.145,4.06,7.403,7.5,4.6817,4.0061,5.5122,6.2255
1.534e+05,6.145,4.06,7.403,7.5,4.6827,4.0061,5.5134,6.2263
1.535e+05,6.145,4.06,7.403,7.5,4.6836,4.0062,5.5147,6.2271
1.536e+05,6.145,4.06,7.403,7.5,4.6846,4.0062,5.5159,6.228
1.537e+05,6.145,4.06,7.403,7.5,4.6855,4.0062,5.5171,6.2288
1.538e+05,6.145,4.06,7.403,7.5,4.6865,4.0063,5.5184,6.2296
1.539e+05,6.145,4.06,7.403,7.5,4.6874,4.0063,5.5196,6.2304
1.54e+05,6.445,4.359,6.708,7.5,4.6884,4.0064,5.5208,6.2313
1.541e+05,6.445,4.359,6.708,7.5,4.6895,4.0066,5.5216,6.2321
1.542e+05,6.445,4.359,6.708,7.5,4.6906,4.0068,5.5223,6.2329
1.543e+05,6.445,4.359,6.708,7.5,4.6918,4.007,5.5231,6.2337
1.544e+05,6.445,4.359,6.708,7.5,4.6929,4.0073,5.5239,6.2345
1.545e+05,6.445,4.359,6.708,7.5,4.694,4.0075,5.5246,6.2354
1.546e+05,6.445,4.359,6.708,7.5,4.6952,4.0077,5.5254,6.2362
1.547e+05,6.445,4.359,6.708,7.5,4.6963,4.0079,5.5262,6.237
1.548e+05,6.445,4.359,6.708,7.5,4.6974,4.0082,5.5269,6.2378
1.549e+05,6.445,4.359,6.708,7.5,4.6986,4.0084,5.5277,6.2386
1.55e+05,5.745,4.659,7.006,7.5,4.6997,4.0086,5.5285,6.2394
1.551e+05,5.745,4.659,7.006,7.5,4.7004,4.009,5.5294,6.2403
1.552e+05,5.745,4.659,7.006,7.5,4.701,4.0095,5.5304,6.2411
1.553e+05,5.745,4.659,7.006,7.5,4.7017,4.0099,5.5313,6.2419
1.554e+05,5.745,4.659,7.006,7.5,4.7024,4.0103,5.5323,6.2427
1.555e+05,5.745,4.659,7.006,7.5,4.703,4.0107,5.5332,6.2435
1.556e+05,5.745,4.659,7.006,7.5,4.7037,4.0111,5.5342,6.2443
1.557e+05,5.745,4.659,7.006,7.5,4.7044,4.0116,5.5351,6.2451
1.558e+05,5.745,4.659,7.006,7.5,4.7051,4.012,5.536,6.2459
1.559e+05,5.745,4.659,7.006,7.5,4.7057,4.0124,5.537,6.2467
1.56e+05,6.044,3.981,7.302,7.5,4.7064,4.0128,5.5379,6.2475
1.561e+05,6.044,3.981,7.302,7.5,4.7072,4.0128,5.5391,6.2483
1.562e+05,6.044,3.981,7.302,7.5,4.7081,4.0128,5.5402,6.2491
1.563e+05,6.044,3.981,7.302,7.5,4.709,4.0127,5.5413,6.2499
1.564e+05,6.044,3.981,7.302,7.5,4.7098,4.0127,5.5424,6.2507
1.565e+05,6.044,3.981,7.302,7.5,4.7107,4.0127,5.5436,6.2515
1.566e+05,6.044,3.981,7.302,7.5,4.7115,4.0127,5.5447,6.2523
1.567e+05,6.044,3.981,7.302,7.5,4.7124,4.0127,5.5458,6.2531
1.568e+05,6.044,3.981,7.302,7.5,4.7132,4.0126,5.5469,6.2539
1.569e+05,6.044,3.981,7.302,7.5,4.7141,4.0126,5.548,6.2547
1.57e+05,6.344,4.281,6.606,7.5,4.7149,4.0126,5.5492,6.2555
1.571e+05,6.344,4.281,6.606,7.5,4.7159,4.0128,5.5498,6.2563
1.572e+05,6.344,4.281,6.606,7.5,4.717,4.0129,5.5505,6.2571
1.573e+05,6.344,4.281,6.606,7.5,4.718,4.0131,5.5512,6.2579
1.574e+05,6.344,4.281,6.606,7.5,4.719,4.0133,5.5518,6.2587
1.575e+05,6.344,4.281,6.606,7.5,4.7201,4.0134,5.5525,6.2594
1.576e+05,6.344,4.281,6.606,7.5,4.7211,4.0136,5.5532,6.2602
1.577e+05,6.344,4.281,6.606,7.5,4.7221,4.0138,5.5539,6.261
1.578e+05,6.344,4.281,6.606,7.5,4.7232,4.014,5.5545,6.2618
1.579e+05,6.344,4.281,6.606,7.5,4.7242,4.0141,5.5552,6.2626
1.58e+05,5.655,4.581,6.9,7.5,4.7252,4.0143,5.5559,6.2634
1.581e+05,5.655,4.581,6.9,7.5,4.7258,4.0147,5.5567,6.2642
1.582e+05,5.655,4.581,6.9,7.5,4.7264,4.015,5.5575,6.2649
1.583e+05,5.655,4.581,6.9,7.5,4.727,4.0154,5.5584,6.2657
1.584e+05,5.655,4.581,6.9,7.5,4.7276,4.0157,5.5592,6.2665
1.585e+05,5.655,4.581,6.9,7.5,4.7281,4.0161,5.5601,6.2673
1.586e+05,5.655,4.581,6.9,7.5,4.7287,4.0164,5.5609,6.2681
1.587e+05,5.655,4.581,6.9,7.5,4.7293,4.0168,5.5618,6.2688
1.588e+05,5.655,4.581,6.9,7.5,4.7299,4.0171,5.5626,6.2696
1.589e+05,5.655,4.581,6.9,7.5,4.7305,4.0175,5.5635,6.2704
1.59e+05,5.954,3.912,7.196,7.5,4.7311,4.0179,5.5643,6.2712
1.591e+05,5.954,3.912,7.196,7.5,4.7318,4.0178,5.5653,6.2719
1.592e+05,5.954,3.912,7.196,7.5,4.7326,4.0177,5.5664,6.2727
1.593e+05,5.954,3.912,7.196,7.5,4.7334,4.0177,5.5674,6.2735
1.594e+05,5.954,3.912,7.196,7.5,4.7341,4.0176,5.5684,6.2742
1.595e+05,5.954,3.912,7.196,7.5,4.7349,4.0175,5.5694,6.275
1.596e+05,5.954,3.912,7.196,7.5,4.7357,4.0175,5.5704,6.2758
1.597e+05,5.954,3.912,7.196,7.5,4.7364,4.0174,5.5715,6.2765
1.598e+05,5.954,3.912,7.196,7.5,4.7372,4.0173,5.5725,6.2773
1.599e+05,5.954,3.912,7.196,7.5,4.7379,4.0173,5.5735,6.2781
1.6e+05,6.253,4.212,6.501,7.5,4.7387,4.0172,5.5745,6.2788
1.601e+05,6.253,4.212,6.501,7.5,4.7397,4.0173,5.5751,6.2796
1.602e+05,6.253,4.212,6.501,7.5,4.7406,4.0174,5.5757,6.2804
1.603e+05,6.253,4.212,6.501,7.5,4.7415,4.0176,5.5762,6.2811
1.604e+05,6.253,4.212,6.501,7.5,4.7425,4.0177,5.5768,6.2819
1.605e+05,6.253,4.212,6.501,7.5,4.7434,4.0178,5.5774,6.2826
1.606e+05,6.253,4.212,6.501,7.5,4.7444,4.0179,5.578,6.2834
1.607e+05,6.253,4.212,6.501,7.5,4.7453,4.018,5.5785,6.2842
1.608e+05,6.253,4.212,6.501,7.5,4.7462,4.0182,5.5791,6.2849
1.609e+05,6.253,4.212,6.501,7.5,4.7472,4.0183,5.5797,6.2857
1.61e+05,5.563,4.512,6.796,7.5,4.7481,4.0184,5.5803,6.2864
1.611e+05,5.563,4.512,6.796,7.5,4.7486,4.0187,5.581,6.2872
1.612e+05,5.563,4.512,6.796,7.5,4.7491,4.019,5.5818,6.2879
1.613e+05,5.563,4.512,6.796,7.5,4.7496,4.0193,5.5825,6.2887
1.614e+05,5.563,4.512,6.796,7.5,4.7501,4.0196,5.5833,6.2894
1.615e+05,5.563,4.512,6.796,7.5,4.7506,4.0199,5.584,6.2902
1.616e+05,5.563,4.512,6.796,7.5,4.7511,4.0202,5.5848,6.2909
1.617e+05,5.563,4.512,6.796,7.5,4.7516,4.0205,5.5855,6.2917
1.618e+05,5.563,4.512,6.796,7.5,4.7521,4.0208,5.5863,6.2924
1.619e+05,5.563,4.512,6.796,7.5,4.7526,4.0212,5.587,6.2932
1.62e+05,5.862,3.835,7.093,7.5,4.7531,4.0214,5.5878,6.2939
1.621e+05,5.862,3.835,7.093,7.5,4.7538,4.0213,5.5887,6.2947
1.622e+05,5.862,3.835,7.093,7.5,4.7545,4.0212,5.5896,6.2954
1.623e+05,5.862,3.835,7.093,7.5,4.7552,4.0211,5.5905,6.2961
1.624e+05,5.862,3.835,7.093,7.5,4.7559,4.021,5.5915,6.2969
1.625e+05,5.862,3.835,7.093,7.5,4.7566,4.0209,5.5924,6.2976
1.626e+05,5.862,3.835,7.093,7.5,4.7572,4.0208,5.5933,6.2984
1.627e+05,5.862,3.835,7.093,7.5,4.7579,4.0206,5.5942,6.2991
1.628e+05,5.862,3.835,7.093,7.5,4.7586,4.0205,5.5952,6.2998
1.629e+05,5.862,3.835,7.093,7.5,4.7593,4.0204,5.5961,6.3006
1.63e+05,6.158,4.135,6.397,7.5,4.7599,4.0203,5.597,6.3013
1.631e+05,6.158,4.135,6.397,7.5,4.7608,4.0204,5.5975,6.302
1.632e+05,6.158,4.135,6.397,7.5,4.7617,4.0204,5.598,6.3028
1.633e+05,6.158,4.135,6.397,7.5,4.7625,4.0205,5.5985,6.3035
1.634e+05,6.158,4.135,6.397,7.5,4.7634,4.0206,5.599,6.3042
1.635e+05,6.158,4.135,6.397,7.5,4.7642,4.0207,5.5994,6.305
1.636e+05,6.158,4.135,6.397,7.5,4.7651,4.0207,5.5999,6.3057
1.637e+05,6.158,4.135,6.397,7.5,4.7659,4.0208,5.6004,6.3064
1.638e+05,6.158,4.135,6.397,7.5,4.7668,4.0209,5.6009,6.3072
1.639e+05,6.158,4.135,6.397,7.5,4.7676,4.0209,5.6014,6.3079
1.64e+05,5.463,4.435,6.687,7.5,4.7685,4.021,5.6019,6.3086
1.641e+05,5.463,4.435,6.687,7.5,4.7689,4.0213,5.6025,6.3093
1.642e+05,5.463,4.435,6.687,7.5,4.7693,4.0215,5.6032,6.3101
1.643e+05,5.463,4.435,6.687,7.5,4.7697,4.0218,5.6039,6.3108
1.644e+05,5.463,4.435,6.687,7.5,4.7702,4.022,5.6045,6.3115
1.645e+05,5.463,4.435,6.687,7.5,4.7706,4.0223,5.6052,6.3122
1.646e+05,5.463,4.435,6.687,7.5,4.771,4.0225,5.6058,6.313
1.647e+05,5.463,4.435,6.687,7.5,4.7714,4.0228,5.6065,6.3137
1.648e+05,5.463,4.435,6.687,7.5,4.7718,4.023,5.6071,6.3144
1.649e+05,5.463,4.435,6.687,7.5,4.7723,4.0233,5.6078,6.3151
1.65e+05,5.762,3.762,6.449,7.5,4.7727,4.0235,5.6084,6.3158
1.651e+05,5.762,3.762,6.449,7.5,4.7733,4.0234,5.609,6.3166
1.652e+05,5.762,3.762,6.449,7.5,4.7739,4.0232,5.6095,6.3173
1.653e+05,5.762,3.762,6.449,7.5,4.7745,4.023,5.61,6.318
1.654e+05,5.762,3.762,6.449,7.5,4.7751,4.0229,5.6105,6.3187
1.655e+05,5.762,3.762,6.449,7.5,4.7757,4.0227,5.611,6.3194
1.656e+05,5.762,3.762,6.449,7.5,4.7763,4.0226,5.6115,6.3201
1.657e+05,5.762,3.762,6.449,7.5,4.7769,4.0224,5.612,6.3208
1.658e+05,5.762,3.762,6.449,7.5,4.7775,4.0223,5.6125,6.3216
1.659e+05,5.762,3.762,6.449,7.5,4.778,4.0221,5.613,6.3223
1.66e+05,6.062,4.062,5.751,7.5,4.7786,4.0219,5.6135,6.323
1.661e+05,6.062,4.062,5.751,7.5,4.7794,4.022,5.6136,6.3237
1.662e+05,6.062,4.062,5.751,7.5,4.7802,4.022,5.6137,6.3244
1.663e+05,6.062,4.062,5.751,7.5,4.781,4.022,5.6138,6.3251
1.664e+05,6.062,4.062,5.751,7.5,4.7817,4.022,5.6138,6.3258
1.665e+05,6.062,4.062,5.751,7.5,4.7825,4.0221,5.6139,6.3265
1.666e+05,6.062,4.062,5.751,7.5,4.7833,4.0221,5.614,6.3272
1.667e+05,6.062,4.062,5.751,7.5,4.784,4.0221,5.6141,6.3279
1.668e+05,6.062,4.062,5.751,7.5,4.7848,4.0221,5.6142,6.3286
1.669e+05,6.062,4.062,5.751,7.5,4.7856,4.0222,5.6142,6.3293
1.67e+05,5.366,4.362,6.049,7.5,4.7863,4.0222,5.6143,6.33
1.671e+05,5.366,4.362,6.049,7.5,4.7867,4.0224,5.6146,6.3307
1.672e+05,5.366,4.362,6.049,7.5,4.787,4.0226,5.6149,6.3314
1.673e+05,5.366,4.362,6.049,7.5,4.7874,4.0228,5.6151,6.3321
1.674e+05,5.366,4.362,6.049,7.5,4.7877,4.023,5.6154,6.3328
1.675e+05,5.366,4.362,6.049,7.5,4.7881,4.0232,5.6156,6.3335
1.676e+05,5.366,4.362,6.049,7.5,4.7884,4.0234,5.6159,6.3342
1.677e+05,5.366,4.362,6.049,7.5,4.7887,4.0236,5.6161,6.3349
1.678e+05,5.366,4.362,6.049,7.5,4.7891,4.0238,5.6164,6.3356
1.679e+05,5.366,4.362,6.049,7.5,4.7894,4.024,5.6167,6.3363
1.68e+05,4.676,4.662,6.349,7.5,4.7898,4.0242,5.6169,6.337
1.681e+05,4.676,4.662,6.349,7.5,4.7897,4.0246,5.6174,6.3377
1.682e+05,4.676,4.662,6.349,7.5,4.7896,4.025,5.6178,6.3384
1.683e+05,4.676,4.662,6.349,7.5,4.7896,4.0253,5.6182,6.3391
1.684e+05,4.676,4.662,6.349,7.5,4.7895,4.0257,5.6187,6.3397
1.685e+05,4.676,4.662,6.349,7.5,4.7894,4.0261,5.6191,6.3404
1.686e+05,4.676,4.662,6.349,7.5,4.7894,4.0265,5.6195,6.3411
1.687e+05,4.676,4.662,6.349,7.5,4.7893,4.0269,5.62,6.3418
1.688e+05,4.676,4.662,6.349,7.5,4.7892,4.0272,5.6204,6.3425
1.689e+05,4.676,4.662,6.349,7.5,4.7892,4.0276,5.6208,6.3432
1.69e+05,4.495,4.962,6.649,7.5,4.7891,4.028,5.6213,6.3439
1.691e+05,4.495,4.962,6.649,7.5,4.7889,4.0285,5.6219,6.3445
1.692e+05,4.495,4.962,6.649,7.5,4.7887,4.0291,5.6225,6.3452
1.693e+05,4.495,4.962,6.649,7.5,4.7886,4.0296,5.6231,6.3459
1.694e+05,4.495,4.962,6.649,7.5,4.7884,4.0302,5.6237,6.3466
1.695e+05,4.495,4.962,6.649,7.5,4.7882,4.0307,5.6243,6.3473
1.696e+05,4.495,4.962,6.649,7.5,4.7881,4.0313,5.6249,6.348
1.697e+05,4.495,4.962,6.649,7.5,4.7879,4.0318,5.6255,6.3486
1.698e+05,4.495,4.962,6.649,7.5,4.7877,4.0324,5.6261,6.3493
1.699e+05,4.495,4.962,6.649,7.5,4.7875,4.0329,5.6267,6.35
1.7e+05,4.795,4.274,6.946,7.5,4.7874,4.0335,5.6273,6.3507
1.701e+05,4.795,4.274,6.946,7.5,4.7874,4.0336,5.6281,6.3513
1.702e+05,4.795,4.274,6.946,7.5,4.7874,4.0338,5.6289,6.352
1.703e+05,4.795,4.274,6.946,7.5,4.7874,4.0339,5.6296,6.3527
1.704e+05,4.795,4.274,6.946,7.5,4.7874,4.034,5.6304,6.3534
1.705e+05,4.795,4.274,6.946,7.5,4.7874,4.0342,5.6312,6.354
1.706e+05,4.795,4.274,6.946,7.5,4.7874,4.0343,5.6319,6.3547
1.707e+05,4.795,4.274,6.946,7.5,4.7874,4.0345,5.6327,6.3554
1.708e+05,4.795,4.274,6.946,7.5,4.7874,4.0346,5.6335,6.356
1.709e+05,4.795,4.274,6.946,7.5,4.7874,4.0347,5.6342,6.3567
1.71e+05,5.095,4.573,7.244,7.5,4.7874,4.0349,5.635,6.3574
1.711e+05,5.095,4.573,7.244,7.5,4.7876,4.0352,5.636,6.3581
1.712e+05,5.095,4.573,7.244,7.5,4.7878,4.0355,5.6369,6.3587
1.713e+05,5.095,4.573,7.244,7.5,4.7879,4.0358,5.6378,6.3594
1.714e+05,5.095,4.573,7.244,7.5,4.7881,4.0361,5.6388,6.3601
1.715e+05,5.095,4.573,7.244,7.5,4.7883,4.0364,5.6397,6.3607
1.716e+05,5.095,4.573,7.244,7.5,4.7885,4.0368,5.6406,6.3614
1.717e+05,5.095,4.573,7.244,7.5,4.7887,4.0371,5.6416,6.362
1.718e+05,5.095,4.573,7.244,7.5,4.7888,4.0374,5.6425,6.3627
1.719e+05,5.095,4.573,7.244,7.5,4.789,4.0377,5.6434,6.3634
1.72e+05,5.395,3.882,7.5,7.5,4.7892,4.038,5.6444,6.364
1.721e+05,5.395,3.882,7.5,7.5,4.7896,4.0379,5.6454,6.3647
1.722e+05,5.395,3.882,7.5,7.5,4.7899,4.0378,5.6465,6.3653
1.723e+05,5.395,3.882,7.5,7.5,4.7903,4.0377,5.6476,6.366
1.724e+05,5.395,3.882,7.5,7.5,4.7906,4.0376,5.6487,6.3667
1.725e+05,5.395,3.882,7.5,7.5,4.791,4.0376,5.6497,6.3673
1.726e+05,5.395,3.882,7.5,7.5,4.7913,4.0375,5.6508,6.368
1.727e+05,5.395,3.882,7.5,7.5,4.7917,4.0374,5.6519,6.3686
1.728e+05,5.395,3.882,7.5,7.5,4.792,4.0373,5.653,6.3693
1.729e+05,5.395,3.882,7.5,7.5,4.7924,4.0372,5.654,6.3699
1.73e+05,5.695,4.179,6.807,7.5,4.7927,4.0371,5.6551,6.3706
1.731e+05,5.695,4.179,6.807,7.5,4.7932,4.0372,5.6558,6.3712
1.732e+05,5.695,4.179,6.807,7.5,4.7937,4.0373,5.6564,6.3719
1.733e+05,5.695,4.179,6.807,7.5,4.7943,4.0374,5.6571,6.3726
1.734e+05,5.695,4.179,6.807,7.5,4.7948,4.0374,5.6578,6.3732
1.735e+05,5.695,4.179,6.807,7.5,4.7953,4.0375,5.6584,6.3739
1.736e+05,5.695,4.179,6.807,7.5,4.7958,4.0376,5.6591,6.3745
1.737e+05,5.695,4.179,6.807,7.5,4.7963,4.0377,5.6597,6.3751
1.738e+05,5.695,4.179,6.807,7.5,4.7969,4.0378,5.6604,6.3758
1.739e+05,5.695,4.179,6.807,7.5,4.7974,4.0378,5.6611,6.3764
1.74e+05,5.995,3.63,6.468,7.5,4.7979,4.0379,5.6617,6.3771
1.741e+05,5.995,3.63,6.468,7.5,4.7986,4.0377,5.6622,6.3777
1.742e+05,5.995,3.63,6.468,7.5,4.7993,4.0374,5.6626,6.3784
1.743e+05,5.995,3.63,6.468,7.5,4.8,4.0372,5.6631,6.379
1.744e+05,5.995,3.63,6.468,7.5,4.8006,4.037,5.6636,6.3797
1.745e+05,5.995,3.63,6.468,7.5,4.8013,4.0367,5.664,6.3803
1.746e+05,5.995,3.63,6.468,7.5,4.802,4.0365,5.6645,6.3809
1.747e+05,5.995,3.63,6.468,7.5,4.8027,4.0363,5.6649,6.3816
1.748e+05,5.995,3.63,6.468,7.5,4.8034,4.0361,5.6654,6.3822
1.749e+05,5.995,3.63,6.468,7.5,4.8041,4.0358,5.6659,6.3829
1.75e+05,6.295,3.93,5.768,7.5,4.8047,4.0356,5.6663,6.3835
1.751e+05,6.295,3.93,5.768,7.5,4.8056,4.0355,5.6664,6.3841
1.752e+05,6.295,3.93,5.768,7.5,4.8064,4.0355,5.6664,6.3848
1.753e+05,6.295,3.93,5.768,7.5,4.8073,4.0354,5.6665,6.3854
1.754e+05,6.295,3.93,5.768,7.5,4.8081,4.0353,5.6665,6.386
1.755e+05,6.295,3.93,5.768,7.5,4.809,4.0353,5.6666,6.3867
1.756e+05,6.295,3.93,5.768,7.5,4.8098,4.0352,5.6667,6.3873
1.757e+05,6.295,3.93,5.768,7.5,4.8107,4.0352,5.6667,6.388
1.758e+05,6.295,3.93,5.768,7.5,4.8115,4.0351,5.6668,6.3886
1.759e+05,6.295,3.93,5.768,7.5,4.8124,4.035,5.6668,6.3892
1.76e+05,5.595,4.23,6.067,7.5,4.8132,4.035,5.6669,6.3898
1.761e+05,5.595,4.23,6.067,7.5,4.8136,4.0351,5.6671,6.3905
1.762e+05,5.595,4.23,6.067,7.5,4.8141,4.0352,5.6673,6.3911
1.763e+05,5.595,4.23,6.067,7.5,4.8145,4.0353,5.6676,6.3917
1.764e+05,5.595,4.23,6.067,7.5,4.815,4.0354,5.6678,6.3924
1.765e+05,5.595,4.23,6.067,7.5,4.8154,4.0355,5.668,6.393
1.766e+05,5.595,4.23,6.067,7.5,4.8159,4.0357,5.6683,6.3936
1.767e+05,5.595,4.23,6.067,7.5,4.8163,4.0358,5.6685,6.3942
1.768e+05,5.595,4.23,6.067,7.5,4.8167,4.0359,5.6687,6.3949
1.769e+05,5.595,4.23,6.067,7.5,4.8172,4.036,5.6689,6.3955
1.77e+05,4.906,4.53,6.367,7.5,4.8176,4.0361,5.6692,6.3961
1.771e+05,4.906,4.53,6.367,7.5,4.8177,4.0364,5.6696,6.3967
1.772e+05,4.906,4.53,6.367,7.5,4.8177,4.0367,5.6699,6.3974
1.773e+05,4.906,4.53,6.367,7.5,4.8178,4.0369,5.6703,6.398
1.774e+05,4.906,4.53,6.367,7.5,4.8178,4.0372,5.6707,6.3986
1.775e+05,4.906,4.53,6.367,7.5,4.8179,4.0375,5.6711,6.3992
1.776e+05,4.906,4.53,6.367,7.5,4.8179,4.0378,5.6715,6.3998
1.777e+05,4.906,4.53,6.367,7.5,4.818,4.038,5.6719,6.4005
1.778e+05,4.906,4.53,6.367,7.5,4.818,4.0383,5.6723,6.4011
1.779e+05,4.906,4.53,6.367,7.5,4.8181,4.0386,5.6727,6.4017
1.78e+05,4.213,4.83,6.665,7.5,4.8181,4.0389,5.6731,6.4023
1.781e+05,4.213,4.83,6.665,7.5,4.8178,4.0393,5.6736,6.4029
1.782e+05,4.213,4.83,6.665,7.5,4.8174,4.0398,5.6742,6.4036
1.783e+05,4.213,4.83,6.665,7.5,4.8171,4.0402,5.6747,6.4042
1.784e+05,4.213,4.83,6.665,7.5,4.8167,4.0406,5.6753,6.4048
1.785e+05,4.213,4.83,6.665,7.5,4.8164,4.0411,5.6759,6.4054
1.786e+05,4.213,4.83,6.665,7.5,4.8161,4.0415,5.6764,6.406
1.787e+05,4.213,4.83,6.665,7.5,4.8157,4.042,5.677,6.4066
1.788e+05,4.213,4.83,6.665,7.5,4.8154,4.0424,5.6775,6.4072
1.789e+05,4.213,4.83,6.665,7.5,4.8151,4.0428,5.6781,6.4078
1.79e+05,4.512,4.143,6.961,7.5,4.8147,4.0433,5.6786,6.4085
1.791e+05,4.512,4.143,6.961,7.5,4.8146,4.0433,5.6793,6.4091
1.792e+05,4.512,4.143,6.961,7.5,4.8144,4.0434,5.6801,6.4097
1.793e+05,4.512,4.143,6.961,7.5,4.8142,4.0435,5.6808,6.4103
1.794e+05,4.512,4.143,6.961,7.5,4.814,4.0435,5.6815,6.4109
1.795e+05,4.512,4.143,6.961,7.5,4.8139,4.0436,5.6822,6.4115
1.796e+05,4.512,4.143,6.961,7.5,4.8137,4.0436,5.6829,6.4121
1.797e+05,4.512,4.143,6.961,7.5,4.8135,4.0437,5.6836,6.4127
1.798e+05,4.512,4.143,6.961,7.5,4.8134,4.0437,5.6843,6.4133
1.799e+05,4.512,4.143,6.961,7.5,4.8132,4.0438,5.685,6.4139
1.8e+05,4.812,4.442,6.385,7.5,4.813,4.0438,5.6857,6.4145
1.801e+05,4.812,4.442,6.385,7.5,4.813,4.0441,5.6861,6.4151
1.802e+05,4.812,4.442,6.385,7.5,4.813,4.0443,5.6865,6.4157
1.803e+05,4.812,4.442,6.385,7.5,4.813,4.0445,5.6869,6.4163
1.804e+05,4.812,4.442,6.385,7.5,4.813,4.0447,5.6873,6.4169
1.805e+05,4.812,4.442,6.385,7.5,4.813,4.0449,5.6877,6.4175
1.806e+05,4.812,4.442,6.385,7.5,4.813,4.0452,5.6881,6.4181
1.807e+05,4.812,4.442,6.385,7.5,4.813,4.0454,5.6885,6.4187
1.808e+05,4.812,4.442,6.385,7.5,4.813,4.0456,5.6888,6.4193
1.809e+05,4.812,4.442,6.385,7.5,4.813,4.0458,5.6892,6.4199
1.81e+05,5.112,3.746,6.685,7.5,4.813,4.046,5.6896,6.4205
1.811e+05,5.112,3.746,6.685,7.5,4.8132,4.0459,5.6902,6.4211
1.812e+05,5.112,3.746,6.685,7.5,4.8134,4.0457,5.6907,6.4217
1.813e+05,5.112,3.746,6.685,7.5,4.8135,4.0455,5.6913,6.4223
1.814e+05,5.112,3.746,6.685,7.5,4.8137,4.0454,5.6918,6.4229
1.815e+05,5.112,3.746,6.685,7.5,4.8139,4.0452,5.6923,6.4235
1.816e+05,5.112,3.746,6.685,7.5,4.814,4.045,5.6929,6.4241
1.817e+05,5.112,3.746,6.685,7.5,4.8142,4.0449,5.6934,6.4247
1.818e+05,5.112,3.746,6.685,7.5,4.8144,4.0447,5.694,6.4253
1.819e+05,5.112,3.746,6.685,7.5,4.8145,4.0446,5.6945,6.4259
1.82e+05,5.412,4.045,5.99,7.5,4.8147,4.0444,5.6951,6.4264
1.821e+05,5.412,4.045,5.99,7.5,4.815,4.0444,5.6952,6.427
1.822e+05,5.412,4.045,5.99,7.5,4.8153,4.0444,5.6954,6.4276
1.823e+05,5.412,4.045,5.99,7.5,4.8157,4.0444,5.6956,6.4282
1.824e+05,5.412,4.045,5.99,7.5,4.816,4.0444,5.6957,6.4288
1.825e+05,5.412,4.045,5.99,7.5,4.8163,4.0444,5.6959,6.4294
1.826e+05,5.412,4.045,5.99,7.5,4.8166,4.0444,5.696,6.43
1.827e+05,5.412,4.045,5.99,7.5,4.817,4.0444,5.6962,6.4306
1.828e+05,5.412,4.045,5.99,7.5,4.8173,4.0444,5.6964,6.4311
1.829e+05,5.412,4.045,5.99,7.5,4.8176,4.0444,5.6965,6.4317
1.83e+05,5.712,4.345,5.429,7.5,4.818,4.0444,5.6967,6.4323
1.831e+05,5.712,4.345,5.429,7.5,4.8184,4.0446,5.6965,6.4329
1.832e+05,5.712,4.345,5.429,7.5,4.8189,4.0447,5.6964,6.4335
1.833e+05,5.712,4.345,5.429,7.5,4.8194,4.0449,5.6962,6.4341
1.834e+05,5.712,4.345,5.429,7.5,4.8199,4.0451,5.6961,6.4346
1.835e+05,5.712,4.345,5.429,7.5,4.8204,4.0452,5.696,6.4352
1.836e+05,5.712,4.345,5.429,7.5,4.8209,4.0454,5.6958,6.4358
1.837e+05,5.712,4.345,5.429,7.5,4.8214,4.0455,5.6957,6.4364
1.838e+05,5.712,4.345,5.429,7.5,4.8218,4.0457,5.6955,6.437
1.839e+05,5.712,4.345,5.429,7.5,4.8223,4.0459,5.6954,6.4375
1.84e+05,6.012,3.646,5.729,7.5,4.8228,4.046,5.6952,6.4381
1.841e+05,6.012,3.646,5.729,7.5,4.8235,4.0458,5.6952,6.4387
1.842e+05,6.012,3.646,5.729,7.5,4.8241,4.0456,5.6953,6.4393
1.843e+05,6.012,3.646,5.729,7.5,4.8247,4.0454,5.6953,6.4398
1.844e+05,6.012,3.646,5.729,7.5,4.8254,4.0452,5.6953,6.4404
1.845e+05,6.012,3.646,5.729,7.5,4.826,4.0449,5.6953,6.441
1.846e+05,6.012,3.646,5.729,7.5,4.8267,4.0447,5.6953,6.4416
1.847e+05,6.012,3.646,5.729,7.5,4.8273,4.0445,5.6954,6.4421
1.848e+05,6.012,3.646,5.729,7.5,4.828,4.0443,5.6954,6.4427
1.849e+05,6.012,3.646,5.729,7.5,4.8286,4.0441,5.6954,6.4433
1.85e+05,5.322,3.945,6.026,7.5,4.8292,4.0439,5.6954,6.4439
1.851e+05,5.322,3.945,6.026,7.5,4.8295,4.0438,5.6956,6.4444
1.852e+05,5.322,3.945,6.026,7.5,4.8298,4.0438,5.6958,6.445
1.853e+05,5.322,3.945,6.026,7.5,4.83,4.0437,5.6959,6.4456
1.854e+05,5.322,3.945,6.026,7.5,4.8303,4.0437,5.6961,6.4461
1.855e+05,5.322,3.945,6.026,7.5,4.8306,4.0436,5.6963,6.4467
1.856e+05,5.322,3.945,6.026,7.5,4.8308,4.0435,5.6965,6.4473
1.857e+05,5.322,3.945,6.026,7.5,4.8311,4.0435,5.6967,6.4478
1.858e+05,5.322,3.945,6.026,7.5,4.8314,4.0434,5.6968,6.4484
1.859e+05,5.322,3.945,6.026,7.5,4.8316,4.0434,5.697,6.449
1.86e+05,4.622,4.245,6.326,7.5,4.8319,4.0433,5.6972,6.4495
1.861e+05,4.622,4.245,6.326,7.5,4.8318,4.0434,5.6975,6.4501
1.862e+05,4.622,4.245,6.326,7.5,4.8317,4.0436,5.6979,6.4507
1.863e+05,4.622,4.245,6.326,7.5,4.8315,4.0437,5.6982,6.4512
1.864e+05,4.622,4.245,6.326,7.5,4.8314,4.0438,5.6985,6.4518
1.865e+05,4.622,4.245,6.326,7.5,4.8313,4.0439,5.6989,6.4523
1.866e+05,4.622,4.245,6.326,7.5,4.8312,4.044,5.6992,6.4529
1.867e+05,4.622,4.245,6.326,7.5,4.8311,4.0441,5.6995,6.4535
1.868e+05,4.622,4.245,6.326,7.5,4.831,4.0442,5.6999,6.454
1.869e+05,4.622,4.245,6.326,7.5,4.8309,4.0443,5.7002,6.4546
1.87e+05,4.92,3.584,6.601,7.5,4.8308,4.0444,5.7006,6.4551
1.871e+05,4.92,3.584,6.601,7.5,4.8308,4.0442,5.701,6.4557
1.872e+05,4.92,3.584,6.601,7.5,4.8309,4.0439,5.7015,6.4563
1.873e+05,4.92,3.584,6.601,7.5,4.8309,4.0437,5.702,6.4568
1.874e+05,4.92,3.584,6.601,7.5,4.831,4.0434,5.7025,6.4574
1.875e+05,4.92,3.584,6.601,7.5,4.831,4.0432,5.703,6.4579
1.876e+05,4.92,3.584,6.601,7.5,4.831,4.0429,5.7034,6.4585
1.877e+05,4.92,3.584,6.601,7.5,4.8311,4.0427,5.7039,6.459
1.878e+05,4.92,3.584,6.601,7.5,4.8311,4.0424,5.7044,6.4596
1.879e+05,4.92,3.584,6.601,7.5,4.8312,4.0422,5.7049,6.4602
1.88e+05,5.22,3.884,5.906,7.5,4.8312,4.042,5.7053,6.4607
1.881e+05,5.22,3.884,5.906,7.5,4.8314,4.0419,5.7054,6.4613
1.882e+05,5.22,3.884,5.906,7.5,4.8316,4.0418,5.7056,6.4618
1.883e+05,5.22,3.884,5.906,7.5,4.8319,4.0417,5.7057,6.4624
1.884e+05,5.22,3.884,5.906,7.5,4.8321,4.0416,5.7058,6.4629
1.885e+05,5.22,3.884,5.906,7.5,4.8323,4.0415,5.7059,6.4635
1.886e+05,5.22,3.884,5.906,7.5,4.8325,4.0415,5.706,6.464
1.887e+05,5.22,3.884,5.906,7.5,4.8327,4.0414,5.7061,6.4646
1.888e+05,5.22,3.884,5.906,7.5,4.8329,4.0413,5.7062,6.4651
1.889e+05,5.22,3.884,5.906,7.5,4.8331,4.0412,5.7063,6.4657
1.89e+05,5.519,4.184,5.206,7.5,4.8333,4.0411,5.7064,6.4662
1.891e+05,5.519,4.184,5.206,7.5,4.8337,4.0412,5.7061,6.4668
1.892e+05,5.519,4.184,5.206,7.5,4.834,4.0413,5.7059,6.4673
1.893e+05,5.519,4.184,5.206,7.5,4.8344,4.0414,5.7056,6.4678
1.894e+05,5.519,4.184,5.206,7.5,4.8347,4.0414,5.7053,6.4684
1.895e+05,5.519,4.184,5.206,7.5,4.8351,4.0415,5.7051,6.4689
1.896e+05,5.519,4.184,5.206,7.5,4.8355,4.0416,5.7048,6.4695
1.897e+05,5.519,4.184,5.206,7.5,4.8358,4.0417,5.7046,6.47
1.898e+05,5.519,4.184,5.206,7.5,4.8362,4.0417,5.7043,6.4706
1.899e+05,5.519,4.184,5.206,7.5,4.8365,4.0418,5.704,6.4711
1.9e+05,5.819,3.49,5.505,7.5,4.8369,4.0419,5.7038,6.4716
1.901e+05,5.819,3.49,5.505,7.5,4.8374,4.0416,5.7037,6.4722
1.902e+05,5.819,3.49,5.505,7.5,4.8379,4.0413,5.7036,6.4727
1.903e+05,5.819,3.49,5.505,7.5,4.8385,4.041,5.7035,6.4733
1.904e+05,5.819,3.49,5.505,7.5,4.839,4.0407,5.7033,6.4738
1.905e+05,5.819,3.49,5.505,7.5,4.8395,4.0404,5.7032,6.4743
1.906e+05,5.819,3.49,5.505,7.5,4.84,4.0401,5.7031,6.4749
1.907e+05,5.819,3.49,5.505,7.5,4.8405,4.0399,5.703,6.4754
1.908e+05,5.819,3.49,5.505,7.5,4.841,4.0396,5.7029,6.476
1.909e+05,5.819,3.49,5.505,7.5,4.8415,4.0393,5.7028,6.4765
1.91e+05,5.133,3.789,5.801,7.5,4.842,4.039,5.7027,6.477
1.911e+05,5.133,3.789,5.801,7.5,4.8422,4.0389,5.7028,6.4776
1.912e+05,5.133,3.789,5.801,7.5,4.8423,4.0387,5.7028,6.4781
1.913e+05,5.133,3.789,5.801,7.5,4.8425,4.0386,5.7029,6.4786
1.914e+05,5.133,3.789,5.801,7.5,4.8427,4.0385,5.7029,6.4792
1.915e+05,5.133,3.789,5.801,7.5,4.8428,4.0383,5.703,6.4797
1.916e+05,5.133,3.789,5.801,7.5,4.843,4.0382,5.703,6.4802
1.917e+05,5.133,3.789,5.801,7.5,4.8431,4.0381,5.7031,6.4808
1.918e+05,5.133,3.789,5.801,7.5,4.8433,4.0379,5.7031,6.4813
1.919e+05,5.133,3.789,5.801,7.5,4.8434,4.0378,5.7032,6.4818
1.92e+05,4.461,4.089,6.101,7.5,4.8436,4.0377,5.7032,6.4824
1.921e+05,4.461,4.089,6.101,7.5,4.8434,4.0377,5.7034,6.4829
1.922e+05,4.461,4.089,6.101,7.5,4.8432,4.0377,5.7037,6.4834
1.923e+05,4.461,4.089,6.101,7.5,4.843,4.0378,5.7039,6.4839
1.924e+05,4.461,4.089,6.101,7.5,4.8428,4.0378,5.7041,6.4845
1.925e+05,4.461,4.089,6.101,7.5,4.8426,4.0378,5.7043,6.485
1.926e+05,4.461,4.089,6.101,7.5,4.8424,4.0378,5.7045,6.4855
1.927e+05,4.461,4.089,6.101,7.5,4.8422,4.0379,5.7047,6.4861
1.928e+05,4.461,4.089,6.101,7.5,4.842,4.0379,5.7049,6.4866
1.929e+05,4.461,4.089,6.101,7.5,4.8418,4.0379,5.7051,6.4871
1.93e+05,4.743,4.389,6.401,7.5,4.8416,4.038,5.7053,6.4876
1.931e+05,4.743,4.389,6.401,7.5,4.8415,4.0381,5.7057,6.4882
1.932e+05,4.743,4.389,6.401,7.5,4.8415,4.0383,5.706,6.4887
1.933e+05,4.743,4.389,6.401,7.5,4.8414,4.0385,5.7064,6.4892
1.934e+05,4.743,4.389,6.401,7.5,4.8414,4.0387,5.7067,6.4897
1.935e+05,4.743,4.389,6.401,7.5,4.8413,4.0389,5.7071,6.4902
1.936e+05,4.743,4.389,6.401,7.5,4.8413,4.039,5.7075,6.4908
1.937e+05,4.743,4.389,6.401,7.5,4.8412,4.0392,5.7078,6.4913
1.938e+05,4.743,4.389,6.401,7.5,4.8412,4.0394,5.7082,6.4918
1.939e+05,4.743,4.389,6.401,7.5,4.8411,4.0396,5.7085,6.4923
1.94e+05,5.043,3.756,6.698,7.5,4.8411,4.0398,5.7089,6.4929
1.941e+05,5.043,3.756,6.698,7.5,4.8412,4.0396,5.7094,6.4934
1.942e+05,5.043,3.756,6.698,7.5,4.8413,4.0395,5.7099,6.4939
1.943e+05,5.043,3.756,6.698,7.5,4.8414,4.0393,5.7104,6.4944
1.944e+05,5.043,3.756,6.698,7.5,4.8415,4.0392,5.7109,6.4949
1.945e+05,5.043,3.756,6.698,7.5,4.8416,4.039,5.7114,6.4954
1.946e+05,5.043,3.756,6.698,7.5,4.8417,4.0389,5.7119,6.496
1.947e+05,5.043,3.756,6.698,7.5,4.8418,4.0387,5.7124,6.4965
1.948e+05,5.043,3.756,6.698,7.5,4.8419,4.0386,5.713,6.497
1.949e+05,5.043,3.756,6.698,7.5,4.842,4.0385,5.7135,6.4975
1.95e+05,5.343,4.056,6.003,7.5,4.8421,4.0383,5.714,6.498
1.951e+05,5.343,4.056,6.003,7.5,4.8424,4.0383,5.7141,6.4985
1.952e+05,5.343,4.056,6.003,7.5,4.8426,4.0383,5.7143,6.499
1.953e+05,5.343,4.056,6.003,7.5,4.8429,4.0383,5.7144,6.4996
1.954e+05,5.343,4.056,6.003,7.5,4.8431,4.0383,5.7146,6.5001
1.955e+05,5.343,4.056,6.003,7.5,4.8434,4.0384,5.7147,6.5006
1.956e+05,5.343,4.056,6.003,7.5,4.8436,4.0384,5.7148,6.5011
1.957e+05,5.343,4.056,6.003,7.5,4.8439,4.0384,5.715,6.5016
1.958e+05,5.343,4.056,6.003,7.5,4.8442,4.0384,5.7151,6.5021
1.959e+05,5.343,4.056,6.003,7.5,4.8444,4.0384,5.7153,6.5026
1.96e+05,5.643,4.356,5.652,7.5,4.8447,4.0384,5.7154,6.5031
1.961e+05,5.643,4.356,5.652,7.5,4.8451,4.0386,5.7154,6.5036
1.962e+05,5.643,4.356,5.652,7.5,4.8455,4.0387,5.7154,6.5041
1.963e+05,5.643,4.356,5.652,7.5,4.8459,4.0389,5.7153,6.5047
1.964e+05,5.643,4.356,5.652,7.5,4.8463,4.039,5.7153,6.5052
1.965e+05,5.643,4.356,5.652,7.5,4.8467,4.0392,5.7153,6.5057
1.966e+05,5.643,4.356,5.652,7.5,4.8471,4.0394,5.7152,6.5062
1.967e+05,5.643,4.356,5.652,7.5,4.8475,4.0395,5.7152,6.5067
1.968e+05,5.643,4.356,5.652,7.5,4.8479,4.0397,5.7152,6.5072
1.969e+05,5.643,4.356,5.652,7.5,4.8483,4.0399,5.7151,6.5077
1.97e+05,5.943,3.658,5.952,7.5,4.8487,4.04,5.7151,6.5082
1.971e+05,5.943,3.658,5.952,7.5,4.8493,4.0398,5.7152,6.5087
1.972e+05,5.943,3.658,5.952,7.5,4.8498,4.0396,5.7154,6.5092
1.973e+05,5.943,3.658,5.952,7.5,4.8504,4.0394,5.7155,6.5097
1.974e+05,5.943,3.658,5.952,7.5,4.8509,4.0392,5.7156,6.5102
1.975e+05,5.943,3.658,5.952,7.5,4.8515,4.039,5.7157,6.5107
1.976e+05,5.943,3.658,5.952,7.5,4.852,4.0388,5.7158,6.5112
1.977e+05,5.943,3.658,5.952,7.5,4.8526,4.0387,5.716,6.5117
1.978e+05,5.943,3.658,5.952,7.5,4.8531,4.0385,5.7161,6.5122
1.979e+05,5.943,3.658,5.952,7.5,4.8537,4.0383,5.7162,6.5127
1.98e+05,5.253,3.957,6.249,7.5,4.8542,4.0381,5.7163,6.5132
1.981e+05,5.253,3.957,6.249,7.5,4.8544,4.038,5.7166,6.5137
1.982e+05,5.253,3.957,6.249,7.5,4.8546,4.038,5.7168,6.5142
1.983e+05,5.253,3.957,6.249,7.5,4.8548,4.038,5.7171,6.5147
1.984e+05,5.253,3.957,6.249,7.5,4.855,4.0379,5.7174,6.5152
1.985e+05,5.253,3.957,6.249,7.5,4.8552,4.0379,5.7177,6.5157
1.986e+05,5.253,3.957,6.249,7.5,4.8554,4.0378,5.7179,6.5162
1.987e+05,5.253,3.957,6.249,7.5,4.8556,4.0378,5.7182,6.5167
1.988e+05,5.253,3.957,6.249,7.5,4.8558,4.0378,5.7185,6.5172
1.989e+05,5.253,3.957,6.249,7.5,4.856,4.0377,5.7187,6.5177
1.99e+05,4.553,4.257,6.549,7.5,4.8562,4.0377,5.719,6.5182
1.991e+05,4.553,4.257,6.549,7.5,4.8561,4.0378,5.7194,6.5186
1.992e+05,4.553,4.257,6.549,7.5,4.8559,4.0379,5.7198,6.5191
1.993e+05,4.553,4.257,6.549,7.5,4.8558,4.038,5.7202,6.5196
1.994e+05,4.553,4.257,6.549,7.5,4.8556,4.0381,5.7207,6.5201
1.995e+05,4.553,4.257,6.549,7.5,4.8555,4.0382,5.7211,6.5206
1.996e+05,4.553,4.257,6.549,7.5,4.8553,4.0383,5.7215,6.5211
1.997e+05,4.553,4.257,6.549,7.5,4.8552,4.0384,5.7219,6.5216
1.998e+05,4.553,4.257,6.549,7.5,4.855,4.0386,5.7223,6.5221
1.999e+05,4.553,4.257,6.549,7.5,4.8549,4.0387,5.7227,6.5226


==> dataDualVariableAgent2.dat <==
1,0,0,0,0,0,0,0,0
101,0,0,0,0,0,0,0,0
201,0,0,0,0,0,0,0,0
301,0,0,0,0,0,0,0,0
401,0,0,0,0,0,0,0,0
501,0,0,0,0,0,0,0,0
601,0,0,0,0,0,0,0,0
701,0,0,0,0,0,0,0,0
801,0,0,0,0,0,0,0,0
901,0,0,0,0,0,0,0,0
1001,0.3,0,0.3,0.3,0.0002997,0,0.0002997,0.0002997
1101,0.3,0,0.3,0.3,0.02752,0,0.02752,0.02752
1201,0.3,0,0.3,0.3,0.050208,0,0.050208,0.050208
1301,0.3,0,0.3,0.3,0.069408,0,0.069408,0.069408
1401,0.3,0,0.3,0.3,0.085867,0,0.085867,0.085867
1501,0.3,0,0.3,0.3,0.10013,0,0.10013,0.10013
1601,0.3,0,0.3,0.3,0.11262,0,0.11262,0.11262
1701,0.3,0,0.3,0.3,0.12363,0,0.12363,0.12363
1801,0.3,0,0.3,0.3,0.13343,0,0.13343,0.13343
1901,0.3,0,0.3,0.3,0.14219,0,0.14219,0.14219
2001,0.6,0,0.6,0.6,0.15022,0,0.15022,0.15022
2101,0.6,0,0.6,0.6,0.17163,0,0.17163,0.17163
2201,0.6,0,0.6,0.6,0.19109,0,0.19109,0.19109
2301,0.6,0,0.6,0.6,0.20887,0,0.20887,0.20887
2401,0.6,0,0.6,0.6,0.22516,0,0.22516,0.22516
2501,0.6,0,0.6,0.6,0.24014,0,0.24014,0.24014
2601,0.6,0,0.6,0.6,0.25398,0,0.25398,0.25398
2701,0.6,0,0.6,0.6,0.26679,0,0.26679,0.26679
2801,0.6,0,0.6,0.6,0.27869,0,0.27869,0.27869
2901,0.6,0,0.6,0.6,0.28976,0,0.28976,0.28976
3001,0.9,0,0.9,0.9,0.3002,0,0.3002,0.3002
3101,0.9,0,0.9,0.9,0.31954,0,0.31954,0.31954
3201,0.9,0,0.9,0.9,0.33768,0,0.33768,0.33768
3301,0.9,0,0.9,0.9,0.35471,0,0.35471,0.35471
3401,0.9,0,0.9,0.9,0.37074,0,0.37074,0.37074
3501,0.9,0,0.9,0.9,0.38586,0,0.38586,0.38586
3601,0.9,0,0.9,0.9,0.40014,0,0.40014,0.40014
3701,0.9,0,0.9,0.9,0.41364,0,0.41364,0.41364
3801,0.9,0,0.9,0.9,0.42644,0,0.42644,0.42644
3901,0.9,0,0.9,0.9,0.43858,0,0.43858,0.43858
4001,1.2,0.3,0.968,1.2,0.45019,7.4981e-05,0.45013,0.45019
4101,1.2,0.3,0.968,1.2,0.46847,0.0073884,0.46276,0.46847
4201,1.2,0.3,0.968,1.2,0.48588,0.014354,0.47478,0.48588
4301,1.2,0.3,0.968,1.2,0.50249,0.020995,0.48625,0.50249
4401,1.2,0.3,0.968,1.2,0.51834,0.027335,0.4972,0.51834
4501,1.2,0.3,0.968,1.2,0.53348,0.033393,0.50766,0.53348
4601,1.2,0.3,0.968,1.2,0.54797,0.039187,0.51766,0.54797
4701,1.2,0.3,0.968,1.2,0.56184,0.044735,0.52724,0.56184
4801,1.2,0.3,0.968,1.2,0.57513,0.050052,0.53642,0.57513
4901,1.2,0.3,0.968,1.2,0.58788,0.055152,0.54523,0.58788
5001,1.496,0.6,1.268,1.5,0.60018,0.060108,0.55374,0.60018
5101,1.496,0.6,1.268,1.5,0.61774,0.070692,0.56775,0.61782
5201,1.496,0.6,1.268,1.5,0.63463,0.080869,0.58121,0.63478
5301,1.496,0.6,1.268,1.5,0.65088,0.090662,0.59416,0.6511
5401,1.496,0.6,1.268,1.5,0.66652,0.10009,0.60664,0.66682
5501,1.496,0.6,1.268,1.5,0.6816,0.10918,0.61866,0.68197
5601,1.496,0.6,1.268,1.5,0.69614,0.11794,0.63026,0.69657
5701,1.496,0.6,1.268,1.5,0.71017,0.1264,0.64144,0.71066
5801,1.496,0.6,1.268,1.5,0.72372,0.13456,0.65224,0.72427
5901,1.496,0.6,1.268,1.5,0.73681,0.14245,0.66268,0.73742
6001,1.796,0.9,1.568,1.8,0.74951,0.15012,0.67282,0.75017
6101,1.796,0.9,1.568,1.8,0.76666,0.16242,0.68749,0.76738
6201,1.796,0.9,1.568,1.8,0.78326,0.17431,0.70169,0.78403
6301,1.796,0.9,1.568,1.8,0.79933,0.18583,0.71544,0.80016
6401,1.796,0.9,1.568,1.8,0.8149,0.19698,0.72876,0.81578
6501,1.796,0.9,1.568,1.8,0.82999,0.2078,0.74167,0.83092
6601,1.796,0.9,1.568,1.8,0.84463,0.21829,0.75418,0.8456
6701,1.796,0.9,1.568,1.8,0.85883,0.22846,0.76633,0.85984
6801,1.796,0.9,1.568,1.8,0.87261,0.23833,0.77812,0.87367
6901,1.796,0.9,1.568,1.8,0.88599,0.24792,0.78956,0.88709
7001,2.088,1.2,1.868,2.1,0.89903,0.25728,0.80072,0.90017
7101,2.088,1.2,1.868,2.1,0.91577,0.27055,0.81575,0.91707
7201,2.088,1.2,1.868,2.1,0.93205,0.28346,0.83037,0.9335
7301,2.088,1.2,1.868,2.1,0.94788,0.29601,0.84458,0.94947
7401,2.088,1.2,1.868,2.1,0.96329,0.30823,0.85841,0.96502
7501,2.088,1.2,1.868,2.1,0.97828,0.32012,0.87187,0.98015
7601,2.088,1.2,1.868,2.1,0.99288,0.33169,0.88497,0.99488
7701,2.088,1.2,1.868,2.1,1.0071,0.34297,0.89774,1.0092
7801,2.088,1.2,1.868,2.1,1.021,0.35395,0.91017,1.0232
7901,2.088,1.2,1.868,2.1,1.0345,0.36466,0.9223,1.0368
8001,1.959,1.5,2.168,2.4,1.0476,0.37514,0.93415,1.0502
8101,1.959,1.5,2.168,2.4,1.0589,0.38903,0.94939,1.0668
8201,1.959,1.5,2.168,2.4,1.0698,0.40257,0.96424,1.0831
8301,1.959,1.5,2.168,2.4,1.0806,0.41579,0.97875,1.099
8401,1.959,1.5,2.168,2.4,1.091,0.4287,0.9929,1.1144
8501,1.959,1.5,2.168,2.4,1.1012,0.4413,1.0067,1.1296
8601,1.959,1.5,2.168,2.4,1.1112,0.45361,1.0202,1.1443
8701,1.959,1.5,2.168,2.4,1.1209,0.46564,1.0334,1.1588
8801,1.959,1.5,2.168,2.4,1.1305,0.47739,1.0463,1.1729
8901,1.959,1.5,2.168,2.4,1.1398,0.48888,1.0589,1.1867
9001,2.249,1.8,2.468,2.7,1.1489,0.50014,1.0713,1.2002
9101,2.249,1.8,2.468,2.7,1.161,0.51443,1.0866,1.2166
9201,2.249,1.8,2.468,2.7,1.1728,0.5284,1.1016,1.2328
9301,2.249,1.8,2.468,2.7,1.1844,0.54207,1.1163,1.2485
9401,2.249,1.8,2.468,2.7,1.1957,0.55545,1.1307,1.264
9501,2.249,1.8,2.468,2.7,1.2068,0.56855,1.1448,1.2791
9601,2.249,1.8,2.468,2.7,1.2176,0.58138,1.1586,1.2939
9701,2.249,1.8,2.468,2.7,1.2283,0.59394,1.1721,1.3084
9801,2.249,1.8,2.468,2.7,1.2387,0.60624,1.1853,1.3226
9901,2.249,1.8,2.468,2.7,1.2489,0.6183,1.1982,1.3365
10001,2.512,2.1,2.768,3,1.2589,0.63015,1.211,1.3502
10101,2.512,2.1,2.768,3,1.2713,0.6447,1.2264,1.3665
10201,2.512,2.1,2.768,3,1.2835,0.65896,1.2415,1.3825
10301,2.512,2.1,2.768,3,1.2954,0.67295,1.2563,1.3982
10401,2.512,2.1,2.768,3,1.3071,0.68667,1.2708,1.4136
10501,2.512,2.1,2.768,3,1.3186,0.70013,1.2851,1.4287
10601,2.512,2.1,2.768,3,1.3298,0.71334,1.2991,1.4435
10701,2.512,2.1,2.768,3,1.3409,0.7263,1.3128,1.4581
10801,2.512,2.1,2.768,3,1.3517,0.73901,1.3263,1.4724
10901,2.512,2.1,2.768,3,1.3624,0.7515,1.3395,1.4864
11001,2.812,2.4,3.068,2.309,1.3729,0.76379,1.3525,1.5001
11101,2.812,2.4,3.068,2.309,1.3858,0.77852,1.368,1.5074
11201,2.812,2.4,3.068,2.309,1.3986,0.793,1.3832,1.5145
11301,2.812,2.4,3.068,2.309,1.4111,0.80722,1.3981,1.5215
11401,2.812,2.4,3.068,2.309,1.4233,0.82119,1.4127,1.5285
11501,2.812,2.4,3.068,2.309,1.4354,0.83492,1.4271,1.5352
11601,2.812,2.4,3.068,2.309,1.4473,0.84841,1.4412,1.5419
11701,2.812,2.4,3.068,2.309,1.459,0.86167,1.4551,1.5485
11801,2.812,2.4,3.068,2.309,1.4704,0.87471,1.4688,1.5549
11901,2.812,2.4,3.068,2.309,1.4817,0.88752,1.4823,1.5612
12001,3.112,2.7,3.368,1.611,1.4928,0.90015,1.4955,1.5674
12101,3.112,2.7,3.368,1.611,1.5062,0.91502,1.511,1.5678
12201,3.112,2.7,3.368,1.611,1.5193,0.92965,1.5262,1.5681
12301,3.112,2.7,3.368,1.611,1.5323,0.94405,1.5412,1.5685
12401,3.112,2.7,3.368,1.611,1.545,0.9582,1.5559,1.5688
12501,3.112,2.7,3.368,1.611,1.5576,0.97214,1.5704,1.5692
12601,3.112,2.7,3.368,1.611,1.5699,0.98585,1.5846,1.5695
12701,3.112,2.7,3.368,1.611,1.582,0.99935,1.5987,1.5698
12801,3.112,2.7,3.368,1.611,1.594,1.0126,1.6125,1.5701
12901,3.112,2.7,3.368,1.611,1.6058,1.0257,1.6261,1.5705
13001,3.412,2.516,3.668,1.911,1.6174,1.0386,1.6395,1.5708
13101,3.412,2.516,3.668,1.911,1.6311,1.0499,1.655,1.5734
13201,3.412,2.516,3.668,1.911,1.6446,1.061,1.6703,1.5759
13301,3.412,2.516,3.668,1.911,1.6578,1.0719,1.6853,1.5785
13401,3.412,2.516,3.668,1.911,1.6709,1.0827,1.7001,1.581
13501,3.412,2.516,3.668,1.911,1.6838,1.0933,1.7147,1.5834
13601,3.412,2.516,3.668,1.911,1.6965,1.1038,1.729,1.5858
13701,3.412,2.516,3.668,1.911,1.7091,1.1141,1.7432,1.5882
13801,3.412,2.516,3.668,1.911,1.7214,1.1242,1.7571,1.5905
13901,3.412,2.516,3.668,1.911,1.7336,1.1342,1.7709,1.5928
14001,3.173,2.816,3.968,2.211,1.7455,1.1441,1.7844,1.5951
14101,3.173,2.816,3.968,2.211,1.7557,1.156,1.7999,1.5995
14201,3.173,2.816,3.968,2.211,1.7656,1.1677,1.8152,1.6038
14301,3.173,2.816,3.968,2.211,1.7755,1.1792,1.8302,1.608
14401,3.173,2.816,3.968,2.211,1.7852,1.1906,1.8451,1.6122
14501,3.173,2.816,3.968,2.211,1.7948,1.2018,1.8597,1.6164
14601,3.173,2.816,3.968,2.211,1.8042,1.2128,1.8742,1.6204
14701,3.173,2.816,3.968,2.211,1.8135,1.2237,1.8884,1.6244
14801,3.173,2.816,3.968,2.211,1.8227,1.2345,1.9025,1.6284
14901,3.173,2.816,3.968,2.211,1.8317,1.2451,1.9163,1.6323
15001,3.473,3.106,3.676,2.511,1.8407,1.2556,1.93,1.6362
15101,3.473,3.106,3.676,2.511,1.8515,1.2678,1.9415,1.642
15201,3.473,3.106,3.676,2.511,1.8622,1.2799,1.953,1.6477
15301,3.473,3.106,3.676,2.511,1.8727,1.2919,1.9642,1.6533
15401,3.473,3.106,3.676,2.511,1.8831,1.3036,1.9753,1.6589
15501,3.473,3.106,3.676,2.511,1.8934,1.3153,1.9863,1.6644
15601,3.473,3.106,3.676,2.511,1.9035,1.3268,1.9971,1.6698
15701,3.473,3.106,3.676,2.511,1.9135,1.3381,2.0078,1.6752
15801,3.473,3.106,3.676,2.511,1.9234,1.3493,2.0184,1.6805
15901,3.473,3.106,3.676,2.511,1.9331,1.3603,2.0288,1.6857
16001,3.762,3.406,3.976,2.811,1.9427,1.3713,2.0391,1.6909
16101,3.762,3.406,3.976,2.811,1.954,1.3839,2.0512,1.6978
16201,3.762,3.406,3.976,2.811,1.9652,1.3964,2.063,1.7047
16301,3.762,3.406,3.976,2.811,1.9762,1.4087,2.0748,1.7115
16401,3.762,3.406,3.976,2.811,1.9871,1.4209,2.0864,1.7182
16501,3.762,3.406,3.976,2.811,1.9979,1.4329,2.0978,1.7248
16601,3.762,3.406,3.976,2.811,2.0085,1.4448,2.1091,1.7314
16701,3.762,3.406,3.976,2.811,2.019,1.4565,2.1203,1.7378
16801,3.762,3.406,3.976,2.811,2.0294,1.4681,2.1313,1.7442
16901,3.762,3.406,3.976,2.811,2.0396,1.4796,2.1423,1.7505
17001,3.067,3.706,4.276,3.111,2.0497,1.491,2.1531,1.7568
17101,3.067,3.706,4.276,3.111,2.0557,1.5039,2.1655,1.7647
17201,3.067,3.706,4.276,3.111,2.0615,1.5167,2.1777,1.7725
17301,3.067,3.706,4.276,3.111,2.0673,1.5294,2.1899,1.7803
17401,3.067,3.706,4.276,3.111,2.0731,1.5419,2.2019,1.7879
17501,3.067,3.706,4.276,3.111,2.0788,1.5542,2.2137,1.7955
17601,3.067,3.706,4.276,3.111,2.0844,1.5665,2.2254,1.8029
17701,3.067,3.706,4.276,3.111,2.0899,1.5785,2.237,1.8103
17801,3.067,3.706,4.276,3.111,2.0954,1.5905,2.2485,1.8176
17901,3.067,3.706,4.276,3.111,2.1009,1.6023,2.2598,1.8249
18001,3.366,3.471,4.574,3.411,2.1062,1.614,2.271,1.832
18101,3.366,3.471,4.574,3.411,2.1132,1.6243,2.2837,1.8408
18201,3.366,3.471,4.574,3.411,2.1201,1.6344,2.2963,1.8494
18301,3.366,3.471,4.574,3.411,2.1269,1.6444,2.3088,1.8579
18401,3.366,3.471,4.574,3.411,2.1336,1.6544,2.3211,1.8664
18501,3.366,3.471,4.574,3.411,2.1403,1.6642,2.3333,1.8747
18601,3.366,3.471,4.574,3.411,2.1469,1.6739,2.3453,1.883
18701,3.366,3.471,4.574,3.411,2.1534,1.6835,2.3572,1.8911
18801,3.366,3.471,4.574,3.411,2.1598,1.693,2.369,1.8992
18901,3.366,3.471,4.574,3.411,2.1662,1.7024,2.3807,1.9072
19001,3.666,3.771,3.878,3.711,2.1726,1.7117,2.3922,1.9151
19101,3.666,3.771,3.878,3.711,2.1804,1.7225,2.4,1.9245
19201,3.666,3.771,3.878,3.711,2.1881,1.7332,2.4077,1.9339
19301,3.666,3.771,3.878,3.711,2.1958,1.7437,2.4153,1.9431
19401,3.666,3.771,3.878,3.711,2.2033,1.7542,2.4228,1.9522
19501,3.666,3.771,3.878,3.711,2.2108,1.7645,2.4303,1.9612
19601,3.666,3.771,3.878,3.711,2.2183,1.7748,2.4377,1.9701
19701,3.666,3.771,3.878,3.711,2.2256,1.7849,2.445,1.979
19801,3.666,3.771,3.878,3.711,2.2329,1.7949,2.4522,1.9877
19901,3.666,3.771,3.878,3.711,2.2401,1.8049,2.4594,1.9964
20001,3.966,4.071,4.178,3.023,2.2472,1.8147,2.4665,2.0049
20101,3.966,4.071,4.178,3.023,2.2558,1.8259,2.475,2.01
20201,3.966,4.071,4.178,3.023,2.2643,1.8371,2.4834,2.015
20301,3.966,4.071,4.178,3.023,2.2726,1.8481,2.4918,2.0199
20401,3.966,4.071,4.178,3.023,2.2809,1.859,2.5,2.0249
20501,3.966,4.071,4.178,3.023,2.2892,1.8697,2.5082,2.0297
20601,3.966,4.071,4.178,3.023,2.2973,1.8804,2.5163,2.0346
20701,3.966,4.071,4.178,3.023,2.3054,1.891,2.5244,2.0393
20801,3.966,4.071,4.178,3.023,2.3133,1.9015,2.5323,2.0441
20901,3.966,4.071,4.178,3.023,2.3212,1.9119,2.5402,2.0487
21001,4.265,3.381,4.478,3.323,2.3291,1.9221,2.548,2.0534
21101,4.265,3.381,4.478,3.323,2.3383,1.929,2.5571,2.0594
21201,4.265,3.381,4.478,3.323,2.3474,1.9359,2.5662,2.0654
21301,4.265,3.381,4.478,3.323,2.3564,1.9427,2.5752,2.0713
21401,4.265,3.381,4.478,3.323,2.3653,1.9494,2.5841,2.0771
21501,4.265,3.381,4.478,3.323,2.3741,1.956,2.5929,2.0829
21601,4.265,3.381,4.478,3.323,2.3829,1.9626,2.6016,2.0887
21701,4.265,3.381,4.478,3.323,2.3915,1.9692,2.6103,2.0943
21801,4.265,3.381,4.478,3.323,2.4001,1.9757,2.6188,2.1
21901,4.265,3.381,4.478,3.323,2.4086,1.9821,2.6273,2.1056
22001,3.574,3.681,4.774,3.623,2.4171,1.9884,2.6357,2.1111
22101,3.574,3.681,4.774,3.623,2.4223,1.9961,2.6454,2.118
22201,3.574,3.681,4.774,3.623,2.4275,2.0037,2.655,2.1247
22301,3.574,3.681,4.774,3.623,2.4326,2.0112,2.6645,2.1315
22401,3.574,3.681,4.774,3.623,2.4377,2.0187,2.6739,2.1381
22501,3.574,3.681,4.774,3.623,2.4428,2.0261,2.6832,2.1447
22601,3.574,3.681,4.774,3.623,2.4478,2.0334,2.6925,2.1513
22701,3.574,3.681,4.774,3.623,2.4527,2.0406,2.7017,2.1577
22801,3.574,3.681,4.774,3.623,2.4576,2.0478,2.7108,2.1642
22901,3.574,3.681,4.774,3.623,2.4625,2.055,2.7198,2.1705
23001,3.871,3.981,5.074,2.952,2.4674,2.062,2.7287,2.1768
23101,3.871,3.981,5.074,2.952,2.4734,2.0703,2.7389,2.1802
23201,3.871,3.981,5.074,2.952,2.4795,2.0786,2.7489,2.1835
23301,3.871,3.981,5.074,2.952,2.4854,2.0867,2.7589,2.1868
23401,3.871,3.981,5.074,2.952,2.4914,2.0948,2.7688,2.1901
23501,3.871,3.981,5.074,2.952,2.4972,2.1029,2.7786,2.1933
23601,3.871,3.981,5.074,2.952,2.503,2.1108,2.7883,2.1965
23701,3.871,3.981,5.074,2.952,2.5088,2.1187,2.798,2.1997
23801,3.871,3.981,5.074,2.952,2.5145,2.1265,2.8075,2.2029
23901,3.871,3.981,5.074,2.952,2.5202,2.1343,2.817,2.206
24001,4.171,4.271,5.374,3.252,2.5259,2.142,2.8264,2.2091
24101,4.171,4.271,5.374,3.252,2.5327,2.1508,2.837,2.2135
24201,4.171,4.271,5.374,3.252,2.5395,2.1596,2.8475,2.2177
24301,4.171,4.271,5.374,3.252,2.5462,2.1683,2.8579,2.222
24401,4.171,4.271,5.374,3.252,2.5528,2.1769,2.8682,2.2262
24501,4.171,4.271,5.374,3.252,2.5594,2.1855,2.8784,2.2304
24601,4.171,4.271,5.374,3.252,2.566,2.1939,2.8886,2.2346
24701,4.171,4.271,5.374,3.252,2.5725,2.2023,2.8986,2.2387
24801,4.171,4.271,5.374,3.252,2.5789,2.2107,2.9086,2.2428
24901,4.171,4.271,5.374,3.252,2.5853,2.219,2.9185,2.2468
25001,4.471,4.289,5.674,3.552,2.5917,2.2272,2.9283,2.2509
25101,4.471,4.289,5.674,3.552,2.5992,2.2354,2.9393,2.256
25201,4.471,4.289,5.674,3.552,2.6066,2.2435,2.9501,2.2612
25301,4.471,4.289,5.674,3.552,2.614,2.2516,2.9609,2.2663
25401,4.471,4.289,5.674,3.552,2.6213,2.2596,2.9716,2.2713
25501,4.471,4.289,5.674,3.552,2.6285,2.2676,2.9822,2.2764
25601,4.471,4.289,5.674,3.552,2.6357,2.2755,2.9927,2.2813
25701,4.471,4.289,5.674,3.552,2.6429,2.2833,3.0031,2.2863
25801,4.471,4.289,5.674,3.552,2.6499,2.2911,3.0135,2.2912
25901,4.471,4.289,5.674,3.552,2.657,2.2988,3.0238,2.2961
26001,4.771,4.589,5.974,3.852,2.664,2.3065,3.034,2.3009
26101,4.771,4.589,5.974,3.852,2.672,2.3152,3.0452,2.3068
26201,4.771,4.589,5.974,3.852,2.68,2.3239,3.0564,2.3127
26301,4.771,4.589,5.974,3.852,2.688,2.3325,3.0675,2.3186
26401,4.771,4.589,5.974,3.852,2.6959,2.3411,3.0785,2.3244
26501,4.771,4.589,5.974,3.852,2.7037,2.3495,3.0894,2.3302
26601,4.771,4.589,5.974,3.852,2.7115,2.358,3.1003,2.3359
26701,4.771,4.589,5.974,3.852,2.7192,2.3663,3.111,2.3416
26801,4.771,4.589,5.974,3.852,2.7269,2.3746,3.1217,2.3472
26901,4.771,4.589,5.974,3.852,2.7345,2.3828,3.1323,2.3528
27001,5.071,4.889,6.274,3.152,2.742,2.391,3.1429,2.3583
27101,5.071,4.889,6.274,3.152,2.7506,2.4002,3.1544,2.3613
27201,5.071,4.889,6.274,3.152,2.7591,2.4094,3.1659,2.3642
27301,5.071,4.889,6.274,3.152,2.7676,2.4185,3.1773,2.367
27401,5.071,4.889,6.274,3.152,2.776,2.4275,3.1886,2.3699
27501,5.071,4.889,6.274,3.152,2.7844,2.4364,3.1998,2.3728
27601,5.071,4.889,6.274,3.152,2.7926,2.4453,3.2109,2.3756
27701,5.071,4.889,6.274,3.152,2.8009,2.4541,3.222,2.3784
27801,5.071,4.889,6.274,3.152,2.809,2.4629,3.233,2.3812
27901,5.071,4.889,6.274,3.152,2.8171,2.4716,3.2439,2.3839
28001,4.386,5.189,6.574,3.451,2.8252,2.4802,3.2547,2.3867
28101,4.386,5.189,6.574,3.451,2.8307,2.4899,3.2665,2.3905
28201,4.386,5.189,6.574,3.451,2.8362,2.4994,3.2782,2.3942
28301,4.386,5.189,6.574,3.451,2.8417,2.509,3.2899,2.398
28401,4.386,5.189,6.574,3.451,2.8471,2.5184,3.3014,2.4017
28501,4.386,5.189,6.574,3.451,2.8525,2.5278,3.3129,2.4054
28601,4.386,5.189,6.574,3.451,2.8579,2.5371,3.3243,2.409
28701,4.386,5.189,6.574,3.451,2.8632,2.5463,3.3356,2.4126
28801,4.386,5.189,6.574,3.451,2.8685,2.5555,3.3469,2.4162
28901,4.386,5.189,6.574,3.451,2.8738,2.5646,3.3581,2.4198
29001,4.685,5.489,5.879,3.751,2.879,2.5737,3.3691,2.4234
29101,4.685,5.489,5.879,3.751,2.8852,2.5837,3.3777,2.428
29201,4.685,5.489,5.879,3.751,2.8914,2.5936,3.3863,2.4325
29301,4.685,5.489,5.879,3.751,2.8975,2.6035,3.3948,2.437
29401,4.685,5.489,5.879,3.751,2.9036,2.6133,3.4033,2.4415
29501,4.685,5.489,5.879,3.751,2.9096,2.6231,3.4117,2.4459
29601,4.685,5.489,5.879,3.751,2.9156,2.6327,3.42,2.4503
29701,4.685,5.489,5.879,3.751,2.9216,2.6424,3.4283,2.4547
29801,4.685,5.489,5.879,3.751,2.9275,2.6519,3.4365,2.459
29901,4.685,5.489,5.879,3.751,2.9334,2.6614,3.4447,2.4634
30001,4.985,5.653,6.176,4.051,2.9392,2.6708,3.4528,2.4677
30101,4.985,5.653,6.176,4.051,2.946,2.6807,3.4618,2.4729
30201,4.985,5.653,6.176,4.051,2.9527,2.6906,3.4708,2.4781
30301,4.985,5.653,6.176,4.051,2.9595,2.7004,3.4798,2.4833
30401,4.985,5.653,6.176,4.051,2.9661,2.7101,3.4886,2.4885
30501,4.985,5.653,6.176,4.051,2.9727,2.7197,3.4974,2.4936
30601,4.985,5.653,6.176,4.051,2.9793,2.7293,3.5062,2.4987
30701,4.985,5.653,6.176,4.051,2.9858,2.7388,3.5149,2.5038
30801,4.985,5.653,6.176,4.051,2.9923,2.7483,3.5235,2.5088
30901,4.985,5.653,6.176,4.051,2.9988,2.7577,3.5321,2.5138
31001,5.285,5.953,6.476,3.359,3.0052,2.767,3.5406,2.5187
31101,5.285,5.953,6.476,3.359,3.0125,2.7773,3.5501,2.5214
31201,5.285,5.953,6.476,3.359,3.0198,2.7875,3.5595,2.5241
31301,5.285,5.953,6.476,3.359,3.0271,2.7976,3.5688,2.5268
31401,5.285,5.953,6.476,3.359,3.0342,2.8076,3.578,2.5294
31501,5.285,5.953,6.476,3.359,3.0414,2.8176,3.5872,2.532
31601,5.285,5.953,6.476,3.359,3.0485,2.8275,3.5964,2.5347
31701,5.285,5.953,6.476,3.359,3.0555,2.8374,3.6055,2.5373
31801,5.285,5.953,6.476,3.359,3.0626,2.8472,3.6145,2.5398
31901,5.285,5.953,6.476,3.359,3.0695,2.8569,3.6235,2.5424
32001,5.585,5.253,6.776,3.658,3.0765,2.8666,3.6324,2.545
32101,5.585,5.253,6.776,3.658,3.0843,2.874,3.6422,2.5484
32201,5.585,5.253,6.776,3.658,3.092,2.8814,3.6519,2.5519
32301,5.585,5.253,6.776,3.658,3.0998,2.8887,3.6616,2.5553
32401,5.585,5.253,6.776,3.658,3.1074,2.896,3.6712,2.5587
32501,5.585,5.253,6.776,3.658,3.115,2.9033,3.6807,2.5621
32601,5.585,5.253,6.776,3.658,3.1226,2.9105,3.6902,2.5655
32701,5.585,5.253,6.776,3.658,3.1302,2.9177,3.6997,2.5688
32801,5.585,5.253,6.776,3.658,3.1376,2.9248,3.7091,2.5721
32901,5.585,5.253,6.776,3.658,3.1451,2.9319,3.7184,2.5754
33001,5.884,5.552,6.081,3.958,3.1525,2.9389,3.7276,2.5787
33101,5.884,5.552,6.081,3.958,3.1607,2.9468,3.7347,2.5829
33201,5.884,5.552,6.081,3.958,3.1689,2.9546,3.7418,2.587
33301,5.884,5.552,6.081,3.958,3.1771,2.9624,3.7488,2.5911
33401,5.884,5.552,6.081,3.958,3.1852,2.9702,3.7558,2.5952
33501,5.884,5.552,6.081,3.958,3.1932,2.9779,3.7627,2.5993
33601,5.884,5.552,6.081,3.958,3.2013,2.9856,3.7696,2.6033
33701,5.884,5.552,6.081,3.958,3.2092,2.9932,3.7765,2.6074
33801,5.884,5.552,6.081,3.958,3.2171,3.0007,3.7833,2.6114
33901,5.884,5.552,6.081,3.958,3.225,3.0083,3.7901,2.6153
34001,5.184,5.852,6.38,4.258,3.2328,3.0158,3.7968,2.6193
34101,5.184,5.852,6.38,4.258,3.2385,3.0241,3.8044,2.6241
34201,5.184,5.852,6.38,4.258,3.2442,3.0323,3.8119,2.6289
34301,5.184,5.852,6.38,4.258,3.2499,3.0406,3.8194,2.6336
34401,5.184,5.852,6.38,4.258,3.2555,3.0487,3.8269,2.6383
34501,5.184,5.852,6.38,4.258,3.2611,3.0569,3.8343,2.643
34601,5.184,5.852,6.38,4.258,3.2666,3.0649,3.8416,2.6477
34701,5.184,5.852,6.38,4.258,3.2722,3.073,3.8489,2.6523
34801,5.184,5.852,6.38,4.258,3.2776,3.081,3.8562,2.657
34901,5.184,5.852,6.38,4.258,3.2831,3.0889,3.8635,2.6615
35001,4.493,6.152,6.68,4.558,3.2885,3.0968,3.8707,2.6661
35101,4.493,6.152,6.68,4.558,3.292,3.1055,3.8787,2.6715
35201,4.493,6.152,6.68,4.558,3.2954,3.1142,3.8866,2.6769
35301,4.493,6.152,6.68,4.558,3.2988,3.1228,3.8945,2.6822
35401,4.493,6.152,6.68,4.558,3.3021,3.1313,3.9024,2.6875
35501,4.493,6.152,6.68,4.558,3.3055,3.1398,3.9102,2.6928
35601,4.493,6.152,6.68,4.558,3.3088,3.1483,3.918,2.698
35701,4.493,6.152,6.68,4.558,3.3121,3.1567,3.9257,2.7032
35801,4.493,6.152,6.68,4.558,3.3154,3.1651,3.9334,2.7084
35901,4.493,6.152,6.68,4.558,3.3187,3.1734,3.9411,2.7135
36001,4.793,5.464,6.807,4.858,3.322,3.1816,3.9487,2.7187
36101,4.793,5.464,6.807,4.858,3.3261,3.188,3.9566,2.7246
36201,4.793,5.464,6.807,4.858,3.3301,3.1943,3.9645,2.7305
36301,4.793,5.464,6.807,4.858,3.3341,3.2005,3.9723,2.7364
36401,4.793,5.464,6.807,4.858,3.3381,3.2067,3.9801,2.7422
36501,4.793,5.464,6.807,4.858,3.3421,3.2129,3.9878,2.748
36601,4.793,5.464,6.807,4.858,3.3461,3.2191,3.9955,2.7537
36701,4.793,5.464,6.807,4.858,3.35,3.2252,4.0032,2.7595
36801,4.793,5.464,6.807,4.858,3.354,3.2313,4.0108,2.7652
36901,4.793,5.464,6.807,4.858,3.3579,3.2373,4.0184,2.7708
37001,5.093,5.764,6.107,5.158,3.3617,3.2433,4.0259,2.7765
37101,5.093,5.764,6.107,5.158,3.3664,3.2501,4.0315,2.7829
37201,5.093,5.764,6.107,5.158,3.3711,3.2569,4.0371,2.7893
37301,5.093,5.764,6.107,5.158,3.3757,3.2636,4.0427,2.7957
37401,5.093,5.764,6.107,5.158,3.3803,3.2703,4.0482,2.802
37501,5.093,5.764,6.107,5.158,3.3848,3.2769,4.0537,2.8082
37601,5.093,5.764,6.107,5.158,3.3894,3.2836,4.0591,2.8145
37701,5.093,5.764,6.107,5.158,3.3939,3.2901,4.0646,2.8207
37801,5.093,5.764,6.107,5.158,3.3984,3.2967,4.07,2.8269
37901,5.093,5.764,6.107,5.158,3.4029,3.3032,4.0753,2.833
38001,5.393,6.064,6.407,4.47,3.4073,3.3097,4.0807,2.8391
38101,5.393,6.064,6.407,4.47,3.4125,3.3169,4.0868,2.8434
38201,5.393,6.064,6.407,4.47,3.4177,3.3241,4.0929,2.8477
38301,5.393,6.064,6.407,4.47,3.4229,3.3313,4.0989,2.8519
38401,5.393,6.064,6.407,4.47,3.428,3.3384,4.1049,2.8561
38501,5.393,6.064,6.407,4.47,3.4331,3.3454,4.1109,2.8603
38601,5.393,6.064,6.407,4.47,3.4382,3.3525,4.1169,2.8645
38701,5.393,6.064,6.407,4.47,3.4432,3.3595,4.1228,2.8686
38801,5.393,6.064,6.407,4.47,3.4483,3.3665,4.1287,2.8728
38901,5.393,6.064,6.407,4.47,3.4533,3.3734,4.1345,2.8769
39001,5.693,6.364,6.707,3.77,3.4582,3.3803,4.1403,2.8809
39101,5.693,6.364,6.707,3.77,3.464,3.3879,4.1469,2.8832
39201,5.693,6.364,6.707,3.77,3.4696,3.3955,4.1534,2.8855
39301,5.693,6.364,6.707,3.77,3.4753,3.4031,4.1599,2.8877
39401,5.693,6.364,6.707,3.77,3.4809,3.4106,4.1664,2.89
39501,5.693,6.364,6.707,3.77,3.4865,3.4181,4.1728,2.8922
39601,5.693,6.364,6.707,3.77,3.4921,3.4255,4.1792,2.8944
39701,5.693,6.364,6.707,3.77,3.4976,3.4329,4.1856,2.8966
39801,5.693,6.364,6.707,3.77,3.5032,3.4403,4.1919,2.8988
39901,5.693,6.364,6.707,3.77,3.5086,3.4476,4.1982,2.901
40001,5.993,6.664,7.007,3.08,3.5141,3.4549,4.2045,2.9032
40101,5.993,6.664,7.007,3.08,3.5203,3.4629,4.2115,2.9036
40201,5.993,6.664,7.007,3.08,3.5264,3.4709,4.2185,2.904
40301,5.993,6.664,7.007,3.08,3.5326,3.4788,4.2254,2.9045
40401,5.993,6.664,7.007,3.08,3.5387,3.4867,4.2323,2.9049
40501,5.993,6.664,7.007,3.08,3.5447,3.4945,4.2391,2.9053
40601,5.993,6.664,7.007,3.08,3.5507,3.5023,4.2459,2.9058
40701,5.993,6.664,7.007,3.08,3.5567,3.5101,4.2527,2.9062
40801,5.993,6.664,7.007,3.08,3.5627,3.5178,4.2595,2.9066
40901,5.993,6.664,7.007,3.08,3.5687,3.5255,4.2662,2.907
41001,6.293,5.973,7.307,3.38,3.5746,3.5332,4.2729,2.9075
41101,6.293,5.973,7.307,3.38,3.5812,3.5391,4.2803,2.9086
41201,6.293,5.973,7.307,3.38,3.5878,3.545,4.2876,2.9098
41301,6.293,5.973,7.307,3.38,3.5943,3.5509,4.2949,2.9109
41401,6.293,5.973,7.307,3.38,3.6008,3.5567,4.3022,2.912
41501,6.293,5.973,7.307,3.38,3.6073,3.5626,4.3094,2.9132
41601,6.293,5.973,7.307,3.38,3.6138,3.5683,4.3166,2.9143
41701,6.293,5.973,7.307,3.38,3.6202,3.5741,4.3238,2.9154
41801,6.293,5.973,7.307,3.38,3.6266,3.5799,4.3309,2.9165
41901,6.293,5.973,7.307,3.38,3.633,3.5856,4.338,2.9176
42001,6.592,6.272,6.637,3.68,3.6393,3.5913,4.3451,2.9187
42101,6.592,6.272,6.637,3.68,3.6463,3.5976,4.3505,2.9205
42201,6.592,6.272,6.637,3.68,3.6533,3.604,4.356,2.9223
42301,6.592,6.272,6.637,3.68,3.6602,3.6103,4.3614,2.9241
42401,6.592,6.272,6.637,3.68,3.6672,3.6165,4.3667,2.9259
42501,6.592,6.272,6.637,3.68,3.674,3.6228,4.3721,2.9277
42601,6.592,6.272,6.637,3.68,3.6809,3.629,4.3774,2.9295
42701,6.592,6.272,6.637,3.68,3.6877,3.6352,4.3827,2.9312
42801,6.592,6.272,6.637,3.68,3.6945,3.6414,4.3879,2.933
42901,6.592,6.272,6.637,3.68,3.7013,3.6475,4.3932,2.9347
43001,5.897,6.572,6.936,3.98,3.708,3.6536,4.3984,2.9364
43101,5.897,6.572,6.936,3.98,3.713,3.6604,4.4043,2.9389
43201,5.897,6.572,6.936,3.98,3.7181,3.6671,4.4102,2.9413
43301,5.897,6.572,6.936,3.98,3.7231,3.6738,4.416,2.9437
43401,5.897,6.572,6.936,3.98,3.7281,3.6805,4.4218,2.9461
43501,5.897,6.572,6.936,3.98,3.7331,3.6871,4.4276,2.9484
43601,5.897,6.572,6.936,3.98,3.7381,3.6938,4.4333,2.9508
43701,5.897,6.572,6.936,3.98,3.743,3.7003,4.4391,2.9532
43801,5.897,6.572,6.936,3.98,3.7479,3.7069,4.4448,2.9555
43901,5.897,6.572,6.936,3.98,3.7528,3.7134,4.4504,2.9578
44001,6.196,5.947,7.222,4.28,3.7577,3.7199,4.4561,2.9602
44101,6.196,5.947,7.222,4.28,3.7632,3.725,4.4624,2.9632
44201,6.196,5.947,7.222,4.28,3.7687,3.73,4.4686,2.9661
44301,6.196,5.947,7.222,4.28,3.7742,3.735,4.4748,2.9691
44401,6.196,5.947,7.222,4.28,3.7797,3.74,4.481,2.9721
44501,6.196,5.947,7.222,4.28,3.7851,3.7449,4.4872,2.975
44601,6.196,5.947,7.222,4.28,3.7905,3.7499,4.4933,2.9779
44701,6.196,5.947,7.222,4.28,3.7959,3.7548,4.4994,2.9808
44801,6.196,5.947,7.222,4.28,3.8013,3.7597,4.5055,2.9837
44901,6.196,5.947,7.222,4.28,3.8066,3.7646,4.5115,2.9866
45001,6.496,6.244,6.529,4.58,3.8119,3.7694,4.5175,2.9895
45101,6.496,6.244,6.529,4.58,3.8179,3.7749,4.522,2.993
45201,6.496,6.244,6.529,4.58,3.8238,3.7804,4.5264,2.9965
45301,6.496,6.244,6.529,4.58,3.8297,3.7858,4.5309,3
45401,6.496,6.244,6.529,4.58,3.8356,3.7912,4.5353,3.0035
45501,6.496,6.244,6.529,4.58,3.8414,3.7966,4.5396,3.007
45601,6.496,6.244,6.529,4.58,3.8472,3.802,4.544,3.0104
45701,6.496,6.244,6.529,4.58,3.853,3.8073,4.5483,3.0139
45801,6.496,6.244,6.529,4.58,3.8588,3.8126,4.5527,3.0173
45901,6.496,6.244,6.529,4.58,3.8645,3.8179,4.557,3.0207
46001,5.801,6.543,6.825,4.88,3.8702,3.8232,4.5613,3.0241
46101,5.801,6.543,6.825,4.88,3.8744,3.8291,4.5662,3.0281
46201,5.801,6.543,6.825,4.88,3.8786,3.835,4.5711,3.0321
46301,5.801,6.543,6.825,4.88,3.8827,3.8408,4.5759,3.0361
46401,5.801,6.543,6.825,4.88,3.8869,3.8467,4.5808,3.0401
46501,5.801,6.543,6.825,4.88,3.891,3.8525,4.5856,3.044
46601,5.801,6.543,6.825,4.88,3.8951,3.8582,4.5904,3.048
46701,5.801,6.543,6.825,4.88,3.8992,3.864,4.5952,3.0519
46801,5.801,6.543,6.825,4.88,3.9032,3.8697,4.6,3.0558
46901,5.801,6.543,6.825,4.88,3.9073,3.8754,4.6047,3.0597
47001,6.096,6.843,7.123,4.202,3.9113,3.8811,4.6094,3.0636
47101,6.096,6.843,7.123,4.202,3.916,3.8874,4.6148,3.066
47201,6.096,6.843,7.123,4.202,3.9206,3.8936,4.6201,3.0684
47301,6.096,6.843,7.123,4.202,3.9252,3.8999,4.6254,3.0708
47401,6.096,6.843,7.123,4.202,3.9298,3.9061,4.6306,3.0732
47501,6.096,6.843,7.123,4.202,3.9343,3.9123,4.6359,3.0755
47601,6.096,6.843,7.123,4.202,3.9389,3.9184,4.6411,3.0779
47701,6.096,6.843,7.123,4.202,3.9434,3.9245,4.6463,3.0803
47801,6.096,6.843,7.123,4.202,3.9479,3.9307,4.6515,3.0826
47901,6.096,6.843,7.123,4.202,3.9524,3.9367,4.6567,3.0849
48001,6.396,7.143,7.423,3.502,3.9568,3.9428,4.6618,3.0873
48101,6.396,7.143,7.423,3.502,3.9619,3.9494,4.6675,3.0881
48201,6.396,7.143,7.423,3.502,3.967,3.9561,4.6733,3.089
48301,6.396,7.143,7.423,3.502,3.972,3.9627,4.679,3.0898
48401,6.396,7.143,7.423,3.502,3.977,3.9692,4.6846,3.0907
48501,6.396,7.143,7.423,3.502,3.982,3.9758,4.6903,3.0915
48601,6.396,7.143,7.423,3.502,3.987,3.9823,4.6959,3.0924
48701,6.396,7.143,7.423,3.502,3.9919,3.9888,4.7015,3.0932
48801,6.396,7.143,7.423,3.502,3.9968,3.9953,4.7071,3.0941
48901,6.396,7.143,7.423,3.502,4.0017,4.0017,4.7126,3.0949
49001,6.696,6.454,7.5,3.8,4.0066,4.0081,4.7182,3.0957
49101,6.696,6.454,7.5,3.8,4.0121,4.0131,4.7238,3.0972
49201,6.696,6.454,7.5,3.8,4.0176,4.018,4.7295,3.0986
49301,6.696,6.454,7.5,3.8,4.023,4.023,4.7351,3.1
49401,6.696,6.454,7.5,3.8,4.0284,4.0279,4.7407,3.1014
49501,6.696,6.454,7.5,3.8,4.0338,4.0328,4.7463,3.1028
49601,6.696,6.454,7.5,3.8,4.0392,4.0377,4.7518,3.1042
49701,6.696,6.454,7.5,3.8,4.0445,4.0425,4.7573,3.1056
49801,6.696,6.454,7.5,3.8,4.0498,4.0474,4.7628,3.107
49901,6.696,6.454,7.5,3.8,4.0551,4.0522,4.7683,3.1084
50001,6.996,5.76,7.5,4.1,4.0604,4.057,4.7738,3.1098
50101,6.996,5.76,7.5,4.1,4.0663,4.0604,4.7792,3.1118
50201,6.996,5.76,7.5,4.1,4.0721,4.0638,4.7847,3.1138
50301,6.996,5.76,7.5,4.1,4.0779,4.0672,4.7901,3.1157
50401,6.996,5.76,7.5,4.1,4.0837,4.0705,4.7954,3.1177
50501,6.996,5.76,7.5,4.1,4.0895,4.0739,4.8008,3.1196
50601,6.996,5.76,7.5,4.1,4.0952,4.0772,4.8061,3.1216
50701,6.996,5.76,7.5,4.1,4.1009,4.0805,4.8114,3.1235
50801,6.996,5.76,7.5,4.1,4.1066,4.0838,4.8167,3.1254
50901,6.996,5.76,7.5,4.1,4.1123,4.0871,4.822,3.1273
51001,6.303,6.059,7.5,4.4,4.118,4.0904,4.8272,3.1292
51101,6.303,6.059,7.5,4.4,4.1222,4.0942,4.8325,3.1317
51201,6.303,6.059,7.5,4.4,4.1265,4.0981,4.8377,3.1342
51301,6.303,6.059,7.5,4.4,4.1307,4.1019,4.8429,3.1367
51401,6.303,6.059,7.5,4.4,4.135,4.1057,4.848,3.1391
51501,6.303,6.059,7.5,4.4,4.1392,4.1095,4.8532,3.1416
51601,6.303,6.059,7.5,4.4,4.1434,4.1133,4.8583,3.144
51701,6.303,6.059,7.5,4.4,4.1475,4.117,4.8634,3.1464
51801,6.303,6.059,7.5,4.4,4.1517,4.1208,4.8685,3.1489
51901,6.303,6.059,7.5,4.4,4.1559,4.1245,4.8736,3.1513
52001,5.906,6.359,6.816,4.7,4.16,4.1283,4.8786,3.1537
52101,5.906,6.359,6.816,4.7,4.1633,4.1325,4.8824,3.1567
52201,5.906,6.359,6.816,4.7,4.1667,4.1368,4.8861,3.1596
52301,5.906,6.359,6.816,4.7,4.17,4.1411,4.8897,3.1626
52401,5.906,6.359,6.816,4.7,4.1733,4.1453,4.8934,3.1655
52501,5.906,6.359,6.816,4.7,4.1766,4.1495,4.8971,3.1684
52601,5.906,6.359,6.816,4.7,4.1799,4.1537,4.9007,3.1713
52701,5.906,6.359,6.816,4.7,4.1832,4.1579,4.9044,3.1742
52801,5.906,6.359,6.816,4.7,4.1864,4.1621,4.908,3.1771
52901,5.906,6.359,6.816,4.7,4.1897,4.1662,4.9116,3.18
53001,6.206,6.659,6.274,5,4.1929,4.1703,4.9152,3.1829
53101,6.206,6.659,6.274,5,4.1967,4.175,4.9177,3.1863
53201,6.206,6.659,6.274,5,4.2005,4.1797,4.9203,3.1897
53301,6.206,6.659,6.274,5,4.2043,4.1844,4.9228,3.1931
53401,6.206,6.659,6.274,5,4.208,4.189,4.9254,3.1965
53501,6.206,6.659,6.274,5,4.2117,4.1936,4.9279,3.1998
53601,6.206,6.659,6.274,5,4.2155,4.1982,4.9304,3.2032
53701,6.206,6.659,6.274,5,4.2192,4.2028,4.9329,3.2066
53801,6.206,6.659,6.274,5,4.2229,4.2074,4.9354,3.2099
53901,6.206,6.659,6.274,5,4.2265,4.2119,4.9379,3.2132
54001,6.506,6.959,6.574,4.3,4.2302,4.2164,4.9403,3.2165
54101,6.506,6.959,6.574,4.3,4.2344,4.2215,4.9434,3.2185
54201,6.506,6.959,6.574,4.3,4.2386,4.2266,4.9464,3.2205
54301,6.506,6.959,6.574,4.3,4.2428,4.2316,4.9494,3.2225
54401,6.506,6.959,6.574,4.3,4.2469,4.2366,4.9524,3.2245
54501,6.506,6.959,6.574,4.3,4.2511,4.2416,4.9553,3.2264
54601,6.506,6.959,6.574,4.3,4.2552,4.2466,4.9583,3.2284
54701,6.506,6.959,6.574,4.3,4.2593,4.2515,4.9613,3.2304
54801,6.506,6.959,6.574,4.3,4.2634,4.2565,4.9642,3.2323
54901,6.506,6.959,6.574,4.3,4.2675,4.2614,4.9671,3.2343
55001,6.806,7.259,6.874,3.6,4.2716,4.2663,4.9701,3.2362
55101,6.806,7.259,6.874,3.6,4.2762,4.2717,4.9735,3.2368
55201,6.806,7.259,6.874,3.6,4.2808,4.2772,4.977,3.2375
55301,6.806,7.259,6.874,3.6,4.2853,4.2825,4.9804,3.2382
55401,6.806,7.259,6.874,3.6,4.2899,4.2879,4.9838,3.2388
55501,6.806,7.259,6.874,3.6,4.2944,4.2933,4.9872,3.2395
55601,6.806,7.259,6.874,3.6,4.2989,4.2986,4.9906,3.2401
55701,6.806,7.259,6.874,3.6,4.3034,4.3039,4.994,3.2408
55801,6.806,7.259,6.874,3.6,4.3079,4.3092,4.9973,3.2414
55901,6.806,7.259,6.874,3.6,4.3124,4.3145,5.0007,3.242
56001,7.106,6.57,7.174,3.893,4.3169,4.3197,5.0041,3.2427
56101,7.106,6.57,7.174,3.893,4.3218,4.3237,5.0079,3.2438
56201,7.106,6.57,7.174,3.893,4.3268,4.3277,5.0118,3.245
56301,7.106,6.57,7.174,3.893,4.3317,4.3317,5.0156,3.2462
56401,7.106,6.57,7.174,3.893,4.3366,4.3357,5.0194,3.2473
56501,7.106,6.57,7.174,3.893,4.3415,4.3397,5.0233,3.2484
56601,7.106,6.57,7.174,3.893,4.3464,4.3436,5.0271,3.2496
56701,7.106,6.57,7.174,3.893,4.3513,4.3475,5.0308,3.2507
56801,7.106,6.57,7.174,3.893,4.3561,4.3514,5.0346,3.2518
56901,7.106,6.57,7.174,3.893,4.361,4.3553,5.0384,3.253
57001,7.406,5.884,7.474,4.193,4.3658,4.3592,5.0421,3.2541
57101,7.406,5.884,7.474,4.193,4.3711,4.3619,5.0464,3.2557
57201,7.406,5.884,7.474,4.193,4.3764,4.3645,5.0506,3.2574
57301,7.406,5.884,7.474,4.193,4.3817,4.3672,5.0549,3.259
57401,7.406,5.884,7.474,4.193,4.387,4.3698,5.0591,3.2606
57501,7.406,5.884,7.474,4.193,4.3922,4.3725,5.0633,3.2623
57601,7.406,5.884,7.474,4.193,4.3975,4.3751,5.0675,3.2639
57701,7.406,5.884,7.474,4.193,4.4027,4.3777,5.0716,3.2655
57801,7.406,5.884,7.474,4.193,4.4079,4.3803,5.0758,3.2671
57901,7.406,5.884,7.474,4.193,4.413,4.3829,5.0799,3.2687
58001,6.721,6.183,7.5,4.493,4.4182,4.3855,5.0841,3.2703
58101,6.721,6.183,7.5,4.493,4.4222,4.3886,5.0882,3.2724
58201,6.721,6.183,7.5,4.493,4.4261,4.3917,5.0924,3.2745
58301,6.721,6.183,7.5,4.493,4.43,4.3947,5.0965,3.2766
58401,6.721,6.183,7.5,4.493,4.434,4.3978,5.1006,3.2787
58501,6.721,6.183,7.5,4.493,4.4379,4.4009,5.1047,3.2807
58601,6.721,6.183,7.5,4.493,4.4418,4.4039,5.1088,3.2828
58701,6.721,6.183,7.5,4.493,4.4457,4.4069,5.1129,3.2849
58801,6.721,6.183,7.5,4.493,4.4495,4.41,5.1169,3.2869
58901,6.721,6.183,7.5,4.493,4.4534,4.413,5.121,3.289
59001,6.021,6.483,7.5,4.793,4.4572,4.416,5.125,3.291
59101,6.021,6.483,7.5,4.793,4.4599,4.4195,5.129,3.2936
59201,6.021,6.483,7.5,4.793,4.4625,4.423,5.133,3.2961
59301,6.021,6.483,7.5,4.793,4.4651,4.4264,5.137,3.2986
59401,6.021,6.483,7.5,4.793,4.4677,4.4299,5.141,3.3011
59501,6.021,6.483,7.5,4.793,4.4704,4.4333,5.145,3.3036
59601,6.021,6.483,7.5,4.793,4.473,4.4368,5.1489,3.3061
59701,6.021,6.483,7.5,4.793,4.4755,4.4402,5.1529,3.3086
59801,6.021,6.483,7.5,4.793,4.4781,4.4436,5.1568,3.3111
59901,6.021,6.483,7.5,4.793,4.4807,4.447,5.1607,3.3136
60001,6.319,6.783,6.813,5.093,4.4833,4.4504,5.1646,3.3161
60101,6.319,6.783,6.813,5.093,4.4863,4.4543,5.1673,3.319
60201,6.319,6.783,6.813,5.093,4.4894,4.4582,5.1701,3.322
60301,6.319,6.783,6.813,5.093,4.4924,4.462,5.1728,3.3249
60401,6.319,6.783,6.813,5.093,4.4954,4.4659,5.1755,3.3278
60501,6.319,6.783,6.813,5.093,4.4985,4.4697,5.1782,3.3307
60601,6.319,6.783,6.813,5.093,4.5015,4.4735,5.1809,3.3337
60701,6.319,6.783,6.813,5.093,4.5044,4.4773,5.1836,3.3366
60801,6.319,6.783,6.813,5.093,4.5074,4.4811,5.1863,3.3394
60901,6.319,6.783,6.813,5.093,4.5104,4.4849,5.1889,3.3423
61001,6.619,7.073,7.112,5.393,4.5134,4.4887,5.1916,3.3452
61101,6.619,7.073,7.112,5.393,4.5168,4.4929,5.1947,3.3485
61201,6.619,7.073,7.112,5.393,4.5203,4.4971,5.1979,3.3519
61301,6.619,7.073,7.112,5.393,4.5237,4.5013,5.201,3.3552
61401,6.619,7.073,7.112,5.393,4.5271,4.5055,5.2041,3.3585
61501,6.619,7.073,7.112,5.393,4.5305,4.5097,5.2072,3.3618
61601,6.619,7.073,7.112,5.393,4.5339,4.5138,5.2103,3.3651
61701,6.619,7.073,7.112,5.393,4.5373,4.518,5.2134,3.3684
61801,6.619,7.073,7.112,5.393,4.5406,4.5221,5.2165,3.3717
61901,6.619,7.073,7.112,5.393,4.544,4.5262,5.2195,3.375
62001,6.919,6.377,7.411,5.693,4.5473,4.5303,5.2226,3.3782
62101,6.919,6.377,7.411,5.693,4.5512,4.5333,5.2261,3.382
62201,6.919,6.377,7.411,5.693,4.555,4.5363,5.2296,3.3857
62301,6.919,6.377,7.411,5.693,4.5588,4.5392,5.2331,3.3894
62401,6.919,6.377,7.411,5.693,4.5625,4.5422,5.2366,3.3931
62501,6.919,6.377,7.411,5.693,4.5663,4.5451,5.2401,3.3967
62601,6.919,6.377,7.411,5.693,4.5701,4.548,5.2436,3.4004
62701,6.919,6.377,7.411,5.693,4.5738,4.551,5.247,3.4041
62801,6.919,6.377,7.411,5.693,4.5776,4.5539,5.2505,3.4077
62901,6.919,6.377,7.411,5.693,4.5813,4.5568,5.2539,3.4114
63001,7.219,6.676,7.5,5.001,4.585,4.5597,5.2573,3.415
63101,7.219,6.676,7.5,5.001,4.5892,4.563,5.2609,3.4175
63201,7.219,6.676,7.5,5.001,4.5933,4.5663,5.2644,3.42
63301,7.219,6.676,7.5,5.001,4.5975,4.5697,5.2679,3.4225
63401,7.219,6.676,7.5,5.001,4.6016,4.573,5.2715,3.425
63501,7.219,6.676,7.5,5.001,4.6057,4.5763,5.275,3.4274
63601,7.219,6.676,7.5,5.001,4.6098,4.5796,5.2785,3.4299
63701,7.219,6.676,7.5,5.001,4.6139,4.5829,5.282,3.4324
63801,7.219,6.676,7.5,5.001,4.618,4.5862,5.2854,3.4348
63901,7.219,6.676,7.5,5.001,4.6221,4.5895,5.2889,3.4373
64001,7.5,6.976,7.5,4.301,4.6262,4.5927,5.2924,3.4397
64101,7.5,6.976,7.5,4.301,4.6306,4.5964,5.2958,3.4411
64201,7.5,6.976,7.5,4.301,4.6351,4.6001,5.2992,3.4424
64301,7.5,6.976,7.5,4.301,4.6396,4.6038,5.3027,3.4438
64401,7.5,6.976,7.5,4.301,4.644,4.6075,5.3061,3.4451
64501,7.5,6.976,7.5,4.301,4.6484,4.6112,5.3095,3.4464
64601,7.5,6.976,7.5,4.301,4.6528,4.6149,5.3129,3.4477
64701,7.5,6.976,7.5,4.301,4.6572,4.6185,5.3162,3.4491
64801,7.5,6.976,7.5,4.301,4.6616,4.6221,5.3196,3.4504
64901,7.5,6.976,7.5,4.301,4.666,4.6258,5.323,3.4517
65001,7.5,7.276,7.5,3.601,4.6704,4.6294,5.3263,3.453
65101,7.5,7.276,7.5,3.601,4.6747,4.6335,5.3297,3.4532
65201,7.5,7.276,7.5,3.601,4.679,4.6375,5.333,3.4534
65301,7.5,7.276,7.5,3.601,4.6834,4.6416,5.3363,3.4537
65401,7.5,7.276,7.5,3.601,4.6877,4.6456,5.3396,3.4539
65501,7.5,7.276,7.5,3.601,4.692,4.6496,5.3429,3.4541
65601,7.5,7.276,7.5,3.601,4.6962,4.6536,5.3462,3.4543
65701,7.5,7.276,7.5,3.601,4.7005,4.6576,5.3495,3.4545
65801,7.5,7.276,7.5,3.601,4.7048,4.6616,5.3528,3.4548
65901,7.5,7.276,7.5,3.601,4.709,4.6655,5.356,3.455
66001,7.5,7.5,7.5,2.901,4.7132,4.6695,5.3593,3.4552
66101,7.5,7.5,7.5,2.901,4.7175,4.6738,5.3625,3.4544
66201,7.5,7.5,7.5,2.901,4.7217,4.678,5.3657,3.4535
66301,7.5,7.5,7.5,2.901,4.7258,4.6823,5.3689,3.4527
66401,7.5,7.5,7.5,2.901,4.73,4.6865,5.3722,3.4519
66501,7.5,7.5,7.5,2.901,4.7342,4.6908,5.3754,3.451
66601,7.5,7.5,7.5,2.901,4.7383,4.695,5.3785,3.4502
66701,7.5,7.5,7.5,2.901,4.7425,4.6992,5.3817,3.4494
66801,7.5,7.5,7.5,2.901,4.7466,4.7034,5.3849,3.4486
66901,7.5,7.5,7.5,2.901,4.7507,4.7076,5.3881,3.4477
67001,7.5,6.809,7.5,3.2,4.7548,4.7117,5.3912,3.4469
67101,7.5,6.809,7.5,3.2,4.7589,4.7149,5.3944,3.4466
67201,7.5,6.809,7.5,3.2,4.763,4.718,5.3975,3.4462
67301,7.5,6.809,7.5,3.2,4.7671,4.7211,5.4006,3.4458
67401,7.5,6.809,7.5,3.2,4.7711,4.7242,5.4037,3.4455
67501,7.5,6.809,7.5,3.2,4.7752,4.7273,5.4068,3.4451
67601,7.5,6.809,7.5,3.2,4.7792,4.7303,5.4099,3.4447
67701,7.5,6.809,7.5,3.2,4.7832,4.7334,5.413,3.4444
67801,7.5,6.809,7.5,3.2,4.7872,4.7365,5.4161,3.444
67901,7.5,6.809,7.5,3.2,4.7912,4.7395,5.4192,3.4437
68001,7.5,6.109,7.5,3.5,4.7952,4.7426,5.4222,3.4433
68101,7.5,6.109,7.5,3.5,4.7992,4.7446,5.4253,3.4434
68201,7.5,6.109,7.5,3.5,4.8031,4.7466,5.4283,3.4435
68301,7.5,6.109,7.5,3.5,4.8071,4.7486,5.4313,3.4436
68401,7.5,6.109,7.5,3.5,4.811,4.7506,5.4344,3.4436
68501,7.5,6.109,7.5,3.5,4.8149,4.7525,5.4374,3.4437
68601,7.5,6.109,7.5,3.5,4.8189,4.7545,5.4404,3.4438
68701,7.5,6.109,7.5,3.5,4.8228,4.7565,5.4434,3.4439
68801,7.5,6.109,7.5,3.5,4.8267,4.7585,5.4464,3.444
68901,7.5,6.109,7.5,3.5,4.8305,4.7604,5.4494,3.4441
69001,7.5,5.47,7.5,3.8,4.8344,4.7624,5.4523,3.4441
69101,7.5,5.47,7.5,3.8,4.8383,4.7634,5.4553,3.4447
69201,7.5,5.47,7.5,3.8,4.8421,4.7644,5.4583,3.4452
69301,7.5,5.47,7.5,3.8,4.8459,4.7654,5.4612,3.4457
69401,7.5,5.47,7.5,3.8,4.8498,4.7664,5.4641,3.4462
69501,7.5,5.47,7.5,3.8,4.8536,4.7674,5.4671,3.4467
69601,7.5,5.47,7.5,3.8,4.8574,4.7685,5.47,3.4472
69701,7.5,5.47,7.5,3.8,4.8612,4.7695,5.4729,3.4477
69801,7.5,5.47,7.5,3.8,4.865,4.7705,5.4758,3.4482
69901,7.5,5.47,7.5,3.8,4.8687,4.7715,5.4787,3.4487
70001,6.811,5.769,7.5,4.1,4.8725,4.7725,5.4816,3.4492
70101,6.811,5.769,7.5,4.1,4.8752,4.7739,5.4845,3.4502
70201,6.811,5.769,7.5,4.1,4.878,4.7753,5.4873,3.4511
70301,6.811,5.769,7.5,4.1,4.8807,4.7767,5.4902,3.452
70401,6.811,5.769,7.5,4.1,4.8835,4.7781,5.4931,3.4529
70501,6.811,5.769,7.5,4.1,4.8862,4.7795,5.4959,3.4538
70601,6.811,5.769,7.5,4.1,4.8889,4.7809,5.4987,3.4548
70701,6.811,5.769,7.5,4.1,4.8917,4.7823,5.5016,3.4557
70801,6.811,5.769,7.5,4.1,4.8944,4.7837,5.5044,3.4566
70901,6.811,5.769,7.5,4.1,4.8971,4.7851,5.5072,3.4575
71001,6.111,6.069,7.5,4.4,4.8998,4.7865,5.51,3.4584
71101,6.111,6.069,7.5,4.4,4.9015,4.7883,5.5128,3.4597
71201,6.111,6.069,7.5,4.4,4.9032,4.7901,5.5156,3.461
71301,6.111,6.069,7.5,4.4,4.9049,4.7919,5.5184,3.4624
71401,6.111,6.069,7.5,4.4,4.9065,4.7937,5.5212,3.4637
71501,6.111,6.069,7.5,4.4,4.9082,4.7955,5.5239,3.465
71601,6.111,6.069,7.5,4.4,4.9099,4.7973,5.5267,3.4663
71701,6.111,6.069,7.5,4.4,4.9116,4.799,5.5294,3.4676
71801,6.111,6.069,7.5,4.4,4.9133,4.8008,5.5322,3.4689
71901,6.111,6.069,7.5,4.4,4.9149,4.8026,5.5349,3.4702
72001,6.405,6.369,6.806,4.7,4.9166,4.8043,5.5376,3.4715
72101,6.405,6.369,6.806,4.7,4.9187,4.8065,5.5394,3.4732
72201,6.405,6.369,6.806,4.7,4.9207,4.8087,5.5412,3.4749
72301,6.405,6.369,6.806,4.7,4.9228,4.8108,5.5429,3.4766
72401,6.405,6.369,6.806,4.7,4.9248,4.813,5.5447,3.4783
72501,6.405,6.369,6.806,4.7,4.9269,4.8151,5.5464,3.4799
72601,6.405,6.369,6.806,4.7,4.9289,4.8173,5.5481,3.4816
72701,6.405,6.369,6.806,4.7,4.9309,4.8194,5.5499,3.4833
72801,6.405,6.369,6.806,4.7,4.9329,4.8215,5.5516,3.485
72901,6.405,6.369,6.806,4.7,4.935,4.8236,5.5533,3.4866
73001,5.713,6.669,7.104,5,4.937,4.8258,5.555,3.4883
73101,5.713,6.669,7.104,5,4.938,4.8283,5.5571,3.4904
73201,5.713,6.669,7.104,5,4.9391,4.8308,5.5593,3.4924
73301,5.713,6.669,7.104,5,4.9401,4.8333,5.5614,3.4945
73401,5.713,6.669,7.104,5,4.9412,4.8358,5.5635,3.4965
73501,5.713,6.669,7.104,5,4.9422,4.8383,5.5656,3.4986
73601,5.713,6.669,7.104,5,4.9433,4.8408,5.5676,3.5006
73701,5.713,6.669,7.104,5,4.9443,4.8433,5.5697,3.5027
73801,5.713,6.669,7.104,5,4.9454,4.8457,5.5718,3.5047
73901,5.713,6.669,7.104,5,4.9464,4.8482,5.5739,3.5067
74001,6.012,6.965,6.436,5.3,4.9475,4.8507,5.5759,3.5087
74101,6.012,6.965,6.436,5.3,4.9489,4.8535,5.5771,3.5112
74201,6.012,6.965,6.436,5.3,4.9503,4.8564,5.5783,3.5136
74301,6.012,6.965,6.436,5.3,4.9518,4.8592,5.5794,3.516
74401,6.012,6.965,6.436,5.3,4.9532,4.862,5.5806,3.5184
74501,6.012,6.965,6.436,5.3,4.9546,4.8649,5.5817,3.5208
74601,6.012,6.965,6.436,5.3,4.956,4.8677,5.5829,3.5231
74701,6.012,6.965,6.436,5.3,4.9574,4.8705,5.584,3.5255
74801,6.012,6.965,6.436,5.3,4.9588,4.8733,5.5851,3.5279
74901,6.012,6.965,6.436,5.3,4.9603,4.8761,5.5863,3.5303
75001,6.312,6.268,6.736,5.6,4.9617,4.8789,5.5874,3.5326
75101,6.312,6.268,6.736,5.6,4.9635,4.8807,5.5889,3.5354
75201,6.312,6.268,6.736,5.6,4.9652,4.8826,5.5905,3.5381
75301,6.312,6.268,6.736,5.6,4.967,4.8844,5.592,3.5409
75401,6.312,6.268,6.736,5.6,4.9688,4.8862,5.5935,3.5436
75501,6.312,6.268,6.736,5.6,4.9706,4.8881,5.595,3.5463
75601,6.312,6.268,6.736,5.6,4.9724,4.8899,5.5965,3.549
75701,6.312,6.268,6.736,5.6,4.9741,4.8917,5.598,3.5517
75801,6.312,6.268,6.736,5.6,4.9759,4.8935,5.5995,3.5544
75901,6.312,6.268,6.736,5.6,4.9777,4.8953,5.601,3.5571
76001,6.612,6.567,7.036,4.909,4.9794,4.8971,5.6025,3.5598
76101,6.612,6.567,7.036,4.909,4.9816,4.8993,5.6044,3.5616
76201,6.612,6.567,7.036,4.909,4.9837,4.9015,5.6063,3.5634
76301,6.612,6.567,7.036,4.909,4.9858,4.9037,5.6082,3.5651
76401,6.612,6.567,7.036,4.909,4.988,4.9059,5.61,3.5669
76501,6.612,6.567,7.036,4.909,4.9901,4.9081,5.6119,3.5686
76601,6.612,6.567,7.036,4.909,4.9922,4.9102,5.6138,3.5704
76701,6.612,6.567,7.036,4.909,4.9943,4.9124,5.6156,3.5721
76801,6.612,6.567,7.036,4.909,4.9964,4.9145,5.6175,3.5739
76901,6.612,6.567,7.036,4.909,4.9985,4.9167,5.6193,3.5756
77001,6.912,6.867,7.336,4.209,5.0006,4.9188,5.6212,3.5773
77101,6.912,6.867,7.336,4.209,5.0031,4.9214,5.6234,3.5782
77201,6.912,6.867,7.336,4.209,5.0056,4.9239,5.6256,3.579
77301,6.912,6.867,7.336,4.209,5.0081,4.9264,5.6278,3.5798
77401,6.912,6.867,7.336,4.209,5.0105,4.9289,5.63,3.5806
77501,6.912,6.867,7.336,4.209,5.013,4.9314,5.6322,3.5814
77601,6.912,6.867,7.336,4.209,5.0154,4.9339,5.6344,3.5822
77701,6.912,6.867,7.336,4.209,5.0179,4.9364,5.6366,3.583
77801,6.912,6.867,7.336,4.209,5.0203,4.9389,5.6388,3.5838
77901,6.912,6.867,7.336,4.209,5.0227,4.9413,5.641,3.5846
78001,7.212,7.167,7.5,3.509,5.0251,4.9438,5.6431,3.5854
78101,7.212,7.167,7.5,3.509,5.0279,4.9467,5.6455,3.5853
78201,7.212,7.167,7.5,3.509,5.0307,4.9495,5.6479,3.5852
78301,7.212,7.167,7.5,3.509,5.0335,4.9523,5.6503,3.5851
78401,7.212,7.167,7.5,3.509,5.0363,4.9552,5.6526,3.585
78501,7.212,7.167,7.5,3.509,5.0391,4.958,5.655,3.5849
78601,7.212,7.167,7.5,3.509,5.0418,4.9608,5.6573,3.5848
78701,7.212,7.167,7.5,3.509,5.0446,4.9636,5.6597,3.5847
78801,7.212,7.167,7.5,3.509,5.0473,4.9664,5.662,3.5846
78901,7.212,7.167,7.5,3.509,5.0501,4.9692,5.6643,3.5846
79001,7.5,6.482,7.5,3.807,5.0528,4.9719,5.6666,3.5845
79101,7.5,6.482,7.5,3.807,5.0559,4.9739,5.669,3.5847
79201,7.5,6.482,7.5,3.807,5.059,4.9758,5.6713,3.585
79301,7.5,6.482,7.5,3.807,5.0621,4.9777,5.6736,3.5853
79401,7.5,6.482,7.5,3.807,5.0652,4.9796,5.6759,3.5856
79501,7.5,6.482,7.5,3.807,5.0682,4.9814,5.6782,3.5859
79601,7.5,6.482,7.5,3.807,5.0713,4.9833,5.6805,3.5861
79701,7.5,6.482,7.5,3.807,5.0743,4.9852,5.6827,3.5864
79801,7.5,6.482,7.5,3.807,5.0774,4.9871,5.685,3.5867
79901,7.5,6.482,7.5,3.807,5.0804,4.989,5.6873,3.587
80001,7.5,5.782,7.5,4.107,5.0834,4.9908,5.6896,3.5872
80101,7.5,5.782,7.5,4.107,5.0864,4.9918,5.6918,3.5879
80201,7.5,5.782,7.5,4.107,5.0894,4.9928,5.6941,3.5885
80301,7.5,5.782,7.5,4.107,5.0924,4.9938,5.6963,3.5892
80401,7.5,5.782,7.5,4.107,5.0954,4.9947,5.6986,3.5898
80501,7.5,5.782,7.5,4.107,5.0984,4.9957,5.7008,3.5905
80601,7.5,5.782,7.5,4.107,5.1014,4.9967,5.703,3.5911
80701,7.5,5.782,7.5,4.107,5.1044,4.9977,5.7053,3.5918
80801,7.5,5.782,7.5,4.107,5.1073,4.9986,5.7075,3.5924
80901,7.5,5.782,7.5,4.107,5.1103,4.9996,5.7097,3.593
81001,6.812,6.081,7.5,4.407,5.1132,5.0006,5.7119,3.5937
81101,6.812,6.081,7.5,4.407,5.1153,5.0019,5.7141,3.5947
81201,6.812,6.081,7.5,4.407,5.1174,5.0032,5.7163,3.5957
81301,6.812,6.081,7.5,4.407,5.1195,5.0046,5.7185,3.5967
81401,6.812,6.081,7.5,4.407,5.1216,5.0059,5.7207,3.5977
81501,6.812,6.081,7.5,4.407,5.1237,5.0072,5.7229,3.5987
81601,6.812,6.081,7.5,4.407,5.1257,5.0085,5.7251,3.5996
81701,6.812,6.081,7.5,4.407,5.1278,5.0098,5.7272,3.6006
81801,6.812,6.081,7.5,4.407,5.1299,5.0111,5.7294,3.6016
81901,6.812,6.081,7.5,4.407,5.1319,5.0125,5.7316,3.6026
82001,6.112,6.381,7.5,4.707,5.134,5.0138,5.7337,3.6036
82101,6.112,6.381,7.5,4.707,5.1351,5.0154,5.7359,3.6049
82201,6.112,6.381,7.5,4.707,5.1363,5.0171,5.738,3.6063
82301,6.112,6.381,7.5,4.707,5.1375,5.0187,5.7402,3.6076
82401,6.112,6.381,7.5,4.707,5.1387,5.0204,5.7423,3.6089
82501,6.112,6.381,7.5,4.707,5.1399,5.022,5.7444,3.6103
82601,6.112,6.381,7.5,4.707,5.1411,5.0237,5.7465,3.6116
82701,6.112,6.381,7.5,4.707,5.1422,5.0253,5.7487,3.6129
82801,6.112,6.381,7.5,4.707,5.1434,5.027,5.7508,3.6142
82901,6.112,6.381,7.5,4.707,5.1446,5.0286,5.7529,3.6156
83001,6.41,6.68,6.805,5.007,5.1457,5.0302,5.755,3.6169
83101,6.41,6.68,6.805,5.007,5.1473,5.0322,5.7563,3.6186
83201,6.41,6.68,6.805,5.007,5.1488,5.0342,5.7575,3.6202
83301,6.41,6.68,6.805,5.007,5.1503,5.0362,5.7588,3.6219
83401,6.41,6.68,6.805,5.007,5.1518,5.0381,5.76,3.6236
83501,6.41,6.68,6.805,5.007,5.1533,5.0401,5.7613,3.6252
83601,6.41,6.68,6.805,5.007,5.1548,5.0421,5.7625,3.6269
83701,6.41,6.68,6.805,5.007,5.1563,5.044,5.7638,3.6285
83801,6.41,6.68,6.805,5.007,5.1578,5.046,5.765,3.6302
83901,6.41,6.68,6.805,5.007,5.1593,5.0479,5.7663,3.6318
84001,6.71,6.98,7.1,4.321,5.1608,5.0499,5.7675,3.6334
84101,6.71,6.98,7.1,4.321,5.1626,5.0522,5.7691,3.6342
84201,6.71,6.98,7.1,4.321,5.1645,5.0545,5.7707,3.6351
84301,6.71,6.98,7.1,4.321,5.1663,5.0567,5.7722,3.6359
84401,6.71,6.98,7.1,4.321,5.1681,5.059,5.7738,3.6367
84501,6.71,6.98,7.1,4.321,5.17,5.0613,5.7754,3.6375
84601,6.71,6.98,7.1,4.321,5.1718,5.0636,5.7769,3.6383
84701,6.71,6.98,7.1,4.321,5.1736,5.0658,5.7785,3.6391
84801,6.71,6.98,7.1,4.321,5.1754,5.0681,5.7801,3.6399
84901,6.71,6.98,7.1,4.321,5.1772,5.0703,5.7816,3.6407
85001,7.01,7.28,7.4,3.621,5.179,5.0726,5.7832,3.6415
85101,7.01,7.28,7.4,3.621,5.1812,5.0752,5.7851,3.6415
85201,7.01,7.28,7.4,3.621,5.1833,5.0778,5.787,3.6415
85301,7.01,7.28,7.4,3.621,5.1855,5.0804,5.7889,3.6414
85401,7.01,7.28,7.4,3.621,5.1876,5.0829,5.7907,3.6414
85501,7.01,7.28,7.4,3.621,5.1897,5.0855,5.7926,3.6414
85601,7.01,7.28,7.4,3.621,5.1919,5.0881,5.7945,3.6414
85701,7.01,7.28,7.4,3.621,5.194,5.0906,5.7964,3.6413
85801,7.01,7.28,7.4,3.621,5.1961,5.0932,5.7982,3.6413
85901,7.01,7.28,7.4,3.621,5.1982,5.0957,5.8001,3.6413
86001,7.31,7.5,7.5,3.003,5.2003,5.0983,5.802,3.6413
86101,7.31,7.5,7.5,3.003,5.2028,5.101,5.8039,3.6405
86201,7.31,7.5,7.5,3.003,5.2052,5.1038,5.8059,3.6398
86301,7.31,7.5,7.5,3.003,5.2076,5.1066,5.8079,3.639
86401,7.31,7.5,7.5,3.003,5.2101,5.1094,5.8098,3.6383
86501,7.31,7.5,7.5,3.003,5.2125,5.1121,5.8118,3.6376
86601,7.31,7.5,7.5,3.003,5.2149,5.1149,5.8137,3.6368
86701,7.31,7.5,7.5,3.003,5.2173,5.1177,5.8157,3.6361
86801,7.31,7.5,7.5,3.003,5.2198,5.1204,5.8176,3.6354
86901,7.31,7.5,7.5,3.003,5.2222,5.1231,5.8196,3.6346
87001,7.5,6.809,7.5,3.303,5.2246,5.1259,5.8215,3.6339
87101,7.5,6.809,7.5,3.303,5.2272,5.1278,5.8234,3.6335
87201,7.5,6.809,7.5,3.303,5.2298,5.1297,5.8253,3.6332
87301,7.5,6.809,7.5,3.303,5.2324,5.1316,5.8273,3.6328
87401,7.5,6.809,7.5,3.303,5.235,5.1336,5.8292,3.6324
87501,7.5,6.809,7.5,3.303,5.2376,5.1355,5.8311,3.632
87601,7.5,6.809,7.5,3.303,5.2402,5.1374,5.833,3.6317
87701,7.5,6.809,7.5,3.303,5.2427,5.1393,5.8349,3.6313
87801,7.5,6.809,7.5,3.303,5.2453,5.1412,5.8368,3.6309
87901,7.5,6.809,7.5,3.303,5.2479,5.1431,5.8387,3.6305
88001,7.5,6.109,7.5,3.603,5.2504,5.145,5.8406,3.6302
88101,7.5,6.109,7.5,3.603,5.253,5.1461,5.8424,3.6301
88201,7.5,6.109,7.5,3.603,5.2555,5.1472,5.8443,3.6301
88301,7.5,6.109,7.5,3.603,5.2581,5.1483,5.8462,3.6301
88401,7.5,6.109,7.5,3.603,5.2606,5.1493,5.8481,3.63
88501,7.5,6.109,7.5,3.603,5.2631,5.1504,5.8499,3.63
88601,7.5,6.109,7.5,3.603,5.2657,5.1515,5.8518,3.63
88701,7.5,6.109,7.5,3.603,5.2682,5.1526,5.8537,3.63
88801,7.5,6.109,7.5,3.603,5.2707,5.1537,5.8555,3.6299
88901,7.5,6.109,7.5,3.603,5.2732,5.1547,5.8574,3.6299
89001,7.5,5.497,7.5,3.903,5.2757,5.1558,5.8592,3.6299
89101,7.5,5.497,7.5,3.903,5.2782,5.1562,5.8611,3.6302
89201,7.5,5.497,7.5,3.903,5.2807,5.1566,5.8629,3.6305
89301,7.5,5.497,7.5,3.903,5.2832,5.1569,5.8647,3.6308
89401,7.5,5.497,7.5,3.903,5.2857,5.1573,5.8666,3.6311
89501,7.5,5.497,7.5,3.903,5.2881,5.1577,5.8684,3.6314
89601,7.5,5.497,7.5,3.903,5.2906,5.1581,5.8702,3.6317
89701,7.5,5.497,7.5,3.903,5.2931,5.1585,5.872,3.632
89801,7.5,5.497,7.5,3.903,5.2955,5.1588,5.8738,3.6323
89901,7.5,5.497,7.5,3.903,5.298,5.1592,5.8756,3.6326
90001,6.806,5.796,7.5,4.203,5.3004,5.1596,5.8774,3.6329
90101,6.806,5.796,7.5,4.203,5.3021,5.1603,5.8792,3.6335
90201,6.806,5.796,7.5,4.203,5.3037,5.161,5.881,3.6342
90301,6.806,5.796,7.5,4.203,5.3054,5.1617,5.8828,3.6348
90401,6.806,5.796,7.5,4.203,5.3071,5.1624,5.8846,3.6354
90501,6.806,5.796,7.5,4.203,5.3087,5.1631,5.8864,3.6361
90601,6.806,5.796,7.5,4.203,5.3104,5.1638,5.8882,3.6367
90701,6.806,5.796,7.5,4.203,5.312,5.1645,5.89,3.6373
90801,6.806,5.796,7.5,4.203,5.3137,5.1652,5.8917,3.6379
90901,6.806,5.796,7.5,4.203,5.3153,5.1659,5.8935,3.6386
91001,6.106,6.096,7.5,4.503,5.3169,5.1666,5.8953,3.6392
91101,6.106,6.096,7.5,4.503,5.3178,5.1676,5.897,3.6401
91201,6.106,6.096,7.5,4.503,5.3187,5.1686,5.8988,3.6411
91301,6.106,6.096,7.5,4.503,5.3195,5.1696,5.9005,3.642
91401,6.106,6.096,7.5,4.503,5.3204,5.1707,5.9023,3.643
91501,6.106,6.096,7.5,4.503,5.3213,5.1717,5.904,3.6439
91601,6.106,6.096,7.5,4.503,5.3221,5.1727,5.9058,3.6448
91701,6.106,6.096,7.5,4.503,5.323,5.1737,5.9075,3.6458
91801,6.106,6.096,7.5,4.503,5.3238,5.1747,5.9093,3.6467
91901,6.106,6.096,7.5,4.503,5.3247,5.1757,5.911,3.6476
92001,6.404,6.396,6.805,4.803,5.3255,5.1767,5.9127,3.6486
92101,6.404,6.396,6.805,4.803,5.3267,5.178,5.9137,3.6498
92201,6.404,6.396,6.805,4.803,5.3279,5.1793,5.9146,3.6511
92301,6.404,6.396,6.805,4.803,5.329,5.1807,5.9156,3.6523
92401,6.404,6.396,6.805,4.803,5.3302,5.182,5.9166,3.6536
92501,6.404,6.396,6.805,4.803,5.3314,5.1833,5.9175,3.6548
92601,6.404,6.396,6.805,4.803,5.3325,5.1846,5.9185,3.656
92701,6.404,6.396,6.805,4.803,5.3337,5.1859,5.9194,3.6573
92801,6.404,6.396,6.805,4.803,5.3348,5.1872,5.9204,3.6585
92901,6.404,6.396,6.805,4.803,5.336,5.1885,5.9213,3.6598
93001,5.719,6.696,7.093,5.103,5.3371,5.1898,5.9223,3.661
93101,5.719,6.696,7.093,5.103,5.3375,5.1914,5.9236,3.6625
93201,5.719,6.696,7.093,5.103,5.3379,5.193,5.9248,3.6641
93301,5.719,6.696,7.093,5.103,5.3383,5.1947,5.9261,3.6656
93401,5.719,6.696,7.093,5.103,5.3387,5.1963,5.9273,3.6672
93501,5.719,6.696,7.093,5.103,5.3392,5.1979,5.9286,3.6687
93601,5.719,6.696,7.093,5.103,5.3396,5.1995,5.9298,3.6702
93701,5.719,6.696,7.093,5.103,5.34,5.2011,5.931,3.6718
93801,5.719,6.696,7.093,5.103,5.3404,5.2027,5.9323,3.6733
93901,5.719,6.696,7.093,5.103,5.3408,5.2042,5.9335,3.6748
94001,6.018,6.994,7.297,5.403,5.3412,5.2058,5.9348,3.6763
94101,6.018,6.994,7.297,5.403,5.3419,5.2077,5.9362,3.6782
94201,6.018,6.994,7.297,5.403,5.3426,5.2096,5.9377,3.68
94301,6.018,6.994,7.297,5.403,5.3433,5.2115,5.9391,3.6818
94401,6.018,6.994,7.297,5.403,5.344,5.2134,5.9405,3.6836
94501,6.018,6.994,7.297,5.403,5.3448,5.2153,5.942,3.6855
94601,6.018,6.994,7.297,5.403,5.3455,5.2172,5.9434,3.6873
94701,6.018,6.994,7.297,5.403,5.3462,5.2191,5.9448,3.6891
94801,6.018,6.994,7.297,5.403,5.3469,5.2209,5.9463,3.6909
94901,6.018,6.994,7.297,5.403,5.3476,5.2228,5.9477,3.6927
95001,6.318,6.298,7.5,5.703,5.3483,5.2247,5.9491,3.6945
95101,6.318,6.298,7.5,5.703,5.3493,5.2258,5.9507,3.6966
95201,6.318,6.298,7.5,5.703,5.3503,5.2269,5.9524,3.6987
95301,6.318,6.298,7.5,5.703,5.3514,5.228,5.954,3.7008
95401,6.318,6.298,7.5,5.703,5.3524,5.2292,5.9556,3.7029
95501,6.318,6.298,7.5,5.703,5.3534,5.2303,5.9572,3.705
95601,6.318,6.298,7.5,5.703,5.3544,5.2314,5.9588,3.7071
95701,6.318,6.298,7.5,5.703,5.3554,5.2325,5.9604,3.7092
95801,6.318,6.298,7.5,5.703,5.3564,5.2336,5.9621,3.7113
95901,6.318,6.298,7.5,5.703,5.3574,5.2347,5.9637,3.7134
96001,6.618,6.597,7.5,5.011,5.3584,5.2358,5.9653,3.7154
96101,6.618,6.597,7.5,5.011,5.3597,5.2373,5.9669,3.7168
96201,6.618,6.597,7.5,5.011,5.361,5.2387,5.9684,3.7181
96301,6.618,6.597,7.5,5.011,5.3623,5.2401,5.97,3.7195
96401,6.618,6.597,7.5,5.011,5.3636,5.2415,5.9716,3.7208
96501,6.618,6.597,7.5,5.011,5.3649,5.2429,5.9732,3.7221
96601,6.618,6.597,7.5,5.011,5.3662,5.2443,5.9748,3.7235
96701,6.618,6.597,7.5,5.011,5.3675,5.2457,5.9764,3.7248
96801,6.618,6.597,7.5,5.011,5.3688,5.2471,5.9779,3.7261
96901,6.618,6.597,7.5,5.011,5.3701,5.2485,5.9795,3.7275
97001,6.918,6.897,7.5,4.311,5.3714,5.2499,5.9811,3.7288
97101,6.918,6.897,7.5,4.311,5.373,5.2516,5.9826,3.7294
97201,6.918,6.897,7.5,4.311,5.3746,5.2533,5.9842,3.73
97301,6.918,6.897,7.5,4.311,5.3762,5.255,5.9858,3.7306
97401,6.918,6.897,7.5,4.311,5.3777,5.2566,5.9873,3.7312
97501,6.918,6.897,7.5,4.311,5.3793,5.2583,5.9889,3.7318
97601,6.918,6.897,7.5,4.311,5.3809,5.26,5.9904,3.7323
97701,6.918,6.897,7.5,4.311,5.3825,5.2617,5.992,3.7329
97801,6.918,6.897,7.5,4.311,5.384,5.2633,5.9935,3.7335
97901,6.918,6.897,7.5,4.311,5.3856,5.265,5.995,3.7341
98001,7.218,7.197,7.5,3.611,5.3872,5.2667,5.9966,3.7347
98101,7.218,7.197,7.5,3.611,5.389,5.2687,5.9981,3.7346
98201,7.218,7.197,7.5,3.611,5.3909,5.2706,5.9996,3.7345
98301,7.218,7.197,7.5,3.611,5.3928,5.2726,6.0012,3.7343
98401,7.218,7.197,7.5,3.611,5.3946,5.2745,6.0027,3.7342
98501,7.218,7.197,7.5,3.611,5.3965,5.2765,6.0042,3.7341
98601,7.218,7.197,7.5,3.611,5.3983,5.2784,6.0057,3.734
98701,7.218,7.197,7.5,3.611,5.4002,5.2804,6.0072,3.7338
98801,7.218,7.197,7.5,3.611,5.402,5.2823,6.0087,3.7337
98901,7.218,7.197,7.5,3.611,5.4038,5.2842,6.0103,3.7336
99001,7.5,7.497,7.5,2.914,5.4057,5.2862,6.0118,3.7334
99101,7.5,7.497,7.5,2.914,5.4078,5.2884,6.0133,3.7326
99201,7.5,7.497,7.5,2.914,5.4099,5.2906,6.0148,3.7318
99301,7.5,7.497,7.5,2.914,5.412,5.2929,6.0163,3.731
99401,7.5,7.497,7.5,2.914,5.4141,5.2951,6.0178,3.7301
99501,7.5,7.497,7.5,2.914,5.4162,5.2973,6.0192,3.7293
99601,7.5,7.497,7.5,2.914,5.4183,5.2995,6.0207,3.7285
99701,7.5,7.497,7.5,2.914,5.4204,5.3017,6.0222,3.7277
99801,7.5,7.497,7.5,2.914,5.4225,5.3039,6.0237,3.7269
99901,7.5,7.497,7.5,2.914,5.4245,5.3061,6.0252,3.7261
1e+05,7.5,6.807,7.5,3.214,5.4266,5.3083,6.0266,3.7253
1.001e+05,7.5,6.807,7.5,3.214,5.4287,5.3098,6.0281,3.7247
1.002e+05,7.5,6.807,7.5,3.214,5.4308,5.3113,6.0296,3.7242
1.003e+05,7.5,6.807,7.5,3.214,5.4328,5.3128,6.0311,3.7237
1.004e+05,7.5,6.807,7.5,3.214,5.4349,5.3143,6.0325,3.7232
1.005e+05,7.5,6.807,7.5,3.214,5.4369,5.3157,6.034,3.7227
1.006e+05,7.5,6.807,7.5,3.214,5.439,5.3172,6.0354,3.7222
1.007e+05,7.5,6.807,7.5,3.214,5.441,5.3187,6.0369,3.7217
1.008e+05,7.5,6.807,7.5,3.214,5.4431,5.3202,6.0383,3.7212
1.009e+05,7.5,6.807,7.5,3.214,5.4451,5.3217,6.0398,3.7207
1.01e+05,7.5,6.107,7.5,3.514,5.4471,5.3231,6.0412,3.7202
1.011e+05,7.5,6.107,7.5,3.514,5.4492,5.3239,6.0427,3.72
1.012e+05,7.5,6.107,7.5,3.514,5.4512,5.3247,6.0441,3.7198
1.013e+05,7.5,6.107,7.5,3.514,5.4532,5.3254,6.0456,3.7196
1.014e+05,7.5,6.107,7.5,3.514,5.4552,5.3262,6.047,3.7194
1.015e+05,7.5,6.107,7.5,3.514,5.4573,5.327,6.0484,3.7192
1.016e+05,7.5,6.107,7.5,3.514,5.4593,5.3277,6.0498,3.719
1.017e+05,7.5,6.107,7.5,3.514,5.4613,5.3285,6.0513,3.7188
1.018e+05,7.5,6.107,7.5,3.514,5.4633,5.3293,6.0527,3.7186
1.019e+05,7.5,6.107,7.5,3.514,5.4653,5.33,6.0541,3.7184
1.02e+05,7.5,5.46,7.5,3.814,5.4673,5.3308,6.0555,3.7182
1.021e+05,7.5,5.46,7.5,3.814,5.4693,5.3309,6.0569,3.7183
1.022e+05,7.5,5.46,7.5,3.814,5.4713,5.331,6.0584,3.7184
1.023e+05,7.5,5.46,7.5,3.814,5.4732,5.3312,6.0598,3.7185
1.024e+05,7.5,5.46,7.5,3.814,5.4752,5.3313,6.0612,3.7186
1.025e+05,7.5,5.46,7.5,3.814,5.4772,5.3314,6.0626,3.7186
1.026e+05,7.5,5.46,7.5,3.814,5.4792,5.3316,6.064,3.7187
1.027e+05,7.5,5.46,7.5,3.814,5.4811,5.3317,6.0654,3.7188
1.028e+05,7.5,5.46,7.5,3.814,5.4831,5.3318,6.0668,3.7189
1.029e+05,7.5,5.46,7.5,3.814,5.4851,5.3319,6.0682,3.719
1.03e+05,6.806,5.759,7.5,4.114,5.487,5.3321,6.0696,3.7191
1.031e+05,6.806,5.759,7.5,4.114,5.4883,5.3325,6.0709,3.7195
1.032e+05,6.806,5.759,7.5,4.114,5.4896,5.3329,6.0723,3.7199
1.033e+05,6.806,5.759,7.5,4.114,5.4908,5.3333,6.0737,3.7203
1.034e+05,6.806,5.759,7.5,4.114,5.4921,5.3337,6.0751,3.7206
1.035e+05,6.806,5.759,7.5,4.114,5.4934,5.3341,6.0765,3.721
1.036e+05,6.806,5.759,7.5,4.114,5.4946,5.3345,6.0778,3.7214
1.037e+05,6.806,5.759,7.5,4.114,5.4959,5.3349,6.0792,3.7218
1.038e+05,6.806,5.759,7.5,4.114,5.4972,5.3353,6.0806,3.7222
1.039e+05,6.806,5.759,7.5,4.114,5.4984,5.3358,6.0819,3.7225
1.04e+05,6.106,6.059,7.5,4.414,5.4997,5.3362,6.0833,3.7229
1.041e+05,6.106,6.059,7.5,4.414,5.5003,5.3369,6.0847,3.7236
1.042e+05,6.106,6.059,7.5,4.414,5.5008,5.3375,6.086,3.7242
1.043e+05,6.106,6.059,7.5,4.414,5.5014,5.3382,6.0874,3.7249
1.044e+05,6.106,6.059,7.5,4.414,5.502,5.3389,6.0887,3.7256
1.045e+05,6.106,6.059,7.5,4.414,5.5026,5.3396,6.0901,3.7262
1.046e+05,6.106,6.059,7.5,4.414,5.5032,5.3403,6.0914,3.7269
1.047e+05,6.106,6.059,7.5,4.414,5.5037,5.341,6.0928,3.7275
1.048e+05,6.106,6.059,7.5,4.414,5.5043,5.3417,6.0941,3.7282
1.049e+05,6.106,6.059,7.5,4.414,5.5049,5.3424,6.0955,3.7288
1.05e+05,6.404,6.359,6.806,4.714,5.5055,5.343,6.0968,3.7295
1.051e+05,6.404,6.359,6.806,4.714,5.5063,5.344,6.0975,3.7304
1.052e+05,6.404,6.359,6.806,4.714,5.5072,5.345,6.0981,3.7314
1.053e+05,6.404,6.359,6.806,4.714,5.508,5.3459,6.0988,3.7323
1.054e+05,6.404,6.359,6.806,4.714,5.5089,5.3469,6.0995,3.7332
1.055e+05,6.404,6.359,6.806,4.714,5.5097,5.3479,6.1002,3.7342
1.056e+05,6.404,6.359,6.806,4.714,5.5106,5.3488,6.1008,3.7351
1.057e+05,6.404,6.359,6.806,4.714,5.5114,5.3498,6.1015,3.736
1.058e+05,6.404,6.359,6.806,4.714,5.5123,5.3507,6.1022,3.7369
1.059e+05,6.404,6.359,6.806,4.714,5.5131,5.3517,6.1028,3.7379
1.06e+05,5.712,6.659,7.101,5.014,5.5139,5.3526,6.1035,3.7388
1.061e+05,5.712,6.659,7.101,5.014,5.5141,5.3539,6.1044,3.74
1.062e+05,5.712,6.659,7.101,5.014,5.5143,5.3551,6.1054,3.7412
1.063e+05,5.712,6.659,7.101,5.014,5.5145,5.3563,6.1063,3.7424
1.064e+05,5.712,6.659,7.101,5.014,5.5147,5.3575,6.1072,3.7436
1.065e+05,5.712,6.659,7.101,5.014,5.5149,5.3588,6.1082,3.7448
1.066e+05,5.712,6.659,7.101,5.014,5.515,5.36,6.1091,3.746
1.067e+05,5.712,6.659,7.101,5.014,5.5152,5.3612,6.11,3.7472
1.068e+05,5.712,6.659,7.101,5.014,5.5154,5.3624,6.111,3.7483
1.069e+05,5.712,6.659,7.101,5.014,5.5156,5.3636,6.1119,3.7495
1.07e+05,6.011,6.959,6.526,5.314,5.5158,5.3648,6.1128,3.7507
1.071e+05,6.011,6.959,6.526,5.314,5.5162,5.3663,6.1132,3.7522
1.072e+05,6.011,6.959,6.526,5.314,5.5167,5.3678,6.1136,3.7536
1.073e+05,6.011,6.959,6.526,5.314,5.5172,5.3693,6.114,3.7551
1.074e+05,6.011,6.959,6.526,5.314,5.5176,5.3708,6.1143,3.7565
1.075e+05,6.011,6.959,6.526,5.314,5.5181,5.3723,6.1147,3.758
1.076e+05,6.011,6.959,6.526,5.314,5.5185,5.3737,6.1151,3.7594
1.077e+05,6.011,6.959,6.526,5.314,5.519,5.3752,6.1155,3.7609
1.078e+05,6.011,6.959,6.526,5.314,5.5195,5.3767,6.1159,3.7623
1.079e+05,6.011,6.959,6.526,5.314,5.5199,5.3781,6.1163,3.7637
1.08e+05,6.311,6.262,6.825,5.614,5.5204,5.3796,6.1166,3.7652
1.081e+05,6.311,6.262,6.825,5.614,5.5211,5.3804,6.1173,3.7669
1.082e+05,6.311,6.262,6.825,5.614,5.5218,5.3812,6.1179,3.7686
1.083e+05,6.311,6.262,6.825,5.614,5.5226,5.382,6.1186,3.7703
1.084e+05,6.311,6.262,6.825,5.614,5.5233,5.3829,6.1193,3.772
1.085e+05,6.311,6.262,6.825,5.614,5.524,5.3837,6.1199,3.7737
1.086e+05,6.311,6.262,6.825,5.614,5.5247,5.3845,6.1205,3.7754
1.087e+05,6.311,6.262,6.825,5.614,5.5255,5.3853,6.1212,3.7771
1.088e+05,6.311,6.262,6.825,5.614,5.5262,5.3861,6.1218,3.7788
1.089e+05,6.311,6.262,6.825,5.614,5.5269,5.3869,6.1225,3.7805
1.09e+05,6.611,6.561,7.125,4.922,5.5276,5.3877,6.1231,3.7821
1.091e+05,6.611,6.561,7.125,4.922,5.5286,5.3888,6.1241,3.7832
1.092e+05,6.611,6.561,7.125,4.922,5.5296,5.3898,6.125,3.7842
1.093e+05,6.611,6.561,7.125,4.922,5.5306,5.3909,6.1259,3.7853
1.094e+05,6.611,6.561,7.125,4.922,5.5316,5.392,6.1268,3.7863
1.095e+05,6.611,6.561,7.125,4.922,5.5326,5.3931,6.1277,3.7873
1.096e+05,6.611,6.561,7.125,4.922,5.5336,5.3941,6.1286,3.7884
1.097e+05,6.611,6.561,7.125,4.922,5.5345,5.3952,6.1295,3.7894
1.098e+05,6.611,6.561,7.125,4.922,5.5355,5.3962,6.1304,3.7904
1.099e+05,6.611,6.561,7.125,4.922,5.5365,5.3973,6.1313,3.7915
1.1e+05,6.911,6.861,7.425,4.222,5.5375,5.3984,6.1322,3.7925
1.101e+05,6.911,6.861,7.425,4.222,5.5387,5.3997,6.1334,3.7929
1.102e+05,6.911,6.861,7.425,4.222,5.54,5.401,6.1346,3.7933
1.103e+05,6.911,6.861,7.425,4.222,5.5412,5.4023,6.1358,3.7937
1.104e+05,6.911,6.861,7.425,4.222,5.5425,5.4037,6.1369,3.7941
1.105e+05,6.911,6.861,7.425,4.222,5.5437,5.405,6.1381,3.7944
1.106e+05,6.911,6.861,7.425,4.222,5.5449,5.4063,6.1393,3.7948
1.107e+05,6.911,6.861,7.425,4.222,5.5462,5.4076,6.1404,3.7952
1.108e+05,6.911,6.861,7.425,4.222,5.5474,5.4089,6.1416,3.7956
1.109e+05,6.911,6.861,7.425,4.222,5.5486,5.4102,6.1427,3.796
1.11e+05,7.211,7.161,7.5,3.522,5.5499,5.4115,6.1439,3.7964
1.111e+05,7.211,7.161,7.5,3.522,5.5513,5.4131,6.1451,3.7961
1.112e+05,7.211,7.161,7.5,3.522,5.5528,5.4147,6.1463,3.7959
1.113e+05,7.211,7.161,7.5,3.522,5.5543,5.4163,6.1476,3.7956
1.114e+05,7.211,7.161,7.5,3.522,5.5558,5.4178,6.1488,3.7954
1.115e+05,7.211,7.161,7.5,3.522,5.5573,5.4194,6.15,3.7951
1.116e+05,7.211,7.161,7.5,3.522,5.5588,5.421,6.1512,3.7949
1.117e+05,7.211,7.161,7.5,3.522,5.5603,5.4225,6.1524,3.7946
1.118e+05,7.211,7.161,7.5,3.522,5.5617,5.4241,6.1536,3.7944
1.119e+05,7.211,7.161,7.5,3.522,5.5632,5.4256,6.1548,3.7942
1.12e+05,7.5,6.478,7.5,3.817,5.5647,5.4272,6.156,3.7939
1.121e+05,7.5,6.478,7.5,3.817,5.5664,5.4281,6.1572,3.7939
1.122e+05,7.5,6.478,7.5,3.817,5.5681,5.429,6.1584,3.794
1.123e+05,7.5,6.478,7.5,3.817,5.5699,5.43,6.1596,3.794
1.124e+05,7.5,6.478,7.5,3.817,5.5716,5.4309,6.1608,3.794
1.125e+05,7.5,6.478,7.5,3.817,5.5733,5.4318,6.162,3.794
1.126e+05,7.5,6.478,7.5,3.817,5.575,5.4328,6.1632,3.794
1.127e+05,7.5,6.478,7.5,3.817,5.5767,5.4337,6.1644,3.7941
1.128e+05,7.5,6.478,7.5,3.817,5.5784,5.4346,6.1655,3.7941
1.129e+05,7.5,6.478,7.5,3.817,5.5801,5.4355,6.1667,3.7941
1.13e+05,7.5,5.806,7.5,4.117,5.5818,5.4365,6.1679,3.7941
1.131e+05,7.5,5.806,7.5,4.117,5.5835,5.4368,6.1691,3.7944
1.132e+05,7.5,5.806,7.5,4.117,5.5852,5.4371,6.1703,3.7947
1.133e+05,7.5,5.806,7.5,4.117,5.5869,5.4374,6.1714,3.795
1.134e+05,7.5,5.806,7.5,4.117,5.5886,5.4378,6.1726,3.7953
1.135e+05,7.5,5.806,7.5,4.117,5.5903,5.4381,6.1738,3.7955
1.136e+05,7.5,5.806,7.5,4.117,5.5919,5.4384,6.1749,3.7958
1.137e+05,7.5,5.806,7.5,4.117,5.5936,5.4387,6.1761,3.7961
1.138e+05,7.5,5.806,7.5,4.117,5.5953,5.4391,6.1773,3.7964
1.139e+05,7.5,5.806,7.5,4.117,5.597,5.4394,6.1784,3.7967
1.14e+05,6.813,6.105,7.5,4.417,5.5986,5.4397,6.1796,3.797
1.141e+05,6.813,6.105,7.5,4.417,5.5997,5.4403,6.1807,3.7975
1.142e+05,6.813,6.105,7.5,4.417,5.6008,5.4409,6.1819,3.798
1.143e+05,6.813,6.105,7.5,4.417,5.6018,5.4414,6.183,3.7986
1.144e+05,6.813,6.105,7.5,4.417,5.6029,5.442,6.1842,3.7991
1.145e+05,6.813,6.105,7.5,4.417,5.6039,5.4426,6.1853,3.7997
1.146e+05,6.813,6.105,7.5,4.417,5.605,5.4432,6.1865,3.8002
1.147e+05,6.813,6.105,7.5,4.417,5.606,5.4438,6.1876,3.8007
1.148e+05,6.813,6.105,7.5,4.417,5.6071,5.4443,6.1888,3.8013
1.149e+05,6.813,6.105,7.5,4.417,5.6081,5.4449,6.1899,3.8018
1.15e+05,6.113,6.404,7.5,4.717,5.6092,5.4455,6.1911,3.8023
1.151e+05,6.113,6.404,7.5,4.717,5.6096,5.4463,6.1922,3.8031
1.152e+05,6.113,6.404,7.5,4.717,5.6101,5.4472,6.1933,3.8039
1.153e+05,6.113,6.404,7.5,4.717,5.6105,5.448,6.1945,3.8047
1.154e+05,6.113,6.404,7.5,4.717,5.6109,5.4488,6.1956,3.8055
1.155e+05,6.113,6.404,7.5,4.717,5.6114,5.4496,6.1967,3.8063
1.156e+05,6.113,6.404,7.5,4.717,5.6118,5.4505,6.1979,3.8071
1.157e+05,6.113,6.404,7.5,4.717,5.6122,5.4513,6.199,3.8079
1.158e+05,6.113,6.404,7.5,4.717,5.6127,5.4521,6.2001,3.8087
1.159e+05,6.113,6.404,7.5,4.717,5.6131,5.4529,6.2012,3.8094
1.16e+05,6.407,6.704,6.806,5.017,5.6135,5.4538,6.2023,3.8102
1.161e+05,6.407,6.704,6.806,5.017,5.6142,5.4548,6.2029,3.8113
1.162e+05,6.407,6.704,6.806,5.017,5.6149,5.4559,6.2034,3.8123
1.163e+05,6.407,6.704,6.806,5.017,5.6156,5.457,6.2039,3.8133
1.164e+05,6.407,6.704,6.806,5.017,5.6163,5.458,6.2044,3.8144
1.165e+05,6.407,6.704,6.806,5.017,5.6169,5.4591,6.2049,3.8154
1.166e+05,6.407,6.704,6.806,5.017,5.6176,5.4602,6.2054,3.8164
1.167e+05,6.407,6.704,6.806,5.017,5.6183,5.4613,6.206,3.8175
1.168e+05,6.407,6.704,6.806,5.017,5.619,5.4623,6.2065,3.8185
1.169e+05,6.407,6.704,6.806,5.017,5.6196,5.4634,6.207,3.8195
1.17e+05,6.707,7.002,7.103,4.361,5.6203,5.4644,6.2075,3.8205
1.171e+05,6.707,7.002,7.103,4.361,5.6212,5.4658,6.2083,3.821
1.172e+05,6.707,7.002,7.103,4.361,5.6222,5.4671,6.209,3.8215
1.173e+05,6.707,7.002,7.103,4.361,5.6231,5.4684,6.2098,3.8219
1.174e+05,6.707,7.002,7.103,4.361,5.624,5.4697,6.2106,3.8224
1.175e+05,6.707,7.002,7.103,4.361,5.6249,5.471,6.2113,3.8228
1.176e+05,6.707,7.002,7.103,4.361,5.6259,5.4723,6.2121,3.8233
1.177e+05,6.707,7.002,7.103,4.361,5.6268,5.4736,6.2128,3.8238
1.178e+05,6.707,7.002,7.103,4.361,5.6277,5.4749,6.2136,3.8242
1.179e+05,6.707,7.002,7.103,4.361,5.6286,5.4762,6.2143,3.8247
1.18e+05,7.007,7.302,7.403,3.661,5.6295,5.4775,6.2151,3.8251
1.181e+05,7.007,7.302,7.403,3.661,5.6307,5.479,6.2161,3.825
1.182e+05,7.007,7.302,7.403,3.661,5.6319,5.4806,6.2171,3.8248
1.183e+05,7.007,7.302,7.403,3.661,5.633,5.4821,6.2181,3.8247
1.184e+05,7.007,7.302,7.403,3.661,5.6342,5.4836,6.2191,3.8246
1.185e+05,7.007,7.302,7.403,3.661,5.6353,5.4852,6.2201,3.8244
1.186e+05,7.007,7.302,7.403,3.661,5.6365,5.4867,6.2211,3.8243
1.187e+05,7.007,7.302,7.403,3.661,5.6377,5.4882,6.2221,3.8241
1.188e+05,7.007,7.302,7.403,3.661,5.6388,5.4898,6.2231,3.824
1.189e+05,7.007,7.302,7.403,3.661,5.64,5.4913,6.2241,3.8239
1.19e+05,7.307,7.5,7.5,2.964,5.6411,5.4928,6.2251,3.8237
1.191e+05,7.307,7.5,7.5,2.964,5.6425,5.4945,6.2261,3.823
1.192e+05,7.307,7.5,7.5,2.964,5.6439,5.4962,6.2272,3.8223
1.193e+05,7.307,7.5,7.5,2.964,5.6453,5.4979,6.2283,3.8216
1.194e+05,7.307,7.5,7.5,2.964,5.6467,5.4995,6.2293,3.8209
1.195e+05,7.307,7.5,7.5,2.964,5.6481,5.5012,6.2304,3.8201
1.196e+05,7.307,7.5,7.5,2.964,5.6495,5.5029,6.2315,3.8194
1.197e+05,7.307,7.5,7.5,2.964,5.6508,5.5045,6.2325,3.8187
1.198e+05,7.307,7.5,7.5,2.964,5.6522,5.5062,6.2336,3.818
1.199e+05,7.307,7.5,7.5,2.964,5.6536,5.5079,6.2346,3.8173
1.2e+05,7.5,6.809,7.5,3.264,5.655,5.5095,6.2357,3.8166
1.201e+05,7.5,6.809,7.5,3.264,5.6565,5.5106,6.2368,3.8161
1.202e+05,7.5,6.809,7.5,3.264,5.6581,5.5117,6.2378,3.8157
1.203e+05,7.5,6.809,7.5,3.264,5.6596,5.5128,6.2389,3.8152
1.204e+05,7.5,6.809,7.5,3.264,5.6611,5.5138,6.2399,3.8147
1.205e+05,7.5,6.809,7.5,3.264,5.6626,5.5149,6.2409,3.8143
1.206e+05,7.5,6.809,7.5,3.264,5.6642,5.516,6.242,3.8138
1.207e+05,7.5,6.809,7.5,3.264,5.6657,5.5171,6.243,3.8134
1.208e+05,7.5,6.809,7.5,3.264,5.6672,5.5181,6.2441,3.8129
1.209e+05,7.5,6.809,7.5,3.264,5.6687,5.5192,6.2451,3.8125
1.21e+05,7.5,6.109,7.5,3.564,5.6702,5.5203,6.2462,3.812
1.211e+05,7.5,6.109,7.5,3.564,5.6717,5.5207,6.2472,3.8118
1.212e+05,7.5,6.109,7.5,3.564,5.6733,5.5212,6.2482,3.8116
1.213e+05,7.5,6.109,7.5,3.564,5.6748,5.5217,6.2493,3.8114
1.214e+05,7.5,6.109,7.5,3.564,5.6763,5.5222,6.2503,3.8112
1.215e+05,7.5,6.109,7.5,3.564,5.6778,5.5227,6.2513,3.811
1.216e+05,7.5,6.109,7.5,3.564,5.6793,5.5232,6.2523,3.8108
1.217e+05,7.5,6.109,7.5,3.564,5.6808,5.5236,6.2534,3.8106
1.218e+05,7.5,6.109,7.5,3.564,5.6823,5.5241,6.2544,3.8104
1.219e+05,7.5,6.109,7.5,3.564,5.6837,5.5246,6.2554,3.8102
1.22e+05,7.5,5.478,7.5,3.864,5.6852,5.5251,6.2564,3.81
1.221e+05,7.5,5.478,7.5,3.864,5.6867,5.525,6.2574,3.81
1.222e+05,7.5,5.478,7.5,3.864,5.6882,5.525,6.2585,3.8101
1.223e+05,7.5,5.478,7.5,3.864,5.6897,5.525,6.2595,3.8101
1.224e+05,7.5,5.478,7.5,3.864,5.6912,5.5249,6.2605,3.8102
1.225e+05,7.5,5.478,7.5,3.864,5.6926,5.5249,6.2615,3.8102
1.226e+05,7.5,5.478,7.5,3.864,5.6941,5.5249,6.2625,3.8102
1.227e+05,7.5,5.478,7.5,3.864,5.6956,5.5248,6.2635,3.8103
1.228e+05,7.5,5.478,7.5,3.864,5.6971,5.5248,6.2645,3.8103
1.229e+05,7.5,5.478,7.5,3.864,5.6985,5.5247,6.2655,3.8104
1.23e+05,6.811,5.777,7.5,4.164,5.7,5.5247,6.2665,3.8104
1.231e+05,6.811,5.777,7.5,4.164,5.7009,5.5249,6.2675,3.8107
1.232e+05,6.811,5.777,7.5,4.164,5.7018,5.5251,6.2685,3.811
1.233e+05,6.811,5.777,7.5,4.164,5.7027,5.5253,6.2695,3.8113
1.234e+05,6.811,5.777,7.5,4.164,5.7036,5.5255,6.2705,3.8116
1.235e+05,6.811,5.777,7.5,4.164,5.7045,5.5257,6.2715,3.8118
1.236e+05,6.811,5.777,7.5,4.164,5.7054,5.5259,6.2725,3.8121
1.237e+05,6.811,5.777,7.5,4.164,5.7063,5.5261,6.2735,3.8124
1.238e+05,6.811,5.777,7.5,4.164,5.7072,5.5263,6.2745,3.8127
1.239e+05,6.811,5.777,7.5,4.164,5.7081,5.5265,6.2755,3.813
1.24e+05,6.111,6.077,7.5,4.464,5.7089,5.5267,6.2765,3.8133
1.241e+05,6.111,6.077,7.5,4.464,5.7093,5.5272,6.2775,3.8138
1.242e+05,6.111,6.077,7.5,4.464,5.7096,5.5276,6.2785,3.8143
1.243e+05,6.111,6.077,7.5,4.464,5.7099,5.5281,6.2794,3.8148
1.244e+05,6.111,6.077,7.5,4.464,5.7102,5.5285,6.2804,3.8154
1.245e+05,6.111,6.077,7.5,4.464,5.7106,5.5289,6.2814,3.8159
1.246e+05,6.111,6.077,7.5,4.464,5.7109,5.5294,6.2824,3.8164
1.247e+05,6.111,6.077,7.5,4.464,5.7112,5.5298,6.2834,3.8169
1.248e+05,6.111,6.077,7.5,4.464,5.7115,5.5303,6.2843,3.8174
1.249e+05,6.111,6.077,7.5,4.464,5.7118,5.5307,6.2853,3.818
1.25e+05,6.409,6.377,6.806,4.764,5.7122,5.5311,6.2863,3.8185
1.251e+05,6.409,6.377,6.806,4.764,5.7127,5.5318,6.2867,3.8192
1.252e+05,6.409,6.377,6.806,4.764,5.7133,5.5325,6.2871,3.82
1.253e+05,6.409,6.377,6.806,4.764,5.7138,5.5332,6.2875,3.8207
1.254e+05,6.409,6.377,6.806,4.764,5.7144,5.5338,6.2879,3.8215
1.255e+05,6.409,6.377,6.806,4.764,5.7149,5.5345,6.2883,3.8222
1.256e+05,6.409,6.377,6.806,4.764,5.7155,5.5352,6.2888,3.823
1.257e+05,6.409,6.377,6.806,4.764,5.716,5.5359,6.2892,3.8237
1.258e+05,6.409,6.377,6.806,4.764,5.7166,5.5365,6.2896,3.8245
1.259e+05,6.409,6.377,6.806,4.764,5.7171,5.5372,6.29,3.8252
1.26e+05,5.719,6.676,7.1,5.064,5.7177,5.5379,6.2904,3.826
1.261e+05,5.719,6.676,7.1,5.064,5.7177,5.5388,6.291,3.827
1.262e+05,5.719,6.676,7.1,5.064,5.7177,5.5397,6.2917,3.8279
1.263e+05,5.719,6.676,7.1,5.064,5.7177,5.5406,6.2923,3.8289
1.264e+05,5.719,6.676,7.1,5.064,5.7177,5.5415,6.293,3.8299
1.265e+05,5.719,6.676,7.1,5.064,5.7177,5.5424,6.2936,3.8309
1.266e+05,5.719,6.676,7.1,5.064,5.7177,5.5433,6.2942,3.8319
1.267e+05,5.719,6.676,7.1,5.064,5.7177,5.5441,6.2949,3.8328
1.268e+05,5.719,6.676,7.1,5.064,5.7177,5.545,6.2955,3.8338
1.269e+05,5.719,6.676,7.1,5.064,5.7177,5.5459,6.2961,3.8348
1.27e+05,6.018,6.976,7.394,4.501,5.7177,5.5468,6.2968,3.8357
1.271e+05,6.018,6.976,7.394,4.501,5.7179,5.5479,6.2976,3.8363
1.272e+05,6.018,6.976,7.394,4.501,5.7182,5.5491,6.2985,3.8368
1.273e+05,6.018,6.976,7.394,4.501,5.7184,5.5502,6.2994,3.8373
1.274e+05,6.018,6.976,7.394,4.501,5.7186,5.5513,6.3002,3.8378
1.275e+05,6.018,6.976,7.394,4.501,5.7189,5.5524,6.3011,3.8383
1.276e+05,6.018,6.976,7.394,4.501,5.7191,5.5535,6.3019,3.8389
1.277e+05,6.018,6.976,7.394,4.501,5.7193,5.5547,6.3028,3.8394
1.278e+05,6.018,6.976,7.394,4.501,5.7196,5.5558,6.3036,3.8399
1.279e+05,6.018,6.976,7.394,4.501,5.7198,5.5569,6.3045,3.8404
1.28e+05,6.318,7.276,7.5,3.801,5.72,5.558,6.3053,3.8409
1.281e+05,6.318,7.276,7.5,3.801,5.7205,5.5593,6.3063,3.8409
1.282e+05,6.318,7.276,7.5,3.801,5.721,5.5607,6.3072,3.8409
1.283e+05,6.318,7.276,7.5,3.801,5.7214,5.562,6.3081,3.8408
1.284e+05,6.318,7.276,7.5,3.801,5.7219,5.5633,6.3091,3.8408
1.285e+05,6.318,7.276,7.5,3.801,5.7224,5.5647,6.31,3.8408
1.286e+05,6.318,7.276,7.5,3.801,5.7228,5.566,6.3109,3.8407
1.287e+05,6.318,7.276,7.5,3.801,5.7233,5.5673,6.3118,3.8407
1.288e+05,6.318,7.276,7.5,3.801,5.7238,5.5687,6.3128,3.8407
1.289e+05,6.318,7.276,7.5,3.801,5.7242,5.57,6.3137,3.8406
1.29e+05,6.618,7.5,7.5,3.102,5.7247,5.5713,6.3146,3.8406
1.291e+05,6.618,7.5,7.5,3.102,5.7254,5.5728,6.3155,3.84
1.292e+05,6.618,7.5,7.5,3.102,5.7261,5.5743,6.3164,3.8395
1.293e+05,6.618,7.5,7.5,3.102,5.7268,5.5758,6.3174,3.8389
1.294e+05,6.618,7.5,7.5,3.102,5.7274,5.5773,6.3183,3.8383
1.295e+05,6.618,7.5,7.5,3.102,5.7281,5.5788,6.3192,3.8378
1.296e+05,6.618,7.5,7.5,3.102,5.7288,5.5802,6.3201,3.8372
1.297e+05,6.618,7.5,7.5,3.102,5.7295,5.5817,6.321,3.8366
1.298e+05,6.618,7.5,7.5,3.102,5.7302,5.5832,6.3219,3.8361
1.299e+05,6.618,7.5,7.5,3.102,5.7309,5.5847,6.3228,3.8355
1.3e+05,6.918,6.809,7.5,3.397,5.7316,5.5861,6.3237,3.8349
1.301e+05,6.918,6.809,7.5,3.397,5.7325,5.5871,6.3246,3.8346
1.302e+05,6.918,6.809,7.5,3.397,5.7334,5.588,6.3255,3.8343
1.303e+05,6.918,6.809,7.5,3.397,5.7343,5.589,6.3264,3.8339
1.304e+05,6.918,6.809,7.5,3.397,5.7352,5.5899,6.3273,3.8336
1.305e+05,6.918,6.809,7.5,3.397,5.7361,5.5908,6.3282,3.8332
1.306e+05,6.918,6.809,7.5,3.397,5.737,5.5918,6.3291,3.8329
1.307e+05,6.918,6.809,7.5,3.397,5.7379,5.5927,6.33,3.8326
1.308e+05,6.918,6.809,7.5,3.397,5.7388,5.5936,6.3309,3.8322
1.309e+05,6.918,6.809,7.5,3.397,5.7397,5.5945,6.3318,3.8319
1.31e+05,7.218,6.109,7.5,3.697,5.7406,5.5955,6.3327,3.8316
1.311e+05,7.218,6.109,7.5,3.697,5.7417,5.5959,6.3336,3.8315
1.312e+05,7.218,6.109,7.5,3.697,5.7429,5.5963,6.3345,3.8314
1.313e+05,7.218,6.109,7.5,3.697,5.744,5.5966,6.3354,3.8313
1.314e+05,7.218,6.109,7.5,3.697,5.7451,5.597,6.3363,3.8312
1.315e+05,7.218,6.109,7.5,3.697,5.7462,5.5974,6.3371,3.8311
1.316e+05,7.218,6.109,7.5,3.697,5.7474,5.5978,6.338,3.831
1.317e+05,7.218,6.109,7.5,3.697,5.7485,5.5982,6.3389,3.8309
1.318e+05,7.218,6.109,7.5,3.697,5.7496,5.5986,6.3398,3.8308
1.319e+05,7.218,6.109,7.5,3.697,5.7507,5.599,6.3407,3.8307
1.32e+05,7.5,5.567,7.5,3.997,5.7518,5.5994,6.3415,3.8306
1.321e+05,7.5,5.567,7.5,3.997,5.7531,5.5993,6.3424,3.8307
1.322e+05,7.5,5.567,7.5,3.997,5.7545,5.5993,6.3433,3.8308
1.323e+05,7.5,5.567,7.5,3.997,5.7558,5.5993,6.3442,3.8309
1.324e+05,7.5,5.567,7.5,3.997,5.7571,5.5993,6.345,3.8311
1.325e+05,7.5,5.567,7.5,3.997,5.7584,5.5992,6.3459,3.8312
1.326e+05,7.5,5.567,7.5,3.997,5.7597,5.5992,6.3468,3.8313
1.327e+05,7.5,5.567,7.5,3.997,5.761,5.5992,6.3477,3.8314
1.328e+05,7.5,5.567,7.5,3.997,5.7623,5.5992,6.3485,3.8316
1.329e+05,7.5,5.567,7.5,3.997,5.7636,5.5991,6.3494,3.8317
1.33e+05,6.811,5.866,7.5,4.297,5.7649,5.5991,6.3503,3.8318
1.331e+05,6.811,5.866,7.5,4.297,5.7657,5.5993,6.3511,3.8322
1.332e+05,6.811,5.866,7.5,4.297,5.7665,5.5995,6.352,3.8325
1.333e+05,6.811,5.866,7.5,4.297,5.7673,5.5997,6.3528,3.8329
1.334e+05,6.811,5.866,7.5,4.297,5.7681,5.5999,6.3537,3.8332
1.335e+05,6.811,5.866,7.5,4.297,5.7689,5.6001,6.3546,3.8336
1.336e+05,6.811,5.866,7.5,4.297,5.7696,5.6003,6.3554,3.8339
1.337e+05,6.811,5.866,7.5,4.297,5.7704,5.6005,6.3563,3.8343
1.338e+05,6.811,5.866,7.5,4.297,5.7712,5.6007,6.3571,3.8346
1.339e+05,6.811,5.866,7.5,4.297,5.772,5.6009,6.358,3.8349
1.34e+05,6.111,6.166,7.5,4.597,5.7727,5.6011,6.3588,3.8353
1.341e+05,6.111,6.166,7.5,4.597,5.773,5.6015,6.3597,3.8359
1.342e+05,6.111,6.166,7.5,4.597,5.7733,5.602,6.3605,3.8364
1.343e+05,6.111,6.166,7.5,4.597,5.7735,5.6024,6.3614,3.837
1.344e+05,6.111,6.166,7.5,4.597,5.7738,5.6028,6.3622,3.8376
1.345e+05,6.111,6.166,7.5,4.597,5.774,5.6032,6.3631,3.8381
1.346e+05,6.111,6.166,7.5,4.597,5.7743,5.6036,6.3639,3.8387
1.347e+05,6.111,6.166,7.5,4.597,5.7745,5.604,6.3648,3.8393
1.348e+05,6.111,6.166,7.5,4.597,5.7748,5.6045,6.3656,3.8398
1.349e+05,6.111,6.166,7.5,4.597,5.775,5.6049,6.3665,3.8404
1.35e+05,6.41,6.466,6.805,4.897,5.7753,5.6053,6.3673,3.8409
1.351e+05,6.41,6.466,6.805,4.897,5.7757,5.6059,6.3676,3.8417
1.352e+05,6.41,6.466,6.805,4.897,5.7762,5.6066,6.3679,3.8425
1.353e+05,6.41,6.466,6.805,4.897,5.7767,5.6072,6.3683,3.8433
1.354e+05,6.41,6.466,6.805,4.897,5.7771,5.6078,6.3686,3.8441
1.355e+05,6.41,6.466,6.805,4.897,5.7776,5.6085,6.3689,3.8448
1.356e+05,6.41,6.466,6.805,4.897,5.7781,5.6091,6.3692,3.8456
1.357e+05,6.41,6.466,6.805,4.897,5.7785,5.6097,6.3695,3.8464
1.358e+05,6.41,6.466,6.805,4.897,5.779,5.6104,6.3699,3.8472
1.359e+05,6.41,6.466,6.805,4.897,5.7795,5.611,6.3702,3.8479
1.36e+05,6.71,6.766,6.661,5.197,5.7799,5.6116,6.3705,3.8487
1.361e+05,6.71,6.766,6.661,5.197,5.7806,5.6125,6.3707,3.8497
1.362e+05,6.71,6.766,6.661,5.197,5.7813,5.6133,6.3709,3.8507
1.363e+05,6.71,6.766,6.661,5.197,5.782,5.6142,6.3711,3.8517
1.364e+05,6.71,6.766,6.661,5.197,5.7827,5.615,6.3714,3.8527
1.365e+05,6.71,6.766,6.661,5.197,5.7833,5.6159,6.3716,3.8536
1.366e+05,6.71,6.766,6.661,5.197,5.784,5.6167,6.3718,3.8546
1.367e+05,6.71,6.766,6.661,5.197,5.7847,5.6175,6.372,3.8556
1.368e+05,6.71,6.766,6.661,5.197,5.7854,5.6184,6.3722,3.8566
1.369e+05,6.71,6.766,6.661,5.197,5.786,5.6192,6.3724,3.8576
1.37e+05,7.01,7.066,6.961,4.506,5.7867,5.6201,6.3726,3.8585
1.371e+05,7.01,7.066,6.961,4.506,5.7876,5.6211,6.3731,3.859
1.372e+05,7.01,7.066,6.961,4.506,5.7885,5.6222,6.3735,3.8595
1.373e+05,7.01,7.066,6.961,4.506,5.7894,5.6232,6.3739,3.86
1.374e+05,7.01,7.066,6.961,4.506,5.7903,5.6243,6.3743,3.8604
1.375e+05,7.01,7.066,6.961,4.506,5.7912,5.6253,6.3748,3.8609
1.376e+05,7.01,7.066,6.961,4.506,5.7921,5.6264,6.3752,3.8614
1.377e+05,7.01,7.066,6.961,4.506,5.7929,5.6274,6.3756,3.8618
1.378e+05,7.01,7.066,6.961,4.506,5.7938,5.6284,6.376,3.8623
1.379e+05,7.01,7.066,6.961,4.506,5.7947,5.6295,6.3765,3.8628
1.38e+05,7.31,7.366,7.261,3.806,5.7956,5.6305,6.3769,3.8632
1.381e+05,7.31,7.366,7.261,3.806,5.7967,5.6318,6.3775,3.8632
1.382e+05,7.31,7.366,7.261,3.806,5.7978,5.633,6.3782,3.8631
1.383e+05,7.31,7.366,7.261,3.806,5.7989,5.6343,6.3788,3.8631
1.384e+05,7.31,7.366,7.261,3.806,5.8,5.6356,6.3794,3.8631
1.385e+05,7.31,7.366,7.261,3.806,5.8011,5.6368,6.3801,3.863
1.386e+05,7.31,7.366,7.261,3.806,5.8021,5.638,6.3807,3.863
1.387e+05,7.31,7.366,7.261,3.806,5.8032,5.6393,6.3814,3.8629
1.388e+05,7.31,7.366,7.261,3.806,5.8043,5.6405,6.382,3.8629
1.389e+05,7.31,7.366,7.261,3.806,5.8054,5.6418,6.3826,3.8629
1.39e+05,7.5,7.5,7.5,3.106,5.8065,5.643,6.3833,3.8628
1.391e+05,7.5,7.5,7.5,3.106,5.8077,5.6444,6.3841,3.8623
1.392e+05,7.5,7.5,7.5,3.106,5.8089,5.6457,6.3849,3.8617
1.393e+05,7.5,7.5,7.5,3.106,5.8101,5.647,6.3857,3.8612
1.394e+05,7.5,7.5,7.5,3.106,5.8113,5.6483,6.3865,3.8606
1.395e+05,7.5,7.5,7.5,3.106,5.8125,5.6497,6.3873,3.8601
1.396e+05,7.5,7.5,7.5,3.106,5.8138,5.651,6.3881,3.8596
1.397e+05,7.5,7.5,7.5,3.106,5.815,5.6523,6.3888,3.859
1.398e+05,7.5,7.5,7.5,3.106,5.8162,5.6536,6.3896,3.8585
1.399e+05,7.5,7.5,7.5,3.106,5.8174,5.655,6.3904,3.8579
1.4e+05,7.5,6.805,7.5,3.405,5.8186,5.6563,6.3912,3.8574
1.401e+05,7.5,6.805,7.5,3.405,5.8198,5.6571,6.392,3.8571
1.402e+05,7.5,6.805,7.5,3.405,5.821,5.6579,6.3928,3.8568
1.403e+05,7.5,6.805,7.5,3.405,5.8222,5.6587,6.3936,3.8564
1.404e+05,7.5,6.805,7.5,3.405,5.8234,5.6596,6.3944,3.8561
1.405e+05,7.5,6.805,7.5,3.405,5.8246,5.6604,6.3952,3.8558
1.406e+05,7.5,6.805,7.5,3.405,5.8258,5.6612,6.396,3.8555
1.407e+05,7.5,6.805,7.5,3.405,5.8269,5.662,6.3967,3.8552
1.408e+05,7.5,6.805,7.5,3.405,5.8281,5.6628,6.3975,3.8548
1.409e+05,7.5,6.805,7.5,3.405,5.8293,5.6636,6.3983,3.8545
1.41e+05,7.5,6.105,7.5,3.705,5.8305,5.6644,6.3991,3.8542
1.411e+05,7.5,6.105,7.5,3.705,5.8317,5.6647,6.3999,3.8541
1.412e+05,7.5,6.105,7.5,3.705,5.8329,5.665,6.4007,3.854
1.413e+05,7.5,6.105,7.5,3.705,5.834,5.6654,6.4014,3.8539
1.414e+05,7.5,6.105,7.5,3.705,5.8352,5.6657,6.4022,3.8538
1.415e+05,7.5,6.105,7.5,3.705,5.8364,5.666,6.403,3.8537
1.416e+05,7.5,6.105,7.5,3.705,5.8376,5.6663,6.4038,3.8536
1.417e+05,7.5,6.105,7.5,3.705,5.8387,5.6666,6.4045,3.8535
1.418e+05,7.5,6.105,7.5,3.705,5.8399,5.6669,6.4053,3.8534
1.419e+05,7.5,6.105,7.5,3.705,5.8411,5.6672,6.4061,3.8533
1.42e+05,7.5,5.496,7.5,4.005,5.8423,5.6675,6.4068,3.8532
1.421e+05,7.5,5.496,7.5,4.005,5.8434,5.6674,6.4076,3.8533
1.422e+05,7.5,5.496,7.5,4.005,5.8446,5.6673,6.4084,3.8534
1.423e+05,7.5,5.496,7.5,4.005,5.8458,5.6672,6.4092,3.8535
1.424e+05,7.5,5.496,7.5,4.005,5.8469,5.667,6.4099,3.8536
1.425e+05,7.5,5.496,7.5,4.005,5.8481,5.6669,6.4107,3.8537
1.426e+05,7.5,5.496,7.5,4.005,5.8492,5.6668,6.4114,3.8538
1.427e+05,7.5,5.496,7.5,4.005,5.8504,5.6667,6.4122,3.8539
1.428e+05,7.5,5.496,7.5,4.005,5.8515,5.6666,6.413,3.854
1.429e+05,7.5,5.496,7.5,4.005,5.8527,5.6664,6.4137,3.8541
1.43e+05,6.81,5.796,7.5,4.305,5.8538,5.6663,6.4145,3.8542
1.431e+05,6.81,5.796,7.5,4.305,5.8545,5.6664,6.4152,3.8545
1.432e+05,6.81,5.796,7.5,4.305,5.8552,5.6665,6.416,3.8548
1.433e+05,6.81,5.796,7.5,4.305,5.8558,5.6666,6.4168,3.8552
1.434e+05,6.81,5.796,7.5,4.305,5.8565,5.6667,6.4175,3.8555
1.435e+05,6.81,5.796,7.5,4.305,5.8572,5.6668,6.4183,3.8558
1.436e+05,6.81,5.796,7.5,4.305,5.8578,5.6669,6.419,3.8561
1.437e+05,6.81,5.796,7.5,4.305,5.8585,5.667,6.4198,3.8564
1.438e+05,6.81,5.796,7.5,4.305,5.8592,5.667,6.4205,3.8567
1.439e+05,6.81,5.796,7.5,4.305,5.8598,5.6671,6.4213,3.857
1.44e+05,6.11,6.096,7.5,4.605,5.8605,5.6672,6.422,3.8574
1.441e+05,6.11,6.096,7.5,4.605,5.8607,5.6675,6.4228,3.8579
1.442e+05,6.11,6.096,7.5,4.605,5.8608,5.6678,6.4235,3.8584
1.443e+05,6.11,6.096,7.5,4.605,5.861,5.6681,6.4243,3.8589
1.444e+05,6.11,6.096,7.5,4.605,5.8612,5.6684,6.425,3.8594
1.445e+05,6.11,6.096,7.5,4.605,5.8613,5.6687,6.4258,3.8599
1.446e+05,6.11,6.096,7.5,4.605,5.8615,5.669,6.4265,3.8605
1.447e+05,6.11,6.096,7.5,4.605,5.8617,5.6693,6.4272,3.861
1.448e+05,6.11,6.096,7.5,4.605,5.8619,5.6696,6.428,3.8615
1.449e+05,6.11,6.096,7.5,4.605,5.862,5.6699,6.4287,3.862
1.45e+05,6.408,6.396,6.806,4.905,5.8622,5.6702,6.4295,3.8625
1.451e+05,6.408,6.396,6.806,4.905,5.8626,5.6707,6.4297,3.8632
1.452e+05,6.408,6.396,6.806,4.905,5.863,5.6712,6.43,3.8639
1.453e+05,6.408,6.396,6.806,4.905,5.8633,5.6717,6.4302,3.8647
1.454e+05,6.408,6.396,6.806,4.905,5.8637,5.6722,6.4305,3.8654
1.455e+05,6.408,6.396,6.806,4.905,5.8641,5.6727,6.4308,3.8661
1.456e+05,6.408,6.396,6.806,4.905,5.8645,5.6732,6.431,3.8668
1.457e+05,6.408,6.396,6.806,4.905,5.8648,5.6737,6.4313,3.8675
1.458e+05,6.408,6.396,6.806,4.905,5.8652,5.6742,6.4315,3.8682
1.459e+05,6.408,6.396,6.806,4.905,5.8656,5.6747,6.4318,3.8689
1.46e+05,5.72,6.696,7.103,5.205,5.8659,5.6752,6.432,3.8697
1.461e+05,5.72,6.696,7.103,5.205,5.8658,5.6759,6.4325,3.8706
1.462e+05,5.72,6.696,7.103,5.205,5.8657,5.6766,6.433,3.8715
1.463e+05,5.72,6.696,7.103,5.205,5.8656,5.6773,6.4334,3.8724
1.464e+05,5.72,6.696,7.103,5.205,5.8655,5.6779,6.4339,3.8733
1.465e+05,5.72,6.696,7.103,5.205,5.8654,5.6786,6.4343,3.8742
1.466e+05,5.72,6.696,7.103,5.205,5.8653,5.6793,6.4348,3.8751
1.467e+05,5.72,6.696,7.103,5.205,5.8652,5.68,6.4352,3.876
1.468e+05,5.72,6.696,7.103,5.205,5.8651,5.6807,6.4357,3.8769
1.469e+05,5.72,6.696,7.103,5.205,5.865,5.6814,6.4361,3.8778
1.47e+05,6.02,6.995,7.399,4.823,5.8649,5.6821,6.4366,3.8787
1.471e+05,6.02,6.995,7.399,4.823,5.8651,5.683,6.4373,3.8794
1.472e+05,6.02,6.995,7.399,4.823,5.8652,5.6839,6.4379,3.88
1.473e+05,6.02,6.995,7.399,4.823,5.8653,5.6848,6.4386,3.8807
1.474e+05,6.02,6.995,7.399,4.823,5.8654,5.6857,6.4392,3.8813
1.475e+05,6.02,6.995,7.399,4.823,5.8655,5.6866,6.4399,3.8819
1.476e+05,6.02,6.995,7.399,4.823,5.8656,5.6874,6.4405,3.8826
1.477e+05,6.02,6.995,7.399,4.823,5.8657,5.6883,6.4412,3.8832
1.478e+05,6.02,6.995,7.399,4.823,5.8658,5.6892,6.4418,3.8838
1.479e+05,6.02,6.995,7.399,4.823,5.8659,5.6901,6.4425,3.8845
1.48e+05,6.32,7.295,7.5,4.123,5.866,5.691,6.4431,3.8851
1.481e+05,6.32,7.295,7.5,4.123,5.8663,5.6921,6.4438,3.8853
1.482e+05,6.32,7.295,7.5,4.123,5.8666,5.6931,6.4445,3.8854
1.483e+05,6.32,7.295,7.5,4.123,5.8669,5.6942,6.4452,3.8856
1.484e+05,6.32,7.295,7.5,4.123,5.8672,5.6953,6.446,3.8858
1.485e+05,6.32,7.295,7.5,4.123,5.8675,5.6964,6.4467,3.8859
1.486e+05,6.32,7.295,7.5,4.123,5.8678,5.6975,6.4474,3.8861
1.487e+05,6.32,7.295,7.5,4.123,5.8681,5.6985,6.4481,3.8862
1.488e+05,6.32,7.295,7.5,4.123,5.8684,5.6996,6.4488,3.8864
1.489e+05,6.32,7.295,7.5,4.123,5.8687,5.7007,6.4495,3.8865
1.49e+05,6.62,7.5,7.5,3.423,5.869,5.7017,6.4502,3.8867
1.491e+05,6.62,7.5,7.5,3.423,5.8695,5.7029,6.4509,3.8864
1.492e+05,6.62,7.5,7.5,3.423,5.8701,5.7042,6.4516,3.8861
1.493e+05,6.62,7.5,7.5,3.423,5.8706,5.7054,6.4523,3.8858
1.494e+05,6.62,7.5,7.5,3.423,5.8711,5.7066,6.453,3.8855
1.495e+05,6.62,7.5,7.5,3.423,5.8716,5.7078,6.4537,3.8852
1.496e+05,6.62,7.5,7.5,3.423,5.8721,5.709,6.4544,3.8848
1.497e+05,6.62,7.5,7.5,3.423,5.8726,5.7102,6.4551,3.8845
1.498e+05,6.62,7.5,7.5,3.423,5.8731,5.7113,6.4558,3.8842
1.499e+05,6.62,7.5,7.5,3.423,5.8736,5.7125,6.4565,3.8839
1.5e+05,6.92,6.81,7.5,3.722,5.8741,5.7137,6.4572,3.8836
1.501e+05,6.92,6.81,7.5,3.722,5.8748,5.7145,6.4579,3.8835
1.502e+05,6.92,6.81,7.5,3.722,5.8754,5.7152,6.4586,3.8834
1.503e+05,6.92,6.81,7.5,3.722,5.8761,5.7159,6.4593,3.8833
1.504e+05,6.92,6.81,7.5,3.722,5.8768,5.7166,6.46,3.8832
1.505e+05,6.92,6.81,7.5,3.722,5.8775,5.7174,6.4607,3.8831
1.506e+05,6.92,6.81,7.5,3.722,5.8782,5.7181,6.4614,3.883
1.507e+05,6.92,6.81,7.5,3.722,5.8789,5.7188,6.462,3.8829
1.508e+05,6.92,6.81,7.5,3.722,5.8796,5.7195,6.4627,3.8828
1.509e+05,6.92,6.81,7.5,3.722,5.8803,5.7203,6.4634,3.8826
1.51e+05,7.22,6.11,7.5,4.022,5.881,5.721,6.4641,3.8825
1.511e+05,7.22,6.11,7.5,4.022,5.8819,5.7212,6.4648,3.8826
1.512e+05,7.22,6.11,7.5,4.022,5.8828,5.7215,6.4655,3.8827
1.513e+05,7.22,6.11,7.5,4.022,5.8836,5.7218,6.4662,3.8828
1.514e+05,7.22,6.11,7.5,4.022,5.8845,5.722,6.4668,3.8829
1.515e+05,7.22,6.11,7.5,4.022,5.8854,5.7223,6.4675,3.883
1.516e+05,7.22,6.11,7.5,4.022,5.8863,5.7225,6.4682,3.8831
1.517e+05,7.22,6.11,7.5,4.022,5.8872,5.7228,6.4689,3.8832
1.518e+05,7.22,6.11,7.5,4.022,5.888,5.723,6.4696,3.8833
1.519e+05,7.22,6.11,7.5,4.022,5.8889,5.7233,6.4702,3.8834
1.52e+05,7.5,5.789,7.5,4.322,5.8898,5.7235,6.4709,3.8835
1.521e+05,7.5,5.789,7.5,4.322,5.8909,5.7236,6.4716,3.8838
1.522e+05,7.5,5.789,7.5,4.322,5.8919,5.7236,6.4723,3.884
1.523e+05,7.5,5.789,7.5,4.322,5.893,5.7237,6.4729,3.8843
1.524e+05,7.5,5.789,7.5,4.322,5.894,5.7237,6.4736,3.8846
1.525e+05,7.5,5.789,7.5,4.322,5.8951,5.7238,6.4743,3.8849
1.526e+05,7.5,5.789,7.5,4.322,5.8961,5.7238,6.475,3.8852
1.527e+05,7.5,5.789,7.5,4.322,5.8972,5.7238,6.4756,3.8855
1.528e+05,7.5,5.789,7.5,4.322,5.8982,5.7239,6.4763,3.8858
1.529e+05,7.5,5.789,7.5,4.322,5.8993,5.7239,6.477,3.886
1.53e+05,7.5,6.088,7.5,3.633,5.9003,5.724,6.4776,3.8863
1.531e+05,7.5,6.088,7.5,3.633,5.9014,5.7242,6.4783,3.8862
1.532e+05,7.5,6.088,7.5,3.633,5.9024,5.7244,6.479,3.886
1.533e+05,7.5,6.088,7.5,3.633,5.9034,5.7247,6.4796,3.8858
1.534e+05,7.5,6.088,7.5,3.633,5.9045,5.7249,6.4803,3.8857
1.535e+05,7.5,6.088,7.5,3.633,5.9055,5.7252,6.481,3.8855
1.536e+05,7.5,6.088,7.5,3.633,5.9066,5.7254,6.4816,3.8853
1.537e+05,7.5,6.088,7.5,3.633,5.9076,5.7256,6.4823,3.8852
1.538e+05,7.5,6.088,7.5,3.633,5.9086,5.7259,6.483,3.885
1.539e+05,7.5,6.088,7.5,3.633,5.9097,5.7261,6.4836,3.8848
1.54e+05,6.81,6.388,7.5,3.932,5.9107,5.7263,6.4843,3.8847
1.541e+05,6.81,6.388,7.5,3.932,5.9113,5.7268,6.4849,3.8847
1.542e+05,6.81,6.388,7.5,3.932,5.9119,5.7272,6.4856,3.8847
1.543e+05,6.81,6.388,7.5,3.932,5.9124,5.7276,6.4863,3.8848
1.544e+05,6.81,6.388,7.5,3.932,5.913,5.728,6.4869,3.8848
1.545e+05,6.81,6.388,7.5,3.932,5.9136,5.7285,6.4876,3.8848
1.546e+05,6.81,6.388,7.5,3.932,5.9142,5.7289,6.4882,3.8849
1.547e+05,6.81,6.388,7.5,3.932,5.9148,5.7293,6.4889,3.8849
1.548e+05,6.81,6.388,7.5,3.932,5.9153,5.7298,6.4895,3.8849
1.549e+05,6.81,6.388,7.5,3.932,5.9159,5.7302,6.4902,3.885
1.55e+05,6.11,6.688,7.5,4.232,5.9165,5.7306,6.4908,3.885
1.551e+05,6.11,6.688,7.5,4.232,5.9166,5.7312,6.4915,3.8852
1.552e+05,6.11,6.688,7.5,4.232,5.9167,5.7318,6.4921,3.8854
1.553e+05,6.11,6.688,7.5,4.232,5.9169,5.7325,6.4928,3.8857
1.554e+05,6.11,6.688,7.5,4.232,5.917,5.7331,6.4934,3.8859
1.555e+05,6.11,6.688,7.5,4.232,5.9171,5.7337,6.4941,3.8861
1.556e+05,6.11,6.688,7.5,4.232,5.9172,5.7343,6.4947,3.8863
1.557e+05,6.11,6.688,7.5,4.232,5.9174,5.7349,6.4954,3.8865
1.558e+05,6.11,6.688,7.5,4.232,5.9175,5.7355,6.496,3.8868
1.559e+05,6.11,6.688,7.5,4.232,5.9176,5.7361,6.4967,3.887
1.56e+05,6.409,6.01,7.5,4.532,5.9177,5.7367,6.4973,3.8872
1.561e+05,6.409,6.01,7.5,4.532,5.9181,5.7369,6.498,3.8876
1.562e+05,6.409,6.01,7.5,4.532,5.9184,5.7371,6.4986,3.888
1.563e+05,6.409,6.01,7.5,4.532,5.9187,5.7373,6.4992,3.8885
1.564e+05,6.409,6.01,7.5,4.532,5.919,5.7374,6.4999,3.8889
1.565e+05,6.409,6.01,7.5,4.532,5.9193,5.7376,6.5005,3.8893
1.566e+05,6.409,6.01,7.5,4.532,5.9196,5.7378,6.5011,3.8897
1.567e+05,6.409,6.01,7.5,4.532,5.9199,5.738,6.5018,3.8901
1.568e+05,6.409,6.01,7.5,4.532,5.9202,5.7381,6.5024,3.8905
1.569e+05,6.409,6.01,7.5,4.532,5.9206,5.7383,6.5031,3.8909
1.57e+05,6.709,6.31,7.5,3.843,5.9209,5.7385,6.5037,3.8913
1.571e+05,6.709,6.31,7.5,3.843,5.9214,5.7388,6.5043,3.8913
1.572e+05,6.709,6.31,7.5,3.843,5.9219,5.7392,6.505,3.8913
1.573e+05,6.709,6.31,7.5,3.843,5.9224,5.7396,6.5056,3.8912
1.574e+05,6.709,6.31,7.5,3.843,5.9229,5.7399,6.5062,3.8912
1.575e+05,6.709,6.31,7.5,3.843,5.9234,5.7403,6.5069,3.8912
1.576e+05,6.709,6.31,7.5,3.843,5.9239,5.7407,6.5075,3.8911
1.577e+05,6.709,6.31,7.5,3.843,5.9244,5.741,6.5081,3.8911
1.578e+05,6.709,6.31,7.5,3.843,5.9249,5.7414,6.5087,3.8911
1.579e+05,6.709,6.31,7.5,3.843,5.9254,5.7417,6.5094,3.891
1.58e+05,7.009,6.61,7.5,3.143,5.9259,5.7421,6.51,3.891
1.581e+05,7.009,6.61,7.5,3.143,5.9265,5.7426,6.5106,3.8905
1.582e+05,7.009,6.61,7.5,3.143,5.9272,5.7432,6.5113,3.8901
1.583e+05,7.009,6.61,7.5,3.143,5.9279,5.7437,6.5119,3.8896
1.584e+05,7.009,6.61,7.5,3.143,5.9286,5.7443,6.5125,3.8891
1.585e+05,7.009,6.61,7.5,3.143,5.9293,5.7448,6.5131,3.8886
1.586e+05,7.009,6.61,7.5,3.143,5.93,5.7454,6.5137,3.8882
1.587e+05,7.009,6.61,7.5,3.143,5.9306,5.7459,6.5144,3.8877
1.588e+05,7.009,6.61,7.5,3.143,5.9313,5.7465,6.515,3.8872
1.589e+05,7.009,6.61,7.5,3.143,5.932,5.747,6.5156,3.8868
1.59e+05,6.32,6.91,7.5,3.442,5.9327,5.7476,6.5162,3.8863
1.591e+05,6.32,6.91,7.5,3.442,5.9329,5.7483,6.5168,3.886
1.592e+05,6.32,6.91,7.5,3.442,5.9332,5.749,6.5175,3.8857
1.593e+05,6.32,6.91,7.5,3.442,5.9334,5.7497,6.5181,3.8855
1.594e+05,6.32,6.91,7.5,3.442,5.9336,5.7505,6.5187,3.8852
1.595e+05,6.32,6.91,7.5,3.442,5.9339,5.7512,6.5193,3.8849
1.596e+05,6.32,6.91,7.5,3.442,5.9341,5.7519,6.5199,3.8846
1.597e+05,6.32,6.91,7.5,3.442,5.9344,5.7527,6.5205,3.8844
1.598e+05,6.32,6.91,7.5,3.442,5.9346,5.7534,6.5212,3.8841
1.599e+05,6.32,6.91,7.5,3.442,5.9348,5.7541,6.5218,3.8838
1.6e+05,6.619,6.226,7.5,3.742,5.9351,5.7548,6.5224,3.8835
1.601e+05,6.619,6.226,7.5,3.742,5.9355,5.7551,6.523,3.8834
1.602e+05,6.619,6.226,7.5,3.742,5.9359,5.7554,6.5236,3.8834
1.603e+05,6.619,6.226,7.5,3.742,5.9364,5.7557,6.5242,3.8833
1.604e+05,6.619,6.226,7.5,3.742,5.9368,5.756,6.5248,3.8832
1.605e+05,6.619,6.226,7.5,3.742,5.9372,5.7563,6.5254,3.8831
1.606e+05,6.619,6.226,7.5,3.742,5.9376,5.7566,6.526,3.883
1.607e+05,6.619,6.226,7.5,3.742,5.9381,5.7569,6.5266,3.8829
1.608e+05,6.619,6.226,7.5,3.742,5.9385,5.7572,6.5272,3.8828
1.609e+05,6.619,6.226,7.5,3.742,5.9389,5.7575,6.5278,3.8827
1.61e+05,6.919,5.653,7.5,4.042,5.9393,5.7577,6.5284,3.8827
1.611e+05,6.919,5.653,7.5,4.042,5.9399,5.7577,6.5291,3.8828
1.612e+05,6.919,5.653,7.5,4.042,5.9406,5.7576,6.5297,3.8829
1.613e+05,6.919,5.653,7.5,4.042,5.9412,5.7575,6.5303,3.8829
1.614e+05,6.919,5.653,7.5,4.042,5.9418,5.7575,6.5309,3.883
1.615e+05,6.919,5.653,7.5,4.042,5.9424,5.7574,6.5315,3.8831
1.616e+05,6.919,5.653,7.5,4.042,5.943,5.7574,6.5321,3.8832
1.617e+05,6.919,5.653,7.5,4.042,5.9436,5.7573,6.5327,3.8833
1.618e+05,6.919,5.653,7.5,4.042,5.9442,5.7572,6.5333,3.8834
1.619e+05,6.919,5.653,7.5,4.042,5.9448,5.7572,6.5338,3.8835
1.62e+05,6.229,5.953,7.5,4.342,5.9454,5.7571,6.5344,3.8836
1.621e+05,6.229,5.953,7.5,4.342,5.9456,5.7572,6.535,3.8839
1.622e+05,6.229,5.953,7.5,4.342,5.9457,5.7573,6.5356,3.8842
1.623e+05,6.229,5.953,7.5,4.342,5.9459,5.7575,6.5362,3.8845
1.624e+05,6.229,5.953,7.5,4.342,5.9461,5.7576,6.5368,3.8848
1.625e+05,6.229,5.953,7.5,4.342,5.9463,5.7577,6.5374,3.885
1.626e+05,6.229,5.953,7.5,4.342,5.9464,5.7578,6.538,3.8853
1.627e+05,6.229,5.953,7.5,4.342,5.9466,5.7579,6.5386,3.8856
1.628e+05,6.229,5.953,7.5,4.342,5.9468,5.7581,6.5392,3.8859
1.629e+05,6.229,5.953,7.5,4.342,5.947,5.7582,6.5398,3.8862
1.63e+05,6.525,6.253,6.804,4.642,5.9471,5.7583,6.5404,3.8865
1.631e+05,6.525,6.253,6.804,4.642,5.9475,5.7586,6.5405,3.8869
1.632e+05,6.525,6.253,6.804,4.642,5.9478,5.7589,6.5407,3.8874
1.633e+05,6.525,6.253,6.804,4.642,5.9482,5.7592,6.5408,3.8878
1.634e+05,6.525,6.253,6.804,4.642,5.9485,5.7595,6.541,3.8883
1.635e+05,6.525,6.253,6.804,4.642,5.9489,5.7598,6.5412,3.8888
1.636e+05,6.525,6.253,6.804,4.642,5.9492,5.7601,6.5413,3.8892
1.637e+05,6.525,6.253,6.804,4.642,5.9496,5.7604,6.5415,3.8897
1.638e+05,6.525,6.253,6.804,4.642,5.9499,5.7607,6.5417,3.8901
1.639e+05,6.525,6.253,6.804,4.642,5.9503,5.761,6.5418,3.8906
1.64e+05,5.83,6.553,7.094,4.942,5.9506,5.7613,6.542,3.8911
1.641e+05,5.83,6.553,7.094,4.942,5.9506,5.7618,6.5423,3.8917
1.642e+05,5.83,6.553,7.094,4.942,5.9505,5.7623,6.5426,3.8923
1.643e+05,5.83,6.553,7.094,4.942,5.9504,5.7628,6.543,3.893
1.644e+05,5.83,6.553,7.094,4.942,5.9504,5.7632,6.5433,3.8936
1.645e+05,5.83,6.553,7.094,4.942,5.9503,5.7637,6.5437,3.8943
1.646e+05,5.83,6.553,7.094,4.942,5.9502,5.7642,6.544,3.8949
1.647e+05,5.83,6.553,7.094,4.942,5.9501,5.7647,6.5443,3.8955
1.648e+05,5.83,6.553,7.094,4.942,5.9501,5.7652,6.5447,3.8962
1.649e+05,5.83,6.553,7.094,4.942,5.95,5.7656,6.545,3.8968
1.65e+05,6.129,5.882,6.855,5.242,5.9499,5.7661,6.5453,3.8974
1.651e+05,6.129,5.882,6.855,5.242,5.95,5.7662,6.5455,3.8982
1.652e+05,6.129,5.882,6.855,5.242,5.9501,5.7663,6.5457,3.8991
1.653e+05,6.129,5.882,6.855,5.242,5.9502,5.7663,6.5459,3.8999
1.654e+05,6.129,5.882,6.855,5.242,5.9503,5.7664,6.5461,3.9007
1.655e+05,6.129,5.882,6.855,5.242,5.9505,5.7665,6.5463,3.9015
1.656e+05,6.129,5.882,6.855,5.242,5.9506,5.7665,6.5464,3.9023
1.657e+05,6.129,5.882,6.855,5.242,5.9507,5.7666,6.5466,3.9031
1.658e+05,6.129,5.882,6.855,5.242,5.9508,5.7667,6.5468,3.9039
1.659e+05,6.129,5.882,6.855,5.242,5.9509,5.7667,6.547,3.9047
1.66e+05,6.429,6.182,6.157,5.542,5.951,5.7668,6.5472,3.9055
1.661e+05,6.429,6.182,6.157,5.542,5.9513,5.7671,6.5469,3.9065
1.662e+05,6.429,6.182,6.157,5.542,5.9516,5.7673,6.5467,3.9075
1.663e+05,6.429,6.182,6.157,5.542,5.9519,5.7676,6.5465,3.9085
1.664e+05,6.429,6.182,6.157,5.542,5.9521,5.7678,6.5462,3.9095
1.665e+05,6.429,6.182,6.157,5.542,5.9524,5.7681,6.546,3.9104
1.666e+05,6.429,6.182,6.157,5.542,5.9527,5.7683,6.5458,3.9114
1.667e+05,6.429,6.182,6.157,5.542,5.953,5.7686,6.5455,3.9124
1.668e+05,6.429,6.182,6.157,5.542,5.9533,5.7688,6.5453,3.9134
1.669e+05,6.429,6.182,6.157,5.542,5.9536,5.7691,6.5451,3.9144
1.67e+05,5.733,6.482,6.455,5.842,5.9539,5.7693,6.5448,3.9153
1.671e+05,5.733,6.482,6.455,5.842,5.9537,5.7697,6.5448,3.9165
1.672e+05,5.733,6.482,6.455,5.842,5.9536,5.7702,6.5447,3.9176
1.673e+05,5.733,6.482,6.455,5.842,5.9535,5.7706,6.5447,3.9188
1.674e+05,5.733,6.482,6.455,5.842,5.9533,5.771,6.5446,3.9199
1.675e+05,5.733,6.482,6.455,5.842,5.9532,5.7714,6.5446,3.9211
1.676e+05,5.733,6.482,6.455,5.842,5.9531,5.7719,6.5445,3.9222
1.677e+05,5.733,6.482,6.455,5.842,5.9529,5.7723,6.5445,3.9234
1.678e+05,5.733,6.482,6.455,5.842,5.9528,5.7727,6.5444,3.9245
1.679e+05,5.733,6.482,6.455,5.842,5.9527,5.7731,6.5444,3.9257
1.68e+05,6.027,6.782,6.755,5.158,5.9525,5.7735,6.5443,3.9268
1.681e+05,6.027,6.782,6.755,5.158,5.9526,5.7741,6.5444,3.9275
1.682e+05,6.027,6.782,6.755,5.158,5.9526,5.7747,6.5446,3.9283
1.683e+05,6.027,6.782,6.755,5.158,5.9527,5.7753,6.5447,3.929
1.684e+05,6.027,6.782,6.755,5.158,5.9527,5.7759,6.5448,3.9297
1.685e+05,6.027,6.782,6.755,5.158,5.9528,5.7765,6.5449,3.9305
1.686e+05,6.027,6.782,6.755,5.158,5.9528,5.7771,6.5451,3.9312
1.687e+05,6.027,6.782,6.755,5.158,5.9529,5.7777,6.5452,3.9319
1.688e+05,6.027,6.782,6.755,5.158,5.9529,5.7783,6.5453,3.9326
1.689e+05,6.027,6.782,6.755,5.158,5.9529,5.7789,6.5454,3.9334
1.69e+05,6.327,7.082,7.055,4.458,5.953,5.7795,6.5456,3.9341
1.691e+05,6.327,7.082,7.055,4.458,5.9532,5.7803,6.5459,3.9344
1.692e+05,6.327,7.082,7.055,4.458,5.9534,5.7811,6.5462,3.9347
1.693e+05,6.327,7.082,7.055,4.458,5.9536,5.7818,6.5465,3.935
1.694e+05,6.327,7.082,7.055,4.458,5.9539,5.7826,6.5468,3.9353
1.695e+05,6.327,7.082,7.055,4.458,5.9541,5.7834,6.5471,3.9356
1.696e+05,6.327,7.082,7.055,4.458,5.9543,5.7841,6.5474,3.9359
1.697e+05,6.327,7.082,7.055,4.458,5.9545,5.7849,6.5477,3.9362
1.698e+05,6.327,7.082,7.055,4.458,5.9547,5.7857,6.548,3.9365
1.699e+05,6.327,7.082,7.055,4.458,5.955,5.7864,6.5483,3.9369
1.7e+05,6.627,7.382,7.355,3.758,5.9552,5.7872,6.5486,3.9372
1.701e+05,6.627,7.382,7.355,3.758,5.9556,5.7881,6.549,3.9371
1.702e+05,6.627,7.382,7.355,3.758,5.956,5.7891,6.5495,3.9369
1.703e+05,6.627,7.382,7.355,3.758,5.9564,5.79,6.55,3.9368
1.704e+05,6.627,7.382,7.355,3.758,5.9568,5.7909,6.5505,3.9367
1.705e+05,6.627,7.382,7.355,3.758,5.9572,5.7919,6.5509,3.9366
1.706e+05,6.627,7.382,7.355,3.758,5.9575,5.7928,6.5514,3.9365
1.707e+05,6.627,7.382,7.355,3.758,5.9579,5.7937,6.5519,3.9364
1.708e+05,6.627,7.382,7.355,3.758,5.9583,5.7946,6.5523,3.9363
1.709e+05,6.627,7.382,7.355,3.758,5.9587,5.7956,6.5528,3.9362
1.71e+05,6.927,7.5,7.5,3.068,5.9591,5.7965,6.5533,3.9361
1.711e+05,6.927,7.5,7.5,3.068,5.9597,5.7975,6.5538,3.9356
1.712e+05,6.927,7.5,7.5,3.068,5.9602,5.7985,6.5544,3.9351
1.713e+05,6.927,7.5,7.5,3.068,5.9608,5.7995,6.5549,3.9346
1.714e+05,6.927,7.5,7.5,3.068,5.9614,5.8005,6.5555,3.9341
1.715e+05,6.927,7.5,7.5,3.068,5.9619,5.8015,6.556,3.9336
1.716e+05,6.927,7.5,7.5,3.068,5.9625,5.8025,6.5566,3.9331
1.717e+05,6.927,7.5,7.5,3.068,5.9631,5.8035,6.5571,3.9326
1.718e+05,6.927,7.5,7.5,3.068,5.9636,5.8044,6.5577,3.9321
1.719e+05,6.927,7.5,7.5,3.068,5.9642,5.8054,6.5582,3.9316
1.72e+05,7.227,6.809,7.5,3.368,5.9647,5.8064,6.5588,3.9311
1.721e+05,7.227,6.809,7.5,3.368,5.9655,5.807,6.5593,3.9307
1.722e+05,7.227,6.809,7.5,3.368,5.9662,5.8076,6.5599,3.9304
1.723e+05,7.227,6.809,7.5,3.368,5.9669,5.8082,6.5604,3.9301
1.724e+05,7.227,6.809,7.5,3.368,5.9677,5.8087,6.561,3.9298
1.725e+05,7.227,6.809,7.5,3.368,5.9684,5.8093,6.5615,3.9294
1.726e+05,7.227,6.809,7.5,3.368,5.9691,5.8099,6.5621,3.9291
1.727e+05,7.227,6.809,7.5,3.368,5.9699,5.8105,6.5626,3.9288
1.728e+05,7.227,6.809,7.5,3.368,5.9706,5.811,6.5631,3.9285
1.729e+05,7.227,6.809,7.5,3.368,5.9713,5.8116,6.5637,3.9281
1.73e+05,7.5,6.109,7.5,3.668,5.972,5.8122,6.5642,3.9278
1.731e+05,7.5,6.109,7.5,3.668,5.9729,5.8124,6.5648,3.9277
1.732e+05,7.5,6.109,7.5,3.668,5.9738,5.8125,6.5653,3.9275
1.733e+05,7.5,6.109,7.5,3.668,5.9747,5.8127,6.5658,3.9274
1.734e+05,7.5,6.109,7.5,3.668,5.9756,5.8129,6.5664,3.9272
1.735e+05,7.5,6.109,7.5,3.668,5.9764,5.8131,6.5669,3.9271
1.736e+05,7.5,6.109,7.5,3.668,5.9773,5.8132,6.5675,3.9269
1.737e+05,7.5,6.109,7.5,3.668,5.9782,5.8134,6.568,3.9268
1.738e+05,7.5,6.109,7.5,3.668,5.9791,5.8136,6.5685,3.9266
1.739e+05,7.5,6.109,7.5,3.668,5.98,5.8137,6.5691,3.9265
1.74e+05,7.5,5.488,7.204,3.968,5.9808,5.8139,6.5696,3.9263
1.741e+05,7.5,5.488,7.204,3.968,5.9817,5.8137,6.57,3.9263
1.742e+05,7.5,5.488,7.204,3.968,5.9826,5.8135,6.5703,3.9264
1.743e+05,7.5,5.488,7.204,3.968,5.9834,5.8133,6.5707,3.9264
1.744e+05,7.5,5.488,7.204,3.968,5.9843,5.8132,6.5711,3.9264
1.745e+05,7.5,5.488,7.204,3.968,5.9852,5.813,6.5714,3.9264
1.746e+05,7.5,5.488,7.204,3.968,5.986,5.8128,6.5718,3.9265
1.747e+05,7.5,5.488,7.204,3.968,5.9869,5.8126,6.5721,3.9265
1.748e+05,7.5,5.488,7.204,3.968,5.9878,5.8124,6.5725,3.9265
1.749e+05,7.5,5.488,7.204,3.968,5.9886,5.8122,6.5729,3.9265
1.75e+05,6.81,5.788,7.494,4.268,5.9895,5.812,6.5732,3.9266
1.751e+05,6.81,5.788,7.494,4.268,5.99,5.812,6.5737,3.9268
1.752e+05,6.81,5.788,7.494,4.268,5.9904,5.812,6.5743,3.9269
1.753e+05,6.81,5.788,7.494,4.268,5.9909,5.812,6.5748,3.9271
1.754e+05,6.81,5.788,7.494,4.268,5.9914,5.812,6.5753,3.9273
1.755e+05,6.81,5.788,7.494,4.268,5.9918,5.812,6.5758,3.9275
1.756e+05,6.81,5.788,7.494,4.268,5.9923,5.812,6.5764,3.9277
1.757e+05,6.81,5.788,7.494,4.268,5.9928,5.8119,6.5769,3.9279
1.758e+05,6.81,5.788,7.494,4.268,5.9932,5.8119,6.5774,3.9281
1.759e+05,6.81,5.788,7.494,4.268,5.9937,5.8119,6.5779,3.9283
1.76e+05,6.11,6.088,7.5,4.568,5.9942,5.8119,6.5785,3.9285
1.761e+05,6.11,6.088,7.5,4.568,5.9942,5.8121,6.579,3.9289
1.762e+05,6.11,6.088,7.5,4.568,5.9943,5.8122,6.5795,3.9292
1.763e+05,6.11,6.088,7.5,4.568,5.9944,5.8124,6.58,3.9296
1.764e+05,6.11,6.088,7.5,4.568,5.9944,5.8125,6.5805,3.9299
1.765e+05,6.11,6.088,7.5,4.568,5.9945,5.8127,6.5811,3.9303
1.766e+05,6.11,6.088,7.5,4.568,5.9946,5.8128,6.5816,3.9307
1.767e+05,6.11,6.088,7.5,4.568,5.9946,5.813,6.5821,3.931
1.768e+05,6.11,6.088,7.5,4.568,5.9947,5.8132,6.5826,3.9314
1.769e+05,6.11,6.088,7.5,4.568,5.9947,5.8133,6.5831,3.9318
1.77e+05,6.403,6.388,6.807,4.868,5.9948,5.8135,6.5837,3.9321
1.771e+05,6.403,6.388,6.807,4.868,5.995,5.8138,6.5838,3.9326
1.772e+05,6.403,6.388,6.807,4.868,5.9953,5.8141,6.5839,3.9332
1.773e+05,6.403,6.388,6.807,4.868,5.9955,5.8144,6.584,3.9337
1.774e+05,6.403,6.388,6.807,4.868,5.9957,5.8148,6.5842,3.9342
1.775e+05,6.403,6.388,6.807,4.868,5.996,5.8151,6.5843,3.9347
1.776e+05,6.403,6.388,6.807,4.868,5.9962,5.8154,6.5844,3.9353
1.777e+05,6.403,6.388,6.807,4.868,5.9964,5.8157,6.5845,3.9358
1.778e+05,6.403,6.388,6.807,4.868,5.9967,5.8161,6.5847,3.9363
1.779e+05,6.403,6.388,6.807,4.868,5.9969,5.8164,6.5848,3.9368
1.78e+05,5.71,6.688,7.105,5.168,5.9971,5.8167,6.5849,3.9374
1.781e+05,5.71,6.688,7.105,5.168,5.9969,5.8172,6.5852,3.9381
1.782e+05,5.71,6.688,7.105,5.168,5.9968,5.8177,6.5855,3.9388
1.783e+05,5.71,6.688,7.105,5.168,5.9966,5.8182,6.5858,3.9394
1.784e+05,5.71,6.688,7.105,5.168,5.9965,5.8186,6.5861,3.9401
1.785e+05,5.71,6.688,7.105,5.168,5.9963,5.8191,6.5864,3.9408
1.786e+05,5.71,6.688,7.105,5.168,5.9961,5.8196,6.5867,3.9415
1.787e+05,5.71,6.688,7.105,5.168,5.996,5.8201,6.587,3.9422
1.788e+05,5.71,6.688,7.105,5.168,5.9958,5.8206,6.5872,3.9429
1.789e+05,5.71,6.688,7.105,5.168,5.9957,5.8211,6.5875,3.9436
1.79e+05,6.009,6.865,7.401,4.608,5.9955,5.8216,6.5878,3.9442
1.791e+05,6.009,6.865,7.401,4.608,5.9955,5.8221,6.5883,3.9446
1.792e+05,6.009,6.865,7.401,4.608,5.9955,5.8227,6.5887,3.945
1.793e+05,6.009,6.865,7.401,4.608,5.9955,5.8233,6.5892,3.9454
1.794e+05,6.009,6.865,7.401,4.608,5.9955,5.8239,6.5896,3.9457
1.795e+05,6.009,6.865,7.401,4.608,5.9955,5.8245,6.5901,3.9461
1.796e+05,6.009,6.865,7.401,4.608,5.9955,5.8251,6.5905,3.9465
1.797e+05,6.009,6.865,7.401,4.608,5.9956,5.8256,6.591,3.9468
1.798e+05,6.009,6.865,7.401,4.608,5.9956,5.8262,6.5914,3.9472
1.799e+05,6.009,6.865,7.401,4.608,5.9956,5.8268,6.5919,3.9476
1.8e+05,6.309,7.165,7.5,3.908,5.9956,5.8274,6.5923,3.9479
1.801e+05,6.309,7.165,7.5,3.908,5.9958,5.8281,6.5928,3.9479
1.802e+05,6.309,7.165,7.5,3.908,5.9959,5.8288,6.5933,3.9479
1.803e+05,6.309,7.165,7.5,3.908,5.9961,5.8296,6.5938,3.9479
1.804e+05,6.309,7.165,7.5,3.908,5.9963,5.8303,6.5944,3.9478
1.805e+05,6.309,7.165,7.5,3.908,5.9964,5.8311,6.5949,3.9478
1.806e+05,6.309,7.165,7.5,3.908,5.9966,5.8318,6.5954,3.9478
1.807e+05,6.309,7.165,7.5,3.908,5.9968,5.8325,6.5959,3.9478
1.808e+05,6.309,7.165,7.5,3.908,5.997,5.8333,6.5964,3.9478
1.809e+05,6.309,7.165,7.5,3.908,5.9971,5.834,6.5969,3.9477
1.81e+05,6.609,7.465,7.5,3.209,5.9973,5.8348,6.5974,3.9477
1.811e+05,6.609,7.465,7.5,3.209,5.9977,5.8357,6.5979,3.9473
1.812e+05,6.609,7.465,7.5,3.209,5.998,5.8366,6.5983,3.9469
1.813e+05,6.609,7.465,7.5,3.209,5.9983,5.8375,6.5988,3.9465
1.814e+05,6.609,7.465,7.5,3.209,5.9987,5.8383,6.5993,3.9461
1.815e+05,6.609,7.465,7.5,3.209,5.999,5.8392,6.5998,3.9457
1.816e+05,6.609,7.465,7.5,3.209,5.9993,5.8401,6.6003,3.9453
1.817e+05,6.609,7.465,7.5,3.209,5.9997,5.841,6.6008,3.9449
1.818e+05,6.609,7.465,7.5,3.209,6,5.8419,6.6013,3.9445
1.819e+05,6.609,7.465,7.5,3.209,6.0003,5.8428,6.6018,3.944
1.82e+05,6.909,6.774,7.5,3.509,6.0007,5.8437,6.6023,3.9436
1.821e+05,6.909,6.774,7.5,3.509,6.0012,5.8442,6.6028,3.9434
1.822e+05,6.909,6.774,7.5,3.509,6.0017,5.8447,6.6033,3.9432
1.823e+05,6.909,6.774,7.5,3.509,6.0022,5.8452,6.6038,3.9429
1.824e+05,6.909,6.774,7.5,3.509,6.0027,5.8457,6.6043,3.9427
1.825e+05,6.909,6.774,7.5,3.509,6.0032,5.8463,6.6048,3.9425
1.826e+05,6.909,6.774,7.5,3.509,6.0037,5.8468,6.6053,3.9422
1.827e+05,6.909,6.774,7.5,3.509,6.0042,5.8473,6.6058,3.942
1.828e+05,6.909,6.774,7.5,3.509,6.0047,5.8478,6.6062,3.9417
1.829e+05,6.909,6.774,7.5,3.509,6.0051,5.8483,6.6067,3.9415
1.83e+05,7.209,6.074,7.5,3.809,6.0056,5.8488,6.6072,3.9413
1.831e+05,7.209,6.074,7.5,3.809,6.0063,5.8489,6.6077,3.9412
1.832e+05,7.209,6.074,7.5,3.809,6.007,5.849,6.6082,3.9411
1.833e+05,7.209,6.074,7.5,3.809,6.0076,5.8492,6.6087,3.9411
1.834e+05,7.209,6.074,7.5,3.809,6.0083,5.8493,6.6092,3.941
1.835e+05,7.209,6.074,7.5,3.809,6.0089,5.8494,6.6097,3.9409
1.836e+05,7.209,6.074,7.5,3.809,6.0096,5.8495,6.6101,3.9408
1.837e+05,7.209,6.074,7.5,3.809,6.0102,5.8496,6.6106,3.9408
1.838e+05,7.209,6.074,7.5,3.809,6.0109,5.8498,6.6111,3.9407
1.839e+05,7.209,6.074,7.5,3.809,6.0115,5.8499,6.6116,3.9406
1.84e+05,7.5,5.375,7.5,4.109,6.0122,5.85,6.6121,3.9406
1.841e+05,7.5,5.375,7.5,4.109,6.013,5.8498,6.6126,3.9406
1.842e+05,7.5,5.375,7.5,4.109,6.0138,5.8495,6.613,3.9407
1.843e+05,7.5,5.375,7.5,4.109,6.0146,5.8492,6.6135,3.9408
1.844e+05,7.5,5.375,7.5,4.109,6.0154,5.849,6.614,3.9409
1.845e+05,7.5,5.375,7.5,4.109,6.0162,5.8487,6.6145,3.941
1.846e+05,7.5,5.375,7.5,4.109,6.017,5.8485,6.615,3.9411
1.847e+05,7.5,5.375,7.5,4.109,6.0178,5.8482,6.6154,3.9412
1.848e+05,7.5,5.375,7.5,4.109,6.0186,5.848,6.6159,3.9413
1.849e+05,7.5,5.375,7.5,4.109,6.0194,5.8477,6.6164,3.9414
1.85e+05,6.81,5.674,7.5,4.409,6.0202,5.8474,6.6169,3.9415
1.851e+05,6.81,5.674,7.5,4.409,6.0206,5.8473,6.6173,3.9417
1.852e+05,6.81,5.674,7.5,4.409,6.0211,5.8473,6.6178,3.942
1.853e+05,6.81,5.674,7.5,4.409,6.0215,5.8472,6.6183,3.9422
1.854e+05,6.81,5.674,7.5,4.409,6.0219,5.8471,6.6188,3.9425
1.855e+05,6.81,5.674,7.5,4.409,6.0223,5.847,6.6193,3.9427
1.856e+05,6.81,5.674,7.5,4.409,6.0228,5.8469,6.6197,3.943
1.857e+05,6.81,5.674,7.5,4.409,6.0232,5.8468,6.6202,3.9432
1.858e+05,6.81,5.674,7.5,4.409,6.0236,5.8467,6.6207,3.9435
1.859e+05,6.81,5.674,7.5,4.409,6.024,5.8466,6.6211,3.9437
1.86e+05,6.11,5.974,7.5,4.709,6.0245,5.8465,6.6216,3.944
1.861e+05,6.11,5.974,7.5,4.709,6.0245,5.8466,6.6221,3.9444
1.862e+05,6.11,5.974,7.5,4.709,6.0246,5.8466,6.6226,3.9448
1.863e+05,6.11,5.974,7.5,4.709,6.0246,5.8467,6.623,3.9452
1.864e+05,6.11,5.974,7.5,4.709,6.0246,5.8468,6.6235,3.9456
1.865e+05,6.11,5.974,7.5,4.709,6.0247,5.8469,6.624,3.946
1.866e+05,6.11,5.974,7.5,4.709,6.0247,5.8469,6.6244,3.9464
1.867e+05,6.11,5.974,7.5,4.709,6.0248,5.847,6.6249,3.9469
1.868e+05,6.11,5.974,7.5,4.709,6.0248,5.8471,6.6254,3.9473
1.869e+05,6.11,5.974,7.5,4.709,6.0249,5.8471,6.6258,3.9477
1.87e+05,6.408,6.274,6.806,5.009,6.0249,5.8472,6.6263,3.9481
1.871e+05,6.408,6.274,6.806,5.009,6.0251,5.8474,6.6264,3.9486
1.872e+05,6.408,6.274,6.806,5.009,6.0253,5.8477,6.6265,3.9492
1.873e+05,6.408,6.274,6.806,5.009,6.0255,5.8479,6.6266,3.9498
1.874e+05,6.408,6.274,6.806,5.009,6.0257,5.8481,6.6267,3.9503
1.875e+05,6.408,6.274,6.806,5.009,6.0259,5.8483,6.6268,3.9509
1.876e+05,6.408,6.274,6.806,5.009,6.0261,5.8486,6.6269,3.9515
1.877e+05,6.408,6.274,6.806,5.009,6.0264,5.8488,6.627,3.952
1.878e+05,6.408,6.274,6.806,5.009,6.0266,5.849,6.6271,3.9526
1.879e+05,6.408,6.274,6.806,5.009,6.0268,5.8492,6.6272,3.9532
1.88e+05,5.714,6.574,7.105,5.309,6.027,5.8495,6.6273,3.9537
1.881e+05,5.714,6.574,7.105,5.309,6.0268,5.8499,6.6275,3.9544
1.882e+05,5.714,6.574,7.105,5.309,6.0266,5.8502,6.6278,3.9552
1.883e+05,5.714,6.574,7.105,5.309,6.0265,5.8506,6.628,3.9559
1.884e+05,5.714,6.574,7.105,5.309,6.0263,5.851,6.6283,3.9566
1.885e+05,5.714,6.574,7.105,5.309,6.0261,5.8514,6.6285,3.9573
1.886e+05,5.714,6.574,7.105,5.309,6.026,5.8518,6.6288,3.958
1.887e+05,5.714,6.574,7.105,5.309,6.0258,5.8522,6.629,3.9587
1.888e+05,5.714,6.574,7.105,5.309,6.0256,5.8525,6.6293,3.9595
1.889e+05,5.714,6.574,7.105,5.309,6.0255,5.8529,6.6295,3.9602
1.89e+05,6.013,6.874,6.405,5.609,6.0253,5.8533,6.6298,3.9609
1.891e+05,6.013,6.874,6.405,5.609,6.0253,5.8538,6.6297,3.9618
1.892e+05,6.013,6.874,6.405,5.609,6.0253,5.8544,6.6296,3.9626
1.893e+05,6.013,6.874,6.405,5.609,6.0253,5.8549,6.6294,3.9635
1.894e+05,6.013,6.874,6.405,5.609,6.0253,5.8555,6.6293,3.9644
1.895e+05,6.013,6.874,6.405,5.609,6.0253,5.856,6.6292,3.9652
1.896e+05,6.013,6.874,6.405,5.609,6.0253,5.8565,6.6291,3.9661
1.897e+05,6.013,6.874,6.405,5.609,6.0253,5.8571,6.629,3.967
1.898e+05,6.013,6.874,6.405,5.609,6.0252,5.8576,6.6288,3.9678
1.899e+05,6.013,6.874,6.405,5.609,6.0252,5.8581,6.6287,3.9687
1.9e+05,6.313,6.203,6.704,5.891,6.0252,5.8587,6.6286,3.9696
1.901e+05,6.313,6.203,6.704,5.891,6.0254,5.8589,6.6287,3.9706
1.902e+05,6.313,6.203,6.704,5.891,6.0255,5.859,6.6287,3.9716
1.903e+05,6.313,6.203,6.704,5.891,6.0257,5.8592,6.6287,3.9726
1.904e+05,6.313,6.203,6.704,5.891,6.0258,5.8594,6.6288,3.9736
1.905e+05,6.313,6.203,6.704,5.891,6.026,5.8596,6.6288,3.9746
1.906e+05,6.313,6.203,6.704,5.891,6.0261,5.8598,6.6288,3.9756
1.907e+05,6.313,6.203,6.704,5.891,6.0263,5.8599,6.6289,3.9766
1.908e+05,6.313,6.203,6.704,5.891,6.0264,5.8601,6.6289,3.9776
1.909e+05,6.313,6.203,6.704,5.891,6.0266,5.8603,6.629,3.9786
1.91e+05,6.613,6.503,7.004,5.191,6.0267,5.8605,6.629,3.9796
1.911e+05,6.613,6.503,7.004,5.191,6.0271,5.8608,6.6292,3.9803
1.912e+05,6.613,6.503,7.004,5.191,6.0274,5.8611,6.6294,3.9809
1.913e+05,6.613,6.503,7.004,5.191,6.0277,5.8615,6.6296,3.9815
1.914e+05,6.613,6.503,7.004,5.191,6.028,5.8618,6.6298,3.9822
1.915e+05,6.613,6.503,7.004,5.191,6.0283,5.8622,6.63,3.9828
1.916e+05,6.613,6.503,7.004,5.191,6.0286,5.8625,6.6302,3.9834
1.917e+05,6.613,6.503,7.004,5.191,6.0289,5.8628,6.6304,3.984
1.918e+05,6.613,6.503,7.004,5.191,6.0292,5.8632,6.6306,3.9847
1.919e+05,6.613,6.503,7.004,5.191,6.0295,5.8635,6.6308,3.9853
1.92e+05,6.913,6.803,7.304,4.491,6.0298,5.8638,6.631,3.9859
1.921e+05,6.913,6.803,7.304,4.491,6.0303,5.8643,6.6313,3.9862
1.922e+05,6.913,6.803,7.304,4.491,6.0307,5.8648,6.6317,3.9865
1.923e+05,6.913,6.803,7.304,4.491,6.0312,5.8653,6.632,3.9867
1.924e+05,6.913,6.803,7.304,4.491,6.0316,5.8658,6.6324,3.987
1.925e+05,6.913,6.803,7.304,4.491,6.0321,5.8663,6.6327,3.9872
1.926e+05,6.913,6.803,7.304,4.491,6.0326,5.8667,6.6331,3.9875
1.927e+05,6.913,6.803,7.304,4.491,6.033,5.8672,6.6334,3.9878
1.928e+05,6.913,6.803,7.304,4.491,6.0335,5.8677,6.6338,3.988
1.929e+05,6.913,6.803,7.304,4.491,6.0339,5.8682,6.6341,3.9883
1.93e+05,7.213,7.103,7.5,3.791,6.0344,5.8687,6.6345,3.9885
1.931e+05,7.213,7.103,7.5,3.791,6.035,5.8693,6.6349,3.9884
1.932e+05,7.213,7.103,7.5,3.791,6.0356,5.87,6.6353,3.9883
1.933e+05,7.213,7.103,7.5,3.791,6.0362,5.8706,6.6358,3.9882
1.934e+05,7.213,7.103,7.5,3.791,6.0368,5.8712,6.6362,3.9881
1.935e+05,7.213,7.103,7.5,3.791,6.0374,5.8719,6.6367,3.988
1.936e+05,7.213,7.103,7.5,3.791,6.038,5.8725,6.6371,3.9879
1.937e+05,7.213,7.103,7.5,3.791,6.0386,5.8732,6.6376,3.9878
1.938e+05,7.213,7.103,7.5,3.791,6.0392,5.8738,6.638,3.9877
1.939e+05,7.213,7.103,7.5,3.791,6.0398,5.8744,6.6385,3.9876
1.94e+05,7.5,7.403,7.5,3.091,6.0405,5.8751,6.6389,3.9875
1.941e+05,7.5,7.403,7.5,3.091,6.0412,5.8758,6.6394,3.9871
1.942e+05,7.5,7.403,7.5,3.091,6.042,5.8766,6.6398,3.9866
1.943e+05,7.5,7.403,7.5,3.091,6.0427,5.8774,6.6402,3.9861
1.944e+05,7.5,7.403,7.5,3.091,6.0435,5.8782,6.6407,3.9857
1.945e+05,7.5,7.403,7.5,3.091,6.0442,5.879,6.6411,3.9852
1.946e+05,7.5,7.403,7.5,3.091,6.045,5.8798,6.6416,3.9848
1.947e+05,7.5,7.403,7.5,3.091,6.0457,5.8805,6.642,3.9843
1.948e+05,7.5,7.403,7.5,3.091,6.0464,5.8813,6.6424,3.9838
1.949e+05,7.5,7.403,7.5,3.091,6.0472,5.8821,6.6429,3.9834
1.95e+05,7.5,6.712,7.5,3.39,6.0479,5.8829,6.6433,3.9829
1.951e+05,7.5,6.712,7.5,3.39,6.0487,5.8833,6.6438,3.9826
1.952e+05,7.5,6.712,7.5,3.39,6.0494,5.8837,6.6442,3.9823
1.953e+05,7.5,6.712,7.5,3.39,6.0502,5.8842,6.6446,3.982
1.954e+05,7.5,6.712,7.5,3.39,6.0509,5.8846,6.6451,3.9817
1.955e+05,7.5,6.712,7.5,3.39,6.0517,5.885,6.6455,3.9814
1.956e+05,7.5,6.712,7.5,3.39,6.0524,5.8854,6.646,3.9811
1.957e+05,7.5,6.712,7.5,3.39,6.0531,5.8859,6.6464,3.9808
1.958e+05,7.5,6.712,7.5,3.39,6.0539,5.8863,6.6468,3.9805
1.959e+05,7.5,6.712,7.5,3.39,6.0546,5.8867,6.6473,3.9802
1.96e+05,7.5,6.012,7.5,3.69,6.0553,5.8871,6.6477,3.9799
1.961e+05,7.5,6.012,7.5,3.69,6.0561,5.8872,6.6481,3.9798
1.962e+05,7.5,6.012,7.5,3.69,6.0568,5.8872,6.6486,3.9796
1.963e+05,7.5,6.012,7.5,3.69,6.0576,5.8873,6.649,3.9795
1.964e+05,7.5,6.012,7.5,3.69,6.0583,5.8874,6.6494,3.9793
1.965e+05,7.5,6.012,7.5,3.69,6.059,5.8874,6.6499,3.9792
1.966e+05,7.5,6.012,7.5,3.69,6.0598,5.8875,6.6503,3.979
1.967e+05,7.5,6.012,7.5,3.69,6.0605,5.8876,6.6507,3.9789
1.968e+05,7.5,6.012,7.5,3.69,6.0612,5.8876,6.6512,3.9787
1.969e+05,7.5,6.012,7.5,3.69,6.062,5.8877,6.6516,3.9786
1.97e+05,7.5,5.314,7.5,3.99,6.0627,5.8877,6.652,3.9784
1.971e+05,7.5,5.314,7.5,3.99,6.0634,5.8875,6.6525,3.9784
1.972e+05,7.5,5.314,7.5,3.99,6.0641,5.8872,6.6529,3.9784
1.973e+05,7.5,5.314,7.5,3.99,6.0649,5.8869,6.6533,3.9784
1.974e+05,7.5,5.314,7.5,3.99,6.0656,5.8866,6.6537,3.9785
1.975e+05,7.5,5.314,7.5,3.99,6.0663,5.8863,6.6542,3.9785
1.976e+05,7.5,5.314,7.5,3.99,6.067,5.886,6.6546,3.9785
1.977e+05,7.5,5.314,7.5,3.99,6.0678,5.8857,6.655,3.9785
1.978e+05,7.5,5.314,7.5,3.99,6.0685,5.8854,6.6555,3.9785
1.979e+05,7.5,5.314,7.5,3.99,6.0692,5.8851,6.6559,3.9785
1.98e+05,6.81,5.613,7.5,4.29,6.0699,5.8848,6.6563,3.9785
1.981e+05,6.81,5.613,7.5,4.29,6.0703,5.8847,6.6567,3.9786
1.982e+05,6.81,5.613,7.5,4.29,6.0707,5.8846,6.6572,3.9788
1.983e+05,6.81,5.613,7.5,4.29,6.0711,5.8844,6.6576,3.979
1.984e+05,6.81,5.613,7.5,4.29,6.0714,5.8843,6.658,3.9791
1.985e+05,6.81,5.613,7.5,4.29,6.0718,5.8842,6.6584,3.9793
1.986e+05,6.81,5.613,7.5,4.29,6.0722,5.884,6.6589,3.9794
1.987e+05,6.81,5.613,7.5,4.29,6.0725,5.8839,6.6593,3.9796
1.988e+05,6.81,5.613,7.5,4.29,6.0729,5.8838,6.6597,3.9797
1.989e+05,6.81,5.613,7.5,4.29,6.0733,5.8836,6.6601,3.9799
1.99e+05,6.11,5.913,7.5,4.59,6.0737,5.8835,6.6605,3.9801
1.991e+05,6.11,5.913,7.5,4.59,6.0737,5.8835,6.661,3.9804
1.992e+05,6.11,5.913,7.5,4.59,6.0737,5.8835,6.6614,3.9807
1.993e+05,6.11,5.913,7.5,4.59,6.0737,5.8835,6.6618,3.981
1.994e+05,6.11,5.913,7.5,4.59,6.0737,5.8835,6.6622,3.9813
1.995e+05,6.11,5.913,7.5,4.59,6.0737,5.8836,6.6627,3.9816
1.996e+05,6.11,5.913,7.5,4.59,6.0738,5.8836,6.6631,3.9819
1.997e+05,6.11,5.913,7.5,4.59,6.0738,5.8836,6.6635,3.9822
1.998e+05,6.11,5.913,7.5,4.59,6.0738,5.8836,6.6639,3.9825
1.999e+05,6.11,5.913,7.5,4.59,6.0738,5.8836,6.6643,3.9828


==> dataQuiverAgent1.dat <==
x,y,u,v
0,0,0.74777,0.66395
1,0,0.76625,0.64254
2,0,0.78972,0.61346
3,0,0.78078,0.6248
4,0,0.58148,0.81356
5,0,-0.35646,0.93431
6,0,-0.81476,0.5798
7,0,-0.87998,0.475
8,0,-0.88369,0.46807
9,0,-0.87059,0.49201
10,0,-0.85198,0.52357
0,1,0.74363,0.66859
1,1,0.76115,0.64857
2,1,0.79568,0.60572
3,1,0.83004,0.55771
4,1,0.76481,0.64425
5,1,-0.57036,0.82139
6,1,-0.94498,0.32711
7,1,-0.95652,0.29167
8,1,-0.9455,0.32563
9,1,-0.92782,0.37303
10,1,-0.90918,0.4164
0,2,0.67929,0.73387
1,2,0.68732,0.72635
2,2,0.72255,0.69132
3,2,0.81401,0.58085
4,2,0.9642,0.26518
5,2,-0.79331,-0.60882
6,2,-0.97352,-0.22858
7,2,-0.99918,-0.040486
8,2,-0.99493,0.1006
9,2,-0.97701,0.21321
10,2,-0.95585,0.29387
0,3,0.54415,0.83899
1,3,0.51249,0.8587
2,3,0.46838,0.88353
3,3,0.43958,0.8982
4,3,0.21261,0.97714
5,3,-0.63409,-0.77326
6,3,-0.80815,-0.58898
7,3,-0.93778,-0.34724
8,3,-0.995,-0.099855
9,3,-0.99428,0.10682
10,3,-0.97062,0.24063
0,4,0.42491,0.90524
1,4,0.3326,0.94307
2,4,0.14313,0.9897
3,4,-0.23044,0.97309
4,4,-0.90206,0.43162
5,4,-0.90295,-0.42975
6,4,-0.82883,-0.55951
7,4,-0.90716,-0.42079
8,4,-0.99294,-0.11861
9,4,-0.98579,0.16801
10,4,-0.94735,0.3202
0,5,0.39076,0.92049
1,5,0.23014,0.97316
2,5,-0.10899,0.99404
3,5,-0.58562,0.81059
4,5,-0.91764,0.3974
5,5,-0.99964,-0.026903
6,5,-0.96438,-0.26453
7,5,-0.9677,-0.2521
8,5,-0.99927,0.038275
9,5,-0.95029,0.31135
10,5,-0.91139,0.41155
0,6,0.53984,0.84177
1,6,0.24297,0.97003
2,6,-0.44704,0.89451
3,6,-0.88185,0.47152
4,6,-0.98267,0.18538
5,6,-0.99997,-0.0075035
6,6,-0.98833,-0.15233
7,6,-0.97491,-0.22259
8,6,-0.99412,-0.10825
9,6,-0.99283,0.1195
10,6,-0.973,0.23082
0,7,0.92963,-0.36849
1,7,0.58172,-0.81339
2,7,-0.8374,-0.5466
3,7,-0.96572,-0.25959
4,7,-0.98084,-0.19482
5,7,-0.9763,-0.21643
6,7,-0.95233,-0.30508
7,7,-0.90085,-0.43414
8,7,-0.85341,-0.52124
9,7,-0.87897,-0.47687
10,7,-0.9292,-0.36958
0,8,0.44475,-0.89565
1,8,0.18368,-0.98299
2,8,-0.25069,-0.96807
3,8,-0.63768,-0.7703
4,8,-0.82783,-0.56098
5,8,-0.88606,-0.46357
6,8,-0.87191,-0.48966
7,8,-0.80471,-0.59367
8,8,-0.71472,-0.69942
9,8,-0.67754,-0.73549
10,8,-0.70142,-0.71275
0,9,0.37408,-0.92739
1,9,0.17871,-0.9839
2,9,-0.10387,-0.99459
3,9,-0.4137,-0.91041
4,9,-0.65922,-0.75195
5,9,-0.77907,-0.62693
6,9,-0.79216,-0.61031
7,9,-0.73765,-0.67518
8,9,-0.65036,-0.75963
9,9,-0.59451,-0.80409
10,9,-0.59245,-0.80561
0,10,0.38846,-0.92147
1,10,0.20192,-0.9794
2,10,-0.043582,-0.99905
3,10,-0.31669,-0.94853
4,10,-0.56618,-0.82428
5,10,-0.70981,-0.7044
6,10,-0.73965,-0.67299
7,10,-0.69859,-0.71552
8,10,-0.62147,-0.78344
9,10,-0.56472,-0.82528
10,10,-0.55429,-0.83233


==> dataQuiverAgent2.dat <==
x,y,u,v
0,0,0.84501,0.53475
1,0,0.87975,0.47543
2,0,0.90113,0.43354
3,0,0.89947,0.43698
4,0,0.83056,0.55693
5,0,-0.032188,0.99948
6,0,-0.84508,0.53465
7,0,-0.89466,0.44675
8,0,-0.88381,0.46785
9,0,-0.86786,0.49681
10,0,-0.86193,0.50703
0,1,0.8996,0.43672
1,1,0.9301,0.3673
2,1,0.95272,0.30385
3,1,0.96609,0.2582
4,1,0.96933,0.24577
5,1,-0.14845,0.98892
6,1,-0.97604,0.21758
7,1,-0.96558,0.26011
8,1,-0.94498,0.32713
9,1,-0.92535,0.37912
10,1,-0.91435,0.40492
0,2,0.95169,0.30705
1,2,0.97718,0.2124
2,2,0.99515,0.098403
3,2,0.99841,-0.056422
4,2,0.92794,-0.37274
5,2,-0.058,-0.99832
6,2,-0.92494,-0.3801
7,2,-0.99718,-0.075042
8,2,-0.99654,0.083126
9,2,-0.98419,0.17709
10,2,-0.97394,0.2268
0,3,0.97712,0.21267
1,3,0.99807,0.062171
2,3,0.98853,-0.15103
3,3,0.89634,-0.44337
4,3,0.58392,-0.81181
5,3,-0.056859,-0.99838
6,3,-0.62908,-0.77734
7,3,-0.88443,-0.46666
8,3,-0.97036,-0.24168
9,3,-0.99488,-0.10108
10,3,-0.99974,-0.023
0,4,0.97023,0.24217
1,4,0.99992,0.013036
2,4,0.92662,-0.37601
3,4,0.65482,-0.75579
4,4,0.28017,-0.95995
5,4,-0.097445,-0.99524
6,4,-0.43129,-0.90221
7,4,-0.68576,-0.72783
8,4,-0.84668,-0.53209
9,4,-0.92899,-0.37011
10,4,-0.96361,-0.26732
0,5,0.94997,0.31236
1,5,0.99684,0.079379
2,5,0.81009,-0.58631
3,5,0.30069,-0.95372
4,5,0.024113,-0.99971
5,5,-0.1641,-0.98644
6,5,-0.33514,-0.94217
7,5,-0.50827,-0.8612
8,5,-0.68339,-0.73005
9,5,-0.82109,-0.57081
10,5,-0.89489,-0.44628
0,6,0.99766,0.06839
1,6,0.97276,-0.23182
2,6,0.15531,-0.98787
3,6,-0.26101,-0.96534
4,6,-0.27349,-0.96187
5,6,-0.25194,-0.96774
6,6,-0.2646,-0.96436
7,6,-0.33538,-0.94208
8,6,-0.48065,-0.87691
9,6,-0.65515,-0.7555
10,6,-0.77455,-0.63251
0,7,0.7393,-0.67337
1,7,0.28744,-0.9578
2,7,-0.36576,-0.93071
3,7,-0.59758,-0.80181
4,7,-0.55788,-0.82992
5,7,-0.34918,-0.93706
6,7,-0.15842,-0.98737
7,7,-0.1333,-0.99108
8,7,-0.25004,-0.96823
9,7,-0.42182,-0.90668
10,7,-0.5571,-0.83045
0,8,0.37864,-0.92554
1,8,0.056916,-0.99838
2,8,-0.33735,-0.94138
3,8,-0.59832,-0.80125
4,8,-0.64811,-0.76154
5,8,-0.4087,-0.91267
6,8,-0.042168,-0.99911
7,8,0.006232,-0.99998
8,8,-0.12681,-0.99193
9,8,-0.28338,-0.95901
10,8,-0.39903,-0.91694
0,9,0.2888,-0.95739
1,9,0.060868,-0.99815
2,9,-0.2481,-0.96873
3,9,-0.52189,-0.85301
4,9,-0.61817,-0.78605
5,9,-0.40414,-0.9147
6,9,-0.02435,-0.9997
7,9,0.012237,-0.99993
8,9,-0.12136,-0.99261
9,9,-0.25753,-0.96627
10,9,-0.35175,-0.9361
0,10,0.28612,-0.95819
1,10,0.10287,-0.99469
2,10,-0.16604,-0.98612
3,10,-0.44544,-0.89531
4,10,-0.5639,-0.82584
5,10,-0.37627,-0.92651
6,10,-0.064654,-0.99791
7,10,-0.038184,-0.99927
8,10,-0.15852,-0.98736
9,10,-0.27738,-0.96076
10,10,-0.35678,-0.93419


==> dataTrajectoryAgent1.dat <==
8.0153,7.2517
7.8757,6.6768
7.9466,7.1762
7.809,6.662
7.7973,7.0774
8.1823,7.3091
8.0452,6.9532
7.628,7.1966
8.0856,7.1806
7.8666,6.7608
8.0202,7.2865
8.0413,6.7636
7.7733,7.3267
7.9141,6.9233
7.955,7.42
7.8867,6.9086
8.0168,7.4415
7.7901,6.9671
8.0194,7.4781
7.9602,6.9319
7.8942,7.4839
7.8939,6.9485
7.9521,7.4631
7.8938,7.0519
8.3552,7.2909
8.095,6.8163
7.7546,7.2978
7.9843,6.7313
7.9492,7.1617
7.7725,6.7124
7.937,7.195
7.8983,6.7188
8.0084,7.2525
7.8763,6.7523
7.9194,7.2156
7.9211,6.7416
7.9848,7.2628
7.9012,6.7707
7.9639,7.2543
7.832,6.7333
7.8913,7.1794
7.8407,6.649
8.0237,7.1885
7.9074,6.7272
7.9628,7.2703
7.8594,6.7727
7.9652,7.2756
7.8493,6.8298
7.8971,7.2733
7.8926,6.6576
7.8831,7.2045
7.8727,6.7692
7.8388,7.2762
7.4302,7.3446
7.0178,7.6335
6.5219,7.937
6.1403,8.2189
5.6604,8.3822
5.2121,8.4756
4.835,8.8426
5.001,8.3353
5.0888,8.8372
5.2162,8.3005
5.1673,8.7569
4.9607,8.1739
5.0546,8.6483
5.2244,8.2147
5.1758,8.6893
5.0342,8.1475
5.1545,8.6656
5.0137,8.2192
5.0927,8.7663
5.1609,8.2459
5.0488,8.7802
5.1272,8.2872
5.1141,8.8405
5.1286,8.3089
5.0755,8.7493
5.205,8.239
5.1892,8.7294
5.1294,8.2337
5.1473,8.6765
5.0653,8.1274
5.086,8.6546
5.1969,8.2272
5.1437,8.7293
5.1186,8.2192
5.105,8.7257
5.0602,8.2643
5.1415,8.7303
5.0033,8.2328
5.0516,8.7389
5.2584,8.3094
5.1776,8.8582
5.0867,8.435
5.2741,8.9037
5.1315,8.4012
5.128,8.9317
5.0561,8.4273
5.1211,8.9057
5.1028,8.3978
5.1199,8.8251
5.1022,8.259
5.1367,8.7725
5.1509,8.3428
5.0753,8.904
5.1171,8.4307
5.1521,8.9737
5.1562,8.4426
5.0573,8.9278
5.1137,8.4201
5.0882,8.9337
5.0843,8.4856
5.3661,8.8372
5.2103,8.3318
5.2024,8.7896
5.0878,8.2264
5.1552,8.6956
5.0716,8.1767
5.0827,8.5831
5.2816,8.0692
5.2843,8.4901
4.7708,8.7306
5.0706,8.2924
5.066,8.8702
5.0859,8.2218
5.1159,8.7912
5.04,8.2719
5.1436,8.7444
5.0461,8.2111
5.0087,8.6645
5.2642,8.1162
5.1338,8.6949
5.0313,8.2071
5.1119,8.6775
5.1091,8.2369
5.1109,8.6808
5.1156,8.1894
5.1065,8.6954
5.1009,8.2691
5.0903,8.7524
5.0984,8.2072
5.1258,8.7295
5.2133,8.3105
5.068,8.8378
5.1526,8.3296
5.0942,8.8275
5.0718,8.418
5.1771,8.8083
5.1319,8.3122
5.096,8.7671


==> dataTrajectoryAgent2.dat <==
1.9432,7.3193
2.0864,6.8619
2.0087,7.3295
2.2054,6.7861
2.0428,7.3467
2.2423,6.8152
2.0788,7.2457
2.2335,6.6849
1.9753,7.2069
2.0572,6.8038
2.0576,7.335
2.138,6.8784
1.8877,7.3703
2.064,6.9621
2.0289,7.4045
2.0629,7.0186
1.9909,7.4968
2.0765,7.0645
2.0421,7.5916
2.2442,7.1149
2.0793,7.5526
2.163,7.0889
1.9796,7.6195
2.0706,7.1804
2.163,6.7
2.0351,7.0781
1.9285,7.5962
2.0803,7.1221
2.0441,7.6744
2.1852,7.2024
1.6839,7.1033
2.1038,6.8011
1.9493,7.2224
2.2293,6.8315
2.0956,7.4219
2.2298,6.8522
2.0414,7.334
2.1784,6.8395
2.0209,7.2868
2.1733,6.8421
2.0213,7.3655
2.1821,6.9049
2.0659,7.3552
2.2526,6.9108
2.0971,7.4327
2.2201,6.9471
2.0124,7.4294
2.2009,6.9018
2.0965,7.4161
2.2033,6.9646
2.025,7.4712
2.1376,6.9931
2.1233,7.5166
2.5515,7.3308
3.0237,7.4429
3.573,7.6625
3.9784,7.9122
4.4139,8.0893
4.8995,8.1202
5.3987,7.9317
5.8227,7.6699
6.1572,7.2604
6.6338,7.0563
7.1024,6.784
7.5639,6.5465
7.9425,6.2289
8.3847,6.0981
8.5613,6.6548
8.374,6.1767
8.6131,5.7612
8.5495,6.3045
8.2398,5.8491
8.3758,6.3753
8.3197,5.9765
8.4649,6.4387
8.3267,5.9567
8.4894,6.3699
8.3313,5.9262
8.3379,6.494
8.2483,6.1053
8.7444,6.3289
8.4446,6.0088
8.4518,6.4664
8.3531,5.9316
8.4087,6.4748
8.3069,5.9865
8.5639,6.4488
8.4177,6.0076
8.4466,6.5207
8.3197,5.9499
8.4829,6.3562
8.3154,5.9493
8.4756,6.479
8.3751,6.0387
8.5311,6.5367
8.3757,6.0414
8.4329,6.562
8.3694,6.0873
8.5692,6.506
8.3501,6.1125
8.6967,6.4059
8.5081,5.9485
8.4591,6.3845
8.3571,5.8459
8.4175,6.2773
8.3436,5.7836
8.4311,6.2207
8.2458,5.7923
8.3923,6.3483
8.3359,5.7991
8.4727,6.2575
8.2715,5.8432
8.4564,6.333
8.3717,5.7741
8.3953,6.2332
8.3795,5.5822
8.5085,6.0191
8.383,6.5161
8.3047,6.0517
8.6065,6.4097
8.375,5.9291
8.4225,6.3489
8.3189,5.8211
8.3977,6.3694
8.3043,5.886
8.4255,6.3986
8.3787,5.9758
8.4619,6.4641
8.3383,5.9779
8.487,6.4524
8.3565,5.9538
8.4432,6.4654
8.431,5.9915
8.4132,6.5234
8.4232,6.0065
8.4757,6.5373
8.3709,6.0648
8.5221,6.5745
8.4039,6.0939
8.488,6.6224
8.3579,6.1255
8.7339,6.4647
8.3604,6.1729
8.8093,5.8123
8.5967,6.2853
8.2325,5.9363
8.5448,6.2667
8.2365,5.9057
8.439,6.1788
8.1344,5.7931
8.3663,6.1626


==> dataVarV.dat <==
1,0,0,0,0
101,0,0.93069,0.88119,0
201,0,0.96517,0.9403,0
301,0,0.97674,0.96013,0
401,0,0.98254,0.97007,0
501,0,0.98603,0.97605,0
601,0,0.98835,0.98003,0
701,0,0.99001,0.98288,0
801,0,0.99126,0.98502,0
901,0,0.99223,0.98668,0
1001,0,0.99301,0.98801,0
1101,0,0.99364,0.92098,0
1201,0,0.99417,0.86261,0
1301,0,0.99462,0.82629,0
1401,0.00071378,0.995,0.78515,0
1501,0.0013324,0.99534,0.73284,0
1601,0.0012492,0.99563,0.68707,0
1701,0.0011758,0.99588,0.64668,0
1801,0.0011105,0.99611,0.61077,0
1901,0.0015781,0.99632,0.57864,0
2001,0.0014993,0.9965,0.54973,0
2101,0.0023798,0.97573,0.52356,0
2201,0.0031804,0.95502,0.49977,0
2301,0.0034767,0.93872,0.47805,0
2401,0.0033319,0.92253,0.45814,0
2501,0.0039984,0.90924,0.43982,0
2601,0.0038447,0.89658,0.42291,0
2701,0.0044428,0.88449,0.40726,0
2801,0.0049982,0.8754,0.39272,0
2901,0.0055153,0.8635,0.37918,0
3001,0.0066644,0.85405,0.36654,0
3101,0.0064495,0.82651,0.35924,0
3201,0.006248,0.80069,0.35958,0
3301,0.0060588,0.77643,0.35292,0
3401,0.0058806,0.7536,0.3499,0
3501,0.0057127,0.73208,0.34647,0
3601,0.005554,0.71175,0.34018,0
3701,0.0054039,0.69252,0.33694,0
3801,0.0052618,0.6743,0.33781,0
3901,0.0051269,0.65701,0.3353,0
4001,0.0049988,0.64059,0.33292,0
4101,0.0048769,0.62497,0.3248,0
4201,0.0047608,0.61009,0.31707,0
4301,0.0046501,0.59591,0.3097,0
4401,0.0047716,0.58237,0.30266,0
4501,0.0046656,0.56943,0.29593,0
4601,0.0049989,0.55705,0.2895,0
4701,0.0048926,0.5452,0.28334,0
4801,0.0047907,0.53385,0.27744,0
4901,0.004897,0.52295,0.27178,0
5001,0.004799,0.5125,0.26635,0
5101,0.004705,0.50245,0.26113,0
5201,0.0046145,0.49279,0.2561,0
5301,0.0045274,0.48349,0.25127,0
5401,0.0044436,0.47454,0.24662,0
5501,0.0043628,0.46592,0.24214,0
5601,0.0042849,0.4576,0.23781,0
5701,0.0042098,0.44957,0.23364,0
5801,0.0041372,0.44182,0.22962,0
5901,0.0040671,0.43433,0.22572,0
6001,0.0039993,0.4271,0.22196,0
6101,0.0039338,0.4201,0.21832,0
6201,0.0040316,0.41332,0.2148,0
6301,0.0039676,0.40676,0.2114,0
6401,0.0039056,0.40041,0.20809,0
6501,0.0041532,0.39425,0.20489,0
6601,0.0042418,0.38827,0.20179,0
6701,0.0041785,0.38248,0.19878,0
6801,0.0044111,0.37686,0.19585,0
6901,0.0043472,0.3714,0.19302,0
7001,0.0045708,0.36609,0.19026,0
7101,0.010984,0.36094,0.18758,0
7201,0.016248,0.35592,0.18497,0
7301,0.021504,0.35105,0.18244,0
7401,0.026483,0.3463,0.17998,0
7501,0.031862,0.34169,0.17758,0
7601,0.037232,0.33719,0.17524,0
7701,0.042722,0.33281,0.17296,0
7801,0.048199,0.32855,0.17075,0
7901,0.053411,0.32439,0.16859,0
8001,0.057618,0.32033,0.16648,0
8101,0.057277,0.31638,0.16442,0
8201,0.056578,0.31252,0.16242,0
8301,0.056017,0.30876,0.16046,0
8401,0.05547,0.30508,0.15855,0
8501,0.055052,0.30149,0.15669,0
8601,0.054529,0.29799,0.15487,0
8701,0.053902,0.29456,0.15309,0
8801,0.053289,0.29122,0.15135,0
8901,0.052803,0.28795,0.14965,0
9001,0.052328,0.28475,0.14798,0
9101,0.051972,0.28162,0.14636,0
9201,0.052603,0.27856,0.14477,0
9301,0.05236,0.27556,0.14321,0
9401,0.052016,0.27263,0.14169,0
9501,0.051574,0.26976,0.1402,0
9601,0.051557,0.26695,0.13874,0
9701,0.051335,0.2642,0.13731,0
9801,0.051321,0.2615,0.1359,0
9901,0.051207,0.25886,0.13453,0
10001,0.050795,0.25627,0.13319,0
10101,0.050292,0.25374,0.13187,0.009009
10201,0.049799,0.25125,0.13058,0.018724
10301,0.049316,0.24881,0.12931,0.02825
10401,0.048841,0.24642,0.12806,0.037593
10501,0.048376,0.24407,0.12685,0.046757
10601,0.04792,0.24177,0.12565,0.055749
10701,0.047472,0.23951,0.12447,0.064573
10801,0.047033,0.23729,0.12332,0.073234
10901,0.046601,0.23512,0.12219,0.081736
11001,0.046178,0.23298,0.12108,0.090083
11101,0.045762,0.23088,0.11999,0.098279
11201,0.045353,0.229,0.11892,0.10633
11301,0.044952,0.22697,0.11787,0.11424
11401,0.044557,0.22498,0.11683,0.12201
11501,0.04417,0.22311,0.11582,0.12964
11601,0.043789,0.22119,0.11482,0.13714
11701,0.043415,0.2193,0.11384,0.14443
11801,0.043047,0.21744,0.11287,0.15168
11901,0.042685,0.2157,0.11192,0.15881
12001,0.04233,0.2139,0.11099,0.16574
12101,0.04198,0.21593,0.11007,0.16437
12201,0.041636,0.21793,0.10917,0.16302
12301,0.041297,0.22039,0.10828,0.16169
12401,0.040964,0.22248,0.10741,0.16039
12501,0.040637,0.22486,0.10655,0.15911
12601,0.040314,0.22689,0.10571,0.15784
12701,0.039997,0.22864,0.10487,0.1566
12801,0.039684,0.23069,0.10405,0.15538
12901,0.039377,0.23293,0.10325,0.15417
13001,0.039074,0.23467,0.10245,0.15299
13101,0.042821,0.23288,0.10167,0.15182
13201,0.046815,0.23112,0.1009,0.15067
13301,0.050372,0.22938,0.10014,0.14954
13401,0.053877,0.22767,0.099396,0.14842
13501,0.057181,0.22598,0.098659,0.14732
13601,0.061098,0.22432,0.097934,0.14624
13701,0.064375,0.22268,0.097219,0.14517
13801,0.068256,0.22107,0.096515,0.14412
13901,0.071721,0.21948,0.09582,0.14308
14001,0.07478,0.21791,0.095136,0.14206
14101,0.07425,0.21644,0.098645,0.14105
14201,0.073727,0.21491,0.1026,0.14006
14301,0.073212,0.21341,0.10601,0.13908
14401,0.072703,0.212,0.10881,0.13812
14501,0.072202,0.21061,0.11268,0.13716
14601,0.071707,0.20916,0.11602,0.13622
14701,0.07122,0.20795,0.11918,0.1353
14801,0.070738,0.20668,0.12242,0.13438
14901,0.070264,0.20529,0.12516,0.13348
15001,0.069795,0.20405,0.12826,0.13259
15101,0.069466,0.20932,0.12741,0.13171
15201,0.06914,0.21453,0.12657,0.13085
15301,0.068754,0.21966,0.12574,0.12999
15401,0.068372,0.22473,0.12493,0.12915
15501,0.06806,0.22973,0.12412,0.12831
15601,0.067688,0.23466,0.12333,0.12749
15701,0.067321,0.23954,0.12254,0.12668
15801,0.066895,0.24435,0.12176,0.12588
15901,0.066537,0.2491,0.121,0.12509
16001,0.066121,0.2538,0.12024,0.1243
16101,0.07161,0.25222,0.1195,0.12353
16201,0.077341,0.25066,0.11876,0.12277
16301,0.083001,0.24913,0.11803,0.12202
16401,0.088592,0.24761,0.11731,0.12127
16501,0.094116,0.24611,0.1166,0.12054
16601,0.099572,0.24462,0.1159,0.11981
16701,0.10496,0.24316,0.1152,0.11909
16801,0.11029,0.24171,0.11452,0.11839
16901,0.11556,0.24028,0.11384,0.11769
17001,0.12076,0.23887,0.11317,0.11699
17101,0.12011,0.2404,0.11262,0.11631
17201,0.11941,0.24225,0.11197,0.11563
17301,0.11872,0.24386,0.11132,0.11496
17401,0.11804,0.24591,0.11068,0.1143
17501,0.11736,0.24776,0.11005,0.11365
17601,0.1167,0.24947,0.10943,0.113
17701,0.11604,0.25083,0.10881,0.11237
17801,0.11539,0.2524,0.1082,0.11174
17901,0.11474,0.2539,0.10759,0.11111
18001,0.1141,0.25532,0.10699,0.11049
18101,0.11347,0.25391,0.11187,0.10988
18201,0.11285,0.25251,0.11675,0.10928
18301,0.11223,0.25113,0.12158,0.10868
18401,0.11162,0.24977,0.12635,0.10809
18501,0.11102,0.24842,0.13102,0.10751
18601,0.11042,0.24708,0.13569,0.10693
18701,0.10983,0.24576,0.14031,0.10636
18801,0.10925,0.24446,0.14483,0.10579
18901,0.10867,0.24316,0.14936,0.10523
19001,0.1081,0.24188,0.15378,0.10468
19101,0.11245,0.24062,0.15298,0.10889
19201,0.11708,0.23936,0.15218,0.11354
19301,0.12165,0.23812,0.15139,0.11813
19401,0.12618,0.2369,0.15061,0.12267
19501,0.13066,0.23568,0.14984,0.12712
19601,0.1351,0.23448,0.14907,0.13157
19701,0.13949,0.23329,0.14832,0.13598
19801,0.14383,0.23211,0.14757,0.1403
19901,0.14813,0.23094,0.14683,0.14457
20001,0.15239,0.22979,0.14609,0.14884
20101,0.15168,0.23317,0.14537,0.1481
20201,0.15093,0.23697,0.14465,0.14737
20301,0.15019,0.24073,0.14393,0.14664
20401,0.14945,0.24445,0.14323,0.14592
20501,0.14872,0.24813,0.14253,0.14521
20601,0.148,0.25178,0.14184,0.14451
20701,0.14729,0.2554,0.14115,0.14381
20801,0.14658,0.25893,0.14047,0.14312
20901,0.14588,0.26248,0.1398,0.14243
21001,0.14518,0.26599,0.13914,0.14176
21101,0.14881,0.26473,0.14284,0.14108
21201,0.15282,0.26348,0.14674,0.14042
21301,0.1568,0.26224,0.1506,0.13976
21401,0.16074,0.26102,0.15457,0.13911
21501,0.16464,0.2598,0.15841,0.13846
21601,0.16851,0.2586,0.16231,0.13782
21701,0.17234,0.25741,0.16598,0.13718
21801,0.17614,0.25623,0.16967,0.13655
21901,0.1799,0.25506,0.17342,0.13593
22001,0.18363,0.2539,0.17713,0.13531
22101,0.18714,0.25275,0.17633,0.13846
22201,0.1908,0.25161,0.17553,0.14225
22301,0.19443,0.25048,0.17475,0.14605
22401,0.19803,0.24936,0.17397,0.14986
22501,0.20159,0.24826,0.17319,0.15359
22601,0.20512,0.24716,0.17243,0.15729
22701,0.20863,0.24607,0.17167,0.16092
22801,0.2121,0.24499,0.17091,0.16447
22901,0.21554,0.24392,0.17017,0.16807
23001,0.21895,0.24286,0.16943,0.17164
23101,0.218,0.24181,0.16869,0.17484
23201,0.21706,0.24077,0.16797,0.1784
23301,0.21613,0.23973,0.16725,0.18192
23401,0.2152,0.23875,0.16653,0.18542
23501,0.21429,0.23782,0.16582,0.18889
23601,0.21338,0.23694,0.16512,0.19232
23701,0.21248,0.23594,0.16442,0.19573
23801,0.21159,0.23499,0.16373,0.19911
23901,0.2107,0.23409,0.16305,0.20246
24001,0.20982,0.23316,0.16237,0.20578
24101,0.20895,0.23327,0.16169,0.20908
24201,0.20809,0.23342,0.16103,0.21235
24301,0.20723,0.23361,0.16036,0.21559
24401,0.20638,0.23376,0.15971,0.2188
24501,0.20554,0.23415,0.15905,0.22199
24601,0.20471,0.23414,0.15841,0.22515
24701,0.20388,0.23465,0.15777,0.22829
24801,0.20306,0.23455,0.15713,0.2314
24901,0.20224,0.23477,0.1565,0.23449
25001,0.20143,0.23511,0.15587,0.23755
25101,0.20063,0.23417,0.15525,0.24059
25201,0.19983,0.23324,0.15464,0.2436
25301,0.19904,0.23232,0.15403,0.24659
25401,0.19826,0.23141,0.15342,0.24956
25501,0.19748,0.2305,0.15282,0.2525
25601,0.19671,0.2296,0.15222,0.25542
25701,0.19595,0.22871,0.15163,0.25832
25801,0.19519,0.22782,0.15104,0.26119
25901,0.19443,0.22694,0.15046,0.26404
26001,0.19368,0.22607,0.14988,0.26687
26101,0.19294,0.2252,0.1493,0.26968
26201,0.19221,0.22434,0.14873,0.27247
26301,0.19148,0.22349,0.14817,0.27524
26401,0.19075,0.22264,0.14761,0.27798
26501,0.19003,0.2218,0.14705,0.28071
26601,0.18932,0.22097,0.1465,0.28341
26701,0.18861,0.22014,0.14595,0.28609
26801,0.1879,0.21932,0.14541,0.28876
26901,0.1872,0.2185,0.14486,0.2914
27001,0.18651,0.2177,0.14433,0.29403
27101,0.18896,0.22018,0.1438,0.29298
27201,0.19194,0.22304,0.14327,0.2919
27301,0.1949,0.22589,0.14274,0.29083
27401,0.19784,0.22871,0.14222,0.28977
27501,0.20076,0.23152,0.1417,0.28872
27601,0.20365,0.2343,0.14119,0.28767
27701,0.20653,0.23707,0.14068,0.28663
27801,0.20938,0.23981,0.14017,0.2856
27901,0.21221,0.24254,0.13967,0.28458
28001,0.21503,0.24524,0.13917,0.28356
28101,0.2143,0.24793,0.14206,0.28255
28201,0.21354,0.25059,0.1451,0.28155
28301,0.21278,0.25321,0.14812,0.28056
28401,0.21203,0.25584,0.15112,0.27957
28501,0.21129,0.25845,0.1541,0.27859
28601,0.21055,0.26104,0.15706,0.27761
28701,0.20982,0.26361,0.15999,0.27665
28801,0.20909,0.26617,0.16291,0.27568
28901,0.20837,0.26871,0.16581,0.27473
29001,0.20765,0.27123,0.16868,0.27378
29101,0.20693,0.27057,0.1714,0.27284
29201,0.20623,0.27013,0.17424,0.27191
29301,0.20552,0.26972,0.17706,0.27098
29401,0.20482,0.26921,0.17986,0.27006
29501,0.20413,0.26884,0.18264,0.26914
29601,0.20344,0.26844,0.1854,0.26823
29701,0.20275,0.26811,0.18814,0.26733
29801,0.20207,0.26741,0.19087,0.26643
29901,0.2014,0.26711,0.19357,0.26554
30001,0.20073,0.26672,0.19626,0.26466
30101,0.20006,0.26587,0.19584,0.26683
30201,0.1994,0.26499,0.19519,0.26926
30301,0.19874,0.26412,0.19455,0.27167
30401,0.19809,0.26331,0.19391,0.27407
30501,0.19744,0.26248,0.19327,0.27645
30601,0.19679,0.26163,0.19264,0.27881
30701,0.19615,0.26081,0.19201,0.28116
30801,0.19551,0.25996,0.19139,0.2835
30901,0.19488,0.25912,0.19077,0.28582
31001,0.19425,0.25831,0.19016,0.28812
31101,0.19363,0.2607,0.18954,0.28723
31201,0.19301,0.26307,0.18894,0.2863
31301,0.19239,0.26542,0.18833,0.28539
31401,0.19178,0.26776,0.18773,0.28448
31501,0.19117,0.27009,0.18714,0.28358
31601,0.19056,0.2724,0.18654,0.28268
31701,0.18996,0.27469,0.18596,0.28179
31801,0.18937,0.27697,0.18537,0.2809
31901,0.18877,0.27924,0.18479,0.28002
32001,0.18818,0.28149,0.18421,0.27915
32101,0.19034,0.28065,0.1866,0.27828
32201,0.19285,0.27977,0.18912,0.27741
32301,0.19535,0.27891,0.19163,0.27655
32401,0.19783,0.27805,0.19413,0.2757
32501,0.2003,0.27719,0.19661,0.27485
32601,0.20275,0.27634,0.19907,0.27401
32701,0.20519,0.2755,0.20152,0.27317
32801,0.20762,0.27466,0.20396,0.27234
32901,0.21002,0.27382,0.20638,0.27151
33001,0.21242,0.27299,0.20878,0.27069
33101,0.2148,0.27217,0.20818,0.26987
33201,0.21716,0.27135,0.20755,0.26906
33301,0.21951,0.27053,0.20693,0.26825
33401,0.22185,0.26972,0.20631,0.26745
33501,0.22417,0.26892,0.2057,0.26665
33601,0.22648,0.26812,0.20508,0.26586
33701,0.22878,0.26732,0.20447,0.26507
33801,0.23106,0.26653,0.20387,0.26428
33901,0.23333,0.26574,0.20327,0.2635
34001,0.23558,0.26496,0.20267,0.26273
34101,0.23779,0.26419,0.20208,0.26196
34201,0.24002,0.26341,0.20149,0.26119
34301,0.24221,0.26265,0.2009,0.26043
34401,0.24441,0.26188,0.20031,0.25967
34501,0.24657,0.26112,0.19973,0.25892
34601,0.24869,0.26037,0.19916,0.25817
34701,0.25086,0.25962,0.19858,0.25743
34801,0.25295,0.25887,0.19801,0.25669
34901,0.25504,0.25813,0.19744,0.25595
35001,0.25716,0.25739,0.19688,0.25522
35101,0.25643,0.25919,0.19678,0.25449
35201,0.2557,0.2613,0.19698,0.25377
35301,0.25498,0.26339,0.19713,0.25305
35401,0.25426,0.26547,0.19714,0.25234
35501,0.25354,0.26754,0.19684,0.25163
35601,0.25283,0.2696,0.1969,0.25092
35701,0.25212,0.27165,0.19666,0.25022
35801,0.25142,0.27368,0.19667,0.24952
35901,0.25072,0.2757,0.19635,0.24882
36001,0.25002,0.27771,0.19622,0.24813
36101,0.24933,0.27695,0.19844,0.24744
36201,0.24864,0.27618,0.20066,0.24676
36301,0.24795,0.27542,0.20286,0.24608
36401,0.24727,0.27466,0.20505,0.24541
36501,0.2466,0.27391,0.20723,0.24473
36601,0.24592,0.27316,0.20939,0.24406
36701,0.24525,0.27242,0.21155,0.2434
36801,0.24459,0.27168,0.21369,0.24274
36901,0.24392,0.27094,0.21582,0.24208
37001,0.24326,0.27021,0.21794,0.24143
37101,0.24261,0.27188,0.21735,0.24315
37201,0.24196,0.27384,0.21677,0.24518
37301,0.24131,0.27576,0.21619,0.24721
37401,0.24066,0.27769,0.21561,0.24922
37501,0.24002,0.27962,0.21503,0.25122
37601,0.23938,0.28151,0.21446,0.25321
37701,0.23875,0.28339,0.21389,0.25519
37801,0.23812,0.28528,0.21333,0.25716
37901,0.23749,0.28714,0.21276,0.25912
38001,0.23686,0.28902,0.2122,0.26107
38101,0.23624,0.28826,0.21414,0.26301
38201,0.23562,0.28751,0.2162,0.26494
38301,0.23501,0.28675,0.21824,0.26686
38401,0.23439,0.28601,0.22028,0.26877
38501,0.23379,0.28527,0.22231,0.27067
38601,0.23318,0.28453,0.22432,0.27256
38701,0.23258,0.28379,0.22632,0.27444
38801,0.23198,0.28306,0.22832,0.27631
38901,0.23138,0.28233,0.2303,0.27817
39001,0.23079,0.28161,0.23228,0.28002
39101,0.2326,0.28089,0.23173,0.28178
39201,0.23453,0.28017,0.23114,0.28356
39301,0.23648,0.27946,0.23055,0.28539
39401,0.23839,0.27875,0.22997,0.2872
39501,0.24032,0.27804,0.22939,0.28898
39601,0.24224,0.27734,0.22881,0.2907
39701,0.24412,0.27664,0.22823,0.29246
39801,0.24602,0.27595,0.22766,0.29424
39901,0.24789,0.27526,0.22709,0.29601
40001,0.24967,0.27457,0.22652,0.29777
40101,0.25151,0.27615,0.22595,0.29703
40201,0.25333,0.27795,0.22539,0.29629
40301,0.25518,0.27974,0.22483,0.29555
40401,0.25697,0.28153,0.22428,0.29482
40501,0.25873,0.2833,0.22372,0.29409
40601,0.26044,0.28507,0.22317,0.29337
40701,0.2622,0.28682,0.22262,0.29265
40801,0.26396,0.28857,0.22208,0.29193
40901,0.26571,0.29031,0.22153,0.29122
41001,0.26748,0.29204,0.22099,0.29051
41101,0.26685,0.2935,0.22255,0.2898
41201,0.26621,0.29521,0.22439,0.28909
41301,0.26556,0.29687,0.22627,0.28839
41401,0.26492,0.29857,0.22811,0.2877
41501,0.26428,0.30026,0.2299,0.28701
41601,0.26365,0.30194,0.23175,0.28632
41701,0.26302,0.30359,0.23357,0.28563
41801,0.26239,0.30526,0.23533,0.28495
41901,0.26176,0.30691,0.23703,0.28427
42001,0.26114,0.30856,0.23883,0.28359
42101,0.26277,0.30783,0.24056,0.28291
42201,0.26452,0.3071,0.24236,0.28224
42301,0.26626,0.30638,0.24415,0.28158
42401,0.26799,0.30565,0.24594,0.28091
42501,0.26971,0.30493,0.24771,0.28025
42601,0.27143,0.30422,0.24948,0.27959
42701,0.27313,0.30351,0.25124,0.27894
42801,0.27483,0.3028,0.25298,0.27829
42901,0.27652,0.30209,0.25473,0.27764
43001,0.2782,0.30139,0.25646,0.27699
43101,0.27758,0.30264,0.25818,0.27635
43201,0.27694,0.30423,0.2599,0.27571
43301,0.2763,0.30572,0.26156,0.27507
43401,0.27566,0.30714,0.26327,0.27444
43501,0.27503,0.30861,0.26496,0.27381
43601,0.2744,0.31006,0.26665,0.27318
43701,0.27377,0.31127,0.26832,0.27256
43801,0.27314,0.31271,0.26997,0.27193
43901,0.27252,0.31418,0.27161,0.27132
44001,0.2719,0.31556,0.27324,0.2707
44101,0.27129,0.31702,0.27478,0.27008
44201,0.27067,0.31857,0.27642,0.26947
44301,0.27006,0.32011,0.27803,0.26887
44401,0.26945,0.32164,0.27966,0.26826
44501,0.26885,0.32316,0.28127,0.26766
44601,0.26825,0.32468,0.28286,0.26706
44701,0.26765,0.32619,0.28447,0.26646
44801,0.26705,0.32769,0.28607,0.26586
44901,0.26645,0.32919,0.28766,0.26527
45001,0.26586,0.33068,0.28924,0.26468
45101,0.26738,0.32997,0.28869,0.2641
45201,0.269,0.32924,0.28805,0.26351
45301,0.27061,0.32851,0.28741,0.26293
45401,0.27222,0.32779,0.28678,0.26235
45501,0.27382,0.32707,0.28615,0.26177
45601,0.27541,0.32635,0.28552,0.2612
45701,0.277,0.32564,0.2849,0.26063
45801,0.27857,0.32493,0.28427,0.26006
45901,0.28015,0.32422,0.28365,0.25949
46001,0.28171,0.32351,0.28304,0.25893
46101,0.28318,0.32281,0.28247,0.26006
46201,0.28458,0.32211,0.28186,0.26166
46301,0.28598,0.32142,0.28125,0.26326
46401,0.2873,0.32073,0.28064,0.26484
46501,0.28862,0.32004,0.28004,0.26642
46601,0.28991,0.31935,0.27944,0.268
46701,0.29128,0.31867,0.27884,0.26957
46801,0.29247,0.31798,0.27824,0.27113
46901,0.29383,0.31731,0.27765,0.27268
47001,0.29508,0.31663,0.27706,0.27423
47101,0.29445,0.31781,0.27649,0.27577
47201,0.29383,0.31921,0.27591,0.2773
47301,0.29321,0.32063,0.27532,0.27883
47401,0.29259,0.32204,0.27474,0.28035
47501,0.29197,0.32345,0.27416,0.28187
47601,0.29136,0.32485,0.27359,0.28338
47701,0.29075,0.32626,0.27301,0.28488
47801,0.29014,0.32761,0.27244,0.28637
47901,0.28953,0.32899,0.27187,0.28786
48001,0.28893,0.33035,0.27131,0.28935
48101,0.28833,0.33151,0.27274,0.28879
48201,0.28773,0.3329,0.27425,0.28819
48301,0.28714,0.33428,0.27575,0.28759
48401,0.28654,0.33565,0.27725,0.287
48501,0.28595,0.33702,0.27874,0.28641
48601,0.28536,0.33839,0.28022,0.28582
48701,0.28478,0.33975,0.2817,0.28523
48801,0.28419,0.3411,0.28317,0.28465
48901,0.28361,0.34245,0.28464,0.28406
49001,0.28304,0.34379,0.2861,0.28348
49101,0.28246,0.34513,0.28755,0.28291
49201,0.28188,0.34644,0.289,0.28233
49301,0.28131,0.34776,0.29044,0.28176
49401,0.28074,0.34906,0.29188,0.28119
49501,0.28018,0.35034,0.29331,0.28062
49601,0.27961,0.35165,0.29473,0.28005
49701,0.27905,0.35293,0.29615,0.27949
49801,0.27849,0.35421,0.29756,0.27893
49901,0.27793,0.3555,0.29897,0.27837
50001,0.27737,0.35679,0.30037,0.27781
50101,0.27868,0.3561,0.29979,0.27726
50201,0.28011,0.35539,0.2992,0.27671
50301,0.28155,0.35468,0.2986,0.27616
50401,0.28297,0.35398,0.29801,0.27561
50501,0.28439,0.35328,0.29742,0.27506
50601,0.2858,0.35258,0.29683,0.27452
50701,0.28721,0.35189,0.29625,0.27398
50801,0.28862,0.35119,0.29566,0.27344
50901,0.29001,0.3505,0.29508,0.2729
51001,0.29141,0.34982,0.2945,0.27237
51101,0.29221,0.34913,0.29557,0.27183
51201,0.29333,0.34845,0.29695,0.2713
51301,0.2944,0.34777,0.29832,0.27077
51401,0.29544,0.34709,0.29968,0.27025
51501,0.29652,0.34642,0.30104,0.26972
51601,0.29749,0.34575,0.3024,0.2692
51701,0.29833,0.34508,0.30375,0.26868
51801,0.29945,0.34441,0.30509,0.26816
51901,0.30048,0.34375,0.30643,0.26764
52001,0.30161,0.34309,0.30776,0.26713
52101,0.30103,0.34243,0.30873,0.26836
52201,0.30045,0.34178,0.30973,0.26976
52301,0.29988,0.34112,0.31087,0.27116
52401,0.29931,0.34047,0.31198,0.27255
52501,0.29874,0.33982,0.31293,0.27394
52601,0.29817,0.33918,0.31399,0.27532
52701,0.2976,0.33853,0.31497,0.27669
52801,0.29704,0.33789,0.31587,0.27806
52901,0.29648,0.33725,0.3168,0.27943
53001,0.29592,0.33662,0.31784,0.28079
53101,0.29536,0.33598,0.31724,0.28214
53201,0.29481,0.33535,0.31665,0.28349
53301,0.29425,0.33472,0.31605,0.28484
53401,0.2937,0.33409,0.31546,0.28617
53501,0.29315,0.33347,0.31487,0.28751
53601,0.29261,0.33285,0.31429,0.28884
53701,0.29206,0.33223,0.3137,0.29016
53801,0.29152,0.33161,0.31312,0.29148
53901,0.29098,0.331,0.31254,0.2928
54001,0.29044,0.33038,0.31196,0.29411
54101,0.2899,0.32977,0.31138,0.29541
54201,0.28937,0.32916,0.31081,0.29671
54301,0.28883,0.32856,0.31023,0.29801
54401,0.2883,0.32795,0.30966,0.2993
54501,0.28777,0.32735,0.3091,0.30058
54601,0.28725,0.32675,0.30853,0.30186
54701,0.28672,0.32615,0.30797,0.30314
54801,0.2862,0.32556,0.3074,0.30441
54901,0.28568,0.32497,0.30684,0.30568
55001,0.28516,0.32438,0.30629,0.30694
55101,0.28464,0.3254,0.30573,0.3082
55201,0.28413,0.32662,0.30518,0.30945
55301,0.28361,0.32784,0.30462,0.3107
55401,0.2831,0.32906,0.30407,0.31194
55501,0.28259,0.33026,0.30353,0.31318
55601,0.28208,0.33147,0.30298,0.31442
55701,0.28157,0.33267,0.30244,0.31565
55801,0.28107,0.33386,0.30189,0.31688
55901,0.28057,0.33506,0.30135,0.3181
56001,0.28007,0.33624,0.30082,0.31932
56101,0.27957,0.33737,0.30028,0.32049
56201,0.27907,0.33855,0.29975,0.32168
56301,0.27857,0.33966,0.29921,0.32289
56401,0.27808,0.34083,0.29868,0.32409
56501,0.27759,0.34196,0.29815,0.32527
56601,0.2771,0.34312,0.29763,0.32646
56701,0.27661,0.34423,0.2971,0.32765
56801,0.27612,0.34538,0.29658,0.32881
56901,0.27564,0.34651,0.29606,0.32998
57001,0.27515,0.34764,0.29554,0.33115
57101,0.27616,0.34865,0.29502,0.33057
57201,0.27743,0.34978,0.29451,0.32999
57301,0.27869,0.35092,0.29399,0.32942
57401,0.27994,0.35205,0.29348,0.32884
57501,0.2812,0.35318,0.29297,0.32827
57601,0.28244,0.3543,0.29246,0.3277
57701,0.28369,0.35542,0.29195,0.32713
57801,0.28493,0.35653,0.29145,0.32657
57901,0.28616,0.35764,0.29094,0.326
58001,0.28739,0.35875,0.29044,0.32544
58101,0.28862,0.35986,0.28994,0.32488
58201,0.28984,0.36096,0.28945,0.32432
58301,0.29106,0.36205,0.28895,0.32377
58401,0.29227,0.36314,0.28845,0.32321
58501,0.29348,0.36423,0.28796,0.32266
58601,0.29469,0.36532,0.28747,0.32211
58701,0.29589,0.3664,0.28698,0.32156
58801,0.29709,0.36748,0.28649,0.32101
58901,0.29828,0.36855,0.28601,0.32047
59001,0.29947,0.36962,0.28552,0.31993
59101,0.299,0.37069,0.28661,0.31939
59201,0.29849,0.37175,0.28782,0.31885
59301,0.29799,0.37281,0.28902,0.31831
59401,0.29749,0.37387,0.29021,0.31777
59501,0.29699,0.37492,0.29141,0.31724
59601,0.29649,0.37597,0.2926,0.31671
59701,0.29599,0.37701,0.29378,0.31618
59801,0.2955,0.37805,0.29494,0.31565
59901,0.295,0.37909,0.29609,0.31512
60001,0.29451,0.38013,0.29721,0.31459
60101,0.29402,0.37951,0.2983,0.31407
60201,0.29353,0.37888,0.29946,0.31355
60301,0.29305,0.37825,0.30063,0.31303
60401,0.29256,0.37764,0.30178,0.31251
60501,0.29208,0.37704,0.30294,0.31199
60601,0.2916,0.37645,0.30409,0.31148
60701,0.29112,0.37584,0.30523,0.31097
60801,0.29064,0.37522,0.30638,0.31046
60901,0.29016,0.37464,0.30752,0.30995
61001,0.28968,0.37406,0.30865,0.30944
61101,0.28921,0.37505,0.30816,0.30893
61201,0.28874,0.37607,0.30766,0.30843
61301,0.28827,0.37709,0.30716,0.30792
61401,0.2878,0.3781,0.30666,0.30742
61501,0.28733,0.3791,0.30616,0.30692
61601,0.28686,0.38011,0.30566,0.30642
61701,0.2864,0.38111,0.30517,0.30593
61801,0.28593,0.3821,0.30467,0.30543
61901,0.28547,0.3831,0.30418,0.30494
62001,0.28501,0.38409,0.30369,0.30445
62101,0.28595,0.38349,0.30326,0.30544
62201,0.28707,0.38287,0.30278,0.30655
62301,0.28821,0.38226,0.30229,0.30767
62401,0.28934,0.38164,0.30181,0.30878
62501,0.29046,0.38103,0.30132,0.30988
62601,0.29158,0.38043,0.30084,0.31099
62701,0.29271,0.37982,0.30036,0.31208
62801,0.29382,0.37921,0.29988,0.31318
62901,0.29494,0.37861,0.29941,0.31427
63001,0.29604,0.37801,0.29893,0.31536
63101,0.29559,0.37741,0.29995,0.31645
63201,0.29512,0.37681,0.30106,0.31753
63301,0.29466,0.37622,0.30216,0.3186
63401,0.29419,0.37562,0.30326,0.31968
63501,0.29373,0.37503,0.30436,0.32075
63601,0.29327,0.37444,0.30545,0.32182
63701,0.29281,0.37386,0.30654,0.32288
63801,0.29235,0.37327,0.30763,0.32394
63901,0.29189,0.37269,0.30871,0.325
64001,0.29143,0.3721,0.30979,0.32606
64101,0.29098,0.37299,0.30932,0.32711
64201,0.29053,0.37397,0.30884,0.32816
64301,0.29007,0.37494,0.30836,0.3292
64401,0.28962,0.37588,0.30788,0.33024
64501,0.28917,0.37683,0.30741,0.33128
64601,0.28873,0.3778,0.30693,0.33232
64701,0.28828,0.37874,0.30646,0.33335
64801,0.28784,0.3797,0.30598,0.33438
64901,0.28739,0.38066,0.30551,0.3354
65001,0.28695,0.38161,0.30504,0.33643
65101,0.28785,0.38102,0.30463,0.33744
65201,0.28894,0.38044,0.30417,0.33846
65301,0.29003,0.37986,0.3037,0.33947
65401,0.29111,0.37928,0.30324,0.34048
65501,0.29219,0.3787,0.30277,0.34149
65601,0.29327,0.37812,0.30231,0.34249
65701,0.29435,0.37754,0.30185,0.3435
65801,0.29542,0.37697,0.30139,0.34449
65901,0.29649,0.3764,0.30094,0.34549
66001,0.29756,0.37583,0.30048,0.34648
66101,0.29711,0.37664,0.30145,0.34597
66201,0.29666,0.37758,0.3025,0.34545
66301,0.29621,0.37852,0.30355,0.34493
66401,0.29576,0.37945,0.3046,0.34441
66501,0.29532,0.38039,0.30565,0.34389
66601,0.29488,0.38132,0.30669,0.34337
66701,0.29443,0.38224,0.30773,0.34286
66801,0.29399,0.38317,0.30877,0.34235
66901,0.29355,0.38409,0.3098,0.34183
67001,0.29312,0.38501,0.31083,0.34132
67101,0.29268,0.38593,0.3104,0.34081
67201,0.29224,0.38684,0.30994,0.34031
67301,0.29181,0.38775,0.30948,0.3398
67401,0.29138,0.38866,0.30902,0.3393
67501,0.29094,0.38956,0.30856,0.33879
67601,0.29051,0.39047,0.3081,0.33829
67701,0.29008,0.39137,0.30765,0.33779
67801,0.28966,0.39227,0.30719,0.3373
67901,0.28923,0.39316,0.30674,0.3368
68001,0.2888,0.39405,0.30629,0.3363
68101,0.28966,0.39485,0.3059,0.33581
68201,0.2907,0.3956,0.30545,0.33532
68301,0.29174,0.39644,0.305,0.33483
68401,0.29277,0.39726,0.30456,0.33434
68501,0.29381,0.39811,0.30411,0.33385
68601,0.29484,0.39892,0.30367,0.33336
68701,0.29586,0.39966,0.30323,0.33288
68801,0.29689,0.40044,0.30279,0.33239
68901,0.29791,0.4012,0.30235,0.33191
69001,0.29892,0.40195,0.30191,0.33143
69101,0.29978,0.40138,0.30283,0.33095
69201,0.30079,0.4008,0.30384,0.33047
69301,0.3018,0.40023,0.30484,0.33
69401,0.30281,0.39965,0.30585,0.32952
69501,0.30381,0.39907,0.30684,0.32905
69601,0.30481,0.3985,0.30784,0.32857
69701,0.30581,0.39793,0.30883,0.3281
69801,0.3068,0.39736,0.30982,0.32763
69901,0.30779,0.39679,0.31081,0.32716
70001,0.30878,0.39622,0.3118,0.3267
70101,0.30977,0.39566,0.31144,0.32623
70201,0.31075,0.39509,0.31099,0.32576
70301,0.31173,0.39453,0.31055,0.3253
70401,0.31271,0.39397,0.31011,0.32484
70501,0.31368,0.39341,0.30967,0.32438
70601,0.31466,0.39286,0.30923,0.32392
70701,0.31562,0.3923,0.30879,0.32346
70801,0.31659,0.39175,0.30836,0.323
70901,0.31756,0.39119,0.30792,0.32255
71001,0.31852,0.39064,0.30749,0.32209
71101,0.31943,0.39009,0.30838,0.32164
71201,0.32035,0.38955,0.30935,0.32119
71301,0.3213,0.389,0.31032,0.32074
71401,0.32224,0.38845,0.31128,0.32029
71501,0.32314,0.38791,0.31225,0.31984
71601,0.32407,0.38737,0.31321,0.31939
71701,0.32497,0.38683,0.31417,0.31895
71801,0.32587,0.38629,0.31512,0.31851
71901,0.32678,0.38575,0.31607,0.31806
72001,0.32772,0.38522,0.31702,0.31762
72101,0.32854,0.38503,0.31664,0.31718
72201,0.32947,0.38588,0.3162,0.31674
72301,0.3304,0.38673,0.31576,0.3163
72401,0.33132,0.38758,0.31533,0.31587
72501,0.33224,0.38842,0.31489,0.31543
72601,0.33316,0.38926,0.31446,0.315
72701,0.33408,0.3901,0.31403,0.31456
72801,0.335,0.39094,0.31359,0.31413
72901,0.33591,0.39178,0.31316,0.3137
73001,0.33682,0.39261,0.31274,0.31327
73101,0.33637,0.39209,0.31359,0.31284
73201,0.33591,0.39157,0.3145,0.31241
73301,0.33545,0.39103,0.3154,0.31199
73401,0.335,0.3905,0.31626,0.31156
73501,0.33454,0.38997,0.31718,0.31114
73601,0.33409,0.38945,0.31811,0.31072
73701,0.33363,0.38894,0.31899,0.31029
73801,0.33318,0.38841,0.31987,0.30987
73901,0.33273,0.38788,0.32078,0.30945
74001,0.33228,0.38736,0.32166,0.30904
74101,0.33183,0.38815,0.32122,0.30862
74201,0.33138,0.38897,0.32079,0.3082
74301,0.33094,0.38979,0.32036,0.30779
74401,0.33049,0.39061,0.31993,0.30737
74501,0.33005,0.39143,0.3195,0.30696
74601,0.32961,0.39225,0.31907,0.30655
74701,0.32917,0.39306,0.31864,0.30614
74801,0.32873,0.39387,0.31822,0.30573
74901,0.32829,0.39468,0.31779,0.30532
75001,0.32785,0.39549,0.31737,0.30492
75101,0.32741,0.39497,0.31821,0.30572
75201,0.32698,0.39445,0.31912,0.30664
75301,0.32654,0.39393,0.32002,0.30757
75401,0.32611,0.3934,0.32092,0.30848
75501,0.32568,0.39288,0.32182,0.3094
75601,0.32525,0.39236,0.32272,0.31031
75701,0.32482,0.39184,0.32362,0.31122
75801,0.32439,0.39133,0.32451,0.31213
75901,0.32396,0.39081,0.3254,0.31304
76001,0.32354,0.3903,0.32629,0.31394
76101,0.32432,0.38978,0.3259,0.31484
76201,0.32521,0.38927,0.32547,0.31574
76301,0.32609,0.38876,0.32504,0.31664
76401,0.32697,0.38825,0.32462,0.31754
76501,0.32785,0.38775,0.32419,0.31843
76601,0.32873,0.38724,0.32377,0.31932
76701,0.3296,0.38674,0.32335,0.3202
76801,0.33048,0.38623,0.32293,0.32109
76901,0.33135,0.38573,0.32251,0.32197
77001,0.33222,0.38523,0.32209,0.32285
77101,0.33307,0.38473,0.32167,0.32373
77201,0.33391,0.38423,0.32125,0.32461
77301,0.33474,0.38373,0.32084,0.32548
77401,0.33559,0.38324,0.32042,0.32635
77501,0.33645,0.38274,0.32001,0.32722
77601,0.33728,0.38225,0.3196,0.32809
77701,0.3381,0.38176,0.31919,0.32895
77801,0.33893,0.38127,0.31877,0.32982
77901,0.33976,0.38078,0.31837,0.33068
78001,0.34059,0.38029,0.31796,0.33153
78101,0.34016,0.38092,0.31755,0.33114
78201,0.33974,0.38171,0.31714,0.33071
78301,0.33931,0.3825,0.31674,0.33029
78401,0.33887,0.38327,0.31634,0.32987
78501,0.33844,0.38406,0.31593,0.32945
78601,0.33801,0.38484,0.31553,0.32903
78701,0.33759,0.38562,0.31513,0.32861
78801,0.33717,0.3864,0.31473,0.32819
78901,0.33675,0.38718,0.31433,0.32778
79001,0.33632,0.38794,0.31393,0.32736
79101,0.3359,0.38872,0.31357,0.32695
79201,0.33548,0.38949,0.31318,0.32654
79301,0.33505,0.39026,0.31278,0.32612
79401,0.33463,0.39103,0.31239,0.32571
79501,0.33421,0.39179,0.312,0.3253
79601,0.33379,0.39256,0.3116,0.3249
79701,0.33337,0.39332,0.31121,0.32449
79801,0.33295,0.39408,0.31082,0.32408
79901,0.33254,0.39484,0.31043,0.32368
80001,0.33212,0.3956,0.31005,0.32327
80101,0.3328,0.39511,0.31043,0.32287
80201,0.33364,0.39462,0.31088,0.32246
80301,0.33447,0.39413,0.31145,0.32206
80401,0.33529,0.39364,0.31196,0.32166
80501,0.33612,0.39315,0.31242,0.32126
80601,0.33694,0.39266,0.31292,0.32086
80701,0.33777,0.39218,0.31363,0.32047
80801,0.33858,0.39169,0.31411,0.32007
80901,0.3394,0.39121,0.3148,0.31967
81001,0.34022,0.39072,0.31545,0.31928
81101,0.34103,0.39143,0.31506,0.31889
81201,0.34184,0.39217,0.31468,0.31849
81301,0.34265,0.39292,0.31429,0.3181
81401,0.34346,0.39367,0.3139,0.31771
81501,0.34427,0.39441,0.31352,0.31732
81601,0.34507,0.39515,0.31313,0.31693
81701,0.34587,0.39589,0.31275,0.31654
81801,0.34667,0.39663,0.31237,0.31616
81901,0.34747,0.39737,0.31199,0.31577
82001,0.34826,0.3981,0.31161,0.31539
82101,0.34786,0.39763,0.31238,0.315
82201,0.34744,0.39715,0.31322,0.31462
82301,0.34702,0.39667,0.31405,0.31424
82401,0.3466,0.39618,0.31489,0.31386
82501,0.34618,0.3957,0.31572,0.31347
82601,0.34576,0.39523,0.31655,0.3131
82701,0.34534,0.39475,0.31737,0.31272
82801,0.34492,0.39427,0.3182,0.31234
82901,0.34451,0.3938,0.31902,0.31196
83001,0.34409,0.39332,0.31984,0.31159
83101,0.34462,0.39285,0.31966,0.31225
83201,0.34539,0.39238,0.31928,0.31307
83301,0.34618,0.3919,0.31889,0.3139
83401,0.34696,0.39143,0.31851,0.31472
83501,0.34774,0.39097,0.31813,0.31554
83601,0.34852,0.3905,0.31775,0.31636
83701,0.3493,0.39003,0.31737,0.31718
83801,0.35008,0.38957,0.31699,0.31799
83901,0.35085,0.3891,0.31661,0.3188
84001,0.35163,0.38864,0.31623,0.31962
84101,0.35233,0.38818,0.31586,0.32042
84201,0.35296,0.38772,0.31548,0.32123
84301,0.35366,0.38726,0.31511,0.32204
84401,0.35424,0.3868,0.31474,0.32284
84501,0.35484,0.38634,0.31436,0.32364
84601,0.35535,0.38588,0.31399,0.32444
84701,0.35605,0.38543,0.31362,0.32524
84801,0.35663,0.38497,0.31325,0.32603
84901,0.35723,0.38452,0.31288,0.32683
85001,0.35791,0.38407,0.31251,0.32762
85101,0.35749,0.38466,0.31218,0.32839
85201,0.35707,0.38538,0.31182,0.32913
85301,0.35665,0.3861,0.31145,0.32981
85401,0.35624,0.38682,0.31109,0.33046
85501,0.35582,0.38754,0.31072,0.33122
85601,0.3554,0.38825,0.31036,0.33183
85701,0.35499,0.38897,0.31,0.33249
85801,0.35458,0.38968,0.30964,0.33317
85901,0.35416,0.39039,0.30927,0.33379
86001,0.35375,0.3911,0.30892,0.33448
86101,0.35334,0.3917,0.30965,0.3341
86201,0.35293,0.39241,0.31044,0.33371
86301,0.35252,0.39311,0.31122,0.33332
86401,0.35211,0.39381,0.31201,0.33294
86501,0.35171,0.39452,0.31281,0.33255
86601,0.3513,0.39521,0.31358,0.33217
86701,0.3509,0.39591,0.31434,0.33178
86801,0.35049,0.39661,0.31513,0.3314
86901,0.35009,0.3973,0.31592,0.33102
87001,0.34969,0.398,0.31671,0.33064
87101,0.34928,0.39869,0.31636,0.33026
87201,0.34888,0.39938,0.31599,0.32988
87301,0.34848,0.40006,0.31563,0.3295
87401,0.34809,0.40075,0.31527,0.32913
87501,0.34769,0.40144,0.31491,0.32875
87601,0.34729,0.40212,0.31455,0.32838
87701,0.34689,0.4028,0.31419,0.328
87801,0.3465,0.40348,0.31383,0.32763
87901,0.34611,0.40416,0.31348,0.32725
88001,0.34571,0.40484,0.31312,0.32688
88101,0.34532,0.40536,0.31386,0.32651
88201,0.34493,0.40595,0.31463,0.32614
88301,0.34454,0.40654,0.31541,0.32577
88401,0.34415,0.40704,0.31618,0.3254
88501,0.34376,0.40754,0.31696,0.32504
88601,0.34337,0.40816,0.31773,0.32467
88701,0.34298,0.40872,0.3185,0.3243
88801,0.3426,0.40935,0.31926,0.32394
88901,0.34221,0.40993,0.32003,0.32357
89001,0.34183,0.41053,0.32079,0.32321
89101,0.3425,0.41009,0.32046,0.32285
89201,0.34324,0.40963,0.3201,0.32249
89301,0.34397,0.40917,0.31974,0.32212
89401,0.34471,0.40871,0.31938,0.32176
89501,0.34544,0.40825,0.31902,0.3214
89601,0.34617,0.4078,0.31867,0.32105
89701,0.3469,0.40734,0.31831,0.32069
89801,0.34762,0.40689,0.31796,0.32033
89901,0.34835,0.40644,0.3176,0.31997
90001,0.34907,0.40598,0.31725,0.31962
90101,0.3498,0.40553,0.3169,0.31926
90201,0.35052,0.40508,0.31655,0.31891
90301,0.35124,0.40464,0.3162,0.31856
90401,0.35195,0.40419,0.31585,0.3182
90501,0.35267,0.40374,0.3155,0.31785
90601,0.35338,0.4033,0.31515,0.3175
90701,0.3541,0.40285,0.3148,0.31715
90801,0.35481,0.40241,0.31446,0.3168
90901,0.35552,0.40196,0.31411,0.31645
91001,0.35623,0.40152,0.31377,0.31611
91101,0.35586,0.40205,0.31446,0.31576
91201,0.35547,0.4027,0.31522,0.31541
91301,0.35508,0.40336,0.31597,0.31507
91401,0.35469,0.40401,0.31671,0.31472
91501,0.3543,0.40466,0.31746,0.31438
91601,0.35392,0.40531,0.31821,0.31404
91701,0.35353,0.40596,0.31895,0.31369
91801,0.35314,0.40661,0.31969,0.31335
91901,0.35276,0.40724,0.32043,0.31301
92001,0.35238,0.40789,0.32117,0.31267
92101,0.35292,0.40744,0.32189,0.31233
92201,0.35362,0.407,0.32262,0.31199
92301,0.35432,0.40656,0.32336,0.31165
92401,0.35502,0.40612,0.32409,0.31132
92501,0.35572,0.40568,0.32482,0.31098
92601,0.35641,0.40524,0.32555,0.31064
92701,0.35711,0.40481,0.32627,0.31031
92801,0.3578,0.40437,0.327,0.30998
92901,0.35849,0.40394,0.32773,0.30964
93001,0.35918,0.4035,0.32845,0.30931
93101,0.3588,0.40307,0.32826,0.30898
93201,0.35842,0.40264,0.32801,0.30864
93301,0.35803,0.40221,0.32784,0.30831
93401,0.35765,0.40178,0.32759,0.30798
93501,0.35727,0.40135,0.32743,0.30765
93601,0.35689,0.40093,0.3271,0.30733
93701,0.35651,0.4005,0.32685,0.307
93801,0.35613,0.40007,0.32659,0.30667
93901,0.35575,0.39964,0.3263,0.30634
94001,0.35537,0.39923,0.326,0.30602
94101,0.35499,0.39983,0.32565,0.30569
94201,0.35461,0.40046,0.3253,0.30537
94301,0.35424,0.4011,0.32496,0.30504
94401,0.35386,0.40173,0.32462,0.30472
94501,0.35349,0.40237,0.32427,0.3044
94601,0.35311,0.403,0.32393,0.30408
94701,0.35274,0.40363,0.32359,0.30376
94801,0.35237,0.40426,0.32325,0.30344
94901,0.352,0.40489,0.3229,0.30312
95001,0.35163,0.40551,0.32257,0.3028
95101,0.35126,0.4051,0.32322,0.30345
95201,0.35089,0.40467,0.32394,0.30418
95301,0.35052,0.40425,0.32465,0.30491
95401,0.35015,0.40382,0.32535,0.30564
95501,0.34979,0.4034,0.32606,0.30636
95601,0.34942,0.40298,0.32676,0.30709
95701,0.34906,0.40256,0.32747,0.30781
95801,0.34869,0.40214,0.32817,0.30854
95901,0.34833,0.40172,0.32887,0.30926
96001,0.34797,0.4013,0.32957,0.30998
96101,0.34856,0.40088,0.32926,0.31069
96201,0.34924,0.40046,0.32892,0.31141
96301,0.34991,0.40005,0.32857,0.31213
96401,0.35059,0.39963,0.32823,0.31284
96501,0.35126,0.39922,0.32789,0.31355
96601,0.35193,0.39881,0.32755,0.31426
96701,0.3526,0.39839,0.32721,0.31497
96801,0.35327,0.39798,0.32688,0.31568
96901,0.35394,0.39757,0.32654,0.31638
97001,0.3546,0.39716,0.3262,0.31709
97101,0.35527,0.39675,0.32587,0.31779
97201,0.3559,0.39634,0.32553,0.31849
97301,0.35656,0.39594,0.3252,0.3192
97401,0.35721,0.39553,0.32486,0.31989
97501,0.35785,0.39512,0.32453,0.32059
97601,0.35846,0.39472,0.3242,0.32129
97701,0.35911,0.39432,0.32387,0.32198
97801,0.35975,0.39391,0.32353,0.32268
97901,0.36035,0.39351,0.3232,0.32337
98001,0.36095,0.39311,0.32287,0.32406
98101,0.36059,0.39353,0.32257,0.32474
98201,0.36022,0.39415,0.32224,0.32542
98301,0.35985,0.39477,0.32191,0.32611
98401,0.35949,0.39538,0.32158,0.3268
98501,0.35912,0.396,0.32126,0.32748
98601,0.35876,0.39661,0.32093,0.32816
98701,0.3584,0.39722,0.3206,0.32884
98801,0.35803,0.39783,0.32028,0.32951
98901,0.35767,0.39844,0.31996,0.33018
99001,0.35731,0.39905,0.31963,0.33086
99101,0.35695,0.39956,0.32027,0.33052
99201,0.35659,0.40017,0.32095,0.33019
99301,0.35623,0.40077,0.32164,0.32986
99401,0.35587,0.40137,0.32232,0.32952
99501,0.35551,0.40198,0.323,0.32919
99601,0.35516,0.40258,0.32368,0.32886
99701,0.3548,0.40318,0.32436,0.32853
99801,0.35445,0.40377,0.32504,0.3282
99901,0.35409,0.40437,0.32571,0.32787
1e+05,0.35374,0.40497,0.32639,0.32755
1.001e+05,0.35338,0.40556,0.32606,0.32722
1.002e+05,0.35303,0.40615,0.32574,0.32689
1.003e+05,0.35268,0.40675,0.32541,0.32657
1.004e+05,0.35233,0.40734,0.32509,0.32624
1.005e+05,0.35198,0.40793,0.32476,0.32592
1.006e+05,0.35163,0.40851,0.32444,0.32559
1.007e+05,0.35128,0.4091,0.32412,0.32527
1.008e+05,0.35093,0.40969,0.3238,0.32495
1.009e+05,0.35058,0.41027,0.32348,0.32463
1.01e+05,0.35023,0.41086,0.32316,0.3243
1.011e+05,0.34989,0.41139,0.32378,0.32398
1.012e+05,0.34954,0.41185,0.32444,0.32366
1.013e+05,0.3492,0.41243,0.32511,0.32334
1.014e+05,0.34885,0.413,0.32578,0.32302
1.015e+05,0.34851,0.41351,0.32644,0.32271
1.016e+05,0.34817,0.41403,0.3271,0.32239
1.017e+05,0.34782,0.41456,0.32776,0.32207
1.018e+05,0.34748,0.41508,0.32843,0.32176
1.019e+05,0.34714,0.41562,0.32908,0.32144
1.02e+05,0.3468,0.41611,0.32974,0.32112
1.021e+05,0.34738,0.41572,0.32944,0.32081
1.022e+05,0.34802,0.41531,0.32912,0.3205
1.023e+05,0.34866,0.4149,0.32879,0.32018
1.024e+05,0.34929,0.4145,0.32847,0.31987
1.025e+05,0.34993,0.41409,0.32815,0.31956
1.026e+05,0.35056,0.41369,0.32783,0.31925
1.027e+05,0.35119,0.41329,0.32751,0.31894
1.028e+05,0.35183,0.41289,0.3272,0.31863
1.029e+05,0.35246,0.41248,0.32688,0.31832
1.03e+05,0.35308,0.41208,0.32656,0.31801
1.031e+05,0.35371,0.41168,0.32624,0.3177
1.032e+05,0.35434,0.41128,0.32593,0.31739
1.033e+05,0.35496,0.41089,0.32561,0.31708
1.034e+05,0.35559,0.41049,0.3253,0.31678
1.035e+05,0.35621,0.41009,0.32498,0.31647
1.036e+05,0.35683,0.4097,0.32467,0.31616
1.037e+05,0.35745,0.4093,0.32436,0.31586
1.038e+05,0.35807,0.40891,0.32404,0.31556
1.039e+05,0.35869,0.40851,0.32373,0.31525
1.04e+05,0.3593,0.40812,0.32342,0.31495
1.041e+05,0.35898,0.40854,0.32401,0.31465
1.042e+05,0.35863,0.4091,0.32466,0.31434
1.043e+05,0.35829,0.40967,0.32531,0.31404
1.044e+05,0.35795,0.41024,0.32595,0.31374
1.045e+05,0.3576,0.4108,0.3266,0.31344
1.046e+05,0.35726,0.41136,0.32724,0.31314
1.047e+05,0.35692,0.41193,0.32789,0.31284
1.048e+05,0.35658,0.41249,0.32853,0.31254
1.049e+05,0.35624,0.41305,0.32917,0.31225
1.05e+05,0.3559,0.41361,0.32981,0.31195
1.051e+05,0.35644,0.41321,0.33042,0.31165
1.052e+05,0.35705,0.41282,0.33105,0.31136
1.053e+05,0.35766,0.41243,0.33169,0.31106
1.054e+05,0.35827,0.41204,0.33232,0.31077
1.055e+05,0.35888,0.41165,0.33295,0.31047
1.056e+05,0.35949,0.41126,0.33359,0.31018
1.057e+05,0.36009,0.41087,0.33422,0.30988
1.058e+05,0.3607,0.41048,0.33485,0.30959
1.059e+05,0.3613,0.41009,0.33547,0.3093
1.06e+05,0.3619,0.4097,0.3361,0.30901
1.061e+05,0.36157,0.40932,0.33673,0.30872
1.062e+05,0.36123,0.40893,0.33735,0.30842
1.063e+05,0.36089,0.40855,0.33796,0.30813
1.064e+05,0.36055,0.40816,0.33857,0.30784
1.065e+05,0.36021,0.40778,0.33916,0.30756
1.066e+05,0.35987,0.4074,0.33977,0.30727
1.067e+05,0.35954,0.40702,0.34036,0.30698
1.068e+05,0.3592,0.40663,0.34094,0.30669
1.069e+05,0.35886,0.40625,0.34154,0.3064
1.07e+05,0.35853,0.40587,0.34214,0.30612
1.071e+05,0.35819,0.4064,0.34183,0.30583
1.072e+05,0.35786,0.40696,0.34151,0.30555
1.073e+05,0.35753,0.40751,0.34119,0.30526
1.074e+05,0.35719,0.40806,0.34087,0.30498
1.075e+05,0.35686,0.40861,0.34055,0.30469
1.076e+05,0.35653,0.40916,0.34024,0.30441
1.077e+05,0.3562,0.40971,0.33992,0.30413
1.078e+05,0.35587,0.41026,0.33961,0.30385
1.079e+05,0.35554,0.4108,0.33929,0.30357
1.08e+05,0.35521,0.41135,0.33898,0.30328
1.081e+05,0.35568,0.41098,0.3387,0.30385
1.082e+05,0.35627,0.4106,0.33839,0.3045
1.083e+05,0.35687,0.41022,0.33808,0.30514
1.084e+05,0.35745,0.40984,0.33776,0.30578
1.085e+05,0.35804,0.40946,0.33745,0.30642
1.086e+05,0.35863,0.40908,0.33714,0.30706
1.087e+05,0.35921,0.40871,0.33683,0.3077
1.088e+05,0.35979,0.40833,0.33652,0.30833
1.089e+05,0.36037,0.40796,0.33621,0.30897
1.09e+05,0.36096,0.40758,0.33591,0.3096
1.091e+05,0.3615,0.40721,0.3356,0.31024
1.092e+05,0.36206,0.40684,0.33529,0.31087
1.093e+05,0.36261,0.40646,0.33498,0.3115
1.094e+05,0.36315,0.40609,0.33468,0.31213
1.095e+05,0.36369,0.40572,0.33437,0.31276
1.096e+05,0.36424,0.40535,0.33407,0.31338
1.097e+05,0.3648,0.40498,0.33376,0.31401
1.098e+05,0.36537,0.40461,0.33346,0.31463
1.099e+05,0.36592,0.40425,0.33315,0.31526
1.1e+05,0.36646,0.40388,0.33285,0.31588
1.101e+05,0.36613,0.4043,0.33257,0.3165
1.102e+05,0.3658,0.40484,0.33227,0.31712
1.103e+05,0.36546,0.40538,0.33196,0.31774
1.104e+05,0.36513,0.40592,0.33166,0.31836
1.105e+05,0.3648,0.40646,0.33136,0.31897
1.106e+05,0.36447,0.40699,0.33106,0.31959
1.107e+05,0.36414,0.40751,0.33076,0.3202
1.108e+05,0.36381,0.40804,0.33047,0.32082
1.109e+05,0.36349,0.40856,0.33017,0.32143
1.11e+05,0.36316,0.40909,0.32987,0.32204
1.111e+05,0.36283,0.40947,0.33043,0.3218
1.112e+05,0.36251,0.41,0.33103,0.32151
1.113e+05,0.36218,0.41053,0.33163,0.32122
1.114e+05,0.36185,0.41106,0.33223,0.32093
1.115e+05,0.36153,0.41158,0.33283,0.32064
1.116e+05,0.36121,0.41211,0.33343,0.32036
1.117e+05,0.36088,0.41264,0.33403,0.32007
1.118e+05,0.36056,0.41316,0.33462,0.31978
1.119e+05,0.36024,0.41369,0.33522,0.3195
1.12e+05,0.35992,0.41421,0.33581,0.31921
1.121e+05,0.3596,0.41469,0.3364,0.31893
1.122e+05,0.35927,0.4152,0.33699,0.31864
1.123e+05,0.35895,0.41571,0.33758,0.31836
1.124e+05,0.35864,0.41621,0.33817,0.31808
1.125e+05,0.35832,0.41668,0.33876,0.31779
1.126e+05,0.358,0.41717,0.33935,0.31751
1.127e+05,0.35768,0.41764,0.33993,0.31723
1.128e+05,0.35736,0.41814,0.34052,0.31695
1.129e+05,0.35705,0.41863,0.3411,0.31667
1.13e+05,0.35673,0.41915,0.34169,0.31639
1.131e+05,0.35719,0.41959,0.34142,0.31611
1.132e+05,0.35775,0.4201,0.34112,0.31583
1.133e+05,0.35832,0.42061,0.34082,0.31555
1.134e+05,0.35889,0.42113,0.34052,0.31527
1.135e+05,0.35945,0.42164,0.34022,0.31499
1.136e+05,0.36001,0.42214,0.33992,0.31472
1.137e+05,0.36058,0.42265,0.33962,0.31444
1.138e+05,0.36114,0.42316,0.33932,0.31416
1.139e+05,0.3617,0.42367,0.33902,0.31389
1.14e+05,0.36226,0.42417,0.33873,0.31361
1.141e+05,0.36282,0.42381,0.33846,0.31334
1.142e+05,0.36338,0.42344,0.33817,0.31306
1.143e+05,0.36393,0.42307,0.33787,0.31279
1.144e+05,0.36449,0.4227,0.33758,0.31251
1.145e+05,0.36504,0.42233,0.33728,0.31224
1.146e+05,0.3656,0.42196,0.33699,0.31197
1.147e+05,0.36615,0.42159,0.33669,0.3117
1.148e+05,0.3667,0.42122,0.3364,0.31143
1.149e+05,0.36726,0.42086,0.33611,0.31115
1.15e+05,0.36781,0.42049,0.33581,0.31088
1.151e+05,0.36831,0.42013,0.33634,0.31061
1.152e+05,0.36882,0.41976,0.33692,0.31034
1.153e+05,0.3693,0.4194,0.33749,0.31008
1.154e+05,0.3698,0.41903,0.33806,0.30981
1.155e+05,0.37032,0.41867,0.33864,0.30954
1.156e+05,0.37078,0.41831,0.33921,0.30927
1.157e+05,0.3713,0.41795,0.33978,0.309
1.158e+05,0.37181,0.41759,0.34035,0.30874
1.159e+05,0.37228,0.41723,0.34092,0.30847
1.16e+05,0.37277,0.41687,0.34149,0.3082
1.161e+05,0.37245,0.41658,0.34122,0.30842
1.162e+05,0.37213,0.41637,0.34093,0.30902
1.163e+05,0.37181,0.41611,0.34063,0.30961
1.164e+05,0.37149,0.41587,0.34034,0.3102
1.165e+05,0.37117,0.41562,0.34005,0.3108
1.166e+05,0.37085,0.41533,0.33976,0.31139
1.167e+05,0.37054,0.41504,0.33947,0.31198
1.168e+05,0.37022,0.41475,0.33918,0.31257
1.169e+05,0.3699,0.41445,0.33889,0.31315
1.17e+05,0.36959,0.41426,0.3386,0.31374
1.171e+05,0.36927,0.41476,0.33831,0.31433
1.172e+05,0.36896,0.41526,0.33802,0.31491
1.173e+05,0.36864,0.41576,0.33773,0.3155
1.174e+05,0.36833,0.41626,0.33744,0.31608
1.175e+05,0.36801,0.41675,0.33715,0.31666
1.176e+05,0.3677,0.41725,0.33687,0.31724
1.177e+05,0.36739,0.41774,0.33658,0.31782
1.178e+05,0.36708,0.41823,0.3363,0.3184
1.179e+05,0.36677,0.41872,0.33601,0.31898
1.18e+05,0.36645,0.41921,0.33573,0.31956
1.181e+05,0.36614,0.41885,0.33625,0.32013
1.182e+05,0.36583,0.4185,0.33681,0.32071
1.183e+05,0.36553,0.41815,0.33737,0.32128
1.184e+05,0.36522,0.41779,0.33793,0.32185
1.185e+05,0.36491,0.41744,0.33849,0.32241
1.186e+05,0.3646,0.41709,0.33904,0.32297
1.187e+05,0.36429,0.41674,0.3396,0.32354
1.188e+05,0.36399,0.41639,0.34016,0.32411
1.189e+05,0.36368,0.41604,0.34071,0.32468
1.19e+05,0.36338,0.41569,0.34127,0.32525
1.191e+05,0.36374,0.4161,0.34108,0.32498
1.192e+05,0.36424,0.41659,0.34079,0.3247
1.193e+05,0.36474,0.41708,0.34051,0.32443
1.194e+05,0.36523,0.41757,0.34022,0.32416
1.195e+05,0.36575,0.41806,0.33994,0.32389
1.196e+05,0.36626,0.41854,0.33965,0.32362
1.197e+05,0.36676,0.41903,0.33937,0.32335
1.198e+05,0.36726,0.41951,0.33909,0.32308
1.199e+05,0.36776,0.42,0.3388,0.32281
1.2e+05,0.36826,0.42048,0.33852,0.32254
1.201e+05,0.36797,0.42096,0.33827,0.32227
1.202e+05,0.36766,0.42144,0.33798,0.322
1.203e+05,0.36735,0.42193,0.3377,0.32173
1.204e+05,0.36705,0.42241,0.33742,0.32147
1.205e+05,0.36674,0.42288,0.33714,0.3212
1.206e+05,0.36644,0.42336,0.33686,0.32093
1.207e+05,0.36614,0.42384,0.33658,0.32067
1.208e+05,0.36583,0.42432,0.33631,0.3204
1.209e+05,0.36553,0.42479,0.33603,0.32014
1.21e+05,0.36523,0.42527,0.33575,0.31987
1.211e+05,0.36493,0.42573,0.33626,0.31961
1.212e+05,0.36463,0.42612,0.33681,0.31935
1.213e+05,0.36433,0.42656,0.33736,0.31908
1.214e+05,0.36403,0.42696,0.3379,0.31882
1.215e+05,0.36373,0.42737,0.33845,0.31856
1.216e+05,0.36343,0.42778,0.33899,0.3183
1.217e+05,0.36313,0.42816,0.33954,0.31803
1.218e+05,0.36283,0.42856,0.34008,0.31777
1.219e+05,0.36253,0.42899,0.34062,0.31751
1.22e+05,0.36223,0.42941,0.34116,0.31725
1.221e+05,0.36267,0.42907,0.34095,0.31699
1.222e+05,0.36319,0.42872,0.34067,0.31673
1.223e+05,0.36371,0.42837,0.34039,0.31647
1.224e+05,0.36423,0.42802,0.34011,0.31621
1.225e+05,0.36475,0.42767,0.33983,0.31596
1.226e+05,0.36527,0.42732,0.33956,0.3157
1.227e+05,0.36578,0.42697,0.33928,0.31544
1.228e+05,0.3663,0.42663,0.339,0.31518
1.229e+05,0.36682,0.42628,0.33873,0.31493
1.23e+05,0.36733,0.42593,0.33845,0.31467
1.231e+05,0.36784,0.42559,0.33839,0.31442
1.232e+05,0.36836,0.42524,0.3383,0.31416
1.233e+05,0.36887,0.4249,0.33821,0.31391
1.234e+05,0.36938,0.42455,0.33816,0.31365
1.235e+05,0.36989,0.42421,0.33811,0.3134
1.236e+05,0.3704,0.42386,0.3381,0.31314
1.237e+05,0.37091,0.42352,0.33805,0.31289
1.238e+05,0.37142,0.42318,0.33801,0.31264
1.239e+05,0.37193,0.42284,0.33796,0.31239
1.24e+05,0.37243,0.4225,0.33793,0.31213
1.241e+05,0.37215,0.42293,0.33842,0.31188
1.242e+05,0.37185,0.42339,0.33895,0.31163
1.243e+05,0.37155,0.42386,0.33948,0.31138
1.244e+05,0.37125,0.42432,0.34001,0.31113
1.245e+05,0.37095,0.42478,0.34054,0.31088
1.246e+05,0.37066,0.42525,0.34107,0.31063
1.247e+05,0.37036,0.42571,0.3416,0.31038
1.248e+05,0.37006,0.42617,0.34213,0.31013
1.249e+05,0.36976,0.42663,0.34266,0.30989
1.25e+05,0.36947,0.42708,0.34318,0.30964
1.251e+05,0.36989,0.42675,0.34367,0.30939
1.252e+05,0.3704,0.42641,0.3442,0.30914
1.253e+05,0.3709,0.42607,0.34472,0.3089
1.254e+05,0.3714,0.42573,0.34524,0.30865
1.255e+05,0.3719,0.42539,0.34577,0.3084
1.256e+05,0.3724,0.42505,0.34629,0.30816
1.257e+05,0.3729,0.42471,0.34681,0.30791
1.258e+05,0.3734,0.42438,0.34733,0.30767
1.259e+05,0.3739,0.42404,0.34784,0.30742
1.26e+05,0.37439,0.4237,0.34836,0.30718
1.261e+05,0.37482,0.42337,0.34813,0.30694
1.262e+05,0.37531,0.42303,0.34786,0.30719
1.263e+05,0.3758,0.4227,0.34758,0.30774
1.264e+05,0.37628,0.42236,0.34731,0.30829
1.265e+05,0.37677,0.42203,0.34703,0.30884
1.266e+05,0.37726,0.42169,0.34676,0.30938
1.267e+05,0.37776,0.42136,0.34649,0.30993
1.268e+05,0.37824,0.42103,0.34621,0.31047
1.269e+05,0.37872,0.4207,0.34594,0.31101
1.27e+05,0.37921,0.42037,0.34567,0.31156
1.271e+05,0.37964,0.42004,0.34539,0.3121
1.272e+05,0.3801,0.41971,0.34512,0.31264
1.273e+05,0.38055,0.41938,0.34485,0.31318
1.274e+05,0.38099,0.41905,0.34458,0.31372
1.275e+05,0.38145,0.41872,0.34431,0.31426
1.276e+05,0.38191,0.41839,0.34404,0.31479
1.277e+05,0.38235,0.41806,0.34377,0.31533
1.278e+05,0.38278,0.41774,0.3435,0.31587
1.279e+05,0.38324,0.41741,0.34323,0.3164
1.28e+05,0.38368,0.41708,0.34297,0.31694
1.281e+05,0.38338,0.41676,0.3427,0.31746
1.282e+05,0.38309,0.41643,0.34243,0.31799
1.283e+05,0.38279,0.41611,0.34216,0.31852
1.284e+05,0.38249,0.41578,0.3419,0.31906
1.285e+05,0.38219,0.41546,0.34163,0.31959
1.286e+05,0.38189,0.41514,0.34137,0.32011
1.287e+05,0.3816,0.41481,0.3411,0.32064
1.288e+05,0.3813,0.41449,0.34084,0.32117
1.289e+05,0.38101,0.41417,0.34057,0.3217
1.29e+05,0.38071,0.41385,0.34031,0.32222
1.291e+05,0.38042,0.41423,0.34004,0.32275
1.292e+05,0.38012,0.41469,0.33978,0.32327
1.293e+05,0.37983,0.41514,0.33952,0.32379
1.294e+05,0.37953,0.41559,0.33926,0.32432
1.295e+05,0.37924,0.41604,0.33899,0.32484
1.296e+05,0.37895,0.41649,0.33873,0.32536
1.297e+05,0.37866,0.41694,0.33847,0.32588
1.298e+05,0.37836,0.41739,0.33821,0.3264
1.299e+05,0.37807,0.41784,0.33795,0.32692
1.3e+05,0.37778,0.41829,0.33769,0.32744
1.301e+05,0.37749,0.41874,0.33743,0.32795
1.302e+05,0.3772,0.41918,0.33717,0.32847
1.303e+05,0.37691,0.41963,0.33691,0.32898
1.304e+05,0.37662,0.42007,0.33665,0.3295
1.305e+05,0.37633,0.42052,0.3364,0.33001
1.306e+05,0.37605,0.42096,0.33614,0.33053
1.307e+05,0.37576,0.4214,0.33588,0.33104
1.308e+05,0.37547,0.42185,0.33562,0.33155
1.309e+05,0.37518,0.42229,0.33537,0.33206
1.31e+05,0.3749,0.42273,0.33511,0.33257
1.311e+05,0.37461,0.42308,0.33486,0.33308
1.312e+05,0.37433,0.42343,0.3346,0.33359
1.313e+05,0.37404,0.42379,0.33435,0.33409
1.314e+05,0.37376,0.42408,0.33409,0.3346
1.315e+05,0.37347,0.42435,0.33384,0.33511
1.316e+05,0.37319,0.42461,0.33358,0.33561
1.317e+05,0.37291,0.42493,0.33333,0.33612
1.318e+05,0.37262,0.42525,0.33308,0.33662
1.319e+05,0.37234,0.4256,0.33283,0.33712
1.32e+05,0.37206,0.42591,0.33257,0.33763
1.321e+05,0.37245,0.42559,0.33232,0.33813
1.322e+05,0.37292,0.42527,0.33207,0.33863
1.323e+05,0.3734,0.42495,0.33182,0.33913
1.324e+05,0.37387,0.42463,0.33157,0.33963
1.325e+05,0.37434,0.42431,0.33132,0.34013
1.326e+05,0.37482,0.42399,0.33107,0.34062
1.327e+05,0.37529,0.42367,0.33082,0.34112
1.328e+05,0.37576,0.42335,0.33057,0.34162
1.329e+05,0.37623,0.42303,0.33032,0.34211
1.33e+05,0.3767,0.42271,0.33007,0.34261
1.331e+05,0.37716,0.42239,0.32982,0.34237
1.332e+05,0.37763,0.42208,0.32958,0.34221
1.333e+05,0.3781,0.42176,0.32933,0.34202
1.334e+05,0.37857,0.42144,0.32908,0.34182
1.335e+05,0.37903,0.42113,0.32884,0.34168
1.336e+05,0.3795,0.42081,0.32859,0.34148
1.337e+05,0.37996,0.4205,0.32834,0.3413
1.338e+05,0.38042,0.42018,0.3281,0.34116
1.339e+05,0.38089,0.41987,0.32785,0.34101
1.34e+05,0.38135,0.41956,0.32761,0.3408
1.341e+05,0.38107,0.41924,0.32807,0.34128
1.342e+05,0.38079,0.41893,0.32857,0.34176
1.343e+05,0.3805,0.41862,0.32907,0.34224
1.344e+05,0.38022,0.41831,0.32957,0.34271
1.345e+05,0.37994,0.418,0.33007,0.3432
1.346e+05,0.37966,0.41769,0.33057,0.34369
1.347e+05,0.37937,0.41738,0.33107,0.34418
1.348e+05,0.37909,0.41707,0.33156,0.34466
1.349e+05,0.37881,0.41676,0.33206,0.34513
1.35e+05,0.37853,0.41645,0.33255,0.34559
1.351e+05,0.37825,0.41677,0.33264,0.34533
1.352e+05,0.37797,0.41718,0.33271,0.34508
1.353e+05,0.37769,0.41761,0.33276,0.34482
1.354e+05,0.37741,0.41802,0.33282,0.34457
1.355e+05,0.37713,0.41845,0.33292,0.34431
1.356e+05,0.37686,0.41888,0.33302,0.34406
1.357e+05,0.37658,0.4193,0.33311,0.34381
1.358e+05,0.3763,0.41972,0.33322,0.34355
1.359e+05,0.37602,0.42011,0.33328,0.3433
1.36e+05,0.37575,0.42053,0.33337,0.34305
1.361e+05,0.37547,0.42089,0.33313,0.34347
1.362e+05,0.3752,0.42125,0.33288,0.34395
1.363e+05,0.37492,0.42162,0.33264,0.34443
1.364e+05,0.37465,0.422,0.33239,0.34491
1.365e+05,0.37437,0.42241,0.33215,0.34539
1.366e+05,0.3741,0.4228,0.33191,0.34587
1.367e+05,0.37382,0.42322,0.33167,0.34635
1.368e+05,0.37355,0.42359,0.33142,0.34682
1.369e+05,0.37328,0.42401,0.33118,0.3473
1.37e+05,0.373,0.42441,0.33094,0.34778
1.371e+05,0.37273,0.42464,0.3307,0.34825
1.372e+05,0.37246,0.42487,0.33046,0.34873
1.373e+05,0.37219,0.42509,0.33022,0.3492
1.374e+05,0.37192,0.42527,0.32998,0.34968
1.375e+05,0.37165,0.42552,0.32974,0.35015
1.376e+05,0.37138,0.42579,0.3295,0.35062
1.377e+05,0.37111,0.42598,0.32926,0.35109
1.378e+05,0.37084,0.42628,0.32902,0.35156
1.379e+05,0.37057,0.42643,0.32878,0.35204
1.38e+05,0.3703,0.42666,0.32854,0.3525
1.381e+05,0.37003,0.42671,0.3283,0.35297
1.382e+05,0.36977,0.4267,0.32807,0.35344
1.383e+05,0.3695,0.42674,0.32783,0.35391
1.384e+05,0.36923,0.42679,0.32759,0.35438
1.385e+05,0.36896,0.42681,0.32736,0.35484
1.386e+05,0.3687,0.42686,0.32712,0.35531
1.387e+05,0.36843,0.42693,0.32688,0.35577
1.388e+05,0.36817,0.42696,0.32665,0.35624
1.389e+05,0.3679,0.42697,0.32641,0.3567
1.39e+05,0.36764,0.42703,0.32618,0.35716
1.391e+05,0.36737,0.4274,0.32594,0.35691
1.392e+05,0.36711,0.42781,0.32571,0.35666
1.393e+05,0.36685,0.42822,0.32548,0.3564
1.394e+05,0.36658,0.42863,0.32524,0.35615
1.395e+05,0.36632,0.42904,0.32501,0.35589
1.396e+05,0.36606,0.42945,0.32478,0.35563
1.397e+05,0.3658,0.42986,0.32454,0.35538
1.398e+05,0.36553,0.43027,0.32431,0.35513
1.399e+05,0.36527,0.43068,0.32408,0.35487
1.4e+05,0.36501,0.43108,0.32385,0.35462
1.401e+05,0.36539,0.43149,0.32365,0.35437
1.402e+05,0.36581,0.43189,0.32341,0.35411
1.403e+05,0.36624,0.4323,0.32318,0.35386
1.404e+05,0.36667,0.4327,0.32295,0.35361
1.405e+05,0.36707,0.43311,0.32272,0.35336
1.406e+05,0.3675,0.43351,0.32249,0.35311
1.407e+05,0.36789,0.43391,0.32226,0.35285
1.408e+05,0.36829,0.43432,0.32204,0.3526
1.409e+05,0.36872,0.43472,0.32181,0.35235
1.41e+05,0.36913,0.43512,0.32158,0.3521
1.411e+05,0.36887,0.43548,0.32172,0.35185
1.412e+05,0.36861,0.43585,0.3222,0.35161
1.413e+05,0.36835,0.43618,0.32268,0.35136
1.414e+05,0.36809,0.43653,0.32316,0.35111
1.415e+05,0.36783,0.43687,0.32364,0.35086
1.416e+05,0.36757,0.4372,0.32411,0.35061
1.417e+05,0.36731,0.43749,0.32459,0.35036
1.418e+05,0.36705,0.43778,0.32507,0.35012
1.419e+05,0.36679,0.43815,0.32554,0.34987
1.42e+05,0.36653,0.43845,0.32602,0.34962
1.421e+05,0.36691,0.4387,0.32582,0.34938
1.422e+05,0.36735,0.43898,0.3256,0.34913
1.423e+05,0.3678,0.43925,0.32537,0.34889
1.424e+05,0.36824,0.43957,0.32514,0.34864
1.425e+05,0.36869,0.43983,0.32491,0.3484
1.426e+05,0.36913,0.44018,0.32468,0.34815
1.427e+05,0.36957,0.44048,0.32445,0.34791
1.428e+05,0.37001,0.4408,0.32423,0.34767
1.429e+05,0.37045,0.4411,0.324,0.34742
1.43e+05,0.37089,0.44137,0.32377,0.34718
1.431e+05,0.37133,0.44106,0.32358,0.34694
1.432e+05,0.37177,0.44075,0.32335,0.34669
1.433e+05,0.37221,0.44044,0.32312,0.34645
1.434e+05,0.37265,0.44014,0.3229,0.34621
1.435e+05,0.37308,0.43983,0.32267,0.34597
1.436e+05,0.37352,0.43952,0.32245,0.34573
1.437e+05,0.37396,0.43922,0.32222,0.34549
1.438e+05,0.37439,0.43891,0.322,0.34525
1.439e+05,0.37483,0.43861,0.32178,0.34501
1.44e+05,0.37526,0.4383,0.32155,0.34477
1.441e+05,0.37501,0.438,0.32198,0.34453
1.442e+05,0.37475,0.43769,0.32245,0.34429
1.443e+05,0.37449,0.43739,0.32292,0.34405
1.444e+05,0.37424,0.43709,0.32339,0.34381
1.445e+05,0.37398,0.43679,0.32386,0.34358
1.446e+05,0.37372,0.43648,0.32433,0.34334
1.447e+05,0.37346,0.43618,0.32479,0.3431
1.448e+05,0.3732,0.43588,0.32526,0.34286
1.449e+05,0.37294,0.43558,0.32573,0.34263
1.45e+05,0.37269,0.43528,0.32619,0.34239
1.451e+05,0.37304,0.43561,0.32599,0.34215
1.452e+05,0.37347,0.436,0.32576,0.34192
1.453e+05,0.3739,0.43638,0.32554,0.34168
1.454e+05,0.37433,0.43676,0.32531,0.34145
1.455e+05,0.37476,0.43715,0.32509,0.34121
1.456e+05,0.37519,0.43754,0.32487,0.34098
1.457e+05,0.37562,0.43792,0.32464,0.34075
1.458e+05,0.37605,0.43831,0.32442,0.34051
1.459e+05,0.37647,0.43869,0.3242,0.34028
1.46e+05,0.3769,0.43907,0.32398,0.34005
1.461e+05,0.37725,0.43878,0.32378,0.33981
1.462e+05,0.37767,0.43848,0.32356,0.33958
1.463e+05,0.3781,0.43818,0.32334,0.33935
1.464e+05,0.37852,0.43788,0.32312,0.33968
1.465e+05,0.37895,0.43758,0.3229,0.34013
1.466e+05,0.37937,0.43728,0.32268,0.34058
1.467e+05,0.37979,0.43698,0.32246,0.34103
1.468e+05,0.38022,0.43669,0.32224,0.34148
1.469e+05,0.38064,0.43639,0.32202,0.34192
1.47e+05,0.38106,0.43609,0.3218,0.34237
1.471e+05,0.38083,0.4358,0.32158,0.34282
1.472e+05,0.3806,0.4355,0.32136,0.34327
1.473e+05,0.38035,0.4352,0.32115,0.34371
1.474e+05,0.38011,0.43491,0.32093,0.34416
1.475e+05,0.37987,0.43461,0.32071,0.3446
1.476e+05,0.37962,0.43432,0.32049,0.34505
1.477e+05,0.37937,0.43403,0.32028,0.34549
1.478e+05,0.37916,0.43373,0.32006,0.34593
1.479e+05,0.37894,0.43344,0.31984,0.34637
1.48e+05,0.3787,0.43315,0.31963,0.34682
1.481e+05,0.37912,0.43285,0.31941,0.34726
1.482e+05,0.37954,0.43256,0.31919,0.3477
1.483e+05,0.37995,0.43227,0.31898,0.34814
1.484e+05,0.38035,0.43198,0.31876,0.34858
1.485e+05,0.38077,0.43169,0.31855,0.34901
1.486e+05,0.38119,0.4314,0.31834,0.34945
1.487e+05,0.3816,0.43111,0.31812,0.34989
1.488e+05,0.38201,0.43082,0.31791,0.35033
1.489e+05,0.38243,0.43053,0.31769,0.35076
1.49e+05,0.38284,0.43024,0.31748,0.3512
1.491e+05,0.38258,0.43055,0.31729,0.35097
1.492e+05,0.38232,0.43094,0.31708,0.35073
1.493e+05,0.38207,0.43132,0.31687,0.3505
1.494e+05,0.38181,0.4317,0.31666,0.35027
1.495e+05,0.38156,0.43208,0.31645,0.35003
1.496e+05,0.3813,0.43246,0.31623,0.3498
1.497e+05,0.38105,0.43284,0.31602,0.34956
1.498e+05,0.38079,0.43321,0.31581,0.34933
1.499e+05,0.38054,0.43359,0.3156,0.3491
1.5e+05,0.38028,0.43397,0.31539,0.34886
1.501e+05,0.38003,0.43435,0.31579,0.34863
1.502e+05,0.37978,0.43472,0.31625,0.3484
1.503e+05,0.37953,0.4351,0.3167,0.34817
1.504e+05,0.37927,0.43548,0.31716,0.34794
1.505e+05,0.37902,0.43585,0.31761,0.34771
1.506e+05,0.37877,0.43623,0.31806,0.34747
1.507e+05,0.37852,0.4366,0.31851,0.34724
1.508e+05,0.37827,0.43697,0.31896,0.34701
1.509e+05,0.37802,0.43735,0.31941,0.34678
1.51e+05,0.37777,0.43772,0.31987,0.34655
1.511e+05,0.37811,0.43785,0.31967,0.34632
1.512e+05,0.37852,0.43797,0.31946,0.3461
1.513e+05,0.37893,0.43811,0.31925,0.34587
1.514e+05,0.37934,0.43822,0.31904,0.34564
1.515e+05,0.37975,0.4383,0.31883,0.34541
1.516e+05,0.38016,0.43845,0.31862,0.34518
1.517e+05,0.38057,0.43854,0.31841,0.34495
1.518e+05,0.38098,0.43865,0.3182,0.34473
1.519e+05,0.38139,0.43877,0.31799,0.3445
1.52e+05,0.38179,0.43892,0.31778,0.34427
1.521e+05,0.38155,0.43917,0.31759,0.34463
1.522e+05,0.3813,0.43953,0.31738,0.34506
1.523e+05,0.38105,0.43989,0.31717,0.34549
1.524e+05,0.3808,0.44025,0.31697,0.34592
1.525e+05,0.38055,0.44061,0.31676,0.34635
1.526e+05,0.3803,0.44098,0.31655,0.34678
1.527e+05,0.38005,0.44135,0.31634,0.34721
1.528e+05,0.3798,0.44171,0.31614,0.34764
1.529e+05,0.37955,0.44204,0.31593,0.34806
1.53e+05,0.3793,0.44239,0.31572,0.34849
1.531e+05,0.37964,0.44211,0.31614,0.34827
1.532e+05,0.38005,0.44182,0.31658,0.34804
1.533e+05,0.38045,0.44153,0.31703,0.34781
1.534e+05,0.38086,0.44124,0.31748,0.34759
1.535e+05,0.38126,0.44095,0.31792,0.34736
1.536e+05,0.38166,0.44067,0.31836,0.34713
1.537e+05,0.38207,0.44038,0.31881,0.34691
1.538e+05,0.38247,0.44009,0.31925,0.34668
1.539e+05,0.38287,0.43981,0.31969,0.34646
1.54e+05,0.38327,0.43952,0.32013,0.34623
1.541e+05,0.38367,0.43924,0.31994,0.34601
1.542e+05,0.38407,0.43895,0.31973,0.34578
1.543e+05,0.38447,0.43867,0.31952,0.34556
1.544e+05,0.38487,0.43838,0.31932,0.34533
1.545e+05,0.38527,0.4381,0.31911,0.34511
1.546e+05,0.38566,0.43782,0.3189,0.34489
1.547e+05,0.38606,0.43753,0.3187,0.34466
1.548e+05,0.38646,0.43725,0.31849,0.34444
1.549e+05,0.38685,0.43697,0.31829,0.34422
1.55e+05,0.38725,0.43669,0.31808,0.344
1.551e+05,0.38701,0.43696,0.3179,0.34378
1.552e+05,0.38676,0.4373,0.3177,0.34355
1.553e+05,0.38651,0.43766,0.31749,0.34333
1.554e+05,0.38626,0.43802,0.31729,0.34311
1.555e+05,0.38601,0.43838,0.31708,0.34289
1.556e+05,0.38576,0.43874,0.31688,0.34267
1.557e+05,0.38551,0.4391,0.31668,0.34245
1.558e+05,0.38527,0.43946,0.31647,0.34223
1.559e+05,0.38502,0.4398,0.31627,0.34201
1.56e+05,0.38477,0.44016,0.31607,0.34179
1.561e+05,0.38453,0.43988,0.31648,0.34214
1.562e+05,0.38428,0.43959,0.31692,0.34257
1.563e+05,0.38403,0.43931,0.31736,0.34299
1.564e+05,0.38379,0.43903,0.31779,0.34341
1.565e+05,0.38354,0.43875,0.31823,0.34383
1.566e+05,0.3833,0.43847,0.31866,0.34424
1.567e+05,0.38305,0.43819,0.3191,0.34466
1.568e+05,0.38281,0.43791,0.31953,0.34508
1.569e+05,0.38257,0.43763,0.31997,0.3455
1.57e+05,0.38232,0.43735,0.3204,0.34591
1.571e+05,0.38265,0.43708,0.32023,0.34633
1.572e+05,0.38304,0.4368,0.32003,0.34675
1.573e+05,0.38343,0.43652,0.31983,0.34716
1.574e+05,0.38382,0.43624,0.31962,0.34758
1.575e+05,0.38421,0.43597,0.31942,0.34799
1.576e+05,0.3846,0.43569,0.31922,0.34841
1.577e+05,0.38499,0.43541,0.31902,0.34882
1.578e+05,0.38538,0.43514,0.31881,0.34923
1.579e+05,0.38577,0.43486,0.31861,0.34964
1.58e+05,0.38616,0.43459,0.31841,0.35005
1.581e+05,0.38649,0.43484,0.31823,0.34984
1.582e+05,0.38687,0.43519,0.31803,0.34962
1.583e+05,0.38726,0.43554,0.31783,0.3494
1.584e+05,0.38765,0.43587,0.31763,0.34918
1.585e+05,0.38804,0.43622,0.31743,0.34896
1.586e+05,0.38842,0.43655,0.31723,0.34874
1.587e+05,0.38881,0.43689,0.31703,0.34852
1.588e+05,0.38919,0.43725,0.31683,0.3483
1.589e+05,0.38958,0.4376,0.31663,0.34808
1.59e+05,0.38996,0.43795,0.31643,0.34786
1.591e+05,0.38972,0.4382,0.31683,0.34764
1.592e+05,0.38948,0.43855,0.31726,0.34742
1.593e+05,0.38923,0.4389,0.31769,0.3472
1.594e+05,0.38899,0.43926,0.31812,0.34699
1.595e+05,0.38874,0.43961,0.31854,0.34677
1.596e+05,0.3885,0.43996,0.31897,0.34655
1.597e+05,0.38826,0.44031,0.3194,0.34633
1.598e+05,0.38801,0.44066,0.31982,0.34612
1.599e+05,0.38777,0.44101,0.32025,0.3459
1.6e+05,0.38753,0.44136,0.32067,0.34569
1.601e+05,0.38785,0.4416,0.3205,0.34547
1.602e+05,0.38823,0.44184,0.3203,0.34525
1.603e+05,0.38861,0.44212,0.3201,0.34504
1.604e+05,0.38899,0.44239,0.3199,0.34482
1.605e+05,0.38937,0.44269,0.31971,0.34461
1.606e+05,0.38975,0.44294,0.31951,0.34439
1.607e+05,0.39013,0.4432,0.31931,0.34418
1.608e+05,0.39051,0.44349,0.31911,0.34397
1.609e+05,0.39089,0.44375,0.31891,0.34375
1.61e+05,0.39127,0.44404,0.31871,0.34354
1.611e+05,0.39159,0.44429,0.31853,0.34332
1.612e+05,0.39196,0.44463,0.31834,0.34311
1.613e+05,0.39234,0.44497,0.31814,0.3429
1.614e+05,0.39272,0.44531,0.31794,0.34269
1.615e+05,0.39309,0.44565,0.31774,0.34247
1.616e+05,0.39347,0.44599,0.31755,0.34226
1.617e+05,0.39384,0.44632,0.31735,0.34205
1.618e+05,0.39422,0.44666,0.31716,0.34184
1.619e+05,0.39459,0.447,0.31696,0.34163
1.62e+05,0.39497,0.44733,0.31676,0.34142
1.621e+05,0.39475,0.44705,0.31716,0.34121
1.622e+05,0.3945,0.44678,0.31758,0.341
1.623e+05,0.39426,0.4465,0.318,0.34079
1.624e+05,0.39402,0.44623,0.31842,0.34058
1.625e+05,0.39378,0.44595,0.31884,0.34037
1.626e+05,0.39353,0.44568,0.31926,0.34016
1.627e+05,0.39329,0.44541,0.31968,0.33995
1.628e+05,0.39305,0.44513,0.3201,0.33974
1.629e+05,0.39281,0.44486,0.32051,0.33953
1.63e+05,0.39257,0.44459,0.32093,0.33932
1.631e+05,0.39291,0.44431,0.3208,0.33912
1.632e+05,0.39328,0.44404,0.3206,0.33891
1.633e+05,0.39365,0.44377,0.3204,0.3387
1.634e+05,0.39402,0.4435,0.32021,0.33849
1.635e+05,0.3944,0.44323,0.32001,0.33829
1.636e+05,0.39477,0.44296,0.31981,0.33808
1.637e+05,0.39514,0.44269,0.31962,0.33787
1.638e+05,0.3955,0.44241,0.31942,0.33767
1.639e+05,0.39587,0.44214,0.31923,0.33746
1.64e+05,0.39624,0.44188,0.31903,0.33725
1.641e+05,0.39601,0.44212,0.31918,0.33705
1.642e+05,0.39576,0.44245,0.31932,0.33684
1.643e+05,0.39552,0.44277,0.31946,0.33664
1.644e+05,0.39528,0.44311,0.31956,0.33643
1.645e+05,0.39504,0.44344,0.31971,0.33623
1.646e+05,0.3948,0.44378,0.31982,0.33602
1.647e+05,0.39456,0.44411,0.31996,0.33582
1.648e+05,0.39432,0.44445,0.3201,0.33562
1.649e+05,0.39408,0.44478,0.32022,0.33541
1.65e+05,0.39385,0.44509,0.32037,0.33521
1.651e+05,0.39361,0.44482,0.32077,0.33501
1.652e+05,0.39337,0.44456,0.32118,0.3348
1.653e+05,0.39313,0.44429,0.32159,0.3346
1.654e+05,0.39289,0.44402,0.322,0.3344
1.655e+05,0.39266,0.44375,0.32241,0.3342
1.656e+05,0.39242,0.44348,0.32282,0.334
1.657e+05,0.39218,0.44321,0.32323,0.33379
1.658e+05,0.39195,0.44295,0.32363,0.33359
1.659e+05,0.39171,0.44268,0.32404,0.33339
1.66e+05,0.39147,0.44241,0.32445,0.33319
1.661e+05,0.39182,0.44215,0.32427,0.33299
1.662e+05,0.39218,0.44188,0.32407,0.33279
1.663e+05,0.39255,0.44161,0.32388,0.33259
1.664e+05,0.39291,0.44135,0.32368,0.33239
1.665e+05,0.39328,0.44108,0.32349,0.33219
1.666e+05,0.39364,0.44082,0.32329,0.33199
1.667e+05,0.394,0.44056,0.3231,0.33179
1.668e+05,0.39437,0.44029,0.32291,0.33159
1.669e+05,0.39473,0.44003,0.32271,0.33139
1.67e+05,0.39509,0.43976,0.32252,0.3312
1.671e+05,0.39544,0.4395,0.32233,0.3315
1.672e+05,0.39581,0.43924,0.32213,0.3319
1.673e+05,0.39617,0.43898,0.32194,0.3323
1.674e+05,0.39651,0.43871,0.32175,0.3327
1.675e+05,0.39686,0.43845,0.32156,0.3331
1.676e+05,0.39722,0.43819,0.32136,0.33349
1.677e+05,0.39757,0.43793,0.32117,0.33389
1.678e+05,0.39793,0.43767,0.32098,0.33429
1.679e+05,0.39828,0.43741,0.32079,0.33469
1.68e+05,0.39863,0.43715,0.3206,0.33508
1.681e+05,0.39869,0.43689,0.32041,0.33548
1.682e+05,0.39874,0.43663,0.32022,0.33587
1.683e+05,0.39879,0.43637,0.32003,0.33627
1.684e+05,0.39886,0.43611,0.31984,0.33666
1.685e+05,0.39888,0.43585,0.31965,0.33705
1.686e+05,0.39892,0.43559,0.31946,0.33745
1.687e+05,0.39897,0.43533,0.31927,0.33784
1.688e+05,0.39904,0.43507,0.31908,0.33823
1.689e+05,0.3991,0.43482,0.31889,0.33862
1.69e+05,0.39912,0.43456,0.3187,0.33902
1.691e+05,0.39889,0.43482,0.31853,0.33941
1.692e+05,0.39865,0.43516,0.31834,0.3398
1.693e+05,0.39841,0.43549,0.31816,0.34019
1.694e+05,0.39818,0.43582,0.31797,0.34058
1.695e+05,0.39794,0.43616,0.31778,0.34097
1.696e+05,0.39771,0.43649,0.31759,0.34135
1.697e+05,0.39748,0.43682,0.31741,0.34174
1.698e+05,0.39724,0.43715,0.31722,0.34213
1.699e+05,0.39701,0.43748,0.31703,0.34252
1.7e+05,0.39677,0.43782,0.31685,0.3429
1.701e+05,0.39654,0.43756,0.31666,0.34328
1.702e+05,0.39631,0.43731,0.31647,0.34367
1.703e+05,0.39608,0.43705,0.31629,0.34406
1.704e+05,0.39584,0.43679,0.31611,0.34443
1.705e+05,0.39561,0.43654,0.31592,0.34481
1.706e+05,0.39538,0.43628,0.31574,0.34519
1.707e+05,0.39515,0.43603,0.31556,0.34557
1.708e+05,0.39492,0.43577,0.31537,0.34593
1.709e+05,0.39468,0.43552,0.31519,0.34631
1.71e+05,0.39445,0.43526,0.315,0.34669
1.711e+05,0.39422,0.43554,0.31482,0.34649
1.712e+05,0.39399,0.43587,0.31464,0.34628
1.713e+05,0.39376,0.4362,0.31445,0.34608
1.714e+05,0.39353,0.43653,0.31427,0.34588
1.715e+05,0.3933,0.43685,0.31409,0.34568
1.716e+05,0.39307,0.43718,0.3139,0.34548
1.717e+05,0.39285,0.43751,0.31372,0.34527
1.718e+05,0.39262,0.43784,0.31354,0.34507
1.719e+05,0.39239,0.43816,0.31335,0.34487
1.72e+05,0.39216,0.43849,0.31317,0.34467
1.721e+05,0.39193,0.43882,0.31355,0.34447
1.722e+05,0.39171,0.43914,0.31395,0.34427
1.723e+05,0.39148,0.43947,0.31435,0.34407
1.724e+05,0.39125,0.43979,0.31474,0.34387
1.725e+05,0.39102,0.44012,0.31513,0.34367
1.726e+05,0.3908,0.44044,0.31553,0.34347
1.727e+05,0.39057,0.44077,0.31592,0.34328
1.728e+05,0.39034,0.44109,0.31631,0.34308
1.729e+05,0.39012,0.44141,0.31671,0.34288
1.73e+05,0.38989,0.44174,0.3171,0.34268
1.731e+05,0.38967,0.44197,0.31732,0.34248
1.732e+05,0.38944,0.44224,0.31753,0.34228
1.733e+05,0.38922,0.44254,0.31772,0.34209
1.734e+05,0.38899,0.44277,0.31793,0.34189
1.735e+05,0.38877,0.44306,0.31812,0.34169
1.736e+05,0.38855,0.44338,0.31829,0.3415
1.737e+05,0.38832,0.44362,0.31846,0.3413
1.738e+05,0.3881,0.44389,0.31863,0.3411
1.739e+05,0.38788,0.4442,0.31881,0.34091
1.74e+05,0.38765,0.44449,0.31895,0.34071
1.741e+05,0.38795,0.44424,0.31934,0.34051
1.742e+05,0.3883,0.44398,0.31973,0.34032
1.743e+05,0.38865,0.44373,0.32012,0.34012
1.744e+05,0.389,0.44347,0.32051,0.33993
1.745e+05,0.38935,0.44322,0.3209,0.33973
1.746e+05,0.3897,0.44296,0.32129,0.33954
1.747e+05,0.39005,0.44271,0.32168,0.33935
1.748e+05,0.3904,0.44246,0.32207,0.33915
1.749e+05,0.39075,0.4422,0.32246,0.33896
1.75e+05,0.39109,0.44195,0.32284,0.33876
1.751e+05,0.39144,0.4417,0.32267,0.33857
1.752e+05,0.39179,0.44145,0.32248,0.33838
1.753e+05,0.39214,0.4412,0.3223,0.33818
1.754e+05,0.39248,0.44094,0.32211,0.33799
1.755e+05,0.39283,0.44069,0.32193,0.3378
1.756e+05,0.39318,0.44044,0.32175,0.33761
1.757e+05,0.39352,0.44019,0.32156,0.33741
1.758e+05,0.39387,0.43994,0.32138,0.33722
1.759e+05,0.39421,0.43969,0.3212,0.33703
1.76e+05,0.39455,0.43944,0.32102,0.33684
1.761e+05,0.3949,0.43919,0.32136,0.33665
1.762e+05,0.39523,0.43894,0.32175,0.33646
1.763e+05,0.39557,0.43869,0.32213,0.33627
1.764e+05,0.39592,0.43844,0.32252,0.33608
1.765e+05,0.39625,0.4382,0.3229,0.33588
1.766e+05,0.39657,0.43795,0.32328,0.33569
1.767e+05,0.39691,0.4377,0.32367,0.3355
1.768e+05,0.39725,0.43745,0.32405,0.33531
1.769e+05,0.39757,0.4372,0.32443,0.33513
1.77e+05,0.39791,0.43696,0.32481,0.33494
1.771e+05,0.39821,0.43671,0.32464,0.33475
1.772e+05,0.39855,0.43646,0.32446,0.33456
1.773e+05,0.39889,0.43622,0.32427,0.33437
1.774e+05,0.39923,0.43597,0.32409,0.33418
1.775e+05,0.39957,0.43573,0.32391,0.33399
1.776e+05,0.39991,0.43548,0.32373,0.3338
1.777e+05,0.40025,0.43524,0.32354,0.33362
1.778e+05,0.40058,0.43499,0.32336,0.33343
1.779e+05,0.40092,0.43475,0.32318,0.33324
1.78e+05,0.40126,0.4345,0.323,0.33305
1.781e+05,0.40104,0.43475,0.32284,0.33287
1.782e+05,0.40081,0.43506,0.32266,0.33302
1.783e+05,0.40059,0.43538,0.32248,0.33339
1.784e+05,0.40036,0.4357,0.3223,0.33376
1.785e+05,0.40014,0.43601,0.32212,0.33414
1.786e+05,0.39991,0.43633,0.32194,0.33451
1.787e+05,0.39969,0.43665,0.32176,0.33488
1.788e+05,0.39947,0.43696,0.32158,0.33526
1.789e+05,0.39924,0.43728,0.3214,0.33563
1.79e+05,0.39902,0.43759,0.32122,0.336
1.791e+05,0.3988,0.43735,0.3215,0.33637
1.792e+05,0.39857,0.43711,0.32183,0.33674
1.793e+05,0.39835,0.43686,0.3221,0.33711
1.794e+05,0.39813,0.43662,0.32244,0.33748
1.795e+05,0.39791,0.43638,0.32274,0.33785
1.796e+05,0.39769,0.43613,0.32305,0.33822
1.797e+05,0.39747,0.43589,0.32333,0.33858
1.798e+05,0.39724,0.43565,0.32364,0.33895
1.799e+05,0.39702,0.43541,0.32397,0.33932
1.8e+05,0.3968,0.43516,0.3243,0.33969
1.801e+05,0.39658,0.43546,0.32412,0.34005
1.802e+05,0.39636,0.43577,0.32394,0.34042
1.803e+05,0.39614,0.43608,0.32376,0.34079
1.804e+05,0.39592,0.43639,0.32358,0.34115
1.805e+05,0.3957,0.43671,0.3234,0.34152
1.806e+05,0.39549,0.43702,0.32322,0.34188
1.807e+05,0.39527,0.43733,0.32304,0.34224
1.808e+05,0.39505,0.43764,0.32286,0.3426
1.809e+05,0.39483,0.43795,0.32268,0.34297
1.81e+05,0.39461,0.43826,0.32251,0.34333
1.811e+05,0.39439,0.43853,0.32285,0.34314
1.812e+05,0.39418,0.43884,0.32323,0.34295
1.813e+05,0.39396,0.43915,0.3236,0.34276
1.814e+05,0.39374,0.43946,0.32397,0.34257
1.815e+05,0.39352,0.43977,0.32435,0.34238
1.816e+05,0.39331,0.44007,0.32472,0.3422
1.817e+05,0.39309,0.44038,0.32509,0.34201
1.818e+05,0.39287,0.44069,0.32546,0.34182
1.819e+05,0.39266,0.441,0.32583,0.34163
1.82e+05,0.39244,0.44131,0.3262,0.34144
1.821e+05,0.39223,0.44161,0.32648,0.34126
1.822e+05,0.39201,0.44192,0.3268,0.34107
1.823e+05,0.3918,0.44222,0.32711,0.34088
1.824e+05,0.39158,0.44253,0.32746,0.34069
1.825e+05,0.39137,0.44284,0.32777,0.34051
1.826e+05,0.39115,0.44314,0.328,0.34032
1.827e+05,0.39094,0.44345,0.3283,0.34013
1.828e+05,0.39073,0.44375,0.32859,0.33995
1.829e+05,0.39051,0.44405,0.32888,0.33976
1.83e+05,0.3903,0.44436,0.32912,0.33958
1.831e+05,0.39009,0.44466,0.32894,0.33939
1.832e+05,0.38987,0.44496,0.32876,0.33921
1.833e+05,0.38966,0.44526,0.32859,0.33902
1.834e+05,0.38945,0.44556,0.32841,0.33884
1.835e+05,0.38923,0.44587,0.32823,0.33865
1.836e+05,0.38902,0.44617,0.32805,0.33847
1.837e+05,0.38881,0.44647,0.32787,0.33828
1.838e+05,0.3886,0.44677,0.32769,0.3381
1.839e+05,0.38839,0.44707,0.32751,0.33792
1.84e+05,0.38818,0.44737,0.32734,0.33773
1.841e+05,0.38846,0.44713,0.32717,0.33755
1.842e+05,0.38879,0.44689,0.327,0.33737
1.843e+05,0.38912,0.44665,0.32682,0.33718
1.844e+05,0.38945,0.44641,0.32664,0.337
1.845e+05,0.38978,0.44617,0.32646,0.33682
1.846e+05,0.39011,0.44592,0.32629,0.33663
1.847e+05,0.39044,0.44568,0.32611,0.33645
1.848e+05,0.39077,0.44544,0.32593,0.33627
1.849e+05,0.3911,0.4452,0.32576,0.33609
1.85e+05,0.39143,0.44496,0.32558,0.33591
1.851e+05,0.39176,0.44472,0.32541,0.33572
1.852e+05,0.39209,0.44448,0.32523,0.33554
1.853e+05,0.39242,0.44424,0.32505,0.33536
1.854e+05,0.39274,0.444,0.32488,0.33518
1.855e+05,0.39307,0.44376,0.3247,0.335
1.856e+05,0.3934,0.44352,0.32453,0.33482
1.857e+05,0.39372,0.44328,0.32435,0.33464
1.858e+05,0.39405,0.44304,0.32418,0.33446
1.859e+05,0.39438,0.44281,0.32401,0.33428
1.86e+05,0.3947,0.44257,0.32383,0.3341
1.861e+05,0.3945,0.4427,0.32416,0.33392
1.862e+05,0.39429,0.44299,0.32453,0.33374
1.863e+05,0.39408,0.44329,0.32489,0.33356
1.864e+05,0.39387,0.44358,0.32525,0.33338
1.865e+05,0.39365,0.44387,0.32561,0.3332
1.866e+05,0.39344,0.44417,0.32597,0.33303
1.867e+05,0.39323,0.44446,0.32633,0.33285
1.868e+05,0.39302,0.44475,0.3267,0.33267
1.869e+05,0.39281,0.44505,0.32706,0.33249
1.87e+05,0.3926,0.44534,0.32742,0.33231
1.871e+05,0.39289,0.4451,0.32775,0.33214
1.872e+05,0.39322,0.44486,0.32811,0.33196
1.873e+05,0.39354,0.44463,0.32847,0.33178
1.874e+05,0.39387,0.44439,0.32883,0.3316
1.875e+05,0.39419,0.44415,0.32919,0.33143
1.876e+05,0.39451,0.44392,0.32955,0.33125
1.877e+05,0.39484,0.44368,0.3299,0.33107
1.878e+05,0.39516,0.44344,0.33026,0.3309
1.879e+05,0.39548,0.44321,0.33062,0.33072
1.88e+05,0.3958,0.44297,0.33097,0.33055
1.881e+05,0.3956,0.44274,0.33133,0.33037
1.882e+05,0.39539,0.4425,0.33168,0.33019
1.883e+05,0.39518,0.44227,0.33204,0.33002
1.884e+05,0.39497,0.44203,0.33239,0.32984
1.885e+05,0.39476,0.4418,0.33275,0.32967
1.886e+05,0.39455,0.44156,0.3331,0.32949
1.887e+05,0.39434,0.44133,0.33345,0.32932
1.888e+05,0.39413,0.44109,0.33381,0.32915
1.889e+05,0.39392,0.44086,0.33416,0.32897
1.89e+05,0.39371,0.44063,0.33451,0.3288
1.891e+05,0.3935,0.44089,0.33434,0.32862
1.892e+05,0.3933,0.44119,0.33416,0.32845
1.893e+05,0.39309,0.44148,0.33399,0.32828
1.894e+05,0.39288,0.44178,0.33381,0.3281
1.895e+05,0.39267,0.44207,0.33363,0.32793
1.896e+05,0.39247,0.44237,0.33346,0.32776
1.897e+05,0.39226,0.44266,0.33328,0.32758
1.898e+05,0.39205,0.44295,0.33311,0.32741
1.899e+05,0.39185,0.44325,0.33293,0.32724
1.9e+05,0.39164,0.44354,0.33276,0.32716
1.901e+05,0.39189,0.44331,0.3326,0.32752
1.902e+05,0.39221,0.44308,0.33243,0.32787
1.903e+05,0.39253,0.44285,0.33225,0.32822
1.904e+05,0.39284,0.44261,0.33208,0.32857
1.905e+05,0.39316,0.44238,0.3319,0.32893
1.906e+05,0.39348,0.44215,0.33173,0.32928
1.907e+05,0.3938,0.44192,0.33156,0.32963
1.908e+05,0.39412,0.44169,0.33138,0.32998
1.909e+05,0.39443,0.44145,0.33121,0.33033
1.91e+05,0.39475,0.44122,0.33103,0.33068
1.911e+05,0.39505,0.44099,0.33086,0.33103
1.912e+05,0.39535,0.44076,0.33069,0.33138
1.913e+05,0.39565,0.44053,0.33052,0.33173
1.914e+05,0.39595,0.4403,0.33034,0.33208
1.915e+05,0.39625,0.44007,0.33017,0.33243
1.916e+05,0.39657,0.43984,0.33,0.33278
1.917e+05,0.39688,0.43961,0.32983,0.33313
1.918e+05,0.39717,0.43938,0.32965,0.33348
1.919e+05,0.39747,0.43915,0.32948,0.33382
1.92e+05,0.39776,0.43892,0.32931,0.33417
1.921e+05,0.39756,0.4387,0.32914,0.33452
1.922e+05,0.39736,0.43847,0.32897,0.33486
1.923e+05,0.39716,0.43824,0.3288,0.33521
1.924e+05,0.39696,0.43801,0.32863,0.33555
1.925e+05,0.39676,0.43778,0.32846,0.3359
1.926e+05,0.39656,0.43756,0.32828,0.33624
1.927e+05,0.39637,0.43733,0.32811,0.33659
1.928e+05,0.39618,0.4371,0.32794,0.33693
1.929e+05,0.39598,0.43688,0.32777,0.33728
1.93e+05,0.39579,0.43665,0.3276,0.33762
1.931e+05,0.39559,0.4366,0.32745,0.33796
1.932e+05,0.39538,0.43689,0.32728,0.33831
1.933e+05,0.39518,0.43718,0.32711,0.33865
1.934e+05,0.39497,0.43747,0.32694,0.33899
1.935e+05,0.39477,0.43777,0.32677,0.33933
1.936e+05,0.39456,0.43805,0.3266,0.33967
1.937e+05,0.39436,0.43834,0.32644,0.34001
1.938e+05,0.39416,0.43863,0.32627,0.34035
1.939e+05,0.39395,0.43892,0.3261,0.34069
1.94e+05,0.39375,0.43921,0.32593,0.34103
1.941e+05,0.39355,0.43945,0.32625,0.34086
1.942e+05,0.39335,0.43974,0.3266,0.34069
1.943e+05,0.39314,0.44003,0.32695,0.34051
1.944e+05,0.39294,0.44032,0.32729,0.34034
1.945e+05,0.39274,0.4406,0.32764,0.34016
1.946e+05,0.39254,0.44089,0.32798,0.33999
1.947e+05,0.39233,0.44118,0.32833,0.33981
1.948e+05,0.39213,0.44147,0.32867,0.33964
1.949e+05,0.39193,0.44175,0.32902,0.33946
1.95e+05,0.39173,0.44204,0.32936,0.33929
1.951e+05,0.39153,0.44232,0.32953,0.33912
1.952e+05,0.39133,0.44261,0.32964,0.33894
1.953e+05,0.39113,0.4429,0.32985,0.33877
1.954e+05,0.39093,0.44318,0.32998,0.3386
1.955e+05,0.39073,0.44347,0.33013,0.33842
1.956e+05,0.39053,0.44375,0.33038,0.33825
1.957e+05,0.39033,0.44403,0.33059,0.33808
1.958e+05,0.39013,0.44432,0.33075,0.3379
1.959e+05,0.38993,0.4446,0.33089,0.33773
1.96e+05,0.38973,0.44489,0.331,0.33756
1.961e+05,0.38953,0.44516,0.33083,0.33739
1.962e+05,0.38934,0.44544,0.33067,0.33722
1.963e+05,0.38914,0.44572,0.3305,0.33704
1.964e+05,0.38894,0.44601,0.33033,0.33687
1.965e+05,0.38874,0.44629,0.33016,0.3367
1.966e+05,0.38854,0.44657,0.32999,0.33653
1.967e+05,0.38835,0.44685,0.32983,0.33636
1.968e+05,0.38815,0.44713,0.32966,0.33619
1.969e+05,0.38795,0.44741,0.32949,0.33602
1.97e+05,0.38775,0.44769,0.32932,0.33585
1.971e+05,0.38801,0.44747,0.32917,0.33568
1.972e+05,0.38832,0.44724,0.329,0.33551
1.973e+05,0.38863,0.44702,0.32884,0.33534
1.974e+05,0.38894,0.44679,0.32867,0.33517
1.975e+05,0.38925,0.44656,0.3285,0.335
1.976e+05,0.38956,0.44634,0.32834,0.33483
1.977e+05,0.38987,0.44611,0.32817,0.33466
1.978e+05,0.39018,0.44589,0.32801,0.33449
1.979e+05,0.39049,0.44566,0.32784,0.33432
1.98e+05,0.3908,0.44544,0.32768,0.33415
1.981e+05,0.3911,0.44521,0.32751,0.33398
1.982e+05,0.39141,0.44499,0.32734,0.33381
1.983e+05,0.39172,0.44476,0.32718,0.33364
1.984e+05,0.39202,0.44454,0.32701,0.33348
1.985e+05,0.39233,0.44432,0.32685,0.33331
1.986e+05,0.39264,0.44409,0.32669,0.33314
1.987e+05,0.39294,0.44387,0.32652,0.33297
1.988e+05,0.39325,0.44364,0.32636,0.33281
1.989e+05,0.39355,0.44342,0.32619,0.33264
1.99e+05,0.39386,0.4432,0.32603,0.33247
1.991e+05,0.39367,0.44311,0.32635,0.3323
1.992e+05,0.39347,0.4431,0.32669,0.33214
1.993e+05,0.39327,0.44312,0.32702,0.33197
1.994e+05,0.39308,0.44312,0.32736,0.3318
1.995e+05,0.39288,0.44314,0.3277,0.33164
1.996e+05,0.39268,0.44306,0.32803,0.33147
1.997e+05,0.39249,0.44303,0.32837,0.33131
1.998e+05,0.39229,0.44296,0.32871,0.33114
1.999e+05,0.39209,0.44293,0.32904,0.33097


==> four_zones_2.csv <==
0,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
1,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
2,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
3,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
4,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
5,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
6,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
7,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
8,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
9,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
10,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
11,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
12,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
13,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
14,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
15,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
16,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
17,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
18,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
19,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
20,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
21,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
22,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
23,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
24,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
25,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
26,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
27,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
28,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
29,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
30,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
31,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
32,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
33,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
34,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
35,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
36,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
37,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
38,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
39,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
40,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
41,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
42,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
43,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
44,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
45,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
46,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
47,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
48,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
49,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
50,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
51,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
52,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
53,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
54,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
55,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
56,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
57,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
58,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
59,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
60,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
61,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
62,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
63,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
64,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
65,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
66,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
67,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
68,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
69,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
70,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
71,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
72,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
73,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
74,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
75,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
76,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
77,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
78,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
79,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
80,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
81,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
82,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
83,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
84,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
85,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
86,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
87,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
88,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
89,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
90,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
91,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
92,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
93,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
94,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
95,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
96,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
97,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
98,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
99,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
100,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
101,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
102,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
103,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
104,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
105,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
106,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
107,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
108,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
109,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
110,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
111,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
112,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
113,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
114,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
115,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
116,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
117,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
118,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
119,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
120,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
121,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
122,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
123,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
124,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
125,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
126,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
127,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
128,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
129,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
130,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
131,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
132,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
133,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
134,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
135,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
136,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
137,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
138,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
139,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
140,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
141,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
142,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
143,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
144,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
145,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
146,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
147,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
148,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
149,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
150,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
151,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
152,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
153,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
154,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
155,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
156,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
157,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
158,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
159,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
160,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
161,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
162,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
163,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
164,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
165,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
166,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
167,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
168,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
169,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
170,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
171,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
172,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
173,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
174,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
175,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
176,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
177,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
178,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
179,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
180,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
181,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
182,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
183,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
184,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
185,0.005376344,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
186,0.010695187,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
187,0.015957447,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
188,0.021164021,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
189,0.026315789,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
190,0.031413613,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
191,0.036458333,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
192,0.041450777,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
193,0.046391753,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
194,0.051282051,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
195,0.056122449,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
196,0.060913706,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
197,0.065656566,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
198,0.070351759,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
199,0.075,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
200,0.07960199,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
201,0.084158416,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
202,0.088669951,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
203,0.093137255,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
204,0.097560976,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
205,0.101941748,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
206,0.106280193,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
207,0.110576923,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
208,0.114832536,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
209,0.119047619,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
210,0.123222749,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
211,0.127358491,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
212,0.131455399,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
213,0.135514019,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
214,0.139534884,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
215,0.143518519,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
216,0.147465438,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
217,0.151376147,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
218,0.155251142,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
219,0.159090909,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
220,0.162895928,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
221,0.166666667,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
222,0.170403587,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
223,0.174107143,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
224,0.177777778,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
225,0.181415929,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
226,0.185022026,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
227,0.188596491,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
228,0.192139738,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
229,0.195652174,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
230,0.199134199,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
231,0.202586207,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
232,0.206008584,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
233,0.209401709,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
234,0.212765957,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
235,0.216101695,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
236,0.219409283,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
237,0.222689076,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
238,0.225941423,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
239,0.229166667,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
240,0.232365145,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
241,0.23553719,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
242,0.238683128,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
243,0.241803279,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
244,0.244897959,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
245,0.24796748,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
246,0.251012146,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
247,0.254032258,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
248,0.257028112,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
249,0.26,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
250,0.262948207,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
251,0.265873016,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
252,0.268774704,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
253,0.271653543,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
254,0.274509804,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
255,0.27734375,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
256,0.280155642,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
257,0.282945736,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
258,0.285714286,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
259,0.288461538,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
260,0.291187739,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
261,0.29389313,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
262,0.296577947,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
263,0.299242424,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
264,0.301886792,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
265,0.304511278,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
266,0.307116105,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
267,0.309701493,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
268,0.312267658,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
269,0.314814815,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
270,0.317343173,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
271,0.319852941,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
272,0.322344322,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
273,0.324817518,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
274,0.327272727,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
275,0.329710145,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
276,0.332129964,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
277,0.334532374,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
278,0.336917563,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
279,0.339285714,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
280,0.341637011,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
281,0.343971631,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
282,0.346289753,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
283,0.348591549,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
284,0.350877193,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
285,0.353146853,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
286,0.355400697,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
287,0.357638889,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
288,0.359861592,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
289,0.362068966,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
290,0.364261168,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
291,0.366438356,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
292,0.368600683,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
293,0.370748299,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
294,0.372881356,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
295,0.375,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
296,0.377104377,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
297,0.379194631,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
298,0.381270903,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
299,0.383333333,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
300,0.38538206,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
301,0.387417219,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
302,0.389438944,0.00330033,0,0,8.590449595,6.704128658,2.560681799,6.160212769
303,0.391447368,0.006578947,0,0,8.590449595,6.704128658,2.560681799,6.160212769
304,0.393442623,0.009836066,0,0,8.590449595,6.704128658,2.560681799,6.160212769
305,0.395424837,0.013071895,0,0,8.590449595,6.704128658,2.560681799,6.160212769
306,0.397394137,0.016286645,0,0,8.590449595,6.704128658,2.560681799,6.160212769
307,0.399350649,0.019480519,0,0,8.590449595,6.704128658,2.560681799,6.160212769
308,0.401294498,0.022653722,0,0,8.590449595,6.704128658,2.560681799,6.160212769
309,0.403225806,0.025806452,0,0,8.590449595,6.704128658,2.560681799,6.160212769
310,0.405144695,0.028938907,0,0,8.590449595,6.704128658,2.560681799,6.160212769
311,0.407051282,0.032051282,0,0,8.590449595,6.704128658,2.560681799,6.160212769
312,0.408945687,0.03514377,0,0,8.590449595,6.704128658,2.560681799,6.160212769
313,0.410828025,0.038216561,0,0,8.590449595,6.704128658,2.560681799,6.160212769
314,0.412698413,0.041269841,0,0,8.590449595,6.704128658,2.560681799,6.160212769
315,0.414556962,0.044303797,0,0,8.590449595,6.704128658,2.560681799,6.160212769
316,0.416403785,0.047318612,0,0,8.590449595,6.704128658,2.560681799,6.160212769
317,0.418238994,0.050314465,0,0,8.590449595,6.704128658,2.560681799,6.160212769
318,0.420062696,0.053291536,0,0,8.590449595,6.704128658,2.560681799,6.160212769
319,0.421875,0.05625,0,0,8.590449595,6.704128658,2.560681799,6.160212769
320,0.423676012,0.059190031,0,0,8.590449595,6.704128658,2.560681799,6.160212769
321,0.425465839,0.062111801,0,0,8.590449595,6.704128658,2.560681799,6.160212769
322,0.427244582,0.06501548,0,0,8.590449595,6.704128658,2.560681799,6.160212769
323,0.429012346,0.067901235,0,0,8.590449595,6.704128658,2.560681799,6.160212769
324,0.430769231,0.070769231,0,0,8.590449595,6.704128658,2.560681799,6.160212769
325,0.432515337,0.073619632,0,0,8.590449595,6.704128658,2.560681799,6.160212769
326,0.434250765,0.076452599,0,0,8.590449595,6.704128658,2.560681799,6.160212769
327,0.43597561,0.079268293,0,0,8.590449595,6.704128658,2.560681799,6.160212769
328,0.43768997,0.082066869,0,0,8.590449595,6.704128658,2.560681799,6.160212769
329,0.439393939,0.084848485,0,0,8.590449595,6.704128658,2.560681799,6.160212769
330,0.441087613,0.087613293,0,0,8.590449595,6.704128658,2.560681799,6.160212769
331,0.442771084,0.090361446,0,0,8.590449595,6.704128658,2.560681799,6.160212769
332,0.444444444,0.093093093,0,0,8.590449595,6.704128658,2.560681799,6.160212769
333,0.446107784,0.095808383,0,0,8.590449595,6.704128658,2.560681799,6.160212769
334,0.447761194,0.098507463,0,0,8.590449595,6.704128658,2.560681799,6.160212769
335,0.449404762,0.101190476,0,0,8.590449595,6.704128658,2.560681799,6.160212769
336,0.451038576,0.103857567,0,0,8.590449595,6.704128658,2.560681799,6.160212769
337,0.452662722,0.106508876,0,0,8.590449595,6.704128658,2.560681799,6.160212769
338,0.454277286,0.109144543,0,0,8.590449595,6.704128658,2.560681799,6.160212769
339,0.455882353,0.111764706,0,0,8.590449595,6.704128658,2.560681799,6.160212769
340,0.457478006,0.114369501,0,0,8.590449595,6.704128658,2.560681799,6.160212769
341,0.459064327,0.116959064,0,0,8.590449595,6.704128658,2.560681799,6.160212769
342,0.460641399,0.119533528,0,0,8.590449595,6.704128658,2.560681799,6.160212769
343,0.462209302,0.122093023,0,0,8.590449595,6.704128658,2.560681799,6.160212769
344,0.463768116,0.124637681,0,0,8.590449595,6.704128658,2.560681799,6.160212769
345,0.465317919,0.12716763,0,0,8.590449595,6.704128658,2.560681799,6.160212769
346,0.46685879,0.129682997,0,0,8.590449595,6.704128658,2.560681799,6.160212769
347,0.468390805,0.132183908,0,0,8.590449595,6.704128658,2.560681799,6.160212769
348,0.46991404,0.134670487,0,0,8.590449595,6.704128658,2.560681799,6.160212769
349,0.471428571,0.137142857,0,0,8.590449595,6.704128658,2.560681799,6.160212769
350,0.472934473,0.13960114,0,0,8.590449595,6.704128658,2.560681799,6.160212769
351,0.474431818,0.142045455,0,0,8.590449595,6.704128658,2.560681799,6.160212769
352,0.47592068,0.144475921,0,0,8.590449595,6.704128658,2.560681799,6.160212769
353,0.47740113,0.146892655,0,0,8.590449595,6.704128658,2.560681799,6.160212769
354,0.478873239,0.149295775,0,0,8.590449595,6.704128658,2.560681799,6.160212769
355,0.480337079,0.151685393,0,0,8.590449595,6.704128658,2.560681799,6.160212769
356,0.481792717,0.154061625,0,0,8.590449595,6.704128658,2.560681799,6.160212769
357,0.483240223,0.156424581,0,0,8.590449595,6.704128658,2.560681799,6.160212769
358,0.484679666,0.158774373,0,0,8.590449595,6.704128658,2.560681799,6.160212769
359,0.486111111,0.161111111,0,0,8.590449595,6.704128658,2.560681799,6.160212769
360,0.487534626,0.163434903,0,0,8.590449595,6.704128658,2.560681799,6.160212769
361,0.488950276,0.165745856,0,0,8.590449595,6.704128658,2.560681799,6.160212769
362,0.490358127,0.168044077,0,0,8.590449595,6.704128658,2.560681799,6.160212769
363,0.491758242,0.17032967,0,0,8.590449595,6.704128658,2.560681799,6.160212769
364,0.493150685,0.17260274,0,0,8.590449595,6.704128658,2.560681799,6.160212769
365,0.494535519,0.174863388,0,0,8.590449595,6.704128658,2.560681799,6.160212769
366,0.495912807,0.177111717,0,0,8.590449595,6.704128658,2.560681799,6.160212769
367,0.497282609,0.179347826,0,0,8.590449595,6.704128658,2.560681799,6.160212769
368,0.498644986,0.181571816,0,0,8.590449595,6.704128658,2.560681799,6.160212769
369,0.5,0.183783784,0,0,8.590449595,6.704128658,2.560681799,6.160212769
370,0.501347709,0.185983827,0,0,8.590449595,6.704128658,2.560681799,6.160212769
371,0.502688172,0.188172043,0,0,8.590449595,6.704128658,2.560681799,6.160212769
372,0.504021448,0.190348525,0,0,8.590449595,6.704128658,2.560681799,6.160212769
373,0.505347594,0.192513369,0,0,8.590449595,6.704128658,2.560681799,6.160212769
374,0.506666667,0.194666667,0,0,8.590449595,6.704128658,2.560681799,6.160212769
375,0.507978723,0.196808511,0,0,8.590449595,6.704128658,2.560681799,6.160212769
376,0.50928382,0.198938992,0,0,8.590449595,6.704128658,2.560681799,6.160212769
377,0.510582011,0.201058201,0,0,8.590449595,6.704128658,2.560681799,6.160212769
378,0.511873351,0.203166227,0,0,8.590449595,6.704128658,2.560681799,6.160212769
379,0.513157895,0.205263158,0,0,8.590449595,6.704128658,2.560681799,6.160212769
380,0.514435696,0.207349081,0,0,8.590449595,6.704128658,2.560681799,6.160212769
381,0.515706806,0.209424084,0,0,8.590449595,6.704128658,2.560681799,6.160212769
382,0.516971279,0.211488251,0,0,8.590449595,6.704128658,2.560681799,6.160212769
383,0.518229167,0.213541667,0,0,8.590449595,6.704128658,2.560681799,6.160212769
384,0.519480519,0.215584416,0,0,8.590449595,6.704128658,2.560681799,6.160212769
385,0.520725389,0.21761658,0,0,8.590449595,6.704128658,2.560681799,6.160212769
386,0.521963824,0.219638243,0,0,8.590449595,6.704128658,2.560681799,6.160212769
387,0.523195876,0.221649485,0,0,8.590449595,6.704128658,2.560681799,6.160212769
388,0.524421594,0.223650386,0,0,8.590449595,6.704128658,2.560681799,6.160212769
389,0.525641026,0.225641026,0,0,8.590449595,6.704128658,2.560681799,6.160212769
390,0.52685422,0.227621483,0,0,8.590449595,6.704128658,2.560681799,6.160212769
391,0.528061224,0.229591837,0,0,8.590449595,6.704128658,2.560681799,6.160212769
392,0.529262087,0.231552163,0,0,8.590449595,6.704128658,2.560681799,6.160212769
393,0.530456853,0.233502538,0,0,8.590449595,6.704128658,2.560681799,6.160212769
394,0.53164557,0.235443038,0,0,8.590449595,6.704128658,2.560681799,6.160212769
395,0.532828283,0.237373737,0,0,8.590449595,6.704128658,2.560681799,6.160212769
396,0.534005038,0.23929471,0,0,8.590449595,6.704128658,2.560681799,6.160212769
397,0.535175879,0.24120603,0,0,8.590449595,6.704128658,2.560681799,6.160212769
398,0.536340852,0.243107769,0,0,8.590449595,6.704128658,2.560681799,6.160212769
399,0.5375,0.245,0,0,8.590449595,6.704128658,2.560681799,6.160212769
400,0.538653367,0.246882793,0,0,8.590449595,6.704128658,2.560681799,6.160212769
401,0.539800995,0.248756219,0,0,8.590449595,6.704128658,2.560681799,6.160212769
402,0.540942928,0.250620347,0,0,8.590449595,6.704128658,2.560681799,6.160212769
403,0.542079208,0.252475248,0,0,8.590449595,6.704128658,2.560681799,6.160212769
404,0.543209877,0.254320988,0,0,8.590449595,6.704128658,2.560681799,6.160212769
405,0.544334975,0.256157635,0,0,8.590449595,6.704128658,2.560681799,6.160212769
406,0.545454545,0.257985258,0,0,8.590449595,6.704128658,2.560681799,6.160212769
407,0.546568627,0.259803922,0,0,8.590449595,6.704128658,2.560681799,6.160212769
408,0.547677262,0.261613692,0,0,8.590449595,6.704128658,2.560681799,6.160212769
409,0.548780488,0.263414634,0,0,8.590449595,6.704128658,2.560681799,6.160212769
410,0.549878345,0.265206813,0,0,8.590449595,6.704128658,2.560681799,6.160212769
411,0.550970874,0.266990291,0,0,8.590449595,6.704128658,2.560681799,6.160212769
412,0.552058111,0.268765133,0,0,8.590449595,6.704128658,2.560681799,6.160212769
413,0.553140097,0.270531401,0,0,8.590449595,6.704128658,2.560681799,6.160212769
414,0.554216867,0.272289157,0,0,8.590449595,6.704128658,2.560681799,6.160212769
415,0.555288462,0.274038462,0,0,8.590449595,6.704128658,2.560681799,6.160212769
416,0.556354916,0.275779376,0,0,8.590449595,6.704128658,2.560681799,6.160212769
417,0.557416268,0.277511962,0,0,8.590449595,6.704128658,2.560681799,6.160212769
418,0.558472554,0.279236277,0,0,8.590449595,6.704128658,2.560681799,6.160212769
419,0.55952381,0.280952381,0,0,8.590449595,6.704128658,2.560681799,6.160212769
420,0.560570071,0.282660333,0,0,8.590449595,6.704128658,2.560681799,6.160212769
421,0.561611374,0.28436019,0,0,8.590449595,6.704128658,2.560681799,6.160212769
422,0.562647754,0.286052009,0,0,8.590449595,6.704128658,2.560681799,6.160212769
423,0.563679245,0.287735849,0,0,8.590449595,6.704128658,2.560681799,6.160212769
424,0.564705882,0.289411765,0,0,8.590449595,6.704128658,2.560681799,6.160212769
425,0.5657277,0.291079812,0,0,8.590449595,6.704128658,2.560681799,6.160212769
426,0.566744731,0.292740047,0,0,8.590449595,6.704128658,2.560681799,6.160212769
427,0.567757009,0.294392523,0,0,8.590449595,6.704128658,2.560681799,6.160212769
428,0.568764569,0.296037296,0,0,8.590449595,6.704128658,2.560681799,6.160212769
429,0.569767442,0.297674419,0,0,8.590449595,6.704128658,2.560681799,6.160212769
430,0.570765661,0.299303944,0,0,8.590449595,6.704128658,2.560681799,6.160212769
431,0.571759259,0.300925926,0,0,8.590449595,6.704128658,2.560681799,6.160212769
432,0.572748268,0.302540416,0,0,8.590449595,6.704128658,2.560681799,6.160212769
433,0.573732719,0.304147465,0,0,8.590449595,6.704128658,2.560681799,6.160212769
434,0.574712644,0.305747126,0,0,8.590449595,6.704128658,2.560681799,6.160212769
435,0.575688073,0.30733945,0,0,8.590449595,6.704128658,2.560681799,6.160212769
436,0.576659039,0.308924485,0,0,8.590449595,6.704128658,2.560681799,6.160212769
437,0.577625571,0.310502283,0,0,8.590449595,6.704128658,2.560681799,6.160212769
438,0.578587699,0.312072893,0,0,8.590449595,6.704128658,2.560681799,6.160212769
439,0.579545455,0.313636364,0,0,8.590449595,6.704128658,2.560681799,6.160212769
440,0.580498866,0.315192744,0,0,8.590449595,6.704128658,2.560681799,6.160212769
441,0.581447964,0.316742081,0,0,8.590449595,6.704128658,2.560681799,6.160212769
442,0.582392777,0.318284424,0,0,8.590449595,6.704128658,2.560681799,6.160212769
443,0.583333333,0.31981982,0,0,8.590449595,6.704128658,2.560681799,6.160212769
444,0.584269663,0.321348315,0,0,8.590449595,6.704128658,2.560681799,6.160212769
445,0.585201794,0.322869955,0,0,8.590449595,6.704128658,2.560681799,6.160212769
446,0.586129754,0.324384787,0,0,8.590449595,6.704128658,2.560681799,6.160212769
447,0.587053571,0.325892857,0,0,8.590449595,6.704128658,2.560681799,6.160212769
448,0.587973274,0.327394209,0,0,8.590449595,6.704128658,2.560681799,6.160212769
449,0.588888889,0.328888889,0,0,8.590449595,6.704128658,2.560681799,6.160212769
450,0.589800443,0.33037694,0,0,8.590449595,6.704128658,2.560681799,6.160212769
451,0.590707965,0.331858407,0,0,8.590449595,6.704128658,2.560681799,6.160212769
452,0.591611479,0.333333333,0,0,8.590449595,6.704128658,2.560681799,6.160212769
453,0.592511013,0.334801762,0,0,8.590449595,6.704128658,2.560681799,6.160212769
454,0.593406593,0.336263736,0,0,8.590449595,6.704128658,2.560681799,6.160212769
455,0.594298246,0.337719298,0,0,8.590449595,6.704128658,2.560681799,6.160212769
456,0.595185996,0.33916849,0,0,8.590449595,6.704128658,2.560681799,6.160212769
457,0.596069869,0.340611354,0,0,8.590449595,6.704128658,2.560681799,6.160212769
458,0.596949891,0.34204793,0,0,8.590449595,6.704128658,2.560681799,6.160212769
459,0.597826087,0.343478261,0,0,8.590449595,6.704128658,2.560681799,6.160212769
460,0.598698482,0.344902386,0,0,8.590449595,6.704128658,2.560681799,6.160212769
461,0.5995671,0.346320346,0,0,8.590449595,6.704128658,2.560681799,6.160212769
462,0.600431965,0.347732181,0,0,8.590449595,6.704128658,2.560681799,6.160212769
463,0.601293103,0.349137931,0,0,8.590449595,6.704128658,2.560681799,6.160212769
464,0.602150538,0.350537634,0,0,8.590449595,6.704128658,2.560681799,6.160212769
465,0.603004292,0.35193133,0,0,8.590449595,6.704128658,2.560681799,6.160212769
466,0.60385439,0.353319058,0,0,8.590449595,6.704128658,2.560681799,6.160212769
467,0.604700855,0.354700855,0,0,8.590449595,6.704128658,2.560681799,6.160212769
468,0.60554371,0.356076759,0,0,8.590449595,6.704128658,2.560681799,6.160212769
469,0.606382979,0.357446809,0,0,8.590449595,6.704128658,2.560681799,6.160212769
470,0.607218684,0.35881104,0,0,8.590449595,6.704128658,2.560681799,6.160212769
471,0.608050847,0.360169492,0,0,8.590449595,6.704128658,2.560681799,6.160212769
472,0.608879493,0.361522199,0,0,8.590449595,6.704128658,2.560681799,6.160212769
473,0.609704641,0.362869198,0,0,8.590449595,6.704128658,2.560681799,6.160212769
474,0.610526316,0.364210526,0,0,8.590449595,6.704128658,2.560681799,6.160212769
475,0.611344538,0.365546218,0,0,8.590449595,6.704128658,2.560681799,6.160212769
476,0.612159329,0.36687631,0,0,8.590449595,6.704128658,2.560681799,6.160212769
477,0.612970711,0.368200837,0,0,8.590449595,6.704128658,2.560681799,6.160212769
478,0.613778706,0.369519833,0,0,8.590449595,6.704128658,2.560681799,6.160212769
479,0.614583333,0.370833333,0,0,8.590449595,6.704128658,2.560681799,6.160212769
480,0.615384615,0.372141372,0,0,8.590449595,6.704128658,2.560681799,6.160212769
481,0.616182573,0.373443983,0,0,8.590449595,6.704128658,2.560681799,6.160212769
482,0.616977226,0.374741201,0,0,8.590449595,6.704128658,2.560681799,6.160212769
483,0.617768595,0.376033058,0,0,8.590449595,6.704128658,2.560681799,6.160212769
484,0.618556701,0.377319588,0,0,8.590449595,6.704128658,2.560681799,6.160212769
485,0.619341564,0.378600823,0,0,8.590449595,6.704128658,2.560681799,6.160212769
486,0.620123203,0.379876797,0,0,8.590449595,6.704128658,2.560681799,6.160212769
487,0.620901639,0.381147541,0,0,8.590449595,6.704128658,2.560681799,6.160212769
488,0.621676892,0.382413088,0,0,8.590449595,6.704128658,2.560681799,6.160212769
489,0.62244898,0.383673469,0,0,8.590449595,6.704128658,2.560681799,6.160212769
490,0.623217923,0.384928717,0,0,8.590449595,6.704128658,2.560681799,6.160212769
491,0.62398374,0.386178862,0,0,8.590449595,6.704128658,2.560681799,6.160212769
492,0.62474645,0.387423935,0,0,8.590449595,6.704128658,2.560681799,6.160212769
493,0.625506073,0.388663968,0,0,8.590449595,6.704128658,2.560681799,6.160212769
494,0.626262626,0.38989899,0,0,8.590449595,6.704128658,2.560681799,6.160212769
495,0.627016129,0.391129032,0,0,8.590449595,6.704128658,2.560681799,6.160212769
496,0.6277666,0.392354125,0,0,8.590449595,6.704128658,2.560681799,6.160212769
497,0.628514056,0.393574297,0,0,8.590449595,6.704128658,2.560681799,6.160212769
498,0.629258517,0.394789579,0,0,8.590449595,6.704128658,2.560681799,6.160212769
499,0.63,0.396,0,0,8.590449595,6.704128658,2.560681799,6.160212769
500,0.630738523,0.397205589,0,0,8.590449595,6.704128658,2.560681799,6.160212769
501,0.631474104,0.398406375,0,0,8.590449595,6.704128658,2.560681799,6.160212769
502,0.632206759,0.399602386,0,0,8.590449595,6.704128658,2.560681799,6.160212769
503,0.632936508,0.400793651,0,0,8.590449595,6.704128658,2.560681799,6.160212769
504,0.633663366,0.401980198,0,0,8.590449595,6.704128658,2.560681799,6.160212769
505,0.634387352,0.403162055,0,0,8.590449595,6.704128658,2.560681799,6.160212769
506,0.635108481,0.40433925,0,0,8.590449595,6.704128658,2.560681799,6.160212769
507,0.635826772,0.405511811,0,0,8.590449595,6.704128658,2.560681799,6.160212769
508,0.63654224,0.406679764,0,0,8.590449595,6.704128658,2.560681799,6.160212769
509,0.637254902,0.407843137,0,0,8.590449595,6.704128658,2.560681799,6.160212769
510,0.637964775,0.409001957,0,0,8.590449595,6.704128658,2.560681799,6.160212769
511,0.638671875,0.41015625,0,0,8.590449595,6.704128658,2.560681799,6.160212769
512,0.639376218,0.411306043,0,0,8.590449595,6.704128658,2.560681799,6.160212769
513,0.640077821,0.412451362,0,0,8.590449595,6.704128658,2.560681799,6.160212769
514,0.640776699,0.413592233,0,0,8.590449595,6.704128658,2.560681799,6.160212769
515,0.641472868,0.414728682,0,0,8.590449595,6.704128658,2.560681799,6.160212769
516,0.642166344,0.415860735,0,0,8.590449595,6.704128658,2.560681799,6.160212769
517,0.642857143,0.416988417,0,0,8.590449595,6.704128658,2.560681799,6.160212769
518,0.643545279,0.418111753,0,0,8.590449595,6.704128658,2.560681799,6.160212769
519,0.644230769,0.419230769,0,0,8.590449595,6.704128658,2.560681799,6.160212769
520,0.644913628,0.420345489,0,0,8.590449595,6.704128658,2.560681799,6.160212769
521,0.64559387,0.421455939,0,0,8.590449595,6.704128658,2.560681799,6.160212769
522,0.646271511,0.422562141,0,0,8.590449595,6.704128658,2.560681799,6.160212769
523,0.646946565,0.423664122,0,0,8.590449595,6.704128658,2.560681799,6.160212769
524,0.647619048,0.424761905,0,0,8.590449595,6.704128658,2.560681799,6.160212769
525,0.648288973,0.425855513,0,0,8.590449595,6.704128658,2.560681799,6.160212769
526,0.648956357,0.426944972,0,0,8.590449595,6.704128658,2.560681799,6.160212769
527,0.649621212,0.428030303,0,0,8.590449595,6.704128658,2.560681799,6.160212769
528,0.650283554,0.429111531,0,0,8.590449595,6.704128658,2.560681799,6.160212769
529,0.650943396,0.430188679,0,0,8.590449595,6.704128658,2.560681799,6.160212769
530,0.651600753,0.43126177,0,0,8.590449595,6.704128658,2.560681799,6.160212769
531,0.652255639,0.432330827,0,0,8.590449595,6.704128658,2.560681799,6.160212769
532,0.652908068,0.433395872,0,0,8.590449595,6.704128658,2.560681799,6.160212769
533,0.651685393,0.434456929,0,0,8.590449595,6.704128658,2.560681799,6.160212769
534,0.65046729,0.435514019,0,0,8.590449595,6.704128658,2.560681799,6.160212769
535,0.649253731,0.436567164,0,0,8.590449595,6.704128658,2.560681799,6.160212769
536,0.648044693,0.437616387,0,0,8.590449595,6.704128658,2.560681799,6.160212769
537,0.646840149,0.43866171,0,0,8.590449595,6.704128658,2.560681799,6.160212769
538,0.645640074,0.439703154,0,0,8.590449595,6.704128658,2.560681799,6.160212769
539,0.644444444,0.440740741,0,0,8.590449595,6.704128658,2.560681799,6.160212769
540,0.643253235,0.441774492,0,0,8.590449595,6.704128658,2.560681799,6.160212769
541,0.642066421,0.442804428,0,0,8.590449595,6.704128658,2.560681799,6.160212769
542,0.640883978,0.443830571,0,0,8.590449595,6.704128658,2.560681799,6.160212769
543,0.639705882,0.444852941,0,0,8.590449595,6.704128658,2.560681799,6.160212769
544,0.63853211,0.44587156,0,0,8.590449595,6.704128658,2.560681799,6.160212769
545,0.637362637,0.446886447,0,0,8.590449595,6.704128658,2.560681799,6.160212769
546,0.636197441,0.447897623,0,0,8.590449595,6.704128658,2.560681799,6.160212769
547,0.635036496,0.448905109,0,0,8.590449595,6.704128658,2.560681799,6.160212769
548,0.633879781,0.449908925,0,0,8.590449595,6.704128658,2.560681799,6.160212769
549,0.632727273,0.450909091,0,0,8.590449595,6.704128658,2.560681799,6.160212769
550,0.631578947,0.451905626,0,0,8.590449595,6.704128658,2.560681799,6.160212769
551,0.630434783,0.452898551,0,0,8.590449595,6.704128658,2.560681799,6.160212769
552,0.629294756,0.453887884,0,0,8.590449595,6.704128658,2.560681799,6.160212769
553,0.628158845,0.454873646,0,0,8.590449595,6.704128658,2.560681799,6.160212769
554,0.627027027,0.455855856,0,0,8.590449595,6.704128658,2.560681799,6.160212769
555,0.625899281,0.456834532,0,0,8.590449595,6.704128658,2.560681799,6.160212769
556,0.624775583,0.457809695,0,0,8.590449595,6.704128658,2.560681799,6.160212769
557,0.623655914,0.458781362,0,0,8.590449595,6.704128658,2.560681799,6.160212769
558,0.62254025,0.459749553,0,0,8.590449595,6.704128658,2.560681799,6.160212769
559,0.621428571,0.460714286,0,0,8.590449595,6.704128658,2.560681799,6.160212769
560,0.620320856,0.461675579,0,0,8.590449595,6.704128658,2.560681799,6.160212769
561,0.619217082,0.462633452,0,0,8.590449595,6.704128658,2.560681799,6.160212769
562,0.618117229,0.463587922,0,0,8.590449595,6.704128658,2.560681799,6.160212769
563,0.617021277,0.464539007,0,0,8.590449595,6.704128658,2.560681799,6.160212769
564,0.615929204,0.465486726,0,0,8.590449595,6.704128658,2.560681799,6.160212769
565,0.614840989,0.466431095,0,0,8.590449595,6.704128658,2.560681799,6.160212769
566,0.613756614,0.467372134,0,0,8.590449595,6.704128658,2.560681799,6.160212769
567,0.612676056,0.468309859,0,0,8.590449595,6.704128658,2.560681799,6.160212769
568,0.611599297,0.469244288,0,0,8.590449595,6.704128658,2.560681799,6.160212769
569,0.610526316,0.470175439,0,0,8.590449595,6.704128658,2.560681799,6.160212769
570,0.609457093,0.471103327,0,0,8.590449595,6.704128658,2.560681799,6.160212769
571,0.608391608,0.472027972,0,0,8.590449595,6.704128658,2.560681799,6.160212769
572,0.607329843,0.472949389,0,0,8.590449595,6.704128658,2.560681799,6.160212769
573,0.606271777,0.473867596,0,0,8.590449595,6.704128658,2.560681799,6.160212769
574,0.605217391,0.474782609,0,0,8.590449595,6.704128658,2.560681799,6.160212769
575,0.604166667,0.475694444,0,0,8.590449595,6.704128658,2.560681799,6.160212769
576,0.603119584,0.47660312,0,0,8.590449595,6.704128658,2.560681799,6.160212769
577,0.602076125,0.477508651,0,0,8.590449595,6.704128658,2.560681799,6.160212769
578,0.601036269,0.478411054,0,0,8.590449595,6.704128658,2.560681799,6.160212769
579,0.6,0.479310345,0,0,8.590449595,6.704128658,2.560681799,6.160212769
580,0.598967298,0.48020654,0,0,8.590449595,6.704128658,2.560681799,6.160212769
581,0.597938144,0.481099656,0,0,8.590449595,6.704128658,2.560681799,6.160212769
582,0.596912521,0.481989708,0,0,8.590449595,6.704128658,2.560681799,6.160212769
583,0.595890411,0.482876712,0,0,8.590449595,6.704128658,2.560681799,6.160212769
584,0.594871795,0.483760684,0,0,8.590449595,6.704128658,2.560681799,6.160212769
585,0.593856655,0.484641638,0,0,8.590449595,6.704128658,2.560681799,6.160212769
586,0.592844974,0.485519591,0,0,8.590449595,6.704128658,2.560681799,6.160212769
587,0.591836735,0.486394558,0,0,8.590449595,6.704128658,2.560681799,6.160212769
588,0.590831919,0.487266553,0,0,8.590449595,6.704128658,2.560681799,6.160212769
589,0.589830508,0.488135593,0,0,8.590449595,6.704128658,2.560681799,6.160212769
590,0.588832487,0.489001692,0,0,8.590449595,6.704128658,2.560681799,6.160212769
591,0.587837838,0.489864865,0,0,8.590449595,6.704128658,2.560681799,6.160212769
592,0.586846543,0.490725126,0,0,8.590449595,6.704128658,2.560681799,6.160212769
593,0.585858586,0.491582492,0,0,8.590449595,6.704128658,2.560681799,6.160212769
594,0.58487395,0.492436975,0,0,8.590449595,6.704128658,2.560681799,6.160212769
595,0.583892617,0.493288591,0,0,8.590449595,6.704128658,2.560681799,6.160212769
596,0.582914573,0.494137353,0,0,8.590449595,6.704128658,2.560681799,6.160212769
597,0.581939799,0.494983278,0,0,8.590449595,6.704128658,2.560681799,6.160212769
598,0.58096828,0.495826377,0,0,8.590449595,6.704128658,2.560681799,6.160212769
599,0.58,0.496666667,0,0,8.590449595,6.704128658,2.560681799,6.160212769
600,0.579034942,0.49750416,0,0,8.590449595,6.704128658,2.560681799,6.160212769
601,0.57807309,0.49833887,0,0,8.590449595,6.704128658,2.560681799,6.160212769
602,0.577114428,0.499170813,0,0,8.590449595,6.704128658,2.560681799,6.160212769
603,0.57615894,0.5,0,0,8.590449595,6.704128658,2.560681799,6.160212769
604,0.575206612,0.500826446,0,0,8.590449595,6.704128658,2.560681799,6.160212769
605,0.574257426,0.501650165,0,0,8.590449595,6.704128658,2.560681799,6.160212769
606,0.573311367,0.50247117,0,0,8.590449595,6.704128658,2.560681799,6.160212769
607,0.572368421,0.503289474,0,0,8.590449595,6.704128658,2.560681799,6.160212769
608,0.571428571,0.50410509,0,0,8.590449595,6.704128658,2.560681799,6.160212769
609,0.570491803,0.504918033,0,0,8.590449595,6.704128658,2.560681799,6.160212769
610,0.569558101,0.505728314,0,0,8.590449595,6.704128658,2.560681799,6.160212769
611,0.568627451,0.506535948,0,0,8.590449595,6.704128658,2.560681799,6.160212769
612,0.567699837,0.507340946,0,0,8.590449595,6.704128658,2.560681799,6.160212769
613,0.566775244,0.508143322,0,0,8.590449595,6.704128658,2.560681799,6.160212769
614,0.565853659,0.508943089,0,0,8.590449595,6.704128658,2.560681799,6.160212769
615,0.564935065,0.50974026,0,0,8.590449595,6.704128658,2.560681799,6.160212769
616,0.564019449,0.510534846,0,0,8.590449595,6.704128658,2.560681799,6.160212769
617,0.563106796,0.511326861,0,0,8.590449595,6.704128658,2.560681799,6.160212769
618,0.562197092,0.512116317,0,0,8.590449595,6.704128658,2.560681799,6.160212769
619,0.561290323,0.512903226,0,0,8.590449595,6.704128658,2.560681799,6.160212769
620,0.560386473,0.513687601,0,0,8.590449595,6.704128658,2.560681799,6.160212769
621,0.559485531,0.514469453,0,0,8.590449595,6.704128658,2.560681799,6.160212769
622,0.55858748,0.515248796,0,0,8.590449595,6.704128658,2.560681799,6.160212769
623,0.557692308,0.516025641,0,0,8.590449595,6.704128658,2.560681799,6.160212769
624,0.5568,0.5168,0,0,8.590449595,6.704128658,2.560681799,6.160212769
625,0.555910543,0.517571885,0,0,8.590449595,6.704128658,2.560681799,6.160212769
626,0.555023923,0.518341308,0,0,8.590449595,6.704128658,2.560681799,6.160212769
627,0.554140127,0.51910828,0,0,8.590449595,6.704128658,2.560681799,6.160212769
628,0.553259141,0.519872814,0,0,8.590449595,6.704128658,2.560681799,6.160212769
629,0.552380952,0.520634921,0,0,8.590449595,6.704128658,2.560681799,6.160212769
630,0.551505547,0.521394612,0,0,8.590449595,6.704128658,2.560681799,6.160212769
631,0.550632911,0.522151899,0,0,8.590449595,6.704128658,2.560681799,6.160212769
632,0.549763033,0.522906793,0,0,8.590449595,6.704128658,2.560681799,6.160212769
633,0.548895899,0.523659306,0,0,8.590449595,6.704128658,2.560681799,6.160212769
634,0.548031496,0.524409449,0,0,8.590449595,6.704128658,2.560681799,6.160212769
635,0.547169811,0.525157233,0,0,8.590449595,6.704128658,2.560681799,6.160212769
636,0.546310832,0.525902669,0,0,8.590449595,6.704128658,2.560681799,6.160212769
637,0.545454545,0.526645768,0,0,8.590449595,6.704128658,2.560681799,6.160212769
638,0.544600939,0.527386541,0,0,8.590449595,6.704128658,2.560681799,6.160212769
639,0.54375,0.528125,0,0,8.590449595,6.704128658,2.560681799,6.160212769
640,0.542901716,0.528861154,0,0,8.590449595,6.704128658,2.560681799,6.160212769
641,0.542056075,0.529595016,0,0,8.590449595,6.704128658,2.560681799,6.160212769
642,0.541213064,0.530326594,0,0,8.590449595,6.704128658,2.560681799,6.160212769
643,0.540372671,0.531055901,0,0,8.590449595,6.704128658,2.560681799,6.160212769
644,0.539534884,0.531782946,0,0,8.590449595,6.704128658,2.560681799,6.160212769
645,0.53869969,0.53250774,0,0,8.590449595,6.704128658,2.560681799,6.160212769
646,0.537867079,0.533230294,0,0,8.590449595,6.704128658,2.560681799,6.160212769
647,0.537037037,0.533950617,0,0,8.590449595,6.704128658,2.560681799,6.160212769
648,0.536209553,0.534668721,0,0,8.590449595,6.704128658,2.560681799,6.160212769
649,0.535384615,0.535384615,0,0,8.590449595,6.704128658,2.560681799,6.160212769
650,0.534562212,0.53609831,0,0,8.590449595,6.704128658,2.560681799,6.160212769
651,0.533742331,0.536809816,0,0,8.590449595,6.704128658,2.560681799,6.160212769
652,0.532924962,0.537519142,0,0,8.590449595,6.704128658,2.560681799,6.160212769
653,0.532110092,0.5382263,0,0,8.590449595,6.704128658,2.560681799,6.160212769
654,0.53129771,0.538931298,0,0,8.590449595,6.704128658,2.560681799,6.160212769
655,0.530487805,0.539634146,0,0,8.590449595,6.704128658,2.560681799,6.160212769
656,0.529680365,0.540334855,0,0,8.590449595,6.704128658,2.560681799,6.160212769
657,0.52887538,0.541033435,0,0,8.590449595,6.704128658,2.560681799,6.160212769
658,0.528072838,0.541729894,0,0,8.590449595,6.704128658,2.560681799,6.160212769
659,0.527272727,0.542424242,0,0,8.590449595,6.704128658,2.560681799,6.160212769
660,0.526475038,0.54311649,0,0,8.590449595,6.704128658,2.560681799,6.160212769
661,0.525679758,0.543806647,0,0,8.590449595,6.704128658,2.560681799,6.160212769
662,0.524886878,0.544494721,0,0,8.590449595,6.704128658,2.560681799,6.160212769
663,0.524096386,0.545180723,0,0,8.590449595,6.704128658,2.560681799,6.160212769
664,0.523308271,0.545864662,0,0,8.590449595,6.704128658,2.560681799,6.160212769
665,0.522522523,0.546546547,0,0,8.590449595,6.704128658,2.560681799,6.160212769
666,0.52173913,0.547226387,0,0,8.590449595,6.704128658,2.560681799,6.160212769
667,0.520958084,0.547904192,0,0,8.590449595,6.704128658,2.560681799,6.160212769
668,0.520179372,0.54857997,0,0,8.590449595,6.704128658,2.560681799,6.160212769
669,0.519402985,0.549253731,0,0,8.590449595,6.704128658,2.560681799,6.160212769
670,0.518628912,0.549925484,0,0,8.590449595,6.704128658,2.560681799,6.160212769
671,0.517857143,0.550595238,0,0,8.590449595,6.704128658,2.560681799,6.160212769
672,0.517087667,0.551263001,0,0,8.590449595,6.704128658,2.560681799,6.160212769
673,0.516320475,0.551928783,0,0,8.590449595,6.704128658,2.560681799,6.160212769
674,0.515555556,0.552592593,0,0,8.590449595,6.704128658,2.560681799,6.160212769
675,0.514792899,0.553254438,0,0,8.590449595,6.704128658,2.560681799,6.160212769
676,0.514032496,0.553914328,0,0,8.590449595,6.704128658,2.560681799,6.160212769
677,0.513274336,0.554572271,0,0,8.590449595,6.704128658,2.560681799,6.160212769
678,0.512518409,0.555228277,0,0,8.590449595,6.704128658,2.560681799,6.160212769
679,0.511764706,0.555882353,0,0,8.590449595,6.704128658,2.560681799,6.160212769
680,0.511013216,0.556534508,0,0,8.590449595,6.704128658,2.560681799,6.160212769
681,0.51026393,0.557184751,0,0,8.590449595,6.704128658,2.560681799,6.160212769
682,0.509516837,0.557833089,0,0,8.590449595,6.704128658,2.560681799,6.160212769
683,0.50877193,0.558479532,0,0,8.590449595,6.704128658,2.560681799,6.160212769
684,0.508029197,0.559124088,0,0,8.590449595,6.704128658,2.560681799,6.160212769
685,0.50728863,0.559766764,0,0,8.590449595,6.704128658,2.560681799,6.160212769
686,0.506550218,0.560407569,0,0,8.590449595,6.704128658,2.560681799,6.160212769
687,0.505813953,0.561046512,0,0,8.590449595,6.704128658,2.560681799,6.160212769
688,0.505079826,0.561683599,0,0,8.590449595,6.704128658,2.560681799,6.160212769
689,0.504347826,0.562318841,0,0,8.590449595,6.704128658,2.560681799,6.160212769
690,0.503617945,0.562952243,0,0,8.590449595,6.704128658,2.560681799,6.160212769
691,0.502890173,0.563583815,0,0,8.590449595,6.704128658,2.560681799,6.160212769
692,0.502164502,0.564213564,0,0,8.590449595,6.704128658,2.560681799,6.160212769
693,0.501440922,0.564841499,0,0,8.590449595,6.704128658,2.560681799,6.160212769
694,0.500719424,0.565467626,0,0,8.590449595,6.704128658,2.560681799,6.160212769
695,0.5,0.566091954,0,0,8.590449595,6.704128658,2.560681799,6.160212769
696,0.49928264,0.566714491,0,0,8.590449595,6.704128658,2.560681799,6.160212769
697,0.498567335,0.567335244,0,0,8.590449595,6.704128658,2.560681799,6.160212769
698,0.497854077,0.56795422,0,0,8.590449595,6.704128658,2.560681799,6.160212769
699,0.497142857,0.568571429,0,0,8.590449595,6.704128658,2.560681799,6.160212769
700,0.496433666,0.569186876,0,0,8.590449595,6.704128658,2.560681799,6.160212769
701,0.495726496,0.56980057,0,0,8.590449595,6.704128658,2.560681799,6.160212769
702,0.495021337,0.570412518,0,0,8.590449595,6.704128658,2.560681799,6.160212769
703,0.494318182,0.571022727,0,0,8.590449595,6.704128658,2.560681799,6.160212769
704,0.493617021,0.571631206,0,0,8.590449595,6.704128658,2.560681799,6.160212769
705,0.492917847,0.57223796,0,0,8.590449595,6.704128658,2.560681799,6.160212769
706,0.492220651,0.572842999,0,0,8.590449595,6.704128658,2.560681799,6.160212769
707,0.491525424,0.573446328,0,0,8.590449595,6.704128658,2.560681799,6.160212769
708,0.490832158,0.574047955,0,0,8.590449595,6.704128658,2.560681799,6.160212769
709,0.490140845,0.574647887,0,0,8.590449595,6.704128658,2.560681799,6.160212769
710,0.489451477,0.575246132,0,0,8.590449595,6.704128658,2.560681799,6.160212769
711,0.488764045,0.575842697,0,0,8.590449595,6.704128658,2.560681799,6.160212769
712,0.488078541,0.576437588,0,0,8.590449595,6.704128658,2.560681799,6.160212769
713,0.487394958,0.577030812,0,0,8.590449595,6.704128658,2.560681799,6.160212769
714,0.486713287,0.577622378,0,0,8.590449595,6.704128658,2.560681799,6.160212769
715,0.48603352,0.578212291,0,0,8.590449595,6.704128658,2.560681799,6.160212769
716,0.485355649,0.578800558,0,0,8.590449595,6.704128658,2.560681799,6.160212769
717,0.484679666,0.579387187,0,0,8.590449595,6.704128658,2.560681799,6.160212769
718,0.484005563,0.579972184,0,0,8.590449595,6.704128658,2.560681799,6.160212769
719,0.483333333,0.580555556,0,0,8.590449595,6.704128658,2.560681799,6.160212769
720,0.482662968,0.581137309,0,0,8.590449595,6.704128658,2.560681799,6.160212769
721,0.48199446,0.581717452,0,0,8.590449595,6.704128658,2.560681799,6.160212769
722,0.481327801,0.582295989,0,0,8.590449595,6.704128658,2.560681799,6.160212769
723,0.480662983,0.582872928,0,0,8.590449595,6.704128658,2.560681799,6.160212769
724,0.48,0.583448276,0,0,8.590449595,6.704128658,2.560681799,6.160212769
725,0.479338843,0.584022039,0,0,8.590449595,6.704128658,2.560681799,6.160212769
726,0.478679505,0.584594223,0,0,8.590449595,6.704128658,2.560681799,6.160212769
727,0.478021978,0.585164835,0,0,8.590449595,6.704128658,2.560681799,6.160212769
728,0.477366255,0.585733882,0,0,8.590449595,6.704128658,2.560681799,6.160212769
729,0.476712329,0.58630137,0,0,8.590449595,6.704128658,2.560681799,6.160212769
730,0.476060192,0.586867305,0,0,8.590449595,6.704128658,2.560681799,6.160212769
731,0.475409836,0.587431694,0,0,8.590449595,6.704128658,2.560681799,6.160212769
732,0.474761255,0.587994543,0,0,8.590449595,6.704128658,2.560681799,6.160212769
733,0.474114441,0.588555858,0,0,8.590449595,6.704128658,2.560681799,6.160212769
734,0.473469388,0.589115646,0,0,8.590449595,6.704128658,2.560681799,6.160212769
735,0.472826087,0.589673913,0,0,8.590449595,6.704128658,2.560681799,6.160212769
736,0.472184532,0.590230665,0,0,8.590449595,6.704128658,2.560681799,6.160212769
737,0.471544715,0.590785908,0,0,8.590449595,6.704128658,2.560681799,6.160212769
738,0.470906631,0.591339648,0,0,8.590449595,6.704128658,2.560681799,6.160212769
739,0.47027027,0.591891892,0,0,8.590449595,6.704128658,2.560681799,6.160212769
740,0.469635628,0.592442645,0,0,8.590449595,6.704128658,2.560681799,6.160212769
741,0.469002695,0.592991914,0,0,8.590449595,6.704128658,2.560681799,6.160212769
742,0.468371467,0.593539704,0,0,8.590449595,6.704128658,2.560681799,6.160212769
743,0.467741935,0.594086022,0,0,8.590449595,6.704128658,2.560681799,6.160212769
744,0.467114094,0.594630872,0,0,8.590449595,6.704128658,2.560681799,6.160212769
745,0.466487936,0.595174263,0,0,8.590449595,6.704128658,2.560681799,6.160212769
746,0.465863454,0.595716198,0,0,8.590449595,6.704128658,2.560681799,6.160212769
747,0.465240642,0.596256684,0,0,8.590449595,6.704128658,2.560681799,6.160212769
748,0.464619493,0.596795728,0,0,8.590449595,6.704128658,2.560681799,6.160212769
749,0.464,0.597333333,0,0,8.590449595,6.704128658,2.560681799,6.160212769
750,0.463382157,0.597869507,0,0,8.590449595,6.704128658,2.560681799,6.160212769
751,0.462765957,0.598404255,0,0,8.590449595,6.704128658,2.560681799,6.160212769
752,0.462151394,0.598937583,0,0,8.590449595,6.704128658,2.560681799,6.160212769
753,0.461538462,0.599469496,0,0,8.590449595,6.704128658,2.560681799,6.160212769
754,0.460927152,0.6,0,0,8.590449595,6.704128658,2.560681799,6.160212769
755,0.46031746,0.600529101,0,0,8.590449595,6.704128658,2.560681799,6.160212769
756,0.459709379,0.601056803,0,0,8.590449595,6.704128658,2.560681799,6.160212769
757,0.459102902,0.601583113,0,0,8.590449595,6.704128658,2.560681799,6.160212769
758,0.458498024,0.602108037,0,0,8.590449595,6.704128658,2.560681799,6.160212769
759,0.457894737,0.602631579,0,0,8.590449595,6.704128658,2.560681799,6.160212769
760,0.457293035,0.603153745,0,0,8.590449595,6.704128658,2.560681799,6.160212769
761,0.456692913,0.603674541,0,0,8.590449595,6.704128658,2.560681799,6.160212769
762,0.456094364,0.602883355,0,0,8.590449595,6.704128658,2.560681799,6.160212769
763,0.455497382,0.602094241,0,0,8.590449595,6.704128658,2.560681799,6.160212769
764,0.454901961,0.60130719,0,0,8.590449595,6.704128658,2.560681799,6.160212769
765,0.454308094,0.600522193,0,0,8.590449595,6.704128658,2.560681799,6.160212769
766,0.453715776,0.599739244,0,0,8.590449595,6.704128658,2.560681799,6.160212769
767,0.453125,0.598958333,0,0,8.590449595,6.704128658,2.560681799,6.160212769
768,0.452535761,0.598179454,0,0,8.590449595,6.704128658,2.560681799,6.160212769
769,0.451948052,0.597402597,0,0,8.590449595,6.704128658,2.560681799,6.160212769
770,0.451361868,0.596627756,0,0,8.590449595,6.704128658,2.560681799,6.160212769
771,0.450777202,0.595854922,0,0,8.590449595,6.704128658,2.560681799,6.160212769
772,0.450194049,0.595084088,0,0,8.590449595,6.704128658,2.560681799,6.160212769
773,0.449612403,0.594315245,0,0,8.590449595,6.704128658,2.560681799,6.160212769
774,0.449032258,0.593548387,0,0,8.590449595,6.704128658,2.560681799,6.160212769
775,0.448453608,0.592783505,0,0,8.590449595,6.704128658,2.560681799,6.160212769
776,0.447876448,0.592020592,0,0,8.590449595,6.704128658,2.560681799,6.160212769
777,0.447300771,0.59125964,0,0,8.590449595,6.704128658,2.560681799,6.160212769
778,0.446726573,0.590500642,0,0,8.590449595,6.704128658,2.560681799,6.160212769
779,0.446153846,0.58974359,0,0,8.590449595,6.704128658,2.560681799,6.160212769
780,0.445582586,0.588988476,0,0,8.590449595,6.704128658,2.560681799,6.160212769
781,0.445012788,0.588235294,0,0,8.590449595,6.704128658,2.560681799,6.160212769
782,0.444444444,0.587484036,0,0,8.590449595,6.704128658,2.560681799,6.160212769
783,0.443877551,0.586734694,0,0,8.590449595,6.704128658,2.560681799,6.160212769
784,0.443312102,0.585987261,0,0,8.590449595,6.704128658,2.560681799,6.160212769
785,0.442748092,0.58524173,0,0,8.590449595,6.704128658,2.560681799,6.160212769
786,0.442185515,0.584498094,0,0,8.590449595,6.704128658,2.560681799,6.160212769
787,0.441624365,0.583756345,0,0,8.590449595,6.704128658,2.560681799,6.160212769
788,0.441064639,0.583016477,0,0,8.590449595,6.704128658,2.560681799,6.160212769
789,0.440506329,0.582278481,0,0,8.590449595,6.704128658,2.560681799,6.160212769
790,0.439949431,0.581542351,0,0,8.590449595,6.704128658,2.560681799,6.160212769
791,0.439393939,0.580808081,0,0,8.590449595,6.704128658,2.560681799,6.160212769
792,0.438839849,0.580075662,0,0,8.590449595,6.704128658,2.560681799,6.160212769
793,0.438287154,0.579345088,0,0,8.590449595,6.704128658,2.560681799,6.160212769
794,0.437735849,0.578616352,0,0,8.590449595,6.704128658,2.560681799,6.160212769
795,0.43718593,0.577889447,0,0,8.590449595,6.704128658,2.560681799,6.160212769
796,0.43663739,0.577164366,0,0,8.590449595,6.704128658,2.560681799,6.160212769
797,0.436090226,0.576441103,0,0,8.590449595,6.704128658,2.560681799,6.160212769
798,0.435544431,0.57571965,0,0,8.590449595,6.704128658,2.560681799,6.160212769
799,0.435,0.575,0,0,8.590449595,6.704128658,2.560681799,6.160212769
800,0.434456929,0.574282147,0,0,8.590449595,6.704128658,2.560681799,6.160212769
801,0.433915212,0.573566085,0,0,8.590449595,6.704128658,2.560681799,6.160212769
802,0.433374844,0.572851806,0,0,8.590449595,6.704128658,2.560681799,6.160212769
803,0.432835821,0.572139303,0,0,8.590449595,6.704128658,2.560681799,6.160212769
804,0.432298137,0.571428571,0,0,8.590449595,6.704128658,2.560681799,6.160212769
805,0.431761787,0.570719603,0,0,8.590449595,6.704128658,2.560681799,6.160212769
806,0.431226766,0.570012392,0,0,8.590449595,6.704128658,2.560681799,6.160212769
807,0.430693069,0.569306931,0,0,8.590449595,6.704128658,2.560681799,6.160212769
808,0.430160692,0.568603214,0,0,8.590449595,6.704128658,2.560681799,6.160212769
809,0.42962963,0.567901235,0,0,8.590449595,6.704128658,2.560681799,6.160212769
810,0.429099877,0.567200986,0,0,8.590449595,6.704128658,2.560681799,6.160212769
811,0.428571429,0.566502463,0,0,8.590449595,6.704128658,2.560681799,6.160212769
812,0.42804428,0.565805658,0,0,8.590449595,6.704128658,2.560681799,6.160212769
813,0.427518428,0.565110565,0,0,8.590449595,6.704128658,2.560681799,6.160212769
814,0.426993865,0.564417178,0,0,8.590449595,6.704128658,2.560681799,6.160212769
815,0.426470588,0.56372549,0,0,8.590449595,6.704128658,2.560681799,6.160212769
816,0.425948592,0.563035496,0,0,8.590449595,6.704128658,2.560681799,6.160212769
817,0.425427873,0.562347188,0,0,8.590449595,6.704128658,2.560681799,6.160212769
818,0.424908425,0.561660562,0,0,8.590449595,6.704128658,2.560681799,6.160212769
819,0.424390244,0.56097561,0,0,8.590449595,6.704128658,2.560681799,6.160212769
820,0.423873325,0.560292326,0,0,8.590449595,6.704128658,2.560681799,6.160212769
821,0.423357664,0.559610706,0,0,8.590449595,6.704128658,2.560681799,6.160212769
822,0.422843256,0.558930741,0,0,8.590449595,6.704128658,2.560681799,6.160212769
823,0.422330097,0.558252427,0,0,8.590449595,6.704128658,2.560681799,6.160212769
824,0.421818182,0.557575758,0,0,8.590449595,6.704128658,2.560681799,6.160212769
825,0.421307506,0.556900726,0,0,8.590449595,6.704128658,2.560681799,6.160212769
826,0.420798065,0.556227328,0,0,8.590449595,6.704128658,2.560681799,6.160212769
827,0.420289855,0.555555556,0,0,8.590449595,6.704128658,2.560681799,6.160212769
828,0.419782871,0.554885404,0,0,8.590449595,6.704128658,2.560681799,6.160212769
829,0.419277108,0.554216867,0,0,8.590449595,6.704128658,2.560681799,6.160212769
830,0.418772563,0.55354994,0,0,8.590449595,6.704128658,2.560681799,6.160212769
831,0.418269231,0.552884615,0,0,8.590449595,6.704128658,2.560681799,6.160212769
832,0.417767107,0.552220888,0,0,8.590449595,6.704128658,2.560681799,6.160212769
833,0.417266187,0.551558753,0,0,8.590449595,6.704128658,2.560681799,6.160212769
834,0.416766467,0.550898204,0,0,8.590449595,6.704128658,2.560681799,6.160212769
835,0.416267943,0.550239234,0,0,8.590449595,6.704128658,2.560681799,6.160212769
836,0.415770609,0.54958184,0,0,8.590449595,6.704128658,2.560681799,6.160212769
837,0.415274463,0.548926014,0,0,8.590449595,6.704128658,2.560681799,6.160212769
838,0.414779499,0.548271752,0,0,8.590449595,6.704128658,2.560681799,6.160212769
839,0.414285714,0.547619048,0,0,8.590449595,6.704128658,2.560681799,6.160212769
840,0.413793103,0.546967895,0,0,8.590449595,6.704128658,2.560681799,6.160212769
841,0.413301663,0.54631829,0,0,8.590449595,6.704128658,2.560681799,6.160212769
842,0.412811388,0.545670225,0,0,8.590449595,6.704128658,2.560681799,6.160212769
843,0.412322275,0.545023697,0,0,8.590449595,6.704128658,2.560681799,6.160212769
844,0.41183432,0.544378698,0,0,8.590449595,6.704128658,2.560681799,6.160212769
845,0.411347518,0.543735225,0,0,8.590449595,6.704128658,2.560681799,6.160212769
846,0.410861865,0.54309327,0,0,8.590449595,6.704128658,2.560681799,6.160212769
847,0.410377358,0.54245283,0,0,8.590449595,6.704128658,2.560681799,6.160212769
848,0.409893993,0.541813899,0,0,8.590449595,6.704128658,2.560681799,6.160212769
849,0.409411765,0.541176471,0,0,8.590449595,6.704128658,2.560681799,6.160212769
850,0.40893067,0.540540541,0,0,8.590449595,6.704128658,2.560681799,6.160212769
851,0.408450704,0.539906103,0,0,8.590449595,6.704128658,2.560681799,6.160212769
852,0.407971864,0.539273154,0,0,8.590449595,6.704128658,2.560681799,6.160212769
853,0.407494145,0.538641686,0,0,8.590449595,6.704128658,2.560681799,6.160212769
854,0.407017544,0.538011696,0,0,8.590449595,6.704128658,2.560681799,6.160212769
855,0.406542056,0.537383178,0,0,8.590449595,6.704128658,2.560681799,6.160212769
856,0.406067678,0.536756126,0,0,8.590449595,6.704128658,2.560681799,6.160212769
857,0.405594406,0.536130536,0,0,8.590449595,6.704128658,2.560681799,6.160212769
858,0.405122235,0.535506403,0,0,8.590449595,6.704128658,2.560681799,6.160212769
859,0.404651163,0.534883721,0,0,8.590449595,6.704128658,2.560681799,6.160212769
860,0.404181185,0.534262485,0,0,8.590449595,6.704128658,2.560681799,6.160212769
861,0.403712297,0.533642691,0,0,8.590449595,6.704128658,2.560681799,6.160212769
862,0.403244496,0.533024334,0,0,8.590449595,6.704128658,2.560681799,6.160212769
863,0.402777778,0.532407407,0,0,8.590449595,6.704128658,2.560681799,6.160212769
864,0.402312139,0.531791908,0,0,8.590449595,6.704128658,2.560681799,6.160212769
865,0.401847575,0.531177829,0,0,8.590449595,6.704128658,2.560681799,6.160212769
866,0.401384083,0.530565167,0,0,8.590449595,6.704128658,2.560681799,6.160212769
867,0.400921659,0.529953917,0,0,8.590449595,6.704128658,2.560681799,6.160212769
868,0.400460299,0.529344074,0,0,8.590449595,6.704128658,2.560681799,6.160212769
869,0.4,0.528735632,0,0,8.590449595,6.704128658,2.560681799,6.160212769
870,0.399540758,0.528128588,0,0,8.590449595,6.704128658,2.560681799,6.160212769
871,0.399082569,0.527522936,0,0,8.590449595,6.704128658,2.560681799,6.160212769
872,0.39862543,0.526918671,0,0,8.590449595,6.704128658,2.560681799,6.160212769
873,0.398169336,0.526315789,0,0,8.590449595,6.704128658,2.560681799,6.160212769
874,0.397714286,0.525714286,0,0,8.590449595,6.704128658,2.560681799,6.160212769
875,0.397260274,0.525114155,0,0,8.590449595,6.704128658,2.560681799,6.160212769
876,0.396807298,0.524515393,0,0,8.590449595,6.704128658,2.560681799,6.160212769
877,0.396355353,0.523917995,0,0,8.590449595,6.704128658,2.560681799,6.160212769
878,0.395904437,0.523321957,0,0,8.590449595,6.704128658,2.560681799,6.160212769
879,0.395454545,0.522727273,0,0,8.590449595,6.704128658,2.560681799,6.160212769
880,0.395005675,0.522133939,0,0,8.590449595,6.704128658,2.560681799,6.160212769
881,0.394557823,0.52154195,0,0,8.590449595,6.704128658,2.560681799,6.160212769
882,0.394110985,0.520951302,0,0,8.590449595,6.704128658,2.560681799,6.160212769
883,0.393665158,0.520361991,0,0,8.590449595,6.704128658,2.560681799,6.160212769
884,0.393220339,0.519774011,0,0,8.590449595,6.704128658,2.560681799,6.160212769
885,0.392776524,0.519187359,0,0,8.590449595,6.704128658,2.560681799,6.160212769
886,0.392333709,0.518602029,0,0,8.590449595,6.704128658,2.560681799,6.160212769
887,0.391891892,0.518018018,0,0,8.590449595,6.704128658,2.560681799,6.160212769
888,0.391451069,0.517435321,0,0,8.590449595,6.704128658,2.560681799,6.160212769
889,0.391011236,0.516853933,0.001123596,0,8.590449595,6.704128658,2.560681799,6.160212769
890,0.390572391,0.51627385,0.002244669,0,8.590449595,6.704128658,2.560681799,6.160212769
891,0.390134529,0.515695067,0.003363229,0,8.590449595,6.704128658,2.560681799,6.160212769
892,0.389697648,0.515117581,0.004479283,0,8.590449595,6.704128658,2.560681799,6.160212769
893,0.389261745,0.514541387,0.005592841,0,8.590449595,6.704128658,2.560681799,6.160212769
894,0.388826816,0.51396648,0.006703911,0,8.590449595,6.704128658,2.560681799,6.160212769
895,0.388392857,0.513392857,0.0078125,0,8.590449595,6.704128658,2.560681799,6.160212769
896,0.387959866,0.512820513,0.008918618,0,8.590449595,6.704128658,2.560681799,6.160212769
897,0.38752784,0.512249443,0.010022272,0,8.590449595,6.704128658,2.560681799,6.160212769
898,0.387096774,0.511679644,0.011123471,0,8.590449595,6.704128658,2.560681799,6.160212769
899,0.386666667,0.511111111,0.012222222,0,8.590449595,6.704128658,2.560681799,6.160212769
900,0.386237514,0.51054384,0.013318535,0,8.590449595,6.704128658,2.560681799,6.160212769
901,0.385809313,0.509977827,0.014412417,0,8.590449595,6.704128658,2.560681799,6.160212769
902,0.38538206,0.509413068,0.015503876,0,8.590449595,6.704128658,2.560681799,6.160212769
903,0.384955752,0.508849558,0.01659292,0,8.590449595,6.704128658,2.560681799,6.160212769
904,0.384530387,0.508287293,0.017679558,0,8.590449595,6.704128658,2.560681799,6.160212769
905,0.38410596,0.507726269,0.018763797,0,8.590449595,6.704128658,2.560681799,6.160212769
906,0.38368247,0.507166483,0.019845645,0,8.590449595,6.704128658,2.560681799,6.160212769
907,0.383259912,0.50660793,0.02092511,0,8.590449595,6.704128658,2.560681799,6.160212769
908,0.382838284,0.506050605,0.0220022,0,8.590449595,6.704128658,2.560681799,6.160212769
909,0.382417582,0.505494505,0.023076923,0,8.590449595,6.704128658,2.560681799,6.160212769
910,0.381997805,0.504939627,0.024149286,0,8.590449595,6.704128658,2.560681799,6.160212769
911,0.381578947,0.504385965,0.025219298,0,8.590449595,6.704128658,2.560681799,6.160212769
912,0.381161008,0.503833516,0.026286966,0,8.590449595,6.704128658,2.560681799,6.160212769
913,0.380743982,0.503282276,0.027352298,0,8.590449595,6.704128658,2.560681799,6.160212769
914,0.380327869,0.50273224,0.028415301,0,8.590449595,6.704128658,2.560681799,6.160212769
915,0.379912664,0.502183406,0.029475983,0,8.590449595,6.704128658,2.560681799,6.160212769
916,0.379498364,0.501635769,0.030534351,0,8.590449595,6.704128658,2.560681799,6.160212769
917,0.379084967,0.501089325,0.031590414,0,8.590449595,6.704128658,2.560681799,6.160212769
918,0.37867247,0.50054407,0.032644178,0,8.590449595,6.704128658,2.560681799,6.160212769
919,0.37826087,0.5,0.033695652,0,8.590449595,6.704128658,2.560681799,6.160212769
920,0.377850163,0.499457112,0.034744843,0,8.590449595,6.704128658,2.560681799,6.160212769
921,0.377440347,0.498915401,0.035791757,0,8.590449595,6.704128658,2.560681799,6.160212769
922,0.377031419,0.498374865,0.036836403,0,8.590449595,6.704128658,2.560681799,6.160212769
923,0.376623377,0.497835498,0.037878788,0,8.590449595,6.704128658,2.560681799,6.160212769
924,0.376216216,0.497297297,0.038918919,0,8.590449595,6.704128658,2.560681799,6.160212769
925,0.375809935,0.496760259,0.039956803,0,8.590449595,6.704128658,2.560681799,6.160212769
926,0.375404531,0.49622438,0.040992449,0,8.590449595,6.704128658,2.560681799,6.160212769
927,0.375,0.495689655,0.042025862,0,8.590449595,6.704128658,2.560681799,6.160212769
928,0.37459634,0.495156082,0.043057051,0,8.590449595,6.704128658,2.560681799,6.160212769
929,0.374193548,0.494623656,0.044086022,0,8.590449595,6.704128658,2.560681799,6.160212769
930,0.373791622,0.494092374,0.045112782,0,8.590449595,6.704128658,2.560681799,6.160212769
931,0.373390558,0.493562232,0.046137339,0,8.590449595,6.704128658,2.560681799,6.160212769
932,0.372990354,0.493033226,0.0471597,0,8.590449595,6.704128658,2.560681799,6.160212769
933,0.372591006,0.492505353,0.048179872,0,8.590449595,6.704128658,2.560681799,6.160212769
934,0.372192513,0.49197861,0.049197861,0,8.590449595,6.704128658,2.560681799,6.160212769
935,0.371794872,0.491452991,0.050213675,0,8.590449595,6.704128658,2.560681799,6.160212769
936,0.371398079,0.490928495,0.051227321,0,8.590449595,6.704128658,2.560681799,6.160212769
937,0.371002132,0.490405117,0.052238806,0,8.590449595,6.704128658,2.560681799,6.160212769
938,0.370607029,0.489882854,0.053248136,0,8.590449595,6.704128658,2.560681799,6.160212769
939,0.370212766,0.489361702,0.054255319,0,8.590449595,6.704128658,2.560681799,6.160212769
940,0.369819341,0.488841658,0.055260361,0,8.590449595,6.704128658,2.560681799,6.160212769
941,0.369426752,0.488322718,0.05626327,0,8.590449595,6.704128658,2.560681799,6.160212769
942,0.369034995,0.487804878,0.057264051,0,8.590449595,6.704128658,2.560681799,6.160212769
943,0.368644068,0.487288136,0.058262712,0,8.590449595,6.704128658,2.560681799,6.160212769
944,0.368253968,0.486772487,0.059259259,0,8.590449595,6.704128658,2.560681799,6.160212769
945,0.367864693,0.486257928,0.0602537,0,8.590449595,6.704128658,2.560681799,6.160212769
946,0.367476241,0.485744456,0.06124604,0,8.590449595,6.704128658,2.560681799,6.160212769
947,0.367088608,0.485232068,0.062236287,0,8.590449595,6.704128658,2.560681799,6.160212769
948,0.366701791,0.484720759,0.063224447,0,8.590449595,6.704128658,2.560681799,6.160212769
949,0.366315789,0.484210526,0.064210526,0,8.590449595,6.704128658,2.560681799,6.160212769
950,0.365930599,0.483701367,0.065194532,0,8.590449595,6.704128658,2.560681799,6.160212769
951,0.365546218,0.483193277,0.066176471,0,8.590449595,6.704128658,2.560681799,6.160212769
952,0.365162644,0.482686254,0.067156348,0,8.590449595,6.704128658,2.560681799,6.160212769
953,0.364779874,0.482180294,0.068134172,0,8.590449595,6.704128658,2.560681799,6.160212769
954,0.364397906,0.481675393,0.069109948,0,8.590449595,6.704128658,2.560681799,6.160212769
955,0.364016736,0.481171548,0.070083682,0,8.590449595,6.704128658,2.560681799,6.160212769
956,0.363636364,0.480668757,0.071055381,0,8.590449595,6.704128658,2.560681799,6.160212769
957,0.363256785,0.480167015,0.072025052,0,8.590449595,6.704128658,2.560681799,6.160212769
958,0.362877998,0.479666319,0.072992701,0,8.590449595,6.704128658,2.560681799,6.160212769
959,0.3625,0.479166667,0.073958333,0,8.590449595,6.704128658,2.560681799,6.160212769
960,0.362122789,0.478668054,0.074921956,0,8.590449595,6.704128658,2.560681799,6.160212769
961,0.361746362,0.478170478,0.075883576,0,8.590449595,6.704128658,2.560681799,6.160212769
962,0.361370717,0.477673936,0.076843198,0,8.590449595,6.704128658,2.560681799,6.160212769
963,0.360995851,0.477178423,0.07780083,0,8.590449595,6.704128658,2.560681799,6.160212769
964,0.360621762,0.476683938,0.078756477,0,8.590449595,6.704128658,2.560681799,6.160212769
965,0.360248447,0.476190476,0.079710145,0,8.590449595,6.704128658,2.560681799,6.160212769
966,0.359875905,0.475698035,0.080661841,0,8.590449595,6.704128658,2.560681799,6.160212769
967,0.359504132,0.475206612,0.08161157,0,8.590449595,6.704128658,2.560681799,6.160212769
968,0.359133127,0.474716202,0.08255934,0,8.590449595,6.704128658,2.560681799,6.160212769
969,0.358762887,0.474226804,0.083505155,0,8.590449595,6.704128658,2.560681799,6.160212769
970,0.358393409,0.473738414,0.084449022,0,8.590449595,6.704128658,2.560681799,6.160212769
971,0.358024691,0.473251029,0.085390947,0,8.590449595,6.704128658,2.560681799,6.160212769
972,0.357656732,0.472764645,0.086330935,0,8.590449595,6.704128658,2.560681799,6.160212769
973,0.357289528,0.472279261,0.087268994,0,8.590449595,6.704128658,2.560681799,6.160212769
974,0.356923077,0.471794872,0.088205128,0,8.590449595,6.704128658,2.560681799,6.160212769
975,0.356557377,0.471311475,0.089139344,0,8.590449595,6.704128658,2.560681799,6.160212769
976,0.356192426,0.470829069,0.090071648,0,8.590449595,6.704128658,2.560681799,6.160212769
977,0.355828221,0.470347648,0.091002045,0,8.590449595,6.704128658,2.560681799,6.160212769
978,0.35546476,0.469867211,0.091930541,0,8.590449595,6.704128658,2.560681799,6.160212769
979,0.355102041,0.469387755,0.092857143,0,8.590449595,6.704128658,2.560681799,6.160212769
980,0.354740061,0.468909276,0.093781855,0,8.590449595,6.704128658,2.560681799,6.160212769
981,0.354378819,0.468431772,0.094704684,0,8.590449595,6.704128658,2.560681799,6.160212769
982,0.354018311,0.467955239,0.095625636,0,8.590449595,6.704128658,2.560681799,6.160212769
983,0.353658537,0.467479675,0.096544715,0,8.590449595,6.704128658,2.560681799,6.160212769
984,0.353299492,0.467005076,0.097461929,0,8.590449595,6.704128658,2.560681799,6.160212769
985,0.352941176,0.46653144,0.098377282,0,8.590449595,6.704128658,2.560681799,6.160212769
986,0.352583587,0.466058764,0.09929078,0,8.590449595,6.704128658,2.560681799,6.160212769
987,0.352226721,0.465587045,0.100202429,0,8.590449595,6.704128658,2.560681799,6.160212769
988,0.351870576,0.465116279,0.101112235,0,8.590449595,6.704128658,2.560681799,6.160212769
989,0.351515152,0.464646465,0.102020202,0,8.590449595,6.704128658,2.560681799,6.160212769
990,0.351160444,0.464177598,0.102926337,0,8.590449595,6.704128658,2.560681799,6.160212769
991,0.350806452,0.463709677,0.103830645,0,8.590449595,6.704128658,2.560681799,6.160212769
992,0.350453172,0.463242699,0.104733132,0,8.590449595,6.704128658,2.560681799,6.160212769
993,0.350100604,0.46277666,0.105633803,0,8.590449595,6.704128658,2.560681799,6.160212769
994,0.349748744,0.462311558,0.106532663,0,8.590449595,6.704128658,2.560681799,6.160212769
995,0.34939759,0.46184739,0.107429719,0,8.590449595,6.704128658,2.560681799,6.160212769
996,0.349047141,0.461384152,0.108324975,0,8.590449595,6.704128658,2.560681799,6.160212769
997,0.348697395,0.460921844,0.109218437,0,8.590449595,6.704128658,2.560681799,6.160212769
998,0.348348348,0.46046046,0.11011011,0,8.590449595,6.704128658,2.560681799,6.160212769
999,0.348,0.46,0.111,0,8.590449595,6.704128658,2.560681799,6.160212769
1000,0.347652348,0.45954046,0.111888112,0,8.590449595,6.704128658,2.560681799,6.160212769
1001,0.347305389,0.459081836,0.112774451,0,8.590449595,6.704128658,2.560681799,6.160212769
1002,0.346959123,0.458624128,0.113659023,0,8.590449595,6.704128658,2.560681799,6.160212769
1003,0.346613546,0.458167331,0.114541833,0,8.590449595,6.704128658,2.560681799,6.160212769
1004,0.346268657,0.457711443,0.115422886,0,8.590449595,6.704128658,2.560681799,6.160212769
1005,0.345924453,0.457256461,0.116302187,0,8.590449595,6.704128658,2.560681799,6.160212769
1006,0.345580933,0.456802383,0.117179742,0,8.590449595,6.704128658,2.560681799,6.160212769
1007,0.345238095,0.456349206,0.118055556,0,8.590449595,6.704128658,2.560681799,6.160212769
1008,0.344895937,0.455896928,0.118929633,0,8.590449595,6.704128658,2.560681799,6.160212769
1009,0.344554455,0.455445545,0.11980198,0,8.590449595,6.704128658,2.560681799,6.160212769
1010,0.34421365,0.454995054,0.120672601,0,8.590449595,6.704128658,2.560681799,6.160212769
1011,0.343873518,0.454545455,0.121541502,0,8.590449595,6.704128658,2.560681799,6.160212769
1012,0.343534057,0.454096742,0.122408687,0,8.590449595,6.704128658,2.560681799,6.160212769
1013,0.343195266,0.453648915,0.123274162,0,8.590449595,6.704128658,2.560681799,6.160212769
1014,0.342857143,0.45320197,0.124137931,0,8.590449595,6.704128658,2.560681799,6.160212769
1015,0.342519685,0.452755906,0.125,0,8.590449595,6.704128658,2.560681799,6.160212769
1016,0.342182891,0.452310718,0.125860374,0,8.590449595,6.704128658,2.560681799,6.160212769
1017,0.341846758,0.451866405,0.126719057,0,8.590449595,6.704128658,2.560681799,6.160212769
1018,0.341511286,0.451422964,0.127576055,0,8.590449595,6.704128658,2.560681799,6.160212769
1019,0.341176471,0.450980392,0.128431373,0,8.590449595,6.704128658,2.560681799,6.160212769
1020,0.340842311,0.450538688,0.129285015,0,8.590449595,6.704128658,2.560681799,6.160212769
1021,0.340508806,0.450097847,0.130136986,0,8.590449595,6.704128658,2.560681799,6.160212769
1022,0.340175953,0.449657869,0.130987292,0,8.590449595,6.704128658,2.560681799,6.160212769
1023,0.33984375,0.44921875,0.131835938,0,8.590449595,6.704128658,2.560681799,6.160212769
1024,0.339512195,0.448780488,0.132682927,0,8.590449595,6.704128658,2.560681799,6.160212769
1025,0.339181287,0.44834308,0.133528265,0,8.590449595,6.704128658,2.560681799,6.160212769
1026,0.338851022,0.447906524,0.134371957,0,8.590449595,6.704128658,2.560681799,6.160212769
1027,0.338521401,0.447470817,0.135214008,0,8.590449595,6.704128658,2.560681799,6.160212769
1028,0.33819242,0.447035957,0.136054422,0,8.590449595,6.704128658,2.560681799,6.160212769
1029,0.337864078,0.446601942,0.136893204,0,8.590449595,6.704128658,2.560681799,6.160212769
1030,0.337536372,0.446168768,0.137730359,0,8.590449595,6.704128658,2.560681799,6.160212769
1031,0.337209302,0.445736434,0.138565891,0,8.590449595,6.704128658,2.560681799,6.160212769
1032,0.336882865,0.445304937,0.139399806,0,8.590449595,6.704128658,2.560681799,6.160212769
1033,0.33655706,0.444874275,0.140232108,0,8.590449595,6.704128658,2.560681799,6.160212769
1034,0.336231884,0.444444444,0.141062802,0,8.590449595,6.704128658,2.560681799,6.160212769
1035,0.335907336,0.444015444,0.141891892,0,8.590449595,6.704128658,2.560681799,6.160212769
1036,0.335583414,0.443587271,0.142719383,0,8.590449595,6.704128658,2.560681799,6.160212769
1037,0.335260116,0.443159923,0.143545279,0,8.590449595,6.704128658,2.560681799,6.160212769
1038,0.33493744,0.442733397,0.144369586,0,8.590449595,6.704128658,2.560681799,6.160212769
1039,0.334615385,0.442307692,0.145192308,0,8.590449595,6.704128658,2.560681799,6.160212769
1040,0.334293948,0.441882805,0.146013449,0,8.590449595,6.704128658,2.560681799,6.160212769
1041,0.333973129,0.441458733,0.146833013,0,8.590449595,6.704128658,2.560681799,6.160212769
1042,0.333652924,0.441035475,0.147651007,0,8.590449595,6.704128658,2.560681799,6.160212769
1043,0.333333333,0.440613027,0.148467433,0,8.590449595,6.704128658,2.560681799,6.160212769
1044,0.333014354,0.440191388,0.149282297,0,8.590449595,6.704128658,2.560681799,6.160212769
1045,0.332695985,0.439770554,0.150095602,0,8.590449595,6.704128658,2.560681799,6.160212769
1046,0.332378223,0.439350525,0.150907354,0,8.590449595,6.704128658,2.560681799,6.160212769
1047,0.332061069,0.438931298,0.151717557,0,8.590449595,6.704128658,2.560681799,6.160212769
1048,0.331744519,0.438512869,0.152526215,0,8.590449595,6.704128658,2.560681799,6.160212769
1049,0.331428571,0.438095238,0.153333333,0,8.590449595,6.704128658,2.560681799,6.160212769
1050,0.331113225,0.437678402,0.154138915,0,8.590449595,6.704128658,2.560681799,6.160212769
1051,0.330798479,0.437262357,0.154942966,0,8.590449595,6.704128658,2.560681799,6.160212769
1052,0.33048433,0.436847104,0.155745489,0,8.590449595,6.704128658,2.560681799,6.160212769
1053,0.330170778,0.436432638,0.15654649,0,8.590449595,6.704128658,2.560681799,6.160212769
1054,0.32985782,0.436018957,0.157345972,0,8.590449595,6.704128658,2.560681799,6.160212769
1055,0.329545455,0.435606061,0.158143939,0,8.590449595,6.704128658,2.560681799,6.160212769
1056,0.32923368,0.435193945,0.158940397,0,8.590449595,6.704128658,2.560681799,6.160212769
1057,0.328922495,0.434782609,0.15973535,0,8.590449595,6.704128658,2.560681799,6.160212769
1058,0.328611898,0.434372049,0.160528801,0,8.590449595,6.704128658,2.560681799,6.160212769
1059,0.328301887,0.433962264,0.161320755,0,8.590449595,6.704128658,2.560681799,6.160212769
1060,0.32799246,0.433553252,0.162111216,0,8.590449595,6.704128658,2.560681799,6.160212769
1061,0.327683616,0.433145009,0.162900188,0,8.590449595,6.704128658,2.560681799,6.160212769
1062,0.327375353,0.432737535,0.163687676,0,8.590449595,6.704128658,2.560681799,6.160212769
1063,0.327067669,0.432330827,0.164473684,0,8.590449595,6.704128658,2.560681799,6.160212769
1064,0.326760563,0.431924883,0.165258216,0,8.590449595,6.704128658,2.560681799,6.160212769
1065,0.326454034,0.4315197,0.166041276,0,8.590449595,6.704128658,2.560681799,6.160212769
1066,0.326148079,0.431115276,0.166822868,0,8.590449595,6.704128658,2.560681799,6.160212769
1067,0.325842697,0.43071161,0.167602996,0,8.590449595,6.704128658,2.560681799,6.160212769
1068,0.325537886,0.4303087,0.168381665,0,8.590449595,6.704128658,2.560681799,6.160212769
1069,0.325233645,0.429906542,0.169158879,0,8.590449595,6.704128658,2.560681799,6.160212769
1070,0.324929972,0.429505135,0.169934641,0,8.590449595,6.704128658,2.560681799,6.160212769
1071,0.324626866,0.429104478,0.170708955,0,8.590449595,6.704128658,2.560681799,6.160212769
1072,0.324324324,0.428704567,0.171481827,0,8.590449595,6.704128658,2.560681799,6.160212769
1073,0.324022346,0.4283054,0.172253259,0,8.590449595,6.704128658,2.560681799,6.160212769
1074,0.32372093,0.427906977,0.173023256,0,8.590449595,6.704128658,2.560681799,6.160212769
1075,0.323420074,0.427509294,0.173791822,0,8.590449595,6.704128658,2.560681799,6.160212769
1076,0.323119777,0.427112349,0.17455896,0,8.590449595,6.704128658,2.560681799,6.160212769
1077,0.322820037,0.426716141,0.175324675,0,8.590449595,6.704128658,2.560681799,6.160212769
1078,0.322520853,0.426320667,0.176088971,0,8.590449595,6.704128658,2.560681799,6.160212769
1079,0.322222222,0.425925926,0.176851852,0,8.590449595,6.704128658,2.560681799,6.160212769
1080,0.321924144,0.425531915,0.177613321,0,8.590449595,6.704128658,2.560681799,6.160212769
1081,0.321626617,0.425138632,0.178373383,0,8.590449595,6.704128658,2.560681799,6.160212769
1082,0.32132964,0.424746076,0.179132041,0,8.590449595,6.704128658,2.560681799,6.160212769
1083,0.32103321,0.424354244,0.179889299,0,8.590449595,6.704128658,2.560681799,6.160212769
1084,0.320737327,0.423963134,0.180645161,0,8.590449595,6.704128658,2.560681799,6.160212769
1085,0.320441989,0.423572744,0.181399632,0,8.590449595,6.704128658,2.560681799,6.160212769
1086,0.320147194,0.423183073,0.182152714,0,8.590449595,6.704128658,2.560681799,6.160212769
1087,0.319852941,0.422794118,0.182904412,0,8.590449595,6.704128658,2.560681799,6.160212769
1088,0.319559229,0.422405877,0.183654729,0,8.590449595,6.704128658,2.560681799,6.160212769
1089,0.319266055,0.422018349,0.18440367,0,8.590449595,6.704128658,2.560681799,6.160212769
1090,0.318973419,0.421631531,0.185151237,0,8.590449595,6.704128658,2.560681799,6.160212769
1091,0.318681319,0.421245421,0.185897436,0,8.590449595,6.704128658,2.560681799,6.160212769
1092,0.318389753,0.420860018,0.186642269,0,8.590449595,6.704128658,2.560681799,6.160212769
1093,0.31809872,0.42047532,0.18738574,0,8.590449595,6.704128658,2.560681799,6.160212769
1094,0.317808219,0.420091324,0.188127854,0,8.590449595,6.704128658,2.560681799,6.160212769
1095,0.317518248,0.419708029,0.188868613,0,8.590449595,6.704128658,2.560681799,6.160212769
1096,0.317228806,0.419325433,0.189608022,0,8.590449595,6.704128658,2.560681799,6.160212769
1097,0.316939891,0.418943534,0.190346084,0,8.590449595,6.704128658,2.560681799,6.160212769
1098,0.316651501,0.418562329,0.191082803,0,8.590449595,6.704128658,2.560681799,6.160212769
1099,0.316363636,0.418181818,0.191818182,0,8.590449595,6.704128658,2.560681799,6.160212769
1100,0.316076294,0.417801998,0.192552225,0,8.590449595,6.704128658,2.560681799,6.160212769
1101,0.315789474,0.417422868,0.193284936,0,8.590449595,6.704128658,2.560681799,6.160212769
1102,0.315503173,0.417044424,0.194016319,0,8.590449595,6.704128658,2.560681799,6.160212769
1103,0.315217391,0.416666667,0.194746377,0,8.590449595,6.704128658,2.560681799,6.160212769
1104,0.314932127,0.416289593,0.195475113,0,8.590449595,6.704128658,2.560681799,6.160212769
1105,0.314647378,0.415913201,0.196202532,0,8.590449595,6.704128658,2.560681799,6.160212769
1106,0.314363144,0.415537489,0.196928636,0,8.590449595,6.704128658,2.560681799,6.160212769
1107,0.314079422,0.415162455,0.19765343,0,8.590449595,6.704128658,2.560681799,6.160212769
1108,0.313796213,0.414788097,0.198376916,0,8.590449595,6.704128658,2.560681799,6.160212769
1109,0.313513514,0.414414414,0.199099099,0,8.590449595,6.704128658,2.560681799,6.160212769
1110,0.313231323,0.414041404,0.199819982,0,8.590449595,6.704128658,2.560681799,6.160212769
1111,0.31294964,0.413669065,0.200539568,0,8.590449595,6.704128658,2.560681799,6.160212769
1112,0.312668464,0.413297394,0.201257862,0,8.590449595,6.704128658,2.560681799,6.160212769
1113,0.312387792,0.412926391,0.201974865,0,8.590449595,6.704128658,2.560681799,6.160212769
1114,0.312107623,0.412556054,0.202690583,0,8.590449595,6.704128658,2.560681799,6.160212769
1115,0.311827957,0.41218638,0.203405018,0,8.590449595,6.704128658,2.560681799,6.160212769
1116,0.311548791,0.411817368,0.204118174,0,8.590449595,6.704128658,2.560681799,6.160212769
1117,0.311270125,0.411449016,0.204830054,0,8.590449595,6.704128658,2.560681799,6.160212769
1118,0.310991957,0.411081323,0.205540661,0,8.590449595,6.704128658,2.560681799,6.160212769
1119,0.310714286,0.410714286,0.20625,0,8.590449595,6.704128658,2.560681799,6.160212769
1120,0.31043711,0.410347904,0.206958073,0,8.590449595,6.704128658,2.560681799,6.160212769
1121,0.310160428,0.409982175,0.207664884,0,8.590449595,6.704128658,2.560681799,6.160212769
1122,0.309884239,0.409617097,0.208370436,0,8.590449595,6.704128658,2.560681799,6.160212769
1123,0.309608541,0.409252669,0.209074733,0,8.590449595,6.704128658,2.560681799,6.160212769
1124,0.309333333,0.408888889,0.209777778,0,8.590449595,6.704128658,2.560681799,6.160212769
1125,0.309058615,0.408525755,0.210479574,0,8.590449595,6.704128658,2.560681799,6.160212769
1126,0.308784383,0.408163265,0.211180124,0,8.590449595,6.704128658,2.560681799,6.160212769
1127,0.308510638,0.407801418,0.211879433,0,8.590449595,6.704128658,2.560681799,6.160212769
1128,0.308237378,0.407440213,0.212577502,0,8.590449595,6.704128658,2.560681799,6.160212769
1129,0.307964602,0.407079646,0.213274336,0,8.590449595,6.704128658,2.560681799,6.160212769
1130,0.307692308,0.406719717,0.213969938,0,8.590449595,6.704128658,2.560681799,6.160212769
1131,0.307420495,0.406360424,0.214664311,0,8.590449595,6.704128658,2.560681799,6.160212769
1132,0.307149162,0.406001765,0.215357458,0,8.590449595,6.704128658,2.560681799,6.160212769
1133,0.306878307,0.405643739,0.216049383,0,8.590449595,6.704128658,2.560681799,6.160212769
1134,0.30660793,0.405286344,0.216740088,0,8.590449595,6.704128658,2.560681799,6.160212769
1135,0.306338028,0.404929577,0.217429577,0,8.590449595,6.704128658,2.560681799,6.160212769
1136,0.306068602,0.404573439,0.218117854,0,8.590449595,6.704128658,2.560681799,6.160212769
1137,0.305799649,0.404217926,0.218804921,0,8.590449595,6.704128658,2.560681799,6.160212769
1138,0.305531168,0.403863038,0.219490781,0,8.590449595,6.704128658,2.560681799,6.160212769
1139,0.305263158,0.403508772,0.220175439,0,8.590449595,6.704128658,2.560681799,6.160212769
1140,0.304995618,0.403155127,0.220858896,0,8.590449595,6.704128658,2.560681799,6.160212769
1141,0.304728546,0.402802102,0.221541156,0,8.590449595,6.704128658,2.560681799,6.160212769
1142,0.304461942,0.402449694,0.222222222,0,8.590449595,6.704128658,2.560681799,6.160212769
1143,0.304195804,0.402097902,0.222902098,0,8.590449595,6.704128658,2.560681799,6.160212769
1144,0.303930131,0.401746725,0.223580786,0,8.590449595,6.704128658,2.560681799,6.160212769
1145,0.303664921,0.401396161,0.22425829,0,8.590449595,6.704128658,2.560681799,6.160212769
1146,0.303400174,0.401046207,0.224934612,0,8.590449595,6.704128658,2.560681799,6.160212769
1147,0.303135889,0.400696864,0.225609756,0,8.590449595,6.704128658,2.560681799,6.160212769
1148,0.302872063,0.400348129,0.226283725,0,8.590449595,6.704128658,2.560681799,6.160212769
1149,0.302608696,0.4,0.226956522,0,8.590449595,6.704128658,2.560681799,6.160212769
1150,0.302345786,0.399652476,0.227628149,0,8.590449595,6.704128658,2.560681799,6.160212769
1151,0.302083333,0.399305556,0.228298611,0,8.590449595,6.704128658,2.560681799,6.160212769
1152,0.301821336,0.398959237,0.22896791,0,8.590449595,6.704128658,2.560681799,6.160212769
1153,0.301559792,0.398613518,0.229636049,0,8.590449595,6.704128658,2.560681799,6.160212769
1154,0.301298701,0.398268398,0.23030303,0,8.590449595,6.704128658,2.560681799,6.160212769
1155,0.301038062,0.397923875,0.230968858,0,8.590449595,6.704128658,2.560681799,6.160212769
1156,0.300777874,0.397579948,0.231633535,0,8.590449595,6.704128658,2.560681799,6.160212769
1157,0.300518135,0.397236615,0.232297064,0,8.590449595,6.704128658,2.560681799,6.160212769
1158,0.300258844,0.396893874,0.232959448,0,8.590449595,6.704128658,2.560681799,6.160212769
1159,0.3,0.396551724,0.23362069,0,8.590449595,6.704128658,2.560681799,6.160212769
1160,0.299741602,0.396210164,0.234280792,0,8.590449595,6.704128658,2.560681799,6.160212769
1161,0.299483649,0.395869191,0.234939759,0,8.590449595,6.704128658,2.560681799,6.160212769
1162,0.299226139,0.395528805,0.235597592,0,8.590449595,6.704128658,2.560681799,6.160212769
1163,0.298969072,0.395189003,0.236254296,0,8.590449595,6.704128658,2.560681799,6.160212769
1164,0.298712446,0.394849785,0.236909871,0,8.590449595,6.704128658,2.560681799,6.160212769
1165,0.298456261,0.394511149,0.237564322,0,8.590449595,6.704128658,2.560681799,6.160212769
1166,0.298200514,0.394173093,0.238217652,0,8.590449595,6.704128658,2.560681799,6.160212769
1167,0.297945205,0.393835616,0.238869863,0,8.590449595,6.704128658,2.560681799,6.160212769
1168,0.297690334,0.393498717,0.239520958,0,8.590449595,6.704128658,2.560681799,6.160212769
1169,0.297435897,0.393162393,0.24017094,0,8.590449595,6.704128658,2.560681799,6.160212769
1170,0.297181896,0.392826644,0.240819812,0,8.590449595,6.704128658,2.560681799,6.160212769
1171,0.296928328,0.392491468,0.241467577,0,8.590449595,6.704128658,2.560681799,6.160212769
1172,0.296675192,0.392156863,0.242114237,0,8.590449595,6.704128658,2.560681799,6.160212769
1173,0.296422487,0.391822828,0.242759796,0,8.590449595,6.704128658,2.560681799,6.160212769
1174,0.296170213,0.391489362,0.243404255,0,8.590449595,6.704128658,2.560681799,6.160212769
1175,0.295918367,0.391156463,0.244047619,0,8.590449595,6.704128658,2.560681799,6.160212769
1176,0.29566695,0.390824129,0.24468989,0,8.590449595,6.704128658,2.560681799,6.160212769
1177,0.295415959,0.39049236,0.24533107,0,8.590449595,6.704128658,2.560681799,6.160212769
1178,0.295165394,0.390161154,0.245971162,0,8.590449595,6.704128658,2.560681799,6.160212769
1179,0.294915254,0.389830508,0.246610169,0,8.590449595,6.704128658,2.560681799,6.160212769
1180,0.294665538,0.389500423,0.247248095,0,8.590449595,6.704128658,2.560681799,6.160212769
1181,0.294416244,0.389170897,0.247884941,0,8.590449595,6.704128658,2.560681799,6.160212769
1182,0.294167371,0.388841927,0.24852071,0,8.590449595,6.704128658,2.560681799,6.160212769
1183,0.293918919,0.388513514,0.249155405,0,8.590449595,6.704128658,2.560681799,6.160212769
1184,0.293670886,0.388185654,0.24978903,0,8.590449595,6.704128658,2.560681799,6.160212769
1185,0.293423272,0.387858347,0.250421585,0,8.590449595,6.704128658,2.560681799,6.160212769
1186,0.293176074,0.387531592,0.251053075,0,8.590449595,6.704128658,2.560681799,6.160212769
1187,0.292929293,0.387205387,0.251683502,0,8.590449595,6.704128658,2.560681799,6.160212769
1188,0.292682927,0.386879731,0.252312868,0,8.590449595,6.704128658,2.560681799,6.160212769
1189,0.292436975,0.386554622,0.252941176,0,8.590449595,6.704128658,2.560681799,6.160212769
1190,0.292191436,0.386230059,0.25356843,0,8.590449595,6.704128658,2.560681799,6.160212769
1191,0.291946309,0.38590604,0.254194631,0,8.590449595,6.704128658,2.560681799,6.160212769
1192,0.291701593,0.385582565,0.254819782,0,8.590449595,6.704128658,2.560681799,6.160212769
1193,0.291457286,0.385259631,0.255443886,0,8.590449595,6.704128658,2.560681799,6.160212769
1194,0.291213389,0.384937238,0.256066946,0,8.590449595,6.704128658,2.560681799,6.160212769
1195,0.2909699,0.384615385,0.256688963,0,8.590449595,6.704128658,2.560681799,6.160212769
1196,0.290726817,0.384294069,0.257309942,0,8.590449595,6.704128658,2.560681799,6.160212769
1197,0.29048414,0.383973289,0.257929883,0,8.590449595,6.704128658,2.560681799,6.160212769
1198,0.290241868,0.383653044,0.258548791,0,8.590449595,6.704128658,2.560681799,6.160212769
1199,0.29,0.383333333,0.259166667,0,8.590449595,6.704128658,2.560681799,6.160212769
1200,0.289758535,0.383014155,0.259783514,0,8.590449595,6.704128658,2.560681799,6.160212769
1201,0.289517471,0.382695507,0.260399334,0,8.590449595,6.704128658,2.560681799,6.160212769
1202,0.289276808,0.38237739,0.261014131,0,8.590449595,6.704128658,2.560681799,6.160212769
1203,0.289036545,0.382059801,0.261627907,0,8.590449595,6.704128658,2.560681799,6.160212769
1204,0.28879668,0.381742739,0.262240664,0,8.590449595,6.704128658,2.560681799,6.160212769
1205,0.288557214,0.381426202,0.262852405,0,8.590449595,6.704128658,2.560681799,6.160212769
1206,0.288318144,0.381110191,0.263463132,0,8.590449595,6.704128658,2.560681799,6.160212769
1207,0.28807947,0.380794702,0.264072848,0,8.590449595,6.704128658,2.560681799,6.160212769
1208,0.287841191,0.380479735,0.264681555,0,8.590449595,6.704128658,2.560681799,6.160212769
1209,0.287603306,0.380165289,0.265289256,0,8.590449595,6.704128658,2.560681799,6.160212769
1210,0.287365813,0.379851363,0.265895954,0,8.590449595,6.704128658,2.560681799,6.160212769
1211,0.287128713,0.379537954,0.26650165,0,8.590449595,6.704128658,2.560681799,6.160212769
1212,0.286892003,0.379225062,0.267106348,0,8.590449595,6.704128658,2.560681799,6.160212769
1213,0.286655684,0.378912685,0.267710049,0,8.590449595,6.704128658,2.560681799,6.160212769
1214,0.286419753,0.378600823,0.268312757,0,8.590449595,6.704128658,2.560681799,6.160212769
1215,0.286184211,0.378289474,0.268914474,0,8.590449595,6.704128658,2.560681799,6.160212769
1216,0.285949055,0.377978636,0.269515201,0,8.590449595,6.704128658,2.560681799,6.160212769
1217,0.285714286,0.377668309,0.270114943,0,8.590449595,6.704128658,2.560681799,6.160212769
1218,0.285479902,0.377358491,0.2707137,0,8.590449595,6.704128658,2.560681799,6.160212769
1219,0.285245902,0.37704918,0.271311475,0,8.590449595,6.704128658,2.560681799,6.160212769
1220,0.285012285,0.376740377,0.271908272,0,8.590449595,6.704128658,2.560681799,6.160212769
1221,0.284779051,0.376432079,0.272504092,0,8.590449595,6.704128658,2.560681799,6.160212769
1222,0.284546198,0.376124285,0.273098937,0,8.590449595,6.704128658,2.560681799,6.160212769
1223,0.284313725,0.375816993,0.27369281,0,8.590449595,6.704128658,2.560681799,6.160212769
1224,0.284081633,0.375510204,0.274285714,0,8.590449595,6.704128658,2.560681799,6.160212769
1225,0.283849918,0.375203915,0.274877651,0,8.590449595,6.704128658,2.560681799,6.160212769
1226,0.283618582,0.374898126,0.275468623,0,8.590449595,6.704128658,2.560681799,6.160212769
1227,0.283387622,0.374592834,0.276058632,0,8.590449595,6.704128658,2.560681799,6.160212769
1228,0.283157038,0.374288039,0.276647681,0,8.590449595,6.704128658,2.560681799,6.160212769
1229,0.282926829,0.37398374,0.277235772,0,8.590449595,6.704128658,2.560681799,6.160212769
1230,0.282696994,0.373679935,0.277822908,0,8.590449595,6.704128658,2.560681799,6.160212769
1231,0.282467532,0.373376623,0.278409091,0,8.590449595,6.704128658,2.560681799,6.160212769
1232,0.282238443,0.373073804,0.278994323,0,8.590449595,6.704128658,2.560681799,6.160212769
1233,0.282009724,0.372771475,0.279578606,0,8.590449595,6.704128658,2.560681799,6.160212769
1234,0.281781377,0.372469636,0.280161943,0,8.590449595,6.704128658,2.560681799,6.160212769
1235,0.281553398,0.372168285,0.280744337,0,8.590449595,6.704128658,2.560681799,6.160212769
1236,0.281325788,0.371867421,0.281325788,0,8.590449595,6.704128658,2.560681799,6.160212769
1237,0.281098546,0.371567044,0.2819063,0,8.590449595,6.704128658,2.560681799,6.160212769
1238,0.280871671,0.371267151,0.282485876,0,8.590449595,6.704128658,2.560681799,6.160212769
1239,0.280645161,0.370967742,0.283064516,0,8.590449595,6.704128658,2.560681799,6.160212769
1240,0.280419017,0.370668815,0.283642224,0,8.590449595,6.704128658,2.560681799,6.160212769
1241,0.280193237,0.37037037,0.284219002,0,8.590449595,6.704128658,2.560681799,6.160212769
1242,0.27996782,0.370072405,0.284794851,0,8.590449595,6.704128658,2.560681799,6.160212769
1243,0.279742765,0.36977492,0.285369775,0,8.590449595,6.704128658,2.560681799,6.160212769
1244,0.279518072,0.369477912,0.285943775,0,8.590449595,6.704128658,2.560681799,6.160212769
1245,0.27929374,0.36918138,0.286516854,0,8.590449595,6.704128658,2.560681799,6.160212769
1246,0.279069767,0.368885325,0.287089014,0,8.590449595,6.704128658,2.560681799,6.160212769
1247,0.278846154,0.368589744,0.287660256,0,8.590449595,6.704128658,2.560681799,6.160212769
1248,0.278622898,0.368294636,0.288230584,0,8.590449595,6.704128658,2.560681799,6.160212769
1249,0.2784,0.368,0.2888,0,8.590449595,6.704128658,2.560681799,6.160212769
1250,0.278177458,0.367705835,0.289368505,0,8.590449595,6.704128658,2.560681799,6.160212769
1251,0.277955272,0.367412141,0.289936102,0,8.590449595,6.704128658,2.560681799,6.160212769
1252,0.27773344,0.367118915,0.290502793,0,8.590449595,6.704128658,2.560681799,6.160212769
1253,0.277511962,0.366826156,0.291068581,0,8.590449595,6.704128658,2.560681799,6.160212769
1254,0.277290837,0.366533865,0.291633466,0,8.590449595,6.704128658,2.560681799,6.160212769
1255,0.277070064,0.366242038,0.292197452,0,8.590449595,6.704128658,2.560681799,6.160212769
1256,0.276849642,0.365950676,0.292760541,0,8.590449595,6.704128658,2.560681799,6.160212769
1257,0.276629571,0.365659777,0.293322734,0,8.590449595,6.704128658,2.560681799,6.160212769
1258,0.276409849,0.365369341,0.293884035,0,8.590449595,6.704128658,2.560681799,6.160212769
1259,0.276190476,0.365079365,0.294444444,0,8.590449595,6.704128658,2.560681799,6.160212769
1260,0.275971451,0.364789849,0.295003965,0,8.590449595,6.704128658,2.560681799,6.160212769
1261,0.275752773,0.364500792,0.295562599,0,8.590449595,6.704128658,2.560681799,6.160212769
1262,0.275534442,0.364212193,0.296120348,0,8.590449595,6.704128658,2.560681799,6.160212769
1263,0.275316456,0.363924051,0.296677215,0,8.590449595,6.704128658,2.560681799,6.160212769
1264,0.275098814,0.363636364,0.297233202,0,8.590449595,6.704128658,2.560681799,6.160212769
1265,0.274881517,0.363349131,0.29778831,0,8.590449595,6.704128658,2.560681799,6.160212769
1266,0.274664562,0.363062352,0.298342541,0,8.590449595,6.704128658,2.560681799,6.160212769
1267,0.27444795,0.362776025,0.298895899,0,8.590449595,6.704128658,2.560681799,6.160212769
1268,0.274231678,0.36249015,0.299448385,0,8.590449595,6.704128658,2.560681799,6.160212769
1269,0.274015748,0.362204724,0.3,0,8.590449595,6.704128658,2.560681799,6.160212769
1270,0.273800157,0.361919748,0.300550747,0,8.590449595,6.704128658,2.560681799,6.160212769
1271,0.273584906,0.36163522,0.301100629,0,8.590449595,6.704128658,2.560681799,6.160212769
1272,0.273369992,0.361351139,0.301649647,0,8.590449595,6.704128658,2.560681799,6.160212769
1273,0.273155416,0.361067504,0.302197802,0,8.590449595,6.704128658,2.560681799,6.160212769
1274,0.272941176,0.360784314,0.302745098,0,8.590449595,6.704128658,2.560681799,6.160212769
1275,0.272727273,0.360501567,0.303291536,0,8.590449595,6.704128658,2.560681799,6.160212769
1276,0.272513704,0.360219264,0.303837118,0,8.590449595,6.704128658,2.560681799,6.160212769
1277,0.272300469,0.359937402,0.304381847,0,8.590449595,6.704128658,2.560681799,6.160212769
1278,0.272087568,0.359655981,0.304925723,0,8.590449595,6.704128658,2.560681799,6.160212769
1279,0.271875,0.359375,0.30546875,0,8.590449595,6.704128658,2.560681799,6.160212769
1280,0.271662763,0.359094457,0.306010929,0,8.590449595,6.704128658,2.560681799,6.160212769
1281,0.271450858,0.358814353,0.306552262,0,8.590449595,6.704128658,2.560681799,6.160212769
1282,0.271239283,0.358534684,0.307092751,0,8.590449595,6.704128658,2.560681799,6.160212769
1283,0.271028037,0.358255452,0.307632399,0,8.590449595,6.704128658,2.560681799,6.160212769
1284,0.270817121,0.357976654,0.308171206,0,8.590449595,6.704128658,2.560681799,6.160212769
1285,0.270606532,0.357698289,0.308709176,0,8.590449595,6.704128658,2.560681799,6.160212769
1286,0.27039627,0.357420357,0.309246309,0,8.590449595,6.704128658,2.560681799,6.160212769
1287,0.270186335,0.357142857,0.309782609,0,8.590449595,6.704128658,2.560681799,6.160212769
1288,0.269976726,0.356865787,0.310318076,0,8.590449595,6.704128658,2.560681799,6.160212769
1289,0.269767442,0.356589147,0.310852713,0,8.590449595,6.704128658,2.560681799,6.160212769
1290,0.269558482,0.356312936,0.311386522,0,8.590449595,6.704128658,2.560681799,6.160212769
1291,0.269349845,0.356037152,0.311919505,0,8.590449595,6.704128658,2.560681799,6.160212769
1292,0.269141531,0.355761794,0.312451663,0,8.590449595,6.704128658,2.560681799,6.160212769
1293,0.268933539,0.355486862,0.312982998,0,8.590449595,6.704128658,2.560681799,6.160212769
1294,0.268725869,0.355212355,0.313513514,0,8.590449595,6.704128658,2.560681799,6.160212769
1295,0.268518519,0.354938272,0.31404321,0,8.590449595,6.704128658,2.560681799,6.160212769
1296,0.268311488,0.354664611,0.314572089,0,8.590449595,6.704128658,2.560681799,6.160212769
1297,0.268104777,0.354391371,0.315100154,0,8.590449595,6.704128658,2.560681799,6.160212769
1298,0.267898383,0.354118553,0.315627406,0,8.590449595,6.704128658,2.560681799,6.160212769
1299,0.267692308,0.353846154,0.316153846,0,8.590449595,6.704128658,2.560681799,6.160212769
1300,0.267486549,0.353574174,0.316679477,0,8.590449595,6.704128658,2.560681799,6.160212769
1301,0.267281106,0.353302611,0.317204301,0,8.590449595,6.704128658,2.560681799,6.160212769
1302,0.267075979,0.353031466,0.317728319,0,8.590449595,6.704128658,2.560681799,6.160212769
1303,0.266871166,0.352760736,0.318251534,0,8.590449595,6.704128658,2.560681799,6.160212769
1304,0.266666667,0.352490421,0.318773946,0,8.590449595,6.704128658,2.560681799,6.160212769
1305,0.266462481,0.352220521,0.319295559,0,8.590449595,6.704128658,2.560681799,6.160212769
1306,0.266258607,0.351951033,0.319816373,0,8.590449595,6.704128658,2.560681799,6.160212769
1307,0.266055046,0.351681957,0.320336391,0,8.590449595,6.704128658,2.560681799,6.160212769
1308,0.265851795,0.351413293,0.320855615,0,8.590449595,6.704128658,2.560681799,6.160212769
1309,0.265648855,0.351145038,0.321374046,0,8.590449595,6.704128658,2.560681799,6.160212769
1310,0.265446224,0.350877193,0.321891686,0,8.590449595,6.704128658,2.560681799,6.160212769
1311,0.265243902,0.350609756,0.322408537,0,8.590449595,6.704128658,2.560681799,6.160212769
1312,0.265041889,0.350342727,0.3229246,0,8.590449595,6.704128658,2.560681799,6.160212769
1313,0.264840183,0.350076104,0.323439878,0,8.590449595,6.704128658,2.560681799,6.160212769
1314,0.264638783,0.349809886,0.323954373,0,8.590449595,6.704128658,2.560681799,6.160212769
1315,0.26443769,0.349544073,0.324468085,0,8.590449595,6.704128658,2.560681799,6.160212769
1316,0.264236902,0.349278664,0.324981017,0,8.590449595,6.704128658,2.560681799,6.160212769
1317,0.264036419,0.349013657,0.325493171,0,8.590449595,6.704128658,2.560681799,6.160212769
1318,0.26383624,0.348749052,0.326004549,0,8.590449595,6.704128658,2.560681799,6.160212769
1319,0.263636364,0.348484848,0.326515152,0,8.590449595,6.704128658,2.560681799,6.160212769
1320,0.26343679,0.348221045,0.327024981,0,8.590449595,6.704128658,2.560681799,6.160212769
1321,0.263237519,0.34795764,0.327534039,0,8.590449595,6.704128658,2.560681799,6.160212769
1322,0.263038549,0.347694633,0.328042328,0,8.590449595,6.704128658,2.560681799,6.160212769
1323,0.262839879,0.347432024,0.328549849,0,8.590449595,6.704128658,2.560681799,6.160212769
1324,0.262641509,0.347169811,0.329056604,0,8.590449595,6.704128658,2.560681799,6.160212769
1325,0.262443439,0.346907994,0.329562594,0,8.590449595,6.704128658,2.560681799,6.160212769
1326,0.262245667,0.346646571,0.330067822,0,8.590449595,6.704128658,2.560681799,6.160212769
1327,0.262048193,0.346385542,0.330572289,0,8.590449595,6.704128658,2.560681799,6.160212769
1328,0.261851016,0.346124906,0.331075997,0,8.590449595,6.704128658,2.560681799,6.160212769
1329,0.261654135,0.345864662,0.331578947,0,8.590449595,6.704128658,2.560681799,6.160212769
1330,0.261457551,0.345604808,0.332081142,0,8.590449595,6.704128658,2.560681799,6.160212769
1331,0.261261261,0.345345345,0.332582583,0,8.590449595,6.704128658,2.560681799,6.160212769
1332,0.261065266,0.345086272,0.333083271,0,8.590449595,6.704128658,2.560681799,6.160212769
1333,0.260869565,0.344827586,0.333583208,0,8.590449595,6.704128658,2.560681799,6.160212769
1334,0.260674157,0.344569288,0.334082397,0,8.590449595,6.704128658,2.560681799,6.160212769
1335,0.260479042,0.344311377,0.334580838,0,8.590449595,6.704128658,2.560681799,6.160212769
1336,0.260284218,0.344053852,0.335078534,0,8.590449595,6.704128658,2.560681799,6.160212769
1337,0.260089686,0.343796712,0.335575486,0,8.590449595,6.704128658,2.560681799,6.160212769
1338,0.259895444,0.343539955,0.336071695,0,8.590449595,6.704128658,2.560681799,6.160212769
1339,0.259701493,0.343283582,0.336567164,0,8.590449595,6.704128658,2.560681799,6.160212769
1340,0.25950783,0.343027591,0.337061894,0,8.590449595,6.704128658,2.560681799,6.160212769
1341,0.259314456,0.342771982,0.337555887,0,8.590449595,6.704128658,2.560681799,6.160212769
1342,0.25912137,0.342516754,0.338049144,0,8.590449595,6.704128658,2.560681799,6.160212769
1343,0.258928571,0.342261905,0.338541667,0,8.590449595,6.704128658,2.560681799,6.160212769
1344,0.258736059,0.342007435,0.339033457,0,8.590449595,6.704128658,2.560681799,6.160212769
1345,0.258543834,0.341753343,0.339524517,0,8.590449595,6.704128658,2.560681799,6.160212769
1346,0.258351893,0.341499629,0.340014848,0,8.590449595,6.704128658,2.560681799,6.160212769
1347,0.258160237,0.341246291,0.340504451,0,8.590449595,6.704128658,2.560681799,6.160212769
1348,0.257968866,0.340993328,0.340993328,0,8.590449595,6.704128658,2.560681799,6.160212769
1349,0.257777778,0.340740741,0.341481481,0,8.590449595,6.704128658,2.560681799,6.160212769
1350,0.257586973,0.340488527,0.341968912,0,8.590449595,6.704128658,2.560681799,6.160212769
1351,0.25739645,0.340236686,0.342455621,0,8.590449595,6.704128658,2.560681799,6.160212769
1352,0.257206208,0.339985218,0.342941611,0,8.590449595,6.704128658,2.560681799,6.160212769
1353,0.257016248,0.339734121,0.343426883,0,8.590449595,6.704128658,2.560681799,6.160212769
1354,0.256826568,0.339483395,0.343911439,0,8.590449595,6.704128658,2.560681799,6.160212769
1355,0.256637168,0.339233038,0.34439528,0,8.590449595,6.704128658,2.560681799,6.160212769
1356,0.256448047,0.338983051,0.344878408,0,8.590449595,6.704128658,2.560681799,6.160212769
1357,0.256259205,0.338733432,0.345360825,0,8.590449595,6.704128658,2.560681799,6.160212769
1358,0.25607064,0.33848418,0.345842531,0,8.590449595,6.704128658,2.560681799,6.160212769
1359,0.255882353,0.338235294,0.346323529,0,8.590449595,6.704128658,2.560681799,6.160212769
1360,0.255694342,0.337986774,0.346803821,0,8.590449595,6.704128658,2.560681799,6.160212769
1361,0.255506608,0.33773862,0.347283407,0,8.590449595,6.704128658,2.560681799,6.160212769
1362,0.255319149,0.337490829,0.347762289,0,8.590449595,6.704128658,2.560681799,6.160212769
1363,0.255131965,0.337243402,0.348240469,0,8.590449595,6.704128658,2.560681799,6.160212769
1364,0.254945055,0.336996337,0.348717949,0,8.590449595,6.704128658,2.560681799,6.160212769
1365,0.254758419,0.336749634,0.349194729,0,8.590449595,6.704128658,2.560681799,6.160212769
1366,0.254572056,0.336503292,0.349670812,0,8.590449595,6.704128658,2.560681799,6.160212769
1367,0.254385965,0.33625731,0.350146199,0,8.590449595,6.704128658,2.560681799,6.160212769
1368,0.254200146,0.336011687,0.350620891,0,8.590449595,6.704128658,2.560681799,6.160212769
1369,0.254014599,0.335766423,0.351094891,0,8.590449595,6.704128658,2.560681799,6.160212769
1370,0.253829322,0.335521517,0.351568198,0,8.590449595,6.704128658,2.560681799,6.160212769
1371,0.253644315,0.335276968,0.352040816,0,8.590449595,6.704128658,2.560681799,6.160212769
1372,0.253459578,0.335032775,0.352512746,0,8.590449595,6.704128658,2.560681799,6.160212769
1373,0.253275109,0.334788937,0.352983988,0,8.590449595,6.704128658,2.560681799,6.160212769
1374,0.253090909,0.334545455,0.353454545,0,8.590449595,6.704128658,2.560681799,6.160212769
1375,0.252906977,0.334302326,0.353924419,0,8.590449595,6.704128658,2.560681799,6.160212769
1376,0.252723312,0.33405955,0.354393609,0,8.590449595,6.704128658,2.560681799,6.160212769
1377,0.252539913,0.333817126,0.354862119,0,8.590449595,6.704128658,2.560681799,6.160212769
1378,0.25235678,0.333575054,0.355329949,0,8.590449595,6.704128658,2.560681799,6.160212769
1379,0.252173913,0.333333333,0.355797101,0,8.590449595,6.704128658,2.560681799,6.160212769
1380,0.251991311,0.333091962,0.356263577,0,8.590449595,6.704128658,2.560681799,6.160212769
1381,0.251808973,0.332850941,0.356729378,0,8.590449595,6.704128658,2.560681799,6.160212769
1382,0.251626898,0.332610268,0.357194505,0,8.590449595,6.704128658,2.560681799,6.160212769
1383,0.251445087,0.332369942,0.35765896,0,8.590449595,6.704128658,2.560681799,6.160212769
1384,0.251263538,0.332129964,0.358122744,0,8.590449595,6.704128658,2.560681799,6.160212769
1385,0.251082251,0.331890332,0.358585859,0,8.590449595,6.704128658,2.560681799,6.160212769
1386,0.250901226,0.331651045,0.359048306,0,8.590449595,6.704128658,2.560681799,6.160212769
1387,0.250720461,0.331412104,0.359510086,0,8.590449595,6.704128658,2.560681799,6.160212769
1388,0.250539957,0.331173506,0.359971202,0,8.590449595,6.704128658,2.560681799,6.160212769
1389,0.250359712,0.330935252,0.360431655,0,8.590449595,6.704128658,2.560681799,6.160212769
1390,0.250179727,0.33069734,0.360891445,0,8.590449595,6.704128658,2.560681799,6.160212769
1391,0.25,0.33045977,0.360632184,0,8.590449595,6.704128658,2.560681799,6.160212769
1392,0.249820531,0.330222541,0.360373295,0,8.590449595,6.704128658,2.560681799,6.160212769
1393,0.24964132,0.329985653,0.360114778,0,8.590449595,6.704128658,2.560681799,6.160212769
1394,0.249462366,0.329749104,0.359856631,0,8.590449595,6.704128658,2.560681799,6.160212769
1395,0.249283668,0.329512894,0.359598854,0,8.590449595,6.704128658,2.560681799,6.160212769
1396,0.249105225,0.329277022,0.359341446,0,8.590449595,6.704128658,2.560681799,6.160212769
1397,0.248927039,0.329041488,0.359084406,0,8.590449595,6.704128658,2.560681799,6.160212769
1398,0.248749107,0.32880629,0.358827734,0,8.590449595,6.704128658,2.560681799,6.160212769
1399,0.248571429,0.328571429,0.358571429,0,8.590449595,6.704128658,2.560681799,6.160212769
1400,0.248394004,0.328336902,0.358315489,0,8.590449595,6.704128658,2.560681799,6.160212769
1401,0.248216833,0.32810271,0.358059914,0,8.590449595,6.704128658,2.560681799,6.160212769
1402,0.248039914,0.327868852,0.357804704,0,8.590449595,6.704128658,2.560681799,6.160212769
1403,0.247863248,0.327635328,0.357549858,0,8.590449595,6.704128658,2.560681799,6.160212769
1404,0.247686833,0.327402135,0.357295374,0,8.590449595,6.704128658,2.560681799,6.160212769
1405,0.247510669,0.327169275,0.357041252,0,8.590449595,6.704128658,2.560681799,6.160212769
1406,0.247334755,0.326936745,0.356787491,0,8.590449595,6.704128658,2.560681799,6.160212769
1407,0.247159091,0.326704545,0.356534091,0,8.590449595,6.704128658,2.560681799,6.160212769
1408,0.246983676,0.326472676,0.35628105,0,8.590449595,6.704128658,2.560681799,6.160212769
1409,0.246808511,0.326241135,0.356028369,0,8.590449595,6.704128658,2.560681799,6.160212769
1410,0.246633593,0.326009922,0.355776045,0,8.590449595,6.704128658,2.560681799,6.160212769
1411,0.246458924,0.325779037,0.355524079,0,8.590449595,6.704128658,2.560681799,6.160212769
1412,0.246284501,0.325548478,0.35527247,0,8.590449595,6.704128658,2.560681799,6.160212769
1413,0.246110325,0.325318246,0.355021216,0,8.590449595,6.704128658,2.560681799,6.160212769
1414,0.245936396,0.325088339,0.354770318,0,8.590449595,6.704128658,2.560681799,6.160212769
1415,0.245762712,0.324858757,0.354519774,0,8.590449595,6.704128658,2.560681799,6.160212769
1416,0.245589273,0.324629499,0.354269584,0,8.590449595,6.704128658,2.560681799,6.160212769
1417,0.245416079,0.324400564,0.354019746,0,8.590449595,6.704128658,2.560681799,6.160212769
1418,0.245243129,0.324171952,0.353770261,0,8.590449595,6.704128658,2.560681799,6.160212769
1419,0.245070423,0.323943662,0.353521127,0,8.590449595,6.704128658,2.560681799,6.160212769
1420,0.244897959,0.323715693,0.353272343,0,8.590449595,6.704128658,2.560681799,6.160212769
1421,0.244725738,0.323488045,0.35302391,0,8.590449595,6.704128658,2.560681799,6.160212769
1422,0.24455376,0.323260717,0.352775826,0,8.590449595,6.704128658,2.560681799,6.160212769
1423,0.244382022,0.323033708,0.35252809,0,8.590449595,6.704128658,2.560681799,6.160212769
1424,0.244210526,0.322807018,0.352280702,0,8.590449595,6.704128658,2.560681799,6.160212769
1425,0.244039271,0.322580645,0.352033661,0,8.590449595,6.704128658,2.560681799,6.160212769
1426,0.243868255,0.32235459,0.351786966,0,8.590449595,6.704128658,2.560681799,6.160212769
1427,0.243697479,0.322128852,0.351540616,0,8.590449595,6.704128658,2.560681799,6.160212769
1428,0.243526942,0.321903429,0.351294612,0,8.590449595,6.704128658,2.560681799,6.160212769
1429,0.243356643,0.321678322,0.351048951,0,8.590449595,6.704128658,2.560681799,6.160212769
1430,0.243186583,0.321453529,0.350803634,0,8.590449595,6.704128658,2.560681799,6.160212769
1431,0.24301676,0.32122905,0.350558659,0,8.590449595,6.704128658,2.560681799,6.160212769
1432,0.242847174,0.321004885,0.350314027,0,8.590449595,6.704128658,2.560681799,6.160212769
1433,0.242677824,0.320781032,0.350069735,0,8.590449595,6.704128658,2.560681799,6.160212769
1434,0.242508711,0.320557491,0.349825784,0,8.590449595,6.704128658,2.560681799,6.160212769
1435,0.242339833,0.320334262,0.349582173,0,8.590449595,6.704128658,2.560681799,6.160212769
1436,0.24217119,0.320111343,0.3493389,0,8.590449595,6.704128658,2.560681799,6.160212769
1437,0.242002782,0.319888734,0.349095967,0,8.590449595,6.704128658,2.560681799,6.160212769
1438,0.241834607,0.319666435,0.34885337,0,8.590449595,6.704128658,2.560681799,6.160212769
1439,0.241666667,0.319444444,0.348611111,0,8.590449595,6.704128658,2.560681799,6.160212769
1440,0.241498959,0.319222762,0.348369188,0,8.590449595,6.704128658,2.560681799,6.160212769
1441,0.241331484,0.319001387,0.348127601,0,8.590449595,6.704128658,2.560681799,6.160212769
1442,0.241164241,0.318780319,0.347886348,0,8.590449595,6.704128658,2.560681799,6.160212769
1443,0.24099723,0.318559557,0.347645429,0,8.590449595,6.704128658,2.560681799,6.160212769
1444,0.24083045,0.3183391,0.347404844,0,8.590449595,6.704128658,2.560681799,6.160212769
1445,0.2406639,0.318118949,0.347164592,0,8.590449595,6.704128658,2.560681799,6.160212769
1446,0.240497581,0.317899102,0.346924672,0,8.590449595,6.704128658,2.560681799,6.160212769
1447,0.240331492,0.317679558,0.346685083,0,8.590449595,6.704128658,2.560681799,6.160212769
1448,0.240165631,0.317460317,0.346445825,0,8.590449595,6.704128658,2.560681799,6.160212769
1449,0.24,0.317241379,0.346206897,0,8.590449595,6.704128658,2.560681799,6.160212769
1450,0.239834597,0.317022743,0.345968298,0,8.590449595,6.704128658,2.560681799,6.160212769
1451,0.239669421,0.316804408,0.345730028,0,8.590449595,6.704128658,2.560681799,6.160212769
1452,0.239504474,0.316586373,0.345492085,0,8.590449595,6.704128658,2.560681799,6.160212769
1453,0.239339752,0.316368638,0.34525447,0,8.590449595,6.704128658,2.560681799,6.160212769
1454,0.239175258,0.316151203,0.345017182,0,8.590449595,6.704128658,2.560681799,6.160212769
1455,0.239010989,0.315934066,0.34478022,0,8.590449595,6.704128658,2.560681799,6.160212769
1456,0.238846946,0.315717227,0.344543583,0,8.590449595,6.704128658,2.560681799,6.160212769
1457,0.238683128,0.315500686,0.34430727,0,8.590449595,6.704128658,2.560681799,6.160212769
1458,0.238519534,0.315284441,0.344071282,0,8.590449595,6.704128658,2.560681799,6.160212769
1459,0.238356164,0.315068493,0.343835616,0,8.590449595,6.704128658,2.560681799,6.160212769
1460,0.238193018,0.314852841,0.343600274,0,8.590449595,6.704128658,2.560681799,6.160212769
1461,0.238030096,0.314637483,0.343365253,0,8.590449595,6.704128658,2.560681799,6.160212769
1462,0.237867396,0.31442242,0.343130554,0,8.590449595,6.704128658,2.560681799,6.160212769
1463,0.237704918,0.31420765,0.342896175,0,8.590449595,6.704128658,2.560681799,6.160212769
1464,0.237542662,0.313993174,0.342662116,0,8.590449595,6.704128658,2.560681799,6.160212769
1465,0.237380628,0.31377899,0.342428377,0,8.590449595,6.704128658,2.560681799,6.160212769
1466,0.237218814,0.313565099,0.342194956,0,8.590449595,6.704128658,2.560681799,6.160212769
1467,0.237057221,0.313351499,0.341961853,0,8.590449595,6.704128658,2.560681799,6.160212769
1468,0.236895848,0.313138189,0.341729067,0,8.590449595,6.704128658,2.560681799,6.160212769
1469,0.236734694,0.31292517,0.341496599,0.000680272,8.590449595,6.704128658,2.560681799,6.160212769
1470,0.236573759,0.312712441,0.341264446,0.001359619,8.590449595,6.704128658,2.560681799,6.160212769
1471,0.236413043,0.3125,0.341032609,0.002038043,8.590449595,6.704128658,2.560681799,6.160212769
1472,0.236252546,0.312287848,0.340801086,0.002715547,8.590449595,6.704128658,2.560681799,6.160212769
1473,0.236092266,0.312075984,0.340569878,0.00339213,8.590449595,6.704128658,2.560681799,6.160212769
1474,0.235932203,0.311864407,0.340338983,0.004067797,8.590449595,6.704128658,2.560681799,6.160212769
1475,0.235772358,0.311653117,0.340108401,0.004742547,8.590449595,6.704128658,2.560681799,6.160212769
1476,0.235612729,0.311442112,0.339878131,0.005416385,8.590449595,6.704128658,2.560681799,6.160212769
1477,0.235453315,0.311231394,0.339648173,0.00608931,8.590449595,6.704128658,2.560681799,6.160212769
1478,0.235294118,0.31102096,0.339418526,0.006761325,8.590449595,6.704128658,2.560681799,6.160212769
1479,0.235135135,0.310810811,0.339189189,0.007432432,8.590449595,6.704128658,2.560681799,6.160212769
1480,0.234976367,0.310600945,0.338960162,0.008102633,8.590449595,6.704128658,2.560681799,6.160212769
1481,0.234817814,0.310391363,0.338731444,0.00877193,8.590449595,6.704128658,2.560681799,6.160212769
1482,0.234659474,0.310182063,0.338503034,0.009440324,8.590449595,6.704128658,2.560681799,6.160212769
1483,0.234501348,0.309973046,0.338274933,0.010107817,8.590449595,6.704128658,2.560681799,6.160212769
1484,0.234343434,0.30976431,0.338047138,0.010774411,8.590449595,6.704128658,2.560681799,6.160212769
1485,0.234185734,0.309555855,0.33781965,0.011440108,8.590449595,6.704128658,2.560681799,6.160212769
1486,0.234028245,0.30934768,0.337592468,0.012104909,8.590449595,6.704128658,2.560681799,6.160212769
1487,0.233870968,0.309139785,0.337365591,0.012768817,8.590449595,6.704128658,2.560681799,6.160212769
1488,0.233713902,0.308932169,0.337139019,0.013431833,8.590449595,6.704128658,2.560681799,6.160212769
1489,0.233557047,0.308724832,0.336912752,0.01409396,8.590449595,6.704128658,2.560681799,6.160212769
1490,0.233400402,0.308517773,0.336686787,0.014755198,8.590449595,6.704128658,2.560681799,6.160212769
1491,0.233243968,0.308310992,0.336461126,0.01541555,8.590449595,6.704128658,2.560681799,6.160212769
1492,0.233087743,0.308104488,0.336235767,0.016075017,8.590449595,6.704128658,2.560681799,6.160212769
1493,0.232931727,0.30789826,0.33601071,0.016733601,8.590449595,6.704128658,2.560681799,6.160212769
1494,0.23277592,0.307692308,0.335785953,0.017391304,8.590449595,6.704128658,2.560681799,6.160212769
1495,0.232620321,0.307486631,0.335561497,0.018048128,8.590449595,6.704128658,2.560681799,6.160212769
1496,0.23246493,0.307281229,0.335337341,0.018704075,8.590449595,6.704128658,2.560681799,6.160212769
1497,0.232309746,0.307076101,0.335113485,0.019359146,8.590449595,6.704128658,2.560681799,6.160212769
1498,0.23215477,0.306871247,0.334889927,0.020013342,8.590449595,6.704128658,2.560681799,6.160212769
1499,0.232,0.306666667,0.334666667,0.020666667,8.590449595,6.704128658,2.560681799,6.160212769
1500,0.231845436,0.306462358,0.334443704,0.021319121,8.590449595,6.704128658,2.560681799,6.160212769
1501,0.231691079,0.306258322,0.334221039,0.021970706,8.590449595,6.704128658,2.560681799,6.160212769
1502,0.231536926,0.306054558,0.333998669,0.022621424,8.590449595,6.704128658,2.560681799,6.160212769
1503,0.231382979,0.305851064,0.333776596,0.023271277,8.590449595,6.704128658,2.560681799,6.160212769
1504,0.231229236,0.305647841,0.333554817,0.023920266,8.590449595,6.704128658,2.560681799,6.160212769
1505,0.231075697,0.305444887,0.333333333,0.024568393,8.590449595,6.704128658,2.560681799,6.160212769
1506,0.230922362,0.305242203,0.333112143,0.02521566,8.590449595,6.704128658,2.560681799,6.160212769
1507,0.230769231,0.305039788,0.332891247,0.025862069,8.590449595,6.704128658,2.560681799,6.160212769
1508,0.230616302,0.304837641,0.332670643,0.026507621,8.590449595,6.704128658,2.560681799,6.160212769
1509,0.230463576,0.304635762,0.332450331,0.027152318,8.590449595,6.704128658,2.560681799,6.160212769
1510,0.230311052,0.30443415,0.332230311,0.027796161,8.590449595,6.704128658,2.560681799,6.160212769
1511,0.23015873,0.304232804,0.332010582,0.028439153,8.590449595,6.704128658,2.560681799,6.160212769
1512,0.230006609,0.304031725,0.331791143,0.029081295,8.590449595,6.704128658,2.560681799,6.160212769
1513,0.22985469,0.303830911,0.331571995,0.029722589,8.590449595,6.704128658,2.560681799,6.160212769
1514,0.22970297,0.303630363,0.331353135,0.030363036,8.590449595,6.704128658,2.560681799,6.160212769
1515,0.229551451,0.303430079,0.331134565,0.031002639,8.590449595,6.704128658,2.560681799,6.160212769
1516,0.229400132,0.303230059,0.330916282,0.031641397,8.590449595,6.704128658,2.560681799,6.160212769
1517,0.229249012,0.303030303,0.330698287,0.032279315,8.590449595,6.704128658,2.560681799,6.160212769
1518,0.229098091,0.30283081,0.330480579,0.032916392,8.590449595,6.704128658,2.560681799,6.160212769
1519,0.228947368,0.302631579,0.330263158,0.033552632,8.590449595,6.704128658,2.560681799,6.160212769
1520,0.228796844,0.30243261,0.330046022,0.034188034,8.590449595,6.704128658,2.560681799,6.160212769
1521,0.228646518,0.302233903,0.329829172,0.034822602,8.590449595,6.704128658,2.560681799,6.160212769
1522,0.228496389,0.302035456,0.329612607,0.035456336,8.590449595,6.704128658,2.560681799,6.160212769
1523,0.228346457,0.30183727,0.329396325,0.036089239,8.590449595,6.704128658,2.560681799,6.160212769
1524,0.228196721,0.301639344,0.329180328,0.036721311,8.590449595,6.704128658,2.560681799,6.160212769
1525,0.228047182,0.301441678,0.328964613,0.037352556,8.590449595,6.704128658,2.560681799,6.160212769
1526,0.227897839,0.30124427,0.328749181,0.037982973,8.590449595,6.704128658,2.560681799,6.160212769
1527,0.227748691,0.30104712,0.328534031,0.038612565,8.590449595,6.704128658,2.560681799,6.160212769
1528,0.227599738,0.300850229,0.328319163,0.039241334,8.590449595,6.704128658,2.560681799,6.160212769
1529,0.22745098,0.300653595,0.328104575,0.039869281,8.590449595,6.704128658,2.560681799,6.160212769
1530,0.227302417,0.300457218,0.327890268,0.040496408,8.590449595,6.704128658,2.560681799,6.160212769
1531,0.227154047,0.300261097,0.32767624,0.041122715,8.590449595,6.704128658,2.560681799,6.160212769
1532,0.227005871,0.300065232,0.327462492,0.041748206,8.590449595,6.704128658,2.560681799,6.160212769
1533,0.226857888,0.299869622,0.327249022,0.042372881,8.590449595,6.704128658,2.560681799,6.160212769
1534,0.226710098,0.299674267,0.327035831,0.042996743,8.590449595,6.704128658,2.560681799,6.160212769
1535,0.2265625,0.299479167,0.326822917,0.043619792,8.590449595,6.704128658,2.560681799,6.160212769
1536,0.226415094,0.29928432,0.32661028,0.04424203,8.590449595,6.704128658,2.560681799,6.160212769
1537,0.22626788,0.299089727,0.326397919,0.044863459,8.590449595,6.704128658,2.560681799,6.160212769
1538,0.226120858,0.298895387,0.326185835,0.045484081,8.590449595,6.704128658,2.560681799,6.160212769
1539,0.225974026,0.298701299,0.325974026,0.046103896,8.590449595,6.704128658,2.560681799,6.160212769
1540,0.225827385,0.298507463,0.325762492,0.046722907,8.590449595,6.704128658,2.560681799,6.160212769
1541,0.225680934,0.298313878,0.325551232,0.047341115,8.590449595,6.704128658,2.560681799,6.160212769
1542,0.225534673,0.298120544,0.325340246,0.047958522,8.590449595,6.704128658,2.560681799,6.160212769
1543,0.225388601,0.297927461,0.325129534,0.04857513,8.590449595,6.704128658,2.560681799,6.160212769
1544,0.225242718,0.297734628,0.324919094,0.049190939,8.590449595,6.704128658,2.560681799,6.160212769
1545,0.225097025,0.297542044,0.324708926,0.049805951,8.590449595,6.704128658,2.560681799,6.160212769
1546,0.224951519,0.297349709,0.32449903,0.050420168,8.590449595,6.704128658,2.560681799,6.160212769
1547,0.224806202,0.297157623,0.324289406,0.051033592,8.590449595,6.704128658,2.560681799,6.160212769
1548,0.224661072,0.296965784,0.324080052,0.051646223,8.590449595,6.704128658,2.560681799,6.160212769
1549,0.224516129,0.296774194,0.323870968,0.052258065,8.590449595,6.704128658,2.560681799,6.160212769
1550,0.224371373,0.29658285,0.323662153,0.052869117,8.590449595,6.704128658,2.560681799,6.160212769
1551,0.224226804,0.296391753,0.323453608,0.053479381,8.590449595,6.704128658,2.560681799,6.160212769
1552,0.224082421,0.296200901,0.323245332,0.05408886,8.590449595,6.704128658,2.560681799,6.160212769
1553,0.223938224,0.296010296,0.323037323,0.054697555,8.590449595,6.704128658,2.560681799,6.160212769
1554,0.223794212,0.295819936,0.322829582,0.055305466,8.590449595,6.704128658,2.560681799,6.160212769
1555,0.223650386,0.29562982,0.322622108,0.055912596,8.590449595,6.704128658,2.560681799,6.160212769
1556,0.223506744,0.295439949,0.3224149,0.056518947,8.590449595,6.704128658,2.560681799,6.160212769
1557,0.223363286,0.295250321,0.322207959,0.057124519,8.590449595,6.704128658,2.560681799,6.160212769
1558,0.223220013,0.295060936,0.322001283,0.057729314,8.590449595,6.704128658,2.560681799,6.160212769
1559,0.223076923,0.294871795,0.321794872,0.058333333,8.590449595,6.704128658,2.560681799,6.160212769
1560,0.222934017,0.294682896,0.321588725,0.058936579,8.590449595,6.704128658,2.560681799,6.160212769
1561,0.222791293,0.294494238,0.321382843,0.059539052,8.590449595,6.704128658,2.560681799,6.160212769
1562,0.222648752,0.294305822,0.321177223,0.060140755,8.590449595,6.704128658,2.560681799,6.160212769
1563,0.222506394,0.294117647,0.320971867,0.060741688,8.590449595,6.704128658,2.560681799,6.160212769
1564,0.222364217,0.293929712,0.320766773,0.061341853,8.590449595,6.704128658,2.560681799,6.160212769
1565,0.222222222,0.293742018,0.320561941,0.061941252,8.590449595,6.704128658,2.560681799,6.160212769
1566,0.222080408,0.293554563,0.320357371,0.062539885,8.590449595,6.704128658,2.560681799,6.160212769
1567,0.221938776,0.293367347,0.320153061,0.063137755,8.590449595,6.704128658,2.560681799,6.160212769
1568,0.221797323,0.29318037,0.319949012,0.063734863,8.590449595,6.704128658,2.560681799,6.160212769
1569,0.221656051,0.292993631,0.319745223,0.06433121,8.590449595,6.704128658,2.560681799,6.160212769
1570,0.221514959,0.292807129,0.319541693,0.064926798,8.590449595,6.704128658,2.560681799,6.160212769
1571,0.221374046,0.292620865,0.319338422,0.065521628,8.590449595,6.704128658,2.560681799,6.160212769
1572,0.221233312,0.292434838,0.31913541,0.066115702,8.590449595,6.704128658,2.560681799,6.160212769
1573,0.221092757,0.292249047,0.318932656,0.066709022,8.590449595,6.704128658,2.560681799,6.160212769
1574,0.220952381,0.292063492,0.318730159,0.067301587,8.590449595,6.704128658,2.560681799,6.160212769
1575,0.220812183,0.291878173,0.318527919,0.067893401,8.590449595,6.704128658,2.560681799,6.160212769
1576,0.220672162,0.291693088,0.318325935,0.068484464,8.590449595,6.704128658,2.560681799,6.160212769
1577,0.220532319,0.291508238,0.318124208,0.069074778,8.590449595,6.704128658,2.560681799,6.160212769
1578,0.220392654,0.291323623,0.317922736,0.069664345,8.590449595,6.704128658,2.560681799,6.160212769
1579,0.220253165,0.291139241,0.317721519,0.070253165,8.590449595,6.704128658,2.560681799,6.160212769
1580,0.220113852,0.290955092,0.317520557,0.07084124,8.590449595,6.704128658,2.560681799,6.160212769
1581,0.219974716,0.290771176,0.317319848,0.071428571,8.590449595,6.704128658,2.560681799,6.160212769
1582,0.219835755,0.290587492,0.317119394,0.072015161,8.590449595,6.704128658,2.560681799,6.160212769
1583,0.21969697,0.29040404,0.316919192,0.07260101,8.590449595,6.704128658,2.560681799,6.160212769
1584,0.21955836,0.29022082,0.316719243,0.07318612,8.590449595,6.704128658,2.560681799,6.160212769
1585,0.219419924,0.290037831,0.316519546,0.073770492,8.590449595,6.704128658,2.560681799,6.160212769
1586,0.219281664,0.289855072,0.316320101,0.074354127,8.590449595,6.704128658,2.560681799,6.160212769
1587,0.219143577,0.289672544,0.316120907,0.074937028,8.590449595,6.704128658,2.560681799,6.160212769
1588,0.219005664,0.289490245,0.315921963,0.075519194,8.590449595,6.704128658,2.560681799,6.160212769
1589,0.218867925,0.289308176,0.31572327,0.076100629,8.590449595,6.704128658,2.560681799,6.160212769
1590,0.218730358,0.289126336,0.315524827,0.076681332,8.590449595,6.704128658,2.560681799,6.160212769
1591,0.218592965,0.288944724,0.315326633,0.077261307,8.590449595,6.704128658,2.560681799,6.160212769
1592,0.218455744,0.28876334,0.315128688,0.077840552,8.590449595,6.704128658,2.560681799,6.160212769
1593,0.218318695,0.288582183,0.314930991,0.078419072,8.590449595,6.704128658,2.560681799,6.160212769
1594,0.218181818,0.288401254,0.314733542,0.078996865,8.590449595,6.704128658,2.560681799,6.160212769
1595,0.218045113,0.288220551,0.314536341,0.079573935,8.590449595,6.704128658,2.560681799,6.160212769
1596,0.217908579,0.288040075,0.314339386,0.080150282,8.590449595,6.704128658,2.560681799,6.160212769
1597,0.217772215,0.287859825,0.314142678,0.080725907,8.590449595,6.704128658,2.560681799,6.160212769
1598,0.217636023,0.2876798,0.313946216,0.081300813,8.590449595,6.704128658,2.560681799,6.160212769
1599,0.2175,0.2875,0.31375,0.081875,8.590449595,6.704128658,2.560681799,6.160212769
1600,0.217364147,0.287320425,0.313554029,0.08244847,8.590449595,6.704128658,2.560681799,6.160212769
1601,0.217228464,0.287141074,0.313358302,0.083021223,8.590449595,6.704128658,2.560681799,6.160212769
1602,0.217092951,0.286961946,0.31316282,0.083593263,8.590449595,6.704128658,2.560681799,6.160212769
1603,0.216957606,0.286783042,0.312967581,0.084164589,8.590449595,6.704128658,2.560681799,6.160212769
1604,0.21682243,0.286604361,0.312772586,0.084735202,8.590449595,6.704128658,2.560681799,6.160212769
1605,0.216687422,0.286425903,0.312577833,0.085305106,8.590449595,6.704128658,2.560681799,6.160212769
1606,0.216552582,0.286247666,0.312383323,0.0858743,8.590449595,6.704128658,2.560681799,6.160212769
1607,0.21641791,0.286069652,0.312189055,0.086442786,8.590449595,6.704128658,2.560681799,6.160212769
1608,0.216283406,0.285891858,0.311995028,0.087010566,8.590449595,6.704128658,2.560681799,6.160212769
1609,0.216149068,0.285714286,0.311801242,0.08757764,8.590449595,6.704128658,2.560681799,6.160212769
1610,0.216014898,0.285536934,0.311607697,0.08814401,8.590449595,6.704128658,2.560681799,6.160212769
1611,0.215880893,0.285359801,0.311414392,0.088709677,8.590449595,6.704128658,2.560681799,6.160212769
1612,0.215747055,0.285182889,0.311221327,0.089274644,8.590449595,6.704128658,2.560681799,6.160212769
1613,0.215613383,0.285006196,0.311028501,0.08983891,8.590449595,6.704128658,2.560681799,6.160212769
1614,0.215479876,0.284829721,0.310835913,0.090402477,8.590449595,6.704128658,2.560681799,6.160212769
1615,0.215346535,0.284653465,0.310643564,0.090965347,8.590449595,6.704128658,2.560681799,6.160212769
1616,0.215213358,0.284477427,0.310451453,0.09152752,8.590449595,6.704128658,2.560681799,6.160212769
1617,0.215080346,0.284301607,0.31025958,0.092088999,8.590449595,6.704128658,2.560681799,6.160212769
1618,0.214947498,0.284126004,0.310067943,0.092649784,8.590449595,6.704128658,2.560681799,6.160212769
1619,0.214814815,0.283950617,0.309876543,0.093209877,8.590449595,6.704128658,2.560681799,6.160212769
1620,0.214682295,0.283775447,0.309685379,0.093769278,8.590449595,6.704128658,2.560681799,6.160212769
1621,0.214549938,0.283600493,0.309494451,0.09432799,8.590449595,6.704128658,2.560681799,6.160212769
1622,0.214417745,0.283425755,0.309303758,0.094886014,8.590449595,6.704128658,2.560681799,6.160212769
1623,0.214285714,0.283251232,0.3091133,0.09544335,8.590449595,6.704128658,2.560681799,6.160212769
1624,0.214153846,0.283076923,0.308923077,0.096,8.590449595,6.704128658,2.560681799,6.160212769
1625,0.21402214,0.282902829,0.308733087,0.096555966,8.590449595,6.704128658,2.560681799,6.160212769
1626,0.213890596,0.282728949,0.308543331,0.097111248,8.590449595,6.704128658,2.560681799,6.160212769
1627,0.213759214,0.282555283,0.308353808,0.097665848,8.590449595,6.704128658,2.560681799,6.160212769
1628,0.213627993,0.282381829,0.308164518,0.098219767,8.590449595,6.704128658,2.560681799,6.160212769
1629,0.213496933,0.282208589,0.30797546,0.098773006,8.590449595,6.704128658,2.560681799,6.160212769
1630,0.213366033,0.282035561,0.307786634,0.099325567,8.590449595,6.704128658,2.560681799,6.160212769
1631,0.213235294,0.281862745,0.307598039,0.099877451,8.590449595,6.704128658,2.560681799,6.160212769
1632,0.213104715,0.281690141,0.307409675,0.100428659,8.590449595,6.704128658,2.560681799,6.160212769
1633,0.212974296,0.281517748,0.307221542,0.100979192,8.590449595,6.704128658,2.560681799,6.160212769
1634,0.212844037,0.281345566,0.307033639,0.101529052,8.590449595,6.704128658,2.560681799,6.160212769
1635,0.212713936,0.281173594,0.306845966,0.10207824,8.590449595,6.704128658,2.560681799,6.160212769
1636,0.212583995,0.281001833,0.306658522,0.102626756,8.590449595,6.704128658,2.560681799,6.160212769
1637,0.212454212,0.280830281,0.306471306,0.103174603,8.590449595,6.704128658,2.560681799,6.160212769
1638,0.212324588,0.280658938,0.30628432,0.103721782,8.590449595,6.704128658,2.560681799,6.160212769
1639,0.212195122,0.280487805,0.306097561,0.104268293,8.590449595,6.704128658,2.560681799,6.160212769
1640,0.212065814,0.28031688,0.30591103,0.104814138,8.590449595,6.704128658,2.560681799,6.160212769
1641,0.211936663,0.280146163,0.305724726,0.105359318,8.590449595,6.704128658,2.560681799,6.160212769
1642,0.211807669,0.279975654,0.305538649,0.105903834,8.590449595,6.704128658,2.560681799,6.160212769
1643,0.211678832,0.279805353,0.305352798,0.106447689,8.590449595,6.704128658,2.560681799,6.160212769
1644,0.211550152,0.279635258,0.305167173,0.106990881,8.590449595,6.704128658,2.560681799,6.160212769
1645,0.211421628,0.279465371,0.304981774,0.107533414,8.590449595,6.704128658,2.560681799,6.160212769
1646,0.21129326,0.279295689,0.3047966,0.108075288,8.590449595,6.704128658,2.560681799,6.160212769
1647,0.211165049,0.279126214,0.30461165,0.108616505,8.590449595,6.704128658,2.560681799,6.160212769
1648,0.211036992,0.278956944,0.304426925,0.109157065,8.590449595,6.704128658,2.560681799,6.160212769
1649,0.210909091,0.278787879,0.304242424,0.10969697,8.590449595,6.704128658,2.560681799,6.160212769
1650,0.210781345,0.278619019,0.304058147,0.11023622,8.590449595,6.704128658,2.560681799,6.160212769
1651,0.210653753,0.278450363,0.303874092,0.110774818,8.590449595,6.704128658,2.560681799,6.160212769
1652,0.210526316,0.278281912,0.30369026,0.111312765,8.590449595,6.704128658,2.560681799,6.160212769
1653,0.210399033,0.278113664,0.303506651,0.11185006,8.590449595,6.704128658,2.560681799,6.160212769
1654,0.210271903,0.277945619,0.303323263,0.112386707,8.590449595,6.704128658,2.560681799,6.160212769
1655,0.210144928,0.277777778,0.303140097,0.112922705,8.590449595,6.704128658,2.560681799,6.160212769
1656,0.210018105,0.277610139,0.302957151,0.113458057,8.590449595,6.704128658,2.560681799,6.160212769
1657,0.209891435,0.277442702,0.302774427,0.113992762,8.590449595,6.704128658,2.560681799,6.160212769
1658,0.209764919,0.277275467,0.302591923,0.114526823,8.590449595,6.704128658,2.560681799,6.160212769
1659,0.209638554,0.277108434,0.302409639,0.115060241,8.590449595,6.704128658,2.560681799,6.160212769
1660,0.209512342,0.276941601,0.302227574,0.115593016,8.590449595,6.704128658,2.560681799,6.160212769
1661,0.209386282,0.27677497,0.302045728,0.11612515,8.590449595,6.704128658,2.560681799,6.160212769
1662,0.209260373,0.276608539,0.301864101,0.116656645,8.590449595,6.704128658,2.560681799,6.160212769
1663,0.209134615,0.276442308,0.301682692,0.1171875,8.590449595,6.704128658,2.560681799,6.160212769
1664,0.209009009,0.276276276,0.301501502,0.117717718,8.590449595,6.704128658,2.560681799,6.160212769
1665,0.208883553,0.276110444,0.301320528,0.118247299,8.590449595,6.704128658,2.560681799,6.160212769
1666,0.208758248,0.275944811,0.301139772,0.118776245,8.590449595,6.704128658,2.560681799,6.160212769
1667,0.208633094,0.275779376,0.300959233,0.119304556,8.590449595,6.704128658,2.560681799,6.160212769
1668,0.208508089,0.27561414,0.30077891,0.119832235,8.590449595,6.704128658,2.560681799,6.160212769
1669,0.208383234,0.275449102,0.300598802,0.120359281,8.590449595,6.704128658,2.560681799,6.160212769
1670,0.208258528,0.275284261,0.300418911,0.120885697,8.590449595,6.704128658,2.560681799,6.160212769
1671,0.208133971,0.275119617,0.300239234,0.121411483,8.590449595,6.704128658,2.560681799,6.160212769
1672,0.208009564,0.27495517,0.300059773,0.121936641,8.590449595,6.704128658,2.560681799,6.160212769
1673,0.207885305,0.27479092,0.299880526,0.122461171,8.590449595,6.704128658,2.560681799,6.160212769
1674,0.207761194,0.274626866,0.299701493,0.122985075,8.590449595,6.704128658,2.560681799,6.160212769
1675,0.207637232,0.274463007,0.299522673,0.123508353,8.590449595,6.704128658,2.560681799,6.160212769
1676,0.20810972,0.274299344,0.299344067,0.124031008,8.590449595,6.704128658,2.560681799,6.160212769
1677,0.208581645,0.274135876,0.299165673,0.124553039,8.590449595,6.704128658,2.560681799,6.160212769
1678,0.209053008,0.273972603,0.298987493,0.125074449,8.590449595,6.704128658,2.560681799,6.160212769
1679,0.20952381,0.273809524,0.298809524,0.125595238,8.590449595,6.704128658,2.560681799,6.160212769
1680,0.209994051,0.273646639,0.298631767,0.126115407,8.590449595,6.704128658,2.560681799,6.160212769
1681,0.210463734,0.273483948,0.298454221,0.126634958,8.590449595,6.704128658,2.560681799,6.160212769
1682,0.210932858,0.27332145,0.298276887,0.127153892,8.590449595,6.704128658,2.560681799,6.160212769
1683,0.211401425,0.273159145,0.298099762,0.127672209,8.590449595,6.704128658,2.560681799,6.160212769
1684,0.211869436,0.272997033,0.297922849,0.128189911,8.590449595,6.704128658,2.560681799,6.160212769
1685,0.212336892,0.272835113,0.297746145,0.128706999,8.590449595,6.704128658,2.560681799,6.160212769
1686,0.212803794,0.272673385,0.29756965,0.129223474,8.590449595,6.704128658,2.560681799,6.160212769
1687,0.213270142,0.272511848,0.297393365,0.129739336,8.590449595,6.704128658,2.560681799,6.160212769
1688,0.213735938,0.272350503,0.297217288,0.130254589,8.590449595,6.704128658,2.560681799,6.160212769
1689,0.214201183,0.272189349,0.29704142,0.130769231,8.590449595,6.704128658,2.560681799,6.160212769
1690,0.214665878,0.272028386,0.29686576,0.131283264,8.590449595,6.704128658,2.560681799,6.160212769
1691,0.215130024,0.271867612,0.296690307,0.13179669,8.590449595,6.704128658,2.560681799,6.160212769
1692,0.215593621,0.271707029,0.296515062,0.13230951,8.590449595,6.704128658,2.560681799,6.160212769
1693,0.216056671,0.271546635,0.296340024,0.132821724,8.590449595,6.704128658,2.560681799,6.160212769
1694,0.216519174,0.271386431,0.296165192,0.133333333,8.590449595,6.704128658,2.560681799,6.160212769
1695,0.216981132,0.271226415,0.295990566,0.13384434,8.590449595,6.704128658,2.560681799,6.160212769
1696,0.217442546,0.271066588,0.295816146,0.134354744,8.590449595,6.704128658,2.560681799,6.160212769
1697,0.217903416,0.270906949,0.295641932,0.134864547,8.590449595,6.704128658,2.560681799,6.160212769
1698,0.218363743,0.270747499,0.295467922,0.135373749,8.590449595,6.704128658,2.560681799,6.160212769
1699,0.218823529,0.270588235,0.295294118,0.135882353,8.590449595,6.704128658,2.560681799,6.160212769
1700,0.219282775,0.270429159,0.295120517,0.136390359,8.590449595,6.704128658,2.560681799,6.160212769
1701,0.219741481,0.27027027,0.294947121,0.136897767,8.590449595,6.704128658,2.560681799,6.160212769
1702,0.220199648,0.270111568,0.294773928,0.13740458,8.590449595,6.704128658,2.560681799,6.160212769
1703,0.220657277,0.269953052,0.294600939,0.137910798,8.590449595,6.704128658,2.560681799,6.160212769
1704,0.22111437,0.269794721,0.294428152,0.138416422,8.590449595,6.704128658,2.560681799,6.160212769
1705,0.221570926,0.269636577,0.294255569,0.138921454,8.590449595,6.704128658,2.560681799,6.160212769
1706,0.222026948,0.269478617,0.294083187,0.139425893,8.590449595,6.704128658,2.560681799,6.160212769
1707,0.222482436,0.269320843,0.293911007,0.139929742,8.590449595,6.704128658,2.560681799,6.160212769
1708,0.22293739,0.269163253,0.293739029,0.140433002,8.590449595,6.704128658,2.560681799,6.160212769
1709,0.223391813,0.269005848,0.293567251,0.140935673,8.590449595,6.704128658,2.560681799,6.160212769
1710,0.223845704,0.268848627,0.293395675,0.141437756,8.590449595,6.704128658,2.560681799,6.160212769
1711,0.224299065,0.268691589,0.293224299,0.141939252,8.590449595,6.704128658,2.560681799,6.160212769
1712,0.224751897,0.268534734,0.293053123,0.142440163,8.590449595,6.704128658,2.560681799,6.160212769
1713,0.225204201,0.268378063,0.292882147,0.14294049,8.590449595,6.704128658,2.560681799,6.160212769
1714,0.225655977,0.268221574,0.29271137,0.143440233,8.590449595,6.704128658,2.560681799,6.160212769
1715,0.226107226,0.268065268,0.292540793,0.143939394,8.590449595,6.704128658,2.560681799,6.160212769
1716,0.22655795,0.267909144,0.292370414,0.144437973,8.590449595,6.704128658,2.560681799,6.160212769
1717,0.227008149,0.267753201,0.292200233,0.144935972,8.590449595,6.704128658,2.560681799,6.160212769
1718,0.227457824,0.26759744,0.29203025,0.145433392,8.590449595,6.704128658,2.560681799,6.160212769
1719,0.227906977,0.26744186,0.291860465,0.145930233,8.590449595,6.704128658,2.560681799,6.160212769
1720,0.228355607,0.267286461,0.291690877,0.146426496,8.590449595,6.704128658,2.560681799,6.160212769
1721,0.228803717,0.267131243,0.291521487,0.146922184,8.590449595,6.704128658,2.560681799,6.160212769
1722,0.229251306,0.266976204,0.291352293,0.147417295,8.590449595,6.704128658,2.560681799,6.160212769
1723,0.229698376,0.266821346,0.291183295,0.147911833,8.590449595,6.704128658,2.560681799,6.160212769
1724,0.230144928,0.266666667,0.291014493,0.148405797,8.590449595,6.704128658,2.560681799,6.160212769
1725,0.230590962,0.266512167,0.290845886,0.148899189,8.590449595,6.704128658,2.560681799,6.160212769
1726,0.231036479,0.266357846,0.290677475,0.149392009,8.590449595,6.704128658,2.560681799,6.160212769
1727,0.231481481,0.266203704,0.290509259,0.149884259,8.590449595,6.704128658,2.560681799,6.160212769
1728,0.231925969,0.26604974,0.290341238,0.15037594,8.590449595,6.704128658,2.560681799,6.160212769
1729,0.232369942,0.265895954,0.29017341,0.150867052,8.590449595,6.704128658,2.560681799,6.160212769
1730,0.232813403,0.265742345,0.290005777,0.151357597,8.590449595,6.704128658,2.560681799,6.160212769
1731,0.233256351,0.265588915,0.289838337,0.151847575,8.590449595,6.704128658,2.560681799,6.160212769
1732,0.233698788,0.265435661,0.289671091,0.152336988,8.590449595,6.704128658,2.560681799,6.160212769
1733,0.234140715,0.265282584,0.289504037,0.152825836,8.590449595,6.704128658,2.560681799,6.160212769
1734,0.234582133,0.265129683,0.289337176,0.153314121,8.590449595,6.704128658,2.560681799,6.160212769
1735,0.235023041,0.264976959,0.289170507,0.153801843,8.590449595,6.704128658,2.560681799,6.160212769
1736,0.235463443,0.26482441,0.28900403,0.154289004,8.590449595,6.704128658,2.560681799,6.160212769
1737,0.235903337,0.264672037,0.288837745,0.154775604,8.590449595,6.704128658,2.560681799,6.160212769
1738,0.236342726,0.264519839,0.28867165,0.155261645,8.590449595,6.704128658,2.560681799,6.160212769
1739,0.236781609,0.264367816,0.288505747,0.155747126,8.590449595,6.704128658,2.560681799,6.160212769
1740,0.237219989,0.264215968,0.288340034,0.156232051,8.590449595,6.704128658,2.560681799,6.160212769
1741,0.237657865,0.264064294,0.288174512,0.156716418,8.590449595,6.704128658,2.560681799,6.160212769
1742,0.238095238,0.263912794,0.28800918,0.157200229,8.590449595,6.704128658,2.560681799,6.160212769
1743,0.23853211,0.263761468,0.287844037,0.157683486,8.590449595,6.704128658,2.560681799,6.160212769
1744,0.238968481,0.263610315,0.287679083,0.158166189,8.590449595,6.704128658,2.560681799,6.160212769
1745,0.239404353,0.263459336,0.287514318,0.158648339,8.590449595,6.704128658,2.560681799,6.160212769
1746,0.239839725,0.263308529,0.287349742,0.159129937,8.590449595,6.704128658,2.560681799,6.160212769
1747,0.2402746,0.263157895,0.287185355,0.159610984,8.590449595,6.704128658,2.560681799,6.160212769
1748,0.240708977,0.263007433,0.287021155,0.160091481,8.590449595,6.704128658,2.560681799,6.160212769
1749,0.241142857,0.262857143,0.286857143,0.160571429,8.590449595,6.704128658,2.560681799,6.160212769
1750,0.241576242,0.262707025,0.286693318,0.161050828,8.590449595,6.704128658,2.560681799,6.160212769
1751,0.242009132,0.262557078,0.28652968,0.16152968,8.590449595,6.704128658,2.560681799,6.160212769
1752,0.242441529,0.262407302,0.286366229,0.162007986,8.590449595,6.704128658,2.560681799,6.160212769
1753,0.242873432,0.262257697,0.286202965,0.162485747,8.590449595,6.704128658,2.560681799,6.160212769
1754,0.243304843,0.262108262,0.286039886,0.162962963,8.590449595,6.704128658,2.560681799,6.160212769
1755,0.243735763,0.261958998,0.285876993,0.163439636,8.590449595,6.704128658,2.560681799,6.160212769
1756,0.244166192,0.261809903,0.285714286,0.163915766,8.590449595,6.704128658,2.560681799,6.160212769
1757,0.244596132,0.261660978,0.285551763,0.164391354,8.590449595,6.704128658,2.560681799,6.160212769
1758,0.245025583,0.261512223,0.285389426,0.164866401,8.590449595,6.704128658,2.560681799,6.160212769
1759,0.245454545,0.261363636,0.285227273,0.165340909,8.590449595,6.704128658,2.560681799,6.160212769
1760,0.245883021,0.261215219,0.285065304,0.165814878,8.590449595,6.704128658,2.560681799,6.160212769
1761,0.24631101,0.261066969,0.284903519,0.166288309,8.590449595,6.704128658,2.560681799,6.160212769
1762,0.246738514,0.260918888,0.284741917,0.166761202,8.590449595,6.704128658,2.560681799,6.160212769
1763,0.247165533,0.260770975,0.284580499,0.16723356,8.590449595,6.704128658,2.560681799,6.160212769
1764,0.247592068,0.260623229,0.284419263,0.167705382,8.590449595,6.704128658,2.560681799,6.160212769
1765,0.24801812,0.260475651,0.284258211,0.16817667,8.590449595,6.704128658,2.560681799,6.160212769
1766,0.24844369,0.26032824,0.28409734,0.168647425,8.590449595,6.704128658,2.560681799,6.160212769
1767,0.248868778,0.260180995,0.283936652,0.169117647,8.590449595,6.704128658,2.560681799,6.160212769
1768,0.249293386,0.260033917,0.283776145,0.169587337,8.590449595,6.704128658,2.560681799,6.160212769
1769,0.249717514,0.259887006,0.283615819,0.170056497,8.590449595,6.704128658,2.560681799,6.160212769
1770,0.250141163,0.25974026,0.283455675,0.170525127,8.590449595,6.704128658,2.560681799,6.160212769
1771,0.250564334,0.259593679,0.283295711,0.170993228,8.590449595,6.704128658,2.560681799,6.160212769
1772,0.250987028,0.259447265,0.283135928,0.171460801,8.590449595,6.704128658,2.560681799,6.160212769
1773,0.251409245,0.259301015,0.282976325,0.171927847,8.590449595,6.704128658,2.560681799,6.160212769
1774,0.251830986,0.25915493,0.282816901,0.172394366,8.590449595,6.704128658,2.560681799,6.160212769
1775,0.252252252,0.259009009,0.282657658,0.17286036,8.590449595,6.704128658,2.560681799,6.160212769
1776,0.252673044,0.258863253,0.282498593,0.17332583,8.590449595,6.704128658,2.560681799,6.160212769
1777,0.253093363,0.25871766,0.282339708,0.173790776,8.590449595,6.704128658,2.560681799,6.160212769
1778,0.25351321,0.258572232,0.282181001,0.1742552,8.590449595,6.704128658,2.560681799,6.160212769
1779,0.253932584,0.258426966,0.282022472,0.174719101,8.590449595,6.704128658,2.560681799,6.160212769
1780,0.254351488,0.258281864,0.281864121,0.175182482,8.590449595,6.704128658,2.560681799,6.160212769
1781,0.254769921,0.258136925,0.281705948,0.175645342,8.590449595,6.704128658,2.560681799,6.160212769
1782,0.255187886,0.257992148,0.281547953,0.176107684,8.590449595,6.704128658,2.560681799,6.160212769
1783,0.255605381,0.257847534,0.281390135,0.176569507,8.590449595,6.704128658,2.560681799,6.160212769
1784,0.256022409,0.257703081,0.281232493,0.177030812,8.590449595,6.704128658,2.560681799,6.160212769
1785,0.25643897,0.257558791,0.281075028,0.177491601,8.590449595,6.704128658,2.560681799,6.160212769
1786,0.256855064,0.257414661,0.280917739,0.177951875,8.590449595,6.704128658,2.560681799,6.160212769
1787,0.257270694,0.257270694,0.280760626,0.178411633,8.590449595,6.704128658,2.560681799,6.160212769
1788,0.257685858,0.257126887,0.280603689,0.178870878,8.590449595,6.704128658,2.560681799,6.160212769
1789,0.258100559,0.25698324,0.280446927,0.179329609,8.590449595,6.704128658,2.560681799,6.160212769
1790,0.258514796,0.256839754,0.280290341,0.179787828,8.590449595,6.704128658,2.560681799,6.160212769
1791,0.258928571,0.256696429,0.280133929,0.180245536,8.590449595,6.704128658,2.560681799,6.160212769
1792,0.259341885,0.256553263,0.279977691,0.180702733,8.590449595,6.704128658,2.560681799,6.160212769
1793,0.259754738,0.256410256,0.279821628,0.18115942,8.590449595,6.704128658,2.560681799,6.160212769
1794,0.260167131,0.256267409,0.279665738,0.181615599,8.590449595,6.704128658,2.560681799,6.160212769
1795,0.260579065,0.256124722,0.279510022,0.182071269,8.590449595,6.704128658,2.560681799,6.160212769
1796,0.26099054,0.255982193,0.27935448,0.182526433,8.590449595,6.704128658,2.560681799,6.160212769
1797,0.261401557,0.255839822,0.27919911,0.18298109,8.590449595,6.704128658,2.560681799,6.160212769
1798,0.261812118,0.25569761,0.279043913,0.183435242,8.590449595,6.704128658,2.560681799,6.160212769
1799,0.262222222,0.255555556,0.278888889,0.183888889,8.590449595,6.704128658,2.560681799,6.160212769
1800,0.262631871,0.255413659,0.278734037,0.184342032,8.590449595,6.704128658,2.560681799,6.160212769
1801,0.263041065,0.25527192,0.278579356,0.184794673,8.590449595,6.704128658,2.560681799,6.160212769
1802,0.263449806,0.255130338,0.278424847,0.185246811,8.590449595,6.704128658,2.560681799,6.160212769
1803,0.263858093,0.254988914,0.27827051,0.185698448,8.590449595,6.704128658,2.560681799,6.160212769
1804,0.264265928,0.254847645,0.278116343,0.186149584,8.590449595,6.704128658,2.560681799,6.160212769
1805,0.264673311,0.254706534,0.277962348,0.186600221,8.590449595,6.704128658,2.560681799,6.160212769
1806,0.265080243,0.254565578,0.277808522,0.18705036,8.590449595,6.704128658,2.560681799,6.160212769
1807,0.265486726,0.254424779,0.277654867,0.1875,8.590449595,6.704128658,2.560681799,6.160212769
1808,0.265892758,0.254284135,0.277501382,0.187949143,8.590449595,6.704128658,2.560681799,6.160212769
1809,0.266298343,0.254143646,0.277348066,0.18839779,8.590449595,6.704128658,2.560681799,6.160212769
1810,0.266703479,0.254003313,0.27719492,0.188845941,8.590449595,6.704128658,2.560681799,6.160212769
1811,0.267108168,0.253863135,0.277041943,0.189293598,8.590449595,6.704128658,2.560681799,6.160212769
1812,0.26751241,0.253723111,0.276889134,0.189740761,8.590449595,6.704128658,2.560681799,6.160212769
1813,0.267916207,0.253583241,0.276736494,0.190187431,8.590449595,6.704128658,2.560681799,6.160212769
1814,0.268319559,0.253443526,0.276584022,0.190633609,8.590449595,6.704128658,2.560681799,6.160212769
1815,0.268722467,0.253303965,0.276431718,0.191079295,8.590449595,6.704128658,2.560681799,6.160212769
1816,0.269124931,0.253164557,0.276279582,0.191524491,8.590449595,6.704128658,2.560681799,6.160212769
1817,0.269526953,0.253025303,0.276127613,0.191969197,8.590449595,6.704128658,2.560681799,6.160212769
1818,0.269928532,0.252886201,0.275975811,0.192413414,8.590449595,6.704128658,2.560681799,6.160212769
1819,0.27032967,0.252747253,0.275824176,0.192857143,8.590449595,6.704128658,2.560681799,6.160212769
1820,0.270730368,0.252608457,0.275672707,0.193300384,8.590449595,6.704128658,2.560681799,6.160212769
1821,0.271130626,0.252469813,0.275521405,0.193743139,8.590449595,6.704128658,2.560681799,6.160212769
1822,0.271530444,0.252331322,0.275370269,0.194185409,8.590449595,6.704128658,2.560681799,6.160212769
1823,0.271929825,0.252192982,0.275219298,0.194627193,8.590449595,6.704128658,2.560681799,6.160212769
1824,0.272328767,0.252054795,0.275068493,0.195068493,8.590449595,6.704128658,2.560681799,6.160212769
1825,0.272727273,0.251916758,0.274917853,0.19550931,8.590449595,6.704128658,2.560681799,6.160212769
1826,0.273125342,0.251778872,0.274767378,0.195949644,8.590449595,6.704128658,2.560681799,6.160212769
1827,0.273522976,0.251641138,0.274617068,0.196389497,8.590449595,6.704128658,2.560681799,6.160212769
1828,0.273920175,0.251503554,0.274466922,0.196828868,8.590449595,6.704128658,2.560681799,6.160212769
1829,0.27431694,0.25136612,0.27431694,0.19726776,8.590449595,6.704128658,2.560681799,6.160212769
1830,0.274713271,0.251228837,0.274167122,0.197706171,8.590449595,6.704128658,2.560681799,6.160212769
1831,0.27510917,0.251091703,0.274017467,0.198144105,8.590449595,6.704128658,2.560681799,6.160212769
1832,0.275504637,0.250954719,0.273867976,0.19858156,8.590449595,6.704128658,2.560681799,6.160212769
1833,0.275899673,0.250817884,0.273718648,0.199018539,8.590449595,6.704128658,2.560681799,6.160212769
1834,0.276294278,0.250681199,0.273569482,0.199455041,8.590449595,6.704128658,2.560681799,6.160212769
1835,0.276688453,0.250544662,0.273420479,0.199891068,8.590449595,6.704128658,2.560681799,6.160212769
1836,0.277082199,0.250408274,0.273271639,0.200326619,8.590449595,6.704128658,2.560681799,6.160212769
1837,0.277475517,0.250272035,0.27312296,0.200761697,8.590449595,6.704128658,2.560681799,6.160212769
1838,0.277868407,0.250135943,0.272974443,0.201196302,8.590449595,6.704128658,2.560681799,6.160212769
1839,0.27826087,0.25,0.272826087,0.201630435,8.590449595,6.704128658,2.560681799,6.160212769
1840,0.278652906,0.249864204,0.272677892,0.202064096,8.590449595,6.704128658,2.560681799,6.160212769
1841,0.279044517,0.249728556,0.272529859,0.202497286,8.590449595,6.704128658,2.560681799,6.160212769
1842,0.279435703,0.249593055,0.272381986,0.202930005,8.590449595,6.704128658,2.560681799,6.160212769
1843,0.279826464,0.249457701,0.272234273,0.203362256,8.590449595,6.704128658,2.560681799,6.160212769
1844,0.280216802,0.249322493,0.272086721,0.203794038,8.590449595,6.704128658,2.560681799,6.160212769
1845,0.280606717,0.249187432,0.271939328,0.204225352,8.590449595,6.704128658,2.560681799,6.160212769
1846,0.28099621,0.249052518,0.271792095,0.204656199,8.590449595,6.704128658,2.560681799,6.160212769
1847,0.281385281,0.248917749,0.271645022,0.20508658,8.590449595,6.704128658,2.560681799,6.160212769
1848,0.281773932,0.248783126,0.271498107,0.205516495,8.590449595,6.704128658,2.560681799,6.160212769
1849,0.282162162,0.248648649,0.271351351,0.205945946,8.590449595,6.704128658,2.560681799,6.160212769
1850,0.282549973,0.248514317,0.271204754,0.206374932,8.590449595,6.704128658,2.560681799,6.160212769
1851,0.282937365,0.24838013,0.271058315,0.206803456,8.590449595,6.704128658,2.560681799,6.160212769
1852,0.283324339,0.248246087,0.270912035,0.207231516,8.590449595,6.704128658,2.560681799,6.160212769
1853,0.283710895,0.24811219,0.270765912,0.207659115,8.590449595,6.704128658,2.560681799,6.160212769
1854,0.284097035,0.247978437,0.270619946,0.208086253,8.590449595,6.704128658,2.560681799,6.160212769
1855,0.284482759,0.247844828,0.270474138,0.208512931,8.590449595,6.704128658,2.560681799,6.160212769
1856,0.284868067,0.247711362,0.270328487,0.208939149,8.590449595,6.704128658,2.560681799,6.160212769
1857,0.28525296,0.247578041,0.270182992,0.209364909,8.590449595,6.704128658,2.560681799,6.160212769
1858,0.285637439,0.247444863,0.270037655,0.20979021,8.590449595,6.704128658,2.560681799,6.160212769
1859,0.286021505,0.247311828,0.269892473,0.210215054,8.590449595,6.704128658,2.560681799,6.160212769
1860,0.286405159,0.247178936,0.269747448,0.210639441,8.590449595,6.704128658,2.560681799,6.160212769
1861,0.2867884,0.247046187,0.269602578,0.211063373,8.590449595,6.704128658,2.560681799,6.160212769
1862,0.287171229,0.24691358,0.269457864,0.211486849,8.590449595,6.704128658,2.560681799,6.160212769
1863,0.287553648,0.246781116,0.269313305,0.211909871,8.590449595,6.704128658,2.560681799,6.160212769
1864,0.287935657,0.246648794,0.269168901,0.21233244,8.590449595,6.704128658,2.560681799,6.160212769
1865,0.288317256,0.246516613,0.269024652,0.212754555,8.590449595,6.704128658,2.560681799,6.160212769
1866,0.288698447,0.246384574,0.268880557,0.213176219,8.590449595,6.704128658,2.560681799,6.160212769
1867,0.289079229,0.246252677,0.268736617,0.21359743,8.590449595,6.704128658,2.560681799,6.160212769
1868,0.289459604,0.24612092,0.26859283,0.214018192,8.590449595,6.704128658,2.560681799,6.160212769
1869,0.289839572,0.245989305,0.268449198,0.214438503,8.590449595,6.704128658,2.560681799,6.160212769
1870,0.290219134,0.24585783,0.268305719,0.214858365,8.590449595,6.704128658,2.560681799,6.160212769
1871,0.290598291,0.245726496,0.268162393,0.215277778,8.590449595,6.704128658,2.560681799,6.160212769
1872,0.290977042,0.245595302,0.268019221,0.215696743,8.590449595,6.704128658,2.560681799,6.160212769
1873,0.29135539,0.245464248,0.267876201,0.216115261,8.590449595,6.704128658,2.560681799,6.160212769
1874,0.291733333,0.245333333,0.267733333,0.216533333,8.590449595,6.704128658,2.560681799,6.160212769
1875,0.292110874,0.245202559,0.267590618,0.216950959,8.590449595,6.704128658,2.560681799,6.160212769
1876,0.292488013,0.245071923,0.267448055,0.217368141,8.590449595,6.704128658,2.560681799,6.160212769
1877,0.29286475,0.244941427,0.267305644,0.217784878,8.590449595,6.704128658,2.560681799,6.160212769
1878,0.293241086,0.24481107,0.267163385,0.218201171,8.590449595,6.704128658,2.560681799,6.160212769
1879,0.293617021,0.244680851,0.267021277,0.218617021,8.590449595,6.704128658,2.560681799,6.160212769
1880,0.293992557,0.244550771,0.26687932,0.21903243,8.590449595,6.704128658,2.560681799,6.160212769
1881,0.294367694,0.244420829,0.266737513,0.219447396,8.590449595,6.704128658,2.560681799,6.160212769
1882,0.294742432,0.244291025,0.266595858,0.219861922,8.590449595,6.704128658,2.560681799,6.160212769
1883,0.295116773,0.244161359,0.266454352,0.220276008,8.590449595,6.704128658,2.560681799,6.160212769
1884,0.295490716,0.24403183,0.266312997,0.220689655,8.590449595,6.704128658,2.560681799,6.160212769
1885,0.295864263,0.243902439,0.266171792,0.221102863,8.590449595,6.704128658,2.560681799,6.160212769
1886,0.296237414,0.243773185,0.266030737,0.221515633,8.590449595,6.704128658,2.560681799,6.160212769
1887,0.296610169,0.243644068,0.265889831,0.221927966,8.590449595,6.704128658,2.560681799,6.160212769
1888,0.29698253,0.243515087,0.265749074,0.222339862,8.590449595,6.704128658,2.560681799,6.160212769
1889,0.297354497,0.243386243,0.265608466,0.222751323,8.590449595,6.704128658,2.560681799,6.160212769
1890,0.297726071,0.243257536,0.265468006,0.223162348,8.590449595,6.704128658,2.560681799,6.160212769
1891,0.298097252,0.243128964,0.265327696,0.223572939,8.590449595,6.704128658,2.560681799,6.160212769
1892,0.29846804,0.243000528,0.265187533,0.223983096,8.590449595,6.704128658,2.560681799,6.160212769
1893,0.298838437,0.242872228,0.265047518,0.224392819,8.590449595,6.704128658,2.560681799,6.160212769
1894,0.299208443,0.242744063,0.264907652,0.224802111,8.590449595,6.704128658,2.560681799,6.160212769
1895,0.299578059,0.242616034,0.264767932,0.22521097,8.590449595,6.704128658,2.560681799,6.160212769
1896,0.299947285,0.242488139,0.264628361,0.225619399,8.590449595,6.704128658,2.560681799,6.160212769
1897,0.300316122,0.242360379,0.264488936,0.226027397,8.590449595,6.704128658,2.560681799,6.160212769
1898,0.300684571,0.242232754,0.264349658,0.226434966,8.590449595,6.704128658,2.560681799,6.160212769
1899,0.301052632,0.242105263,0.264210526,0.226842105,8.590449595,6.704128658,2.560681799,6.160212769
1900,0.301420305,0.241977906,0.264071541,0.227248816,8.590449595,6.704128658,2.560681799,6.160212769
1901,0.301787592,0.241850683,0.263932702,0.2276551,8.590449595,6.704128658,2.560681799,6.160212769
1902,0.302154493,0.241723594,0.263794009,0.228060956,8.590449595,6.704128658,2.560681799,6.160212769
1903,0.302521008,0.241596639,0.263655462,0.228466387,8.590449595,6.704128658,2.560681799,6.160212769
1904,0.302887139,0.241469816,0.26351706,0.228871391,8.590449595,6.704128658,2.560681799,6.160212769
1905,0.303252886,0.241343127,0.263378804,0.229275971,8.590449595,6.704128658,2.560681799,6.160212769
1906,0.303618249,0.241216571,0.263240692,0.229680126,8.590449595,6.704128658,2.560681799,6.160212769
1907,0.303983229,0.241090147,0.263102725,0.230083857,8.590449595,6.704128658,2.560681799,6.160212769
1908,0.304347826,0.240963855,0.262964903,0.230487166,8.590449595,6.704128658,2.560681799,6.160212769
1909,0.304712042,0.240837696,0.262827225,0.230890052,8.590449595,6.704128658,2.560681799,6.160212769
1910,0.305075877,0.240711669,0.262689691,0.231292517,8.590449595,6.704128658,2.560681799,6.160212769
1911,0.305439331,0.240585774,0.262552301,0.231694561,8.590449595,6.704128658,2.560681799,6.160212769
1912,0.305802405,0.24046001,0.262415055,0.232096184,8.590449595,6.704128658,2.560681799,6.160212769
1913,0.306165099,0.240334378,0.262277952,0.232497388,8.590449595,6.704128658,2.560681799,6.160212769
1914,0.306527415,0.240208877,0.262140992,0.232898172,8.590449595,6.704128658,2.560681799,6.160212769
1915,0.306889353,0.240083507,0.262004175,0.233298539,8.590449595,6.704128658,2.560681799,6.160212769
1916,0.307250913,0.239958268,0.261867501,0.233698487,8.590449595,6.704128658,2.560681799,6.160212769
1917,0.307612096,0.23983316,0.26173097,0.234098019,8.590449595,6.704128658,2.560681799,6.160212769
1918,0.307972903,0.239708181,0.261594581,0.234497134,8.590449595,6.704128658,2.560681799,6.160212769
1919,0.308333333,0.239583333,0.261458333,0.234895833,8.590449595,6.704128658,2.560681799,6.160212769
1920,0.308693389,0.239458615,0.261322228,0.235294118,8.590449595,6.704128658,2.560681799,6.160212769
1921,0.30905307,0.239334027,0.261186264,0.235691988,8.590449595,6.704128658,2.560681799,6.160212769
1922,0.309412376,0.239209568,0.261050442,0.236089444,8.590449595,6.704128658,2.560681799,6.160212769
1923,0.30977131,0.239085239,0.260914761,0.236486486,8.590449595,6.704128658,2.560681799,6.160212769
1924,0.31012987,0.238961039,0.260779221,0.236883117,8.590449595,6.704128658,2.560681799,6.160212769
1925,0.310488058,0.238836968,0.260643821,0.237279335,8.590449595,6.704128658,2.560681799,6.160212769
1926,0.310845874,0.238713025,0.260508563,0.237675143,8.590449595,6.704128658,2.560681799,6.160212769
1927,0.31120332,0.238589212,0.260373444,0.238070539,8.590449595,6.704128658,2.560681799,6.160212769
1928,0.311560394,0.238465526,0.260238466,0.238465526,8.590449595,6.704128658,2.560681799,6.160212769
1929,0.311917098,0.238341969,0.260103627,0.238860104,8.590449595,6.704128658,2.560681799,6.160212769
1930,0.312273433,0.23821854,0.259968928,0.239254272,8.590449595,6.704128658,2.560681799,6.160212769
1931,0.3126294,0.238095238,0.259834369,0.239648033,8.590449595,6.704128658,2.560681799,6.160212769
1932,0.312984997,0.237972064,0.259699948,0.240041386,8.590449595,6.704128658,2.560681799,6.160212769
1933,0.313340228,0.237849018,0.259565667,0.240434333,8.590449595,6.704128658,2.560681799,6.160212769
1934,0.31369509,0.237726098,0.259431525,0.240826873,8.590449595,6.704128658,2.560681799,6.160212769
1935,0.314049587,0.237603306,0.259297521,0.241219008,8.590449595,6.704128658,2.560681799,6.160212769
1936,0.314403717,0.23748064,0.259163655,0.241610738,8.590449595,6.704128658,2.560681799,6.160212769
1937,0.314757482,0.237358101,0.259029928,0.242002064,8.590449595,6.704128658,2.560681799,6.160212769
1938,0.315110882,0.237235688,0.258896338,0.242392986,8.590449595,6.704128658,2.560681799,6.160212769
1939,0.315463918,0.237113402,0.258762887,0.242783505,8.590449595,6.704128658,2.560681799,6.160212769
1940,0.315816589,0.236991242,0.258629572,0.243173622,8.590449595,6.704128658,2.560681799,6.160212769
1941,0.316168898,0.236869207,0.258496395,0.243563337,8.590449595,6.704128658,2.560681799,6.160212769
1942,0.316520844,0.236747298,0.258363356,0.243952651,8.590449595,6.704128658,2.560681799,6.160212769
1943,0.316872428,0.236625514,0.258230453,0.244341564,8.590449595,6.704128658,2.560681799,6.160212769
1944,0.31722365,0.236503856,0.258097686,0.244730077,8.590449595,6.704128658,2.560681799,6.160212769
1945,0.317574512,0.236382323,0.257965057,0.245118191,8.590449595,6.704128658,2.560681799,6.160212769
1946,0.317925013,0.236260914,0.257832563,0.245505907,8.590449595,6.704128658,2.560681799,6.160212769
1947,0.318275154,0.23613963,0.257700205,0.245893224,8.590449595,6.704128658,2.560681799,6.160212769
1948,0.318624936,0.236018471,0.257567984,0.246280144,8.590449595,6.704128658,2.560681799,6.160212769
1949,0.318974359,0.235897436,0.257435897,0.246666667,8.590449595,6.704128658,2.560681799,6.160212769
1950,0.319323424,0.235776525,0.257303947,0.247052793,8.590449595,6.704128658,2.560681799,6.160212769
1951,0.319672131,0.235655738,0.257172131,0.247438525,8.590449595,6.704128658,2.560681799,6.160212769
1952,0.320020481,0.235535074,0.257040451,0.247823861,8.590449595,6.704128658,2.560681799,6.160212769
1953,0.320368475,0.235414534,0.256908905,0.248208802,8.590449595,6.704128658,2.560681799,6.160212769
1954,0.320716113,0.235294118,0.256777494,0.24859335,8.590449595,6.704128658,2.560681799,6.160212769
1955,0.321063395,0.235173824,0.256646217,0.248977505,8.590449595,6.704128658,2.560681799,6.160212769
1956,0.321410322,0.235053654,0.256515074,0.249361267,8.590449595,6.704128658,2.560681799,6.160212769
1957,0.321756895,0.234933606,0.256384065,0.249744637,8.590449595,6.704128658,2.560681799,6.160212769
1958,0.322103114,0.23481368,0.25625319,0.250127616,8.590449595,6.704128658,2.560681799,6.160212769
1959,0.32244898,0.234693878,0.256122449,0.250510204,8.590449595,6.704128658,2.560681799,6.160212769
1960,0.322794493,0.234574197,0.255991841,0.250892402,8.590449595,6.704128658,2.560681799,6.160212769
1961,0.323139653,0.234454638,0.255861366,0.25127421,8.590449595,6.704128658,2.560681799,6.160212769
1962,0.323484463,0.234335201,0.255731024,0.251655629,8.590449595,6.704128658,2.560681799,6.160212769
1963,0.323828921,0.234215886,0.255600815,0.25203666,8.590449595,6.704128658,2.560681799,6.160212769
1964,0.324173028,0.234096692,0.255470738,0.252417303,8.590449595,6.704128658,2.560681799,6.160212769
1965,0.324516785,0.23397762,0.255340793,0.252797558,8.590449595,6.704128658,2.560681799,6.160212769
1966,0.324860193,0.233858668,0.255210981,0.253177428,8.590449595,6.704128658,2.560681799,6.160212769
1967,0.325203252,0.233739837,0.255081301,0.253556911,8.590449595,6.704128658,2.560681799,6.160212769
1968,0.325545962,0.233621127,0.254951752,0.253936008,8.590449595,6.704128658,2.560681799,6.160212769
1969,0.325888325,0.233502538,0.254822335,0.254314721,8.590449595,6.704128658,2.560681799,6.160212769
1970,0.32623034,0.233384069,0.254693049,0.254693049,8.590449595,6.704128658,2.560681799,6.160212769
1971,0.326572008,0.23326572,0.254563895,0.255070994,8.590449595,6.704128658,2.560681799,6.160212769
1972,0.32691333,0.233147491,0.254434871,0.255448555,8.590449595,6.704128658,2.560681799,6.160212769
1973,0.327254306,0.233029382,0.254305978,0.255825735,8.590449595,6.704128658,2.560681799,6.160212769
1974,0.327594937,0.232911392,0.254177215,0.256202532,8.590449595,6.704128658,2.560681799,6.160212769
1975,0.327935223,0.232793522,0.254048583,0.256578947,8.590449595,6.704128658,2.560681799,6.160212769
1976,0.328275164,0.232675771,0.253920081,0.256954982,8.590449595,6.704128658,2.560681799,6.160212769
1977,0.328614762,0.23255814,0.253791709,0.257330637,8.590449595,6.704128658,2.560681799,6.160212769
1978,0.328954017,0.232440627,0.253663466,0.257705912,8.590449595,6.704128658,2.560681799,6.160212769
1979,0.329292929,0.232323232,0.253535354,0.258080808,8.590449595,6.704128658,2.560681799,6.160212769
1980,0.329631499,0.232205957,0.25340737,0.258455326,8.590449595,6.704128658,2.560681799,6.160212769
1981,0.329969728,0.232088799,0.253279516,0.258829465,8.590449595,6.704128658,2.560681799,6.160212769
1982,0.330307615,0.23197176,0.25315179,0.259203227,8.590449595,6.704128658,2.560681799,6.160212769
1983,0.330645161,0.231854839,0.253024194,0.259576613,8.590449595,6.704128658,2.560681799,6.160212769
1984,0.330982368,0.231738035,0.252896725,0.259949622,8.590449595,6.704128658,2.560681799,6.160212769
1985,0.331319235,0.231621349,0.252769386,0.260322256,8.590449595,6.704128658,2.560681799,6.160212769
1986,0.331655762,0.231504781,0.252642174,0.260694514,8.590449595,6.704128658,2.560681799,6.160212769
1987,0.331991952,0.23138833,0.252515091,0.261066398,8.590449595,6.704128658,2.560681799,6.160212769
1988,0.332327803,0.231271996,0.252388135,0.261437908,8.590449595,6.704128658,2.560681799,6.160212769
1989,0.332663317,0.231155779,0.252261307,0.261809045,8.590449595,6.704128658,2.560681799,6.160212769
1990,0.332998493,0.231039679,0.252134606,0.262179809,8.590449595,6.704128658,2.560681799,6.160212769
1991,0.333333333,0.230923695,0.252008032,0.262550201,8.590449595,6.704128658,2.560681799,6.160212769
1992,0.333667837,0.230807827,0.251881586,0.262920221,8.590449595,6.704128658,2.560681799,6.160212769
1993,0.334002006,0.230692076,0.251755266,0.26328987,8.590449595,6.704128658,2.560681799,6.160212769
1994,0.33433584,0.230576441,0.251629073,0.263157895,8.590449595,6.704128658,2.560681799,6.160212769
1995,0.334669339,0.230460922,0.251503006,0.263026052,8.590449595,6.704128658,2.560681799,6.160212769
1996,0.335002504,0.230345518,0.251377066,0.262894342,8.590449595,6.704128658,2.560681799,6.160212769
1997,0.335335335,0.23023023,0.251251251,0.262762763,8.590449595,6.704128658,2.560681799,6.160212769
1998,0.335667834,0.230115058,0.251125563,0.262631316,8.590449595,6.704128658,2.560681799,6.160212769
1999,0.336,0.23,0.251,0.2625,8.590449595,6.704128658,2.560681799,6.160212769
2000,0.336331834,0.229885057,0.250874563,0.262368816,8.590449595,6.704128658,2.560681799,6.160212769
2001,0.336663337,0.22977023,0.250749251,0.262237762,8.590449595,6.704128658,2.560681799,6.160212769
2002,0.336994508,0.229655517,0.250624064,0.26210684,8.590449595,6.704128658,2.560681799,6.160212769
2003,0.337325349,0.229540918,0.250499002,0.261976048,8.590449595,6.704128658,2.560681799,6.160212769
2004,0.33765586,0.229426434,0.250374065,0.261845387,8.590449595,6.704128658,2.560681799,6.160212769
2005,0.337986042,0.229312064,0.250249252,0.261714855,8.590449595,6.704128658,2.560681799,6.160212769
2006,0.338315894,0.229197808,0.250124564,0.261584454,8.590449595,6.704128658,2.560681799,6.160212769
2007,0.338645418,0.229083665,0.25,0.261454183,8.590449595,6.704128658,2.560681799,6.160212769
2008,0.338974614,0.228969637,0.24987556,0.261324042,8.590449595,6.704128658,2.560681799,6.160212769
2009,0.339303483,0.228855721,0.249751244,0.26119403,8.590449595,6.704128658,2.560681799,6.160212769
2010,0.339632024,0.228741919,0.249627051,0.261064147,8.590449595,6.704128658,2.560681799,6.160212769
2011,0.339960239,0.228628231,0.249502982,0.260934394,8.590449595,6.704128658,2.560681799,6.160212769
2012,0.340288127,0.228514655,0.249379036,0.260804769,8.590449595,6.704128658,2.560681799,6.160212769
2013,0.34061569,0.228401192,0.249255214,0.260675273,8.590449595,6.704128658,2.560681799,6.160212769
2014,0.340942928,0.228287841,0.249131514,0.260545906,8.590449595,6.704128658,2.560681799,6.160212769
2015,0.341269841,0.228174603,0.249007937,0.260416667,8.590449595,6.704128658,2.560681799,6.160212769
2016,0.34159643,0.228061477,0.248884482,0.260287556,8.590449595,6.704128658,2.560681799,6.160212769
2017,0.341922696,0.227948464,0.24876115,0.260158573,8.590449595,6.704128658,2.560681799,6.160212769
2018,0.342248638,0.227835562,0.24863794,0.260029718,8.590449595,6.704128658,2.560681799,6.160212769
2019,0.342574257,0.227722772,0.248514851,0.25990099,8.590449595,6.704128658,2.560681799,6.160212769
2020,0.342899555,0.227610094,0.248391885,0.25977239,8.590449595,6.704128658,2.560681799,6.160212769
2021,0.34322453,0.227497527,0.248269041,0.259643917,8.590449595,6.704128658,2.560681799,6.160212769
2022,0.343549184,0.227385072,0.248146317,0.259515571,8.590449595,6.704128658,2.560681799,6.160212769
2023,0.343873518,0.227272727,0.248023715,0.259387352,8.590449595,6.704128658,2.560681799,6.160212769
2024,0.344197531,0.227160494,0.247901235,0.259259259,8.590449595,6.704128658,2.560681799,6.160212769
2025,0.344521224,0.227048371,0.247778875,0.259131293,8.590449595,6.704128658,2.560681799,6.160212769
2026,0.344844598,0.226936359,0.247656635,0.259003453,8.590449595,6.704128658,2.560681799,6.160212769
2027,0.345167653,0.226824458,0.247534517,0.25887574,8.590449595,6.704128658,2.560681799,6.160212769
2028,0.345490389,0.226712666,0.247412518,0.258748152,8.590449595,6.704128658,2.560681799,6.160212769
2029,0.345812808,0.226600985,0.24729064,0.25862069,8.590449595,6.704128658,2.560681799,6.160212769
2030,0.346134909,0.226489414,0.247168882,0.258493353,8.590449595,6.704128658,2.560681799,6.160212769
2031,0.346456693,0.226377953,0.247047244,0.258366142,8.590449595,6.704128658,2.560681799,6.160212769
2032,0.34677816,0.226266601,0.246925726,0.258239056,8.590449595,6.704128658,2.560681799,6.160212769
2033,0.347099312,0.226155359,0.246804326,0.258112094,8.590449595,6.704128658,2.560681799,6.160212769
2034,0.347420147,0.226044226,0.246683047,0.257985258,8.590449595,6.704128658,2.560681799,6.160212769
2035,0.347740668,0.225933202,0.246561886,0.257858546,8.590449595,6.704128658,2.560681799,6.160212769
2036,0.348060874,0.225822288,0.246440844,0.257731959,8.590449595,6.704128658,2.560681799,6.160212769
2037,0.348380765,0.225711482,0.246319921,0.257605496,8.590449595,6.704128658,2.560681799,6.160212769
2038,0.348700343,0.225600785,0.246199117,0.257479156,8.590449595,6.704128658,2.560681799,6.160212769
2039,0.349019608,0.225490196,0.246078431,0.257352941,8.590449595,6.704128658,2.560681799,6.160212769
2040,0.34933856,0.225379716,0.245957864,0.25722685,8.590449595,6.704128658,2.560681799,6.160212769
2041,0.349167483,0.225269344,0.245837414,0.257100881,8.590449595,6.704128658,2.560681799,6.160212769
2042,0.348996574,0.22515908,0.245717083,0.256975037,8.590449595,6.704128658,2.560681799,6.160212769
2043,0.348825832,0.225048924,0.245596869,0.256849315,8.590449595,6.704128658,2.560681799,6.160212769
2044,0.348655257,0.224938875,0.245476773,0.256723716,8.590449595,6.704128658,2.560681799,6.160212769
2045,0.348484848,0.224828935,0.245356794,0.25659824,8.590449595,6.704128658,2.560681799,6.160212769
2046,0.348314607,0.224719101,0.245236932,0.256472887,8.590449595,6.704128658,2.560681799,6.160212769
2047,0.348144531,0.224609375,0.245117188,0.256347656,8.590449595,6.704128658,2.560681799,6.160212769
2048,0.347974622,0.224499756,0.24499756,0.256222548,8.590449595,6.704128658,2.560681799,6.160212769
2049,0.347804878,0.224390244,0.244878049,0.256097561,8.590449595,6.704128658,2.560681799,6.160212769
2050,0.3476353,0.224280839,0.244758654,0.255972696,8.590449595,6.704128658,2.560681799,6.160212769
2051,0.347465887,0.22417154,0.244639376,0.255847953,8.590449595,6.704128658,2.560681799,6.160212769
2052,0.347296639,0.224062348,0.244520214,0.255723332,8.590449595,6.704128658,2.560681799,6.160212769
2053,0.347127556,0.223953262,0.244401168,0.255598832,8.590449595,6.704128658,2.560681799,6.160212769
2054,0.346958637,0.223844282,0.244282238,0.255474453,8.590449595,6.704128658,2.560681799,6.160212769
2055,0.346789883,0.223735409,0.244163424,0.255350195,8.590449595,6.704128658,2.560681799,6.160212769
2056,0.346621293,0.223626641,0.244044725,0.255226057,8.590449595,6.704128658,2.560681799,6.160212769
2057,0.346452867,0.223517979,0.243926142,0.255102041,8.590449595,6.704128658,2.560681799,6.160212769
2058,0.346284604,0.223409422,0.243807674,0.254978145,8.590449595,6.704128658,2.560681799,6.160212769
2059,0.346116505,0.223300971,0.24368932,0.254854369,8.590449595,6.704128658,2.560681799,6.160212769
2060,0.345948569,0.223192625,0.243571082,0.254730713,8.590449595,6.704128658,2.560681799,6.160212769
2061,0.345780795,0.223084384,0.243452958,0.254607177,8.590449595,6.704128658,2.560681799,6.160212769
2062,0.345613185,0.222976248,0.243334949,0.254483762,8.590449595,6.704128658,2.560681799,6.160212769
2063,0.345445736,0.222868217,0.243217054,0.254360465,8.590449595,6.704128658,2.560681799,6.160212769
2064,0.34527845,0.222760291,0.243099274,0.254237288,8.590449595,6.704128658,2.560681799,6.160212769
2065,0.345111326,0.222652469,0.242981607,0.25411423,8.590449595,6.704128658,2.560681799,6.160212769
2066,0.344944364,0.222544751,0.242864054,0.253991292,8.590449595,6.704128658,2.560681799,6.160212769
2067,0.344777563,0.222437137,0.242746615,0.253868472,8.590449595,6.704128658,2.560681799,6.160212769
2068,0.344610923,0.222329628,0.24262929,0.253745771,8.590449595,6.704128658,2.560681799,6.160212769
2069,0.344444444,0.222222222,0.242512077,0.253623188,8.590449595,6.704128658,2.560681799,6.160212769
2070,0.344278127,0.22211492,0.242394978,0.253500724,8.590449595,6.704128658,2.560681799,6.160212769
2071,0.344111969,0.222007722,0.242277992,0.253378378,8.590449595,6.704128658,2.560681799,6.160212769
2072,0.343945972,0.221900627,0.242161119,0.253256151,8.590449595,6.704128658,2.560681799,6.160212769
2073,0.343780135,0.221793635,0.242044359,0.253134041,8.590449595,6.704128658,2.560681799,6.160212769
2074,0.343614458,0.221686747,0.241927711,0.253012048,8.590449595,6.704128658,2.560681799,6.160212769
2075,0.34344894,0.221579961,0.241811175,0.252890173,8.590449595,6.704128658,2.560681799,6.160212769
2076,0.343283582,0.221473279,0.241694752,0.252768416,8.590449595,6.704128658,2.560681799,6.160212769
2077,0.343118383,0.221366699,0.241578441,0.252646776,8.590449595,6.704128658,2.560681799,6.160212769
2078,0.342953343,0.221260221,0.241462241,0.252525253,8.590449595,6.704128658,2.560681799,6.160212769
2079,0.342788462,0.221153846,0.241346154,0.252403846,8.590449595,6.704128658,2.560681799,6.160212769
2080,0.342623739,0.221047573,0.241230178,0.252282556,8.590449595,6.704128658,2.560681799,6.160212769
2081,0.342459174,0.220941402,0.241114313,0.252161383,8.590449595,6.704128658,2.560681799,6.160212769
2082,0.342294767,0.220835334,0.24099856,0.252040326,8.590449595,6.704128658,2.560681799,6.160212769
2083,0.342130518,0.220729367,0.240882917,0.251919386,8.590449595,6.704128658,2.560681799,6.160212769
2084,0.341966427,0.220623501,0.240767386,0.251798561,8.590449595,6.704128658,2.560681799,6.160212769
2085,0.341802493,0.220517737,0.240651965,0.251677852,8.590449595,6.704128658,2.560681799,6.160212769
2086,0.341638716,0.220412075,0.240536655,0.251557259,8.590449595,6.704128658,2.560681799,6.160212769
2087,0.341475096,0.220306513,0.240421456,0.251436782,8.590449595,6.704128658,2.560681799,6.160212769
2088,0.341311632,0.220201053,0.240306367,0.251316419,8.590449595,6.704128658,2.560681799,6.160212769
2089,0.341148325,0.220095694,0.240191388,0.251196172,8.590449595,6.704128658,2.560681799,6.160212769
2090,0.340985175,0.219990435,0.240076518,0.25107604,8.590449595,6.704128658,2.560681799,6.160212769
2091,0.34082218,0.219885277,0.239961759,0.250956023,8.590449595,6.704128658,2.560681799,6.160212769
2092,0.340659341,0.21978022,0.239847109,0.25083612,8.590449595,6.704128658,2.560681799,6.160212769
2093,0.340496657,0.219675263,0.239732569,0.250716332,8.590449595,6.704128658,2.560681799,6.160212769
2094,0.340334129,0.219570406,0.239618138,0.250596659,8.590449595,6.704128658,2.560681799,6.160212769
2095,0.340171756,0.219465649,0.239503817,0.250477099,8.590449595,6.704128658,2.560681799,6.160212769
2096,0.340009537,0.219360992,0.239389604,0.250357654,8.590449595,6.704128658,2.560681799,6.160212769
2097,0.339847474,0.219256435,0.2392755,0.250238322,8.590449595,6.704128658,2.560681799,6.160212769
2098,0.339685565,0.219151977,0.239161505,0.250119104,8.590449595,6.704128658,2.560681799,6.160212769
2099,0.33952381,0.219047619,0.239047619,0.25,8.590449595,6.704128658,2.560681799,6.160212769
2100,0.339362208,0.21894336,0.238933841,0.249881009,8.590449595,6.704128658,2.560681799,6.160212769
2101,0.339200761,0.218839201,0.238820171,0.249762131,8.590449595,6.704128658,2.560681799,6.160212769
2102,0.339039467,0.21873514,0.23870661,0.249643367,8.590449595,6.704128658,2.560681799,6.160212769
2103,0.338878327,0.218631179,0.238593156,0.249524715,8.590449595,6.704128658,2.560681799,6.160212769
2104,0.33871734,0.218527316,0.23847981,0.249406176,8.590449595,6.704128658,2.560681799,6.160212769
2105,0.338556505,0.218423552,0.238366572,0.249287749,8.590449595,6.704128658,2.560681799,6.160212769
2106,0.338395823,0.218319886,0.238253441,0.249169435,8.590449595,6.704128658,2.560681799,6.160212769
2107,0.338235294,0.218216319,0.238140417,0.249051233,8.590449595,6.704128658,2.560681799,6.160212769
2108,0.338074917,0.21811285,0.238027501,0.248933144,8.590449595,6.704128658,2.560681799,6.160212769
2109,0.337914692,0.218009479,0.237914692,0.248815166,8.590449595,6.704128658,2.560681799,6.160212769
2110,0.337754619,0.217906206,0.23780199,0.2486973,8.590449595,6.704128658,2.560681799,6.160212769
2111,0.337594697,0.21780303,0.237689394,0.248579545,8.590449595,6.704128658,2.560681799,6.160212769
2112,0.337434927,0.217699953,0.237576905,0.248461903,8.590449595,6.704128658,2.560681799,6.160212769
2113,0.337275307,0.217596973,0.237464522,0.248344371,8.590449595,6.704128658,2.560681799,6.160212769
2114,0.337115839,0.21749409,0.237352246,0.24822695,8.590449595,6.704128658,2.560681799,6.160212769
2115,0.336956522,0.217391304,0.237240076,0.248109641,8.590449595,6.704128658,2.560681799,6.160212769
2116,0.336797355,0.217288616,0.237128011,0.247992442,8.590449595,6.704128658,2.560681799,6.160212769
2117,0.336638338,0.217186025,0.237016053,0.247875354,8.590449595,6.704128658,2.560681799,6.160212769
2118,0.336479471,0.21708353,0.2369042,0.247758377,8.590449595,6.704128658,2.560681799,6.160212769
2119,0.336320755,0.216981132,0.236792453,0.247641509,8.590449595,6.704128658,2.560681799,6.160212769
2120,0.336162188,0.216878831,0.236680811,0.247524752,8.590449595,6.704128658,2.560681799,6.160212769
2121,0.33600377,0.216776626,0.236569274,0.247408106,8.590449595,6.704128658,2.560681799,6.160212769
2122,0.335845502,0.216674517,0.236457843,0.247291569,8.590449595,6.704128658,2.560681799,6.160212769
2123,0.335687382,0.216572505,0.236346516,0.247175141,8.590449595,6.704128658,2.560681799,6.160212769
2124,0.335529412,0.216470588,0.236235294,0.247058824,8.590449595,6.704128658,2.560681799,6.160212769
2125,0.33537159,0.216368768,0.236124177,0.246942615,8.590449595,6.704128658,2.560681799,6.160212769
2126,0.335213916,0.216267043,0.236013164,0.246826516,8.590449595,6.704128658,2.560681799,6.160212769
2127,0.335056391,0.216165414,0.235902256,0.246710526,8.590449595,6.704128658,2.560681799,6.160212769
2128,0.334899014,0.21606388,0.235791451,0.246594645,8.590449595,6.704128658,2.560681799,6.160212769
2129,0.334741784,0.215962441,0.235680751,0.246478873,8.590449595,6.704128658,2.560681799,6.160212769
2130,0.334584702,0.215861098,0.235570155,0.24636321,8.590449595,6.704128658,2.560681799,6.160212769
2131,0.334427767,0.21575985,0.235459662,0.246247655,8.590449595,6.704128658,2.560681799,6.160212769
2132,0.33427098,0.215658697,0.235349273,0.246132208,8.590449595,6.704128658,2.560681799,6.160212769
2133,0.334114339,0.215557638,0.235238988,0.24601687,8.590449595,6.704128658,2.560681799,6.160212769
2134,0.333957845,0.215456674,0.235128806,0.245901639,8.590449595,6.704128658,2.560681799,6.160212769
2135,0.333801498,0.215355805,0.235018727,0.245786517,8.590449595,6.704128658,2.560681799,6.160212769
2136,0.333645297,0.21525503,0.234908751,0.245671502,8.590449595,6.704128658,2.560681799,6.160212769
2137,0.333489242,0.21515435,0.234798877,0.245556595,8.590449595,6.704128658,2.560681799,6.160212769
2138,0.333333333,0.215053763,0.234689107,0.245441795,8.590449595,6.704128658,2.560681799,6.160212769
2139,0.33317757,0.214953271,0.234579439,0.245327103,8.590449595,6.704128658,2.560681799,6.160212769
2140,0.333021952,0.214852872,0.234469874,0.245212518,8.590449595,6.704128658,2.560681799,6.160212769
2141,0.33286648,0.214752568,0.234360411,0.245098039,8.590449595,6.704128658,2.560681799,6.160212769
2142,0.332711153,0.214652357,0.23425105,0.244983668,8.590449595,6.704128658,2.560681799,6.160212769
2143,0.33255597,0.214552239,0.234141791,0.244869403,8.590449595,6.704128658,2.560681799,6.160212769
2144,0.332400932,0.214452214,0.234032634,0.244755245,8.590449595,6.704128658,2.560681799,6.160212769
2145,0.332246039,0.214352283,0.233923579,0.244641193,8.590449595,6.704128658,2.560681799,6.160212769
2146,0.33209129,0.214252445,0.233814625,0.244527247,8.590449595,6.704128658,2.560681799,6.160212769
2147,0.331936685,0.2141527,0.233705773,0.244413408,8.590449595,6.704128658,2.560681799,6.160212769
2148,0.331782224,0.214053048,0.233597022,0.244299674,8.590449595,6.704128658,2.560681799,6.160212769
2149,0.331627907,0.213953488,0.233488372,0.244186047,8.590449595,6.704128658,2.560681799,6.160212769
2150,0.331473733,0.213854021,0.233379823,0.244072524,8.590449595,6.704128658,2.560681799,6.160212769
2151,0.331319703,0.213754647,0.233271375,0.243959108,8.590449595,6.704128658,2.560681799,6.160212769
2152,0.331165815,0.213655365,0.233163028,0.243845797,8.590449595,6.704128658,2.560681799,6.160212769
2153,0.331012071,0.213556175,0.233054782,0.243732591,8.590449595,6.704128658,2.560681799,6.160212769
2154,0.330858469,0.213457077,0.232946636,0.24361949,8.590449595,6.704128658,2.560681799,6.160212769
2155,0.330705009,0.213358071,0.23283859,0.243506494,8.590449595,6.704128658,2.560681799,6.160212769
2156,0.330551692,0.213259156,0.232730644,0.243393602,8.590449595,6.704128658,2.560681799,6.160212769
2157,0.330398517,0.213160334,0.232622799,0.243280816,8.590449595,6.704128658,2.560681799,6.160212769
2158,0.330245484,0.213061603,0.232515053,0.243168133,8.590449595,6.704128658,2.560681799,6.160212769
2159,0.330092593,0.212962963,0.232407407,0.243055556,8.590449595,6.704128658,2.560681799,6.160212769
2160,0.329939843,0.212864415,0.232299861,0.242943082,8.590449595,6.704128658,2.560681799,6.160212769
2161,0.329787234,0.212765957,0.232192414,0.242830712,8.590449595,6.704128658,2.560681799,6.160212769
2162,0.329634767,0.212667591,0.232085067,0.242718447,8.590449595,6.704128658,2.560681799,6.160212769
2163,0.32948244,0.212569316,0.231977819,0.242606285,8.590449595,6.704128658,2.560681799,6.160212769
2164,0.329330254,0.212471132,0.23187067,0.242494226,8.590449595,6.704128658,2.560681799,6.160212769
2165,0.329178209,0.212373038,0.23176362,0.242382271,8.590449595,6.704128658,2.560681799,6.160212769
2166,0.329026304,0.212275035,0.231656668,0.24227042,8.590449595,6.704128658,2.560681799,6.160212769
2167,0.328874539,0.212177122,0.231549815,0.242158672,8.590449595,6.704128658,2.560681799,6.160212769
2168,0.328722914,0.212079299,0.231443061,0.242047026,8.590449595,6.704128658,2.560681799,6.160212769
2169,0.328571429,0.211981567,0.231336406,0.241935484,8.590449595,6.704128658,2.560681799,6.160212769
2170,0.328420083,0.211883924,0.231229848,0.241824044,8.590449595,6.704128658,2.560681799,6.160212769
2171,0.328268877,0.211786372,0.231123389,0.241712707,8.590449595,6.704128658,2.560681799,6.160212769
2172,0.328117809,0.211688909,0.231017027,0.241601473,8.590449595,6.704128658,2.560681799,6.160212769
2173,0.327966881,0.211591536,0.230910764,0.24149034,8.590449595,6.704128658,2.560681799,6.160212769
2174,0.327816092,0.211494253,0.230804598,0.24137931,8.590449595,6.704128658,2.560681799,6.160212769
2175,0.327665441,0.211397059,0.230698529,0.241268382,8.590449595,6.704128658,2.560681799,6.160212769
2176,0.327514929,0.211299954,0.230592559,0.241157556,8.590449595,6.704128658,2.560681799,6.160212769
2177,0.327364555,0.211202938,0.230486685,0.241046832,8.590449595,6.704128658,2.560681799,6.160212769
2178,0.327214318,0.211106012,0.230380909,0.240936209,8.590449595,6.704128658,2.560681799,6.160212769
2179,0.32706422,0.211009174,0.230275229,0.240825688,8.590449595,6.704128658,2.560681799,6.160212769
2180,0.32691426,0.210912425,0.230169647,0.240715268,8.590449595,6.704128658,2.560681799,6.160212769
2181,0.326764436,0.210815765,0.230064161,0.24060495,8.590449595,6.704128658,2.560681799,6.160212769
2182,0.32661475,0.210719194,0.229958772,0.240494732,8.590449595,6.704128658,2.560681799,6.160212769
2183,0.326465201,0.210622711,0.22985348,0.240384615,8.590449595,6.704128658,2.560681799,6.160212769
2184,0.326315789,0.210526316,0.229748284,0.2402746,8.590449595,6.704128658,2.560681799,6.160212769
2185,0.326166514,0.210430009,0.229643184,0.240164684,8.590449595,6.704128658,2.560681799,6.160212769
2186,0.326017375,0.210333791,0.22953818,0.24005487,8.590449595,6.704128658,2.560681799,6.160212769
2187,0.325868373,0.21023766,0.229433272,0.239945155,8.590449595,6.704128658,2.560681799,6.160212769
2188,0.325719507,0.210141617,0.22932846,0.239835541,8.590449595,6.704128658,2.560681799,6.160212769
2189,0.325570776,0.210045662,0.229223744,0.239726027,8.590449595,6.704128658,2.560681799,6.160212769
2190,0.325422182,0.209949795,0.229119124,0.239616613,8.590449595,6.704128658,2.560681799,6.160212769
2191,0.325273723,0.209854015,0.229014599,0.239507299,8.590449595,6.704128658,2.560681799,6.160212769
2192,0.325125399,0.209758322,0.228910169,0.239398085,8.590449595,6.704128658,2.560681799,6.160212769
2193,0.324977211,0.209662716,0.228805834,0.23928897,8.590449595,6.704128658,2.560681799,6.160212769
2194,0.324829157,0.209567198,0.228701595,0.239179954,8.590449595,6.704128658,2.560681799,6.160212769
2195,0.324681239,0.209471767,0.22859745,0.239071038,8.590449595,6.704128658,2.560681799,6.160212769
2196,0.324533455,0.209376422,0.2284934,0.238962221,8.590449595,6.704128658,2.560681799,6.160212769
2197,0.324385805,0.209281165,0.228389445,0.238853503,8.590449595,6.704128658,2.560681799,6.160212769
2198,0.32423829,0.209185994,0.228285584,0.238744884,8.590449595,6.704128658,2.560681799,6.160212769
2199,0.324090909,0.209090909,0.228181818,0.238636364,8.590449595,6.704128658,2.560681799,6.160212769
2200,0.323943662,0.208995911,0.228078146,0.238527942,8.590449595,6.704128658,2.560681799,6.160212769
2201,0.323796549,0.208900999,0.227974569,0.238419619,8.590449595,6.704128658,2.560681799,6.160212769
2202,0.323649569,0.208806173,0.227871085,0.238311394,8.590449595,6.704128658,2.560681799,6.160212769
2203,0.323502722,0.208711434,0.227767695,0.238203267,8.590449595,6.704128658,2.560681799,6.160212769
2204,0.323356009,0.20861678,0.227664399,0.238095238,8.590449595,6.704128658,2.560681799,6.160212769
2205,0.323209429,0.208522212,0.227561197,0.237987307,8.590449595,6.704128658,2.560681799,6.160212769
2206,0.323062981,0.20842773,0.227458088,0.237879474,8.590449595,6.704128658,2.560681799,6.160212769
2207,0.322916667,0.208333333,0.227355072,0.237771739,8.590449595,6.704128658,2.560681799,6.160212769
2208,0.322770484,0.208239022,0.22725215,0.237664101,8.590449595,6.704128658,2.560681799,6.160212769
2209,0.322624434,0.208144796,0.227149321,0.237556561,8.590449595,6.704128658,2.560681799,6.160212769
2210,0.322478517,0.208050656,0.227046585,0.237449118,8.590449595,6.704128658,2.560681799,6.160212769
2211,0.322332731,0.2079566,0.226943942,0.237341772,8.590449595,6.704128658,2.560681799,6.160212769
2212,0.322187076,0.20786263,0.226841392,0.237234523,8.590449595,6.704128658,2.560681799,6.160212769
2213,0.322041554,0.207768744,0.226738934,0.237127371,8.590449595,6.704128658,2.560681799,6.160212769
2214,0.321896163,0.207674944,0.226636569,0.237020316,8.590449595,6.704128658,2.560681799,6.160212769
2215,0.321750903,0.207581227,0.226534296,0.236913357,8.590449595,6.704128658,2.560681799,6.160212769
2216,0.321605774,0.207487596,0.226432115,0.236806495,8.590449595,6.704128658,2.560681799,6.160212769
2217,0.321460775,0.207394049,0.226330027,0.236699729,8.590449595,6.704128658,2.560681799,6.160212769
2218,0.321315908,0.207300586,0.226228031,0.23659306,8.590449595,6.704128658,2.560681799,6.160212769
2219,0.321171171,0.207207207,0.226126126,0.236486486,8.590449595,6.704128658,2.560681799,6.160212769
2220,0.321026565,0.207113913,0.226024313,0.236380009,8.590449595,6.704128658,2.560681799,6.160212769
2221,0.320882088,0.207020702,0.225922592,0.236273627,8.590449595,6.704128658,2.560681799,6.160212769
2222,0.320737742,0.206927575,0.225820963,0.236167341,8.590449595,6.704128658,2.560681799,6.160212769
2223,0.320593525,0.206834532,0.225719424,0.236061151,8.590449595,6.704128658,2.560681799,6.160212769
2224,0.320449438,0.206741573,0.225617978,0.235955056,8.590449595,6.704128658,2.560681799,6.160212769
2225,0.320305481,0.206648697,0.225516622,0.235849057,8.590449595,6.704128658,2.560681799,6.160212769
2226,0.320161652,0.207004939,0.225415357,0.235743152,8.590449595,6.704128658,2.560681799,6.160212769
2227,0.320017953,0.207360862,0.225314183,0.235637343,8.590449595,6.704128658,2.560681799,6.160212769
2228,0.319874383,0.207716465,0.2252131,0.235531629,8.590449595,6.704128658,2.560681799,6.160212769
2229,0.319730942,0.208071749,0.225112108,0.235426009,8.590449595,6.704128658,2.560681799,6.160212769
2230,0.319587629,0.208426714,0.225011206,0.235320484,8.590449595,6.704128658,2.560681799,6.160212769
2231,0.319444444,0.208781362,0.224910394,0.235215054,8.590449595,6.704128658,2.560681799,6.160212769
2232,0.319301388,0.209135692,0.224809673,0.235109718,8.590449595,6.704128658,2.560681799,6.160212769
2233,0.31915846,0.209489705,0.224709042,0.235004476,8.590449595,6.704128658,2.560681799,6.160212769
2234,0.31901566,0.2098434,0.224608501,0.234899329,8.590449595,6.704128658,2.560681799,6.160212769
2235,0.318872987,0.21019678,0.22450805,0.234794275,8.590449595,6.704128658,2.560681799,6.160212769
2236,0.318730443,0.210549844,0.224407689,0.234689316,8.590449595,6.704128658,2.560681799,6.160212769
2237,0.318588025,0.210902592,0.224307417,0.23458445,8.590449595,6.704128658,2.560681799,6.160212769
2238,0.318445735,0.211255025,0.224207235,0.234479678,8.590449595,6.704128658,2.560681799,6.160212769
2239,0.318303571,0.211607143,0.224107143,0.234375,8.590449595,6.704128658,2.560681799,6.160212769
2240,0.318161535,0.211958947,0.22400714,0.234270415,8.590449595,6.704128658,2.560681799,6.160212769
2241,0.318019625,0.212310437,0.223907226,0.234165923,8.590449595,6.704128658,2.560681799,6.160212769
2242,0.317877842,0.212661614,0.223807401,0.234061525,8.590449595,6.704128658,2.560681799,6.160212769
2243,0.317736185,0.213012478,0.223707665,0.233957219,8.590449595,6.704128658,2.560681799,6.160212769
2244,0.317594655,0.213363029,0.223608018,0.233853007,8.590449595,6.704128658,2.560681799,6.160212769
2245,0.31745325,0.213713268,0.223508459,0.233748887,8.590449595,6.704128658,2.560681799,6.160212769
2246,0.317311972,0.214063195,0.22340899,0.23364486,8.590449595,6.704128658,2.560681799,6.160212769
2247,0.317170819,0.214412811,0.223309609,0.233540925,8.590449595,6.704128658,2.560681799,6.160212769
2248,0.317029791,0.214762116,0.223210316,0.233437083,8.590449595,6.704128658,2.560681799,6.160212769
2249,0.316888889,0.215111111,0.223111111,0.233333333,8.590449595,6.704128658,2.560681799,6.160212769
2250,0.316748112,0.215459796,0.223011995,0.233229676,8.590449595,6.704128658,2.560681799,6.160212769
2251,0.31660746,0.215808171,0.222912966,0.23312611,8.590449595,6.704128658,2.560681799,6.160212769
2252,0.316466933,0.216156236,0.222814026,0.233022636,8.590449595,6.704128658,2.560681799,6.160212769
2253,0.316326531,0.216503993,0.222715173,0.232919255,8.590449595,6.704128658,2.560681799,6.160212769
2254,0.316186253,0.216851441,0.222616408,0.232815965,8.590449595,6.704128658,2.560681799,6.160212769
2255,0.316046099,0.217198582,0.22251773,0.232712766,8.590449595,6.704128658,2.560681799,6.160212769
2256,0.31590607,0.217545414,0.22241914,0.232609659,8.590449595,6.704128658,2.560681799,6.160212769
2257,0.315766165,0.21789194,0.222320638,0.232506643,8.590449595,6.704128658,2.560681799,6.160212769
2258,0.315626383,0.218238158,0.222222222,0.232403718,8.590449595,6.704128658,2.560681799,6.160212769
2259,0.315486726,0.218584071,0.222123894,0.232300885,8.590449595,6.704128658,2.560681799,6.160212769
2260,0.315347192,0.218929677,0.222025652,0.232198142,8.590449595,6.704128658,2.560681799,6.160212769
2261,0.315207781,0.219274978,0.221927498,0.232095491,8.590449595,6.704128658,2.560681799,6.160212769
2262,0.315068493,0.219619973,0.22182943,0.23199293,8.590449595,6.704128658,2.560681799,6.160212769
2263,0.314929329,0.219964664,0.221731449,0.231890459,8.590449595,6.704128658,2.560681799,6.160212769
2264,0.314790287,0.220309051,0.221633554,0.231788079,8.590449595,6.704128658,2.560681799,6.160212769
2265,0.314651368,0.220653133,0.221535746,0.23168579,8.590449595,6.704128658,2.560681799,6.160212769
2266,0.314512572,0.220996912,0.221438024,0.231583591,8.590449595,6.704128658,2.560681799,6.160212769
2267,0.314373898,0.221340388,0.221340388,0.231481481,8.590449595,6.704128658,2.560681799,6.160212769
2268,0.314235346,0.221683561,0.221242838,0.231379462,8.590449595,6.704128658,2.560681799,6.160212769
2269,0.314096916,0.222026432,0.221145374,0.231277533,8.590449595,6.704128658,2.560681799,6.160212769
2270,0.313958609,0.222369,0.221047996,0.231175694,8.590449595,6.704128658,2.560681799,6.160212769
2271,0.313820423,0.222711268,0.220950704,0.231073944,8.590449595,6.704128658,2.560681799,6.160212769
2272,0.313682358,0.223053234,0.220853498,0.230972283,8.590449595,6.704128658,2.560681799,6.160212769
2273,0.313544415,0.223394899,0.220756376,0.230870712,8.590449595,6.704128658,2.560681799,6.160212769
2274,0.313406593,0.223736264,0.220659341,0.230769231,8.590449595,6.704128658,2.560681799,6.160212769
2275,0.313268893,0.224077329,0.22056239,0.230667838,8.590449595,6.704128658,2.560681799,6.160212769
2276,0.313131313,0.224418094,0.220465525,0.230566535,8.590449595,6.704128658,2.560681799,6.160212769
2277,0.312993854,0.22475856,0.220368745,0.23046532,8.590449595,6.704128658,2.560681799,6.160212769
2278,0.312856516,0.225098728,0.220272049,0.230364195,8.590449595,6.704128658,2.560681799,6.160212769
2279,0.312719298,0.225438596,0.220175439,0.230263158,8.590449595,6.704128658,2.560681799,6.160212769
2280,0.312582201,0.225778167,0.220078913,0.23016221,8.590449595,6.704128658,2.560681799,6.160212769
2281,0.312445223,0.226117441,0.219982472,0.23006135,8.590449595,6.704128658,2.560681799,6.160212769
2282,0.312308366,0.226456417,0.219886115,0.229960578,8.590449595,6.704128658,2.560681799,6.160212769
2283,0.312171629,0.226795096,0.219789842,0.229859895,8.590449595,6.704128658,2.560681799,6.160212769
2284,0.312035011,0.227133479,0.219693654,0.2297593,8.590449595,6.704128658,2.560681799,6.160212769
2285,0.311898513,0.227471566,0.21959755,0.229658793,8.590449595,6.704128658,2.560681799,6.160212769
2286,0.311762134,0.227809357,0.21950153,0.229558373,8.590449595,6.704128658,2.560681799,6.160212769
2287,0.311625874,0.228146853,0.219405594,0.229458042,8.590449595,6.704128658,2.560681799,6.160212769
2288,0.311489734,0.228484054,0.219309742,0.229357798,8.590449595,6.704128658,2.560681799,6.160212769
2289,0.311353712,0.228820961,0.219213974,0.229257642,8.590449595,6.704128658,2.560681799,6.160212769
2290,0.311217809,0.229157573,0.219118289,0.229157573,8.590449595,6.704128658,2.560681799,6.160212769
2291,0.311082024,0.229493892,0.219022688,0.229057592,8.590449595,6.704128658,2.560681799,6.160212769
2292,0.310946358,0.229829917,0.21892717,0.228957697,8.590449595,6.704128658,2.560681799,6.160212769
2293,0.310810811,0.23016565,0.218831735,0.22885789,8.590449595,6.704128658,2.560681799,6.160212769
2294,0.310675381,0.230501089,0.219172113,0.22875817,8.590449595,6.704128658,2.560681799,6.160212769
2295,0.31054007,0.230836237,0.219512195,0.228658537,8.590449595,6.704128658,2.560681799,6.160212769
2296,0.310404876,0.231171093,0.219851981,0.22855899,8.590449595,6.704128658,2.560681799,6.160212769
2297,0.3102698,0.231505657,0.220191471,0.22845953,8.590449595,6.704128658,2.560681799,6.160212769
2298,0.310134841,0.23183993,0.220530666,0.228360157,8.590449595,6.704128658,2.560681799,6.160212769
2299,0.31,0.232173913,0.220869565,0.22826087,8.590449595,6.704128658,2.560681799,6.160212769
2300,0.309865276,0.232507605,0.22120817,0.228161669,8.590449595,6.704128658,2.560681799,6.160212769
2301,0.309730669,0.232841008,0.221546481,0.228062554,8.590449595,6.704128658,2.560681799,6.160212769
2302,0.309596179,0.233174121,0.221884498,0.227963526,8.590449595,6.704128658,2.560681799,6.160212769
2303,0.309461806,0.233506944,0.222222222,0.227864583,8.590449595,6.704128658,2.560681799,6.160212769
2304,0.309327549,0.233839479,0.222559653,0.227765727,8.590449595,6.704128658,2.560681799,6.160212769
2305,0.309193408,0.234171726,0.222896791,0.227666956,8.590449595,6.704128658,2.560681799,6.160212769
2306,0.309059384,0.234503684,0.223233637,0.22756827,8.590449595,6.704128658,2.560681799,6.160212769
2307,0.308925477,0.234835355,0.223136915,0.227469671,8.590449595,6.704128658,2.560681799,6.160212769
2308,0.308791685,0.235166739,0.223040277,0.227371156,8.590449595,6.704128658,2.560681799,6.160212769
2309,0.308658009,0.235497835,0.222943723,0.227272727,8.590449595,6.704128658,2.560681799,6.160212769
2310,0.308524448,0.235828646,0.222847252,0.227174383,8.590449595,6.704128658,2.560681799,6.160212769
2311,0.308391003,0.23615917,0.222750865,0.227076125,8.590449595,6.704128658,2.560681799,6.160212769
2312,0.308257674,0.236489408,0.222654561,0.226977951,8.590449595,6.704128658,2.560681799,6.160212769
2313,0.30812446,0.23681936,0.222558341,0.226879862,8.590449595,6.704128658,2.560681799,6.160212769
2314,0.307991361,0.237149028,0.222462203,0.226781857,8.590449595,6.704128658,2.560681799,6.160212769
2315,0.307858377,0.237478411,0.222366149,0.226683938,8.590449595,6.704128658,2.560681799,6.160212769
2316,0.307725507,0.23780751,0.222270177,0.226586103,8.590449595,6.704128658,2.560681799,6.160212769
2317,0.307592752,0.238136324,0.222174288,0.226488352,8.590449595,6.704128658,2.560681799,6.160212769
2318,0.307460112,0.238464856,0.222078482,0.226390686,8.590449595,6.704128658,2.560681799,6.160212769
2319,0.307327586,0.238793103,0.221982759,0.226293103,8.590449595,6.704128658,2.560681799,6.160212769
2320,0.307195174,0.239121069,0.221887118,0.226195605,8.590449595,6.704128658,2.560681799,6.160212769
2321,0.307062877,0.239448751,0.221791559,0.226098191,8.590449595,6.704128658,2.560681799,6.160212769
2322,0.306930693,0.239776152,0.221696083,0.226000861,8.590449595,6.704128658,2.560681799,6.160212769
2323,0.306798623,0.24010327,0.221600688,0.225903614,8.590449595,6.704128658,2.560681799,6.160212769
2324,0.306666667,0.240430108,0.221505376,0.225806452,8.590449595,6.704128658,2.560681799,6.160212769
2325,0.306534824,0.240756664,0.221410146,0.225709372,8.590449595,6.704128658,2.560681799,6.160212769
2326,0.306403094,0.241082939,0.221314998,0.225612376,8.590449595,6.704128658,2.560681799,6.160212769
2327,0.306271478,0.241408935,0.221219931,0.225515464,8.590449595,6.704128658,2.560681799,6.160212769
2328,0.306139974,0.24173465,0.221124946,0.225418635,8.590449595,6.704128658,2.560681799,6.160212769
2329,0.306008584,0.242060086,0.221030043,0.225321888,8.590449595,6.704128658,2.560681799,6.160212769
2330,0.305877306,0.242385242,0.220935221,0.225225225,8.590449595,6.704128658,2.560681799,6.160212769
2331,0.305746141,0.24271012,0.22084048,0.225128645,8.590449595,6.704128658,2.560681799,6.160212769
2332,0.305615088,0.243034719,0.220745821,0.225032147,8.590449595,6.704128658,2.560681799,6.160212769
2333,0.305484147,0.24335904,0.220651243,0.224935733,8.590449595,6.704128658,2.560681799,6.160212769
2334,0.305353319,0.243683084,0.220556745,0.2248394,8.590449595,6.704128658,2.560681799,6.160212769
2335,0.305222603,0.244006849,0.220462329,0.224743151,8.590449595,6.704128658,2.560681799,6.160212769
2336,0.305091998,0.244330338,0.220367993,0.224646983,8.590449595,6.704128658,2.560681799,6.160212769
2337,0.304961506,0.24465355,0.220273738,0.224550898,8.590449595,6.704128658,2.560681799,6.160212769
2338,0.304831124,0.244976486,0.220179564,0.224454895,8.590449595,6.704128658,2.560681799,6.160212769
2339,0.304700855,0.245299145,0.22008547,0.224358974,8.590449595,6.704128658,2.560681799,6.160212769
2340,0.304570696,0.245621529,0.219991457,0.224263135,8.590449595,6.704128658,2.560681799,6.160212769
2341,0.304440649,0.245943638,0.219897523,0.224167378,8.590449595,6.704128658,2.560681799,6.160212769
2342,0.304310713,0.246265472,0.219803671,0.224071703,8.590449595,6.704128658,2.560681799,6.160212769
2343,0.304180887,0.246587031,0.219709898,0.223976109,8.590449595,6.704128658,2.560681799,6.160212769
2344,0.304051173,0.246908316,0.219616205,0.223880597,8.590449595,6.704128658,2.560681799,6.160212769
2345,0.303921569,0.247229327,0.219522592,0.223785166,8.590449595,6.704128658,2.560681799,6.160212769
2346,0.303792075,0.247550064,0.219429058,0.223689817,8.590449595,6.704128658,2.560681799,6.160212769
2347,0.303662692,0.247870528,0.219335605,0.223594549,8.590449595,6.704128658,2.560681799,6.160212769
2348,0.303533418,0.248190719,0.219242231,0.223499361,8.590449595,6.704128658,2.560681799,6.160212769
2349,0.303404255,0.248510638,0.219148936,0.223404255,8.590449595,6.704128658,2.560681799,6.160212769
2350,0.303275202,0.248830285,0.219055721,0.22330923,8.590449595,6.704128658,2.560681799,6.160212769
2351,0.303146259,0.24914966,0.218962585,0.223214286,8.590449595,6.704128658,2.560681799,6.160212769
2352,0.303017425,0.249468763,0.218869528,0.223119422,8.590449595,6.704128658,2.560681799,6.160212769
2353,0.3028887,0.249787596,0.218776551,0.223024639,8.590449595,6.704128658,2.560681799,6.160212769
2354,0.302760085,0.250106157,0.218683652,0.222929936,8.590449595,6.704128658,2.560681799,6.160212769
2355,0.302631579,0.250424448,0.218590832,0.222835314,8.590449595,6.704128658,2.560681799,6.160212769
2356,0.302503182,0.250742469,0.218498091,0.222740772,8.590449595,6.704128658,2.560681799,6.160212769
2357,0.302374894,0.251060221,0.218405428,0.22264631,8.590449595,6.704128658,2.560681799,6.160212769
2358,0.302246715,0.251377702,0.218312844,0.222551929,8.590449595,6.704128658,2.560681799,6.160212769
2359,0.302118644,0.251694915,0.218220339,0.222457627,8.590449595,6.704128658,2.560681799,6.160212769
2360,0.301990682,0.252011859,0.218127912,0.222363405,8.590449595,6.704128658,2.560681799,6.160212769
2361,0.301862828,0.252328535,0.218035563,0.222269263,8.590449595,6.704128658,2.560681799,6.160212769
2362,0.301735083,0.252644943,0.217943292,0.222175201,8.590449595,6.704128658,2.560681799,6.160212769
2363,0.301607445,0.252961083,0.2178511,0.222081218,8.590449595,6.704128658,2.560681799,6.160212769
2364,0.301479915,0.253276956,0.217758985,0.221987315,8.590449595,6.704128658,2.560681799,6.160212769
2365,0.301352494,0.253592561,0.217666948,0.221893491,8.590449595,6.704128658,2.560681799,6.160212769
2366,0.30122518,0.2539079,0.217574989,0.221799747,8.590449595,6.704128658,2.560681799,6.160212769
2367,0.301097973,0.254222973,0.217483108,0.221706081,8.590449595,6.704128658,2.560681799,6.160212769
2368,0.300970874,0.25453778,0.217391304,0.221612495,8.590449595,6.704128658,2.560681799,6.160212769
2369,0.300843882,0.254852321,0.217299578,0.221518987,8.590449595,6.704128658,2.560681799,6.160212769
2370,0.300716997,0.255166596,0.217207929,0.221425559,8.590449595,6.704128658,2.560681799,6.160212769
2371,0.300590219,0.255480607,0.217116358,0.221332209,8.590449595,6.704128658,2.560681799,6.160212769
2372,0.300463548,0.255794353,0.217024863,0.221238938,8.590449595,6.704128658,2.560681799,6.160212769
2373,0.300336984,0.256107835,0.216933446,0.221145746,8.590449595,6.704128658,2.560681799,6.160212769
2374,0.300210526,0.256421053,0.216842105,0.221052632,8.590449595,6.704128658,2.560681799,6.160212769
2375,0.300084175,0.256734007,0.216750842,0.220959596,8.590449595,6.704128658,2.560681799,6.160212769
2376,0.29995793,0.257046698,0.216659655,0.220866639,8.590449595,6.704128658,2.560681799,6.160212769
2377,0.299831791,0.257359125,0.216568545,0.220773759,8.590449595,6.704128658,2.560681799,6.160212769
2378,0.299705759,0.25767129,0.216477512,0.220680958,8.590449595,6.704128658,2.560681799,6.160212769
2379,0.299579832,0.257983193,0.216386555,0.220588235,8.590449595,6.704128658,2.560681799,6.160212769
2380,0.299454011,0.258294834,0.216295674,0.22049559,8.590449595,6.704128658,2.560681799,6.160212769
2381,0.299328296,0.258606213,0.21620487,0.220403023,8.590449595,6.704128658,2.560681799,6.160212769
2382,0.299202686,0.258917331,0.216114142,0.220310533,8.590449595,6.704128658,2.560681799,6.160212769
2383,0.299077181,0.259228188,0.21602349,0.220218121,8.590449595,6.704128658,2.560681799,6.160212769
2384,0.298951782,0.259538784,0.215932914,0.220125786,8.590449595,6.704128658,2.560681799,6.160212769
2385,0.298826488,0.25984912,0.215842414,0.220033529,8.590449595,6.704128658,2.560681799,6.160212769
2386,0.298701299,0.260159196,0.21575199,0.219941349,8.590449595,6.704128658,2.560681799,6.160212769
2387,0.298576214,0.260469012,0.215661642,0.219849246,8.590449595,6.704128658,2.560681799,6.160212769
2388,0.298451235,0.260778568,0.215571369,0.219757221,8.590449595,6.704128658,2.560681799,6.160212769
2389,0.29832636,0.261087866,0.215481172,0.219665272,8.590449595,6.704128658,2.560681799,6.160212769
2390,0.298201589,0.261396905,0.21539105,0.2195734,8.590449595,6.704128658,2.560681799,6.160212769
2391,0.298076923,0.261705686,0.215301003,0.219481605,8.590449595,6.704128658,2.560681799,6.160212769
2392,0.297952361,0.262014208,0.215211032,0.219389887,8.590449595,6.704128658,2.560681799,6.160212769
2393,0.297827903,0.262322473,0.215121136,0.219298246,8.590449595,6.704128658,2.560681799,6.160212769
2394,0.297703549,0.26263048,0.215031315,0.219206681,8.590449595,6.704128658,2.560681799,6.160212769
2395,0.297579299,0.26293823,0.214941569,0.219115192,8.590449595,6.704128658,2.560681799,6.160212769
2396,0.297455152,0.263245724,0.214851898,0.21902378,8.590449595,6.704128658,2.560681799,6.160212769
2397,0.297331109,0.263552961,0.214762302,0.218932444,8.590449595,6.704128658,2.560681799,6.160212769
2398,0.29720717,0.263859942,0.21467278,0.218841184,8.590449595,6.704128658,2.560681799,6.160212769
2399,0.297083333,0.264166667,0.214583333,0.21875,8.590449595,6.704128658,2.560681799,6.160212769
2400,0.2969596,0.264473136,0.214493961,0.218658892,8.590449595,6.704128658,2.560681799,6.160212769
2401,0.29683597,0.264779351,0.214404663,0.21856786,8.590449595,6.704128658,2.560681799,6.160212769
2402,0.296712443,0.26508531,0.214315439,0.218476904,8.590449595,6.704128658,2.560681799,6.160212769
2403,0.296589018,0.265391015,0.21422629,0.218386023,8.590449595,6.704128658,2.560681799,6.160212769
2404,0.296465696,0.265696466,0.214137214,0.218295218,8.590449595,6.704128658,2.560681799,6.160212769
2405,0.296342477,0.266001663,0.214048213,0.218204489,8.590449595,6.704128658,2.560681799,6.160212769
2406,0.29621936,0.266306606,0.213959285,0.218113835,8.590449595,6.704128658,2.560681799,6.160212769
2407,0.296096346,0.266611296,0.213870432,0.218023256,8.590449595,6.704128658,2.560681799,6.160212769
2408,0.295973433,0.266915733,0.213781652,0.217932752,8.590449595,6.704128658,2.560681799,6.160212769
2409,0.295850622,0.267219917,0.213692946,0.217842324,8.590449595,6.704128658,2.560681799,6.160212769
2410,0.295727914,0.267523849,0.213604314,0.21775197,8.590449595,6.704128658,2.560681799,6.160212769
2411,0.295605307,0.267827529,0.213515755,0.217661692,8.590449595,6.704128658,2.560681799,6.160212769
2412,0.295482801,0.268130957,0.213427269,0.217571488,8.590449595,6.704128658,2.560681799,6.160212769
2413,0.295360398,0.268434134,0.213338857,0.217481359,8.590449595,6.704128658,2.560681799,6.160212769
2414,0.295238095,0.26873706,0.213250518,0.217391304,8.590449595,6.704128658,2.560681799,6.160212769
2415,0.295115894,0.269039735,0.213162252,0.217301325,8.590449595,6.704128658,2.560681799,6.160212769
2416,0.294993794,0.26934216,0.213074059,0.217211419,8.590449595,6.704128658,2.560681799,6.160212769
2417,0.294871795,0.269644334,0.212985939,0.217121588,8.590449595,6.704128658,2.560681799,6.160212769
2418,0.294749897,0.269946259,0.212897892,0.217031831,8.590449595,6.704128658,2.560681799,6.160212769
2419,0.294628099,0.270247934,0.212809917,0.216942149,8.590449595,6.704128658,2.560681799,6.160212769
2420,0.294506402,0.27054936,0.212722016,0.21685254,8.590449595,6.704128658,2.560681799,6.160212769
2421,0.294384806,0.270850537,0.212634187,0.216763006,8.590449595,6.704128658,2.560681799,6.160212769
2422,0.29426331,0.271151465,0.21254643,0.216673545,8.590449595,6.704128658,2.560681799,6.160212769
2423,0.294141914,0.271452145,0.212458746,0.216584158,8.590449595,6.704128658,2.560681799,6.160212769
2424,0.294020619,0.271752577,0.212371134,0.216494845,8.590449595,6.704128658,2.560681799,6.160212769
2425,0.293899423,0.272052762,0.212283594,0.216405606,8.590449595,6.704128658,2.560681799,6.160212769
2426,0.293778327,0.272352699,0.212196127,0.21631644,8.590449595,6.704128658,2.560681799,6.160212769
2427,0.293657331,0.272652389,0.212108731,0.216227348,8.590449595,6.704128658,2.560681799,6.160212769
2428,0.293536435,0.272951832,0.212021408,0.216138329,8.590449595,6.704128658,2.560681799,6.160212769
2429,0.293415638,0.273251029,0.211934156,0.216049383,8.590449595,6.704128658,2.560681799,6.160212769
2430,0.29329494,0.273549979,0.211846977,0.21596051,8.590449595,6.704128658,2.560681799,6.160212769
2431,0.293174342,0.273848684,0.211759868,0.215871711,8.590449595,6.704128658,2.560681799,6.160212769
2432,0.293053843,0.274147143,0.211672832,0.215782984,8.590449595,6.704128658,2.560681799,6.160212769
2433,0.292933443,0.274445357,0.211585867,0.21569433,8.590449595,6.704128658,2.560681799,6.160212769
2434,0.292813142,0.274743326,0.211498973,0.215605749,8.590449595,6.704128658,2.560681799,6.160212769
2435,0.292692939,0.275041051,0.211412151,0.215517241,8.590449595,6.704128658,2.560681799,6.160212769
2436,0.292572835,0.275338531,0.2113254,0.215428806,8.590449595,6.704128658,2.560681799,6.160212769
2437,0.29245283,0.275635767,0.21123872,0.215340443,8.590449595,6.704128658,2.560681799,6.160212769
2438,0.292332923,0.275932759,0.211152112,0.215252153,8.590449595,6.704128658,2.560681799,6.160212769
2439,0.292213115,0.276229508,0.211065574,0.215163934,8.590449595,6.704128658,2.560681799,6.160212769
2440,0.292093404,0.276526014,0.210979107,0.215075789,8.590449595,6.704128658,2.560681799,6.160212769
2441,0.291973792,0.276822277,0.210892711,0.214987715,8.590449595,6.704128658,2.560681799,6.160212769
2442,0.291854278,0.277118297,0.210806386,0.214899713,8.590449595,6.704128658,2.560681799,6.160212769
2443,0.291734861,0.277414075,0.210720131,0.214811784,8.590449595,6.704128658,2.560681799,6.160212769
2444,0.291615542,0.277709611,0.210633947,0.214723926,8.590449595,6.704128658,2.560681799,6.160212769
2445,0.291496321,0.278004906,0.210547833,0.214636141,8.590449595,6.704128658,2.560681799,6.160212769
2446,0.291377197,0.278299959,0.21046179,0.214548427,8.590449595,6.704128658,2.560681799,6.160212769
2447,0.29125817,0.278594771,0.210375817,0.214460784,8.590449595,6.704128658,2.560681799,6.160212769
2448,0.291139241,0.278889343,0.210289914,0.214373214,8.590449595,6.704128658,2.560681799,6.160212769
2449,0.291020408,0.279183673,0.210204082,0.214285714,8.590449595,6.704128658,2.560681799,6.160212769
2450,0.290901673,0.279477764,0.210118319,0.214198286,8.590449595,6.704128658,2.560681799,6.160212769
2451,0.290783034,0.279771615,0.210032626,0.21411093,8.590449595,6.704128658,2.560681799,6.160212769
2452,0.290664492,0.280065226,0.209947004,0.214023645,8.590449595,6.704128658,2.560681799,6.160212769
2453,0.290546047,0.280358598,0.209861451,0.21393643,8.590449595,6.704128658,2.560681799,6.160212769
2454,0.290427699,0.280651731,0.209775967,0.213849287,8.590449595,6.704128658,2.560681799,6.160212769
2455,0.290309446,0.280944625,0.209690554,0.213762215,8.590449595,6.704128658,2.560681799,6.160212769
2456,0.29019129,0.281237281,0.20960521,0.213675214,8.590449595,6.704128658,2.560681799,6.160212769
2457,0.29007323,0.281529699,0.209519935,0.213588283,8.590449595,6.704128658,2.560681799,6.160212769
2458,0.289955266,0.281821879,0.20943473,0.213501423,8.590449595,6.704128658,2.560681799,6.160212769
2459,0.289837398,0.282113821,0.209349593,0.213414634,8.590449595,6.704128658,2.560681799,6.160212769
2460,0.289719626,0.282405526,0.209264527,0.213327915,8.590449595,6.704128658,2.560681799,6.160212769
2461,0.28960195,0.282696994,0.209179529,0.213241267,8.590449595,6.704128658,2.560681799,6.160212769
2462,0.289484369,0.282988226,0.2090946,0.213154689,8.590449595,6.704128658,2.560681799,6.160212769
2463,0.289366883,0.283279221,0.20900974,0.213068182,8.590449595,6.704128658,2.560681799,6.160212769
2464,0.289249493,0.28356998,0.208924949,0.212981744,8.590449595,6.704128658,2.560681799,6.160212769
2465,0.289132198,0.283860503,0.208840227,0.212895377,8.590449595,6.704128658,2.560681799,6.160212769
2466,0.289014998,0.28415079,0.208755574,0.21280908,8.590449595,6.704128658,2.560681799,6.160212769
2467,0.288897893,0.284440843,0.208670989,0.212722853,8.590449595,6.704128658,2.560681799,6.160212769
2468,0.288780883,0.28473066,0.208586472,0.212636695,8.590449595,6.704128658,2.560681799,6.160212769
2469,0.288663968,0.285020243,0.208502024,0.212550607,8.590449595,6.704128658,2.560681799,6.160212769
2470,0.288547147,0.285309591,0.208417645,0.212464589,8.590449595,6.704128658,2.560681799,6.160212769
2471,0.288430421,0.285598706,0.208333333,0.212378641,8.590449595,6.704128658,2.560681799,6.160212769
2472,0.288313789,0.285887586,0.20824909,0.212292762,8.590449595,6.704128658,2.560681799,6.160212769
2473,0.288197251,0.286176233,0.208164915,0.212206952,8.590449595,6.704128658,2.560681799,6.160212769
2474,0.288080808,0.286464646,0.208080808,0.212121212,8.590449595,6.704128658,2.560681799,6.160212769
2475,0.287964459,0.286752827,0.207996769,0.212035541,8.590449595,6.704128658,2.560681799,6.160212769
2476,0.287848203,0.287040775,0.207912798,0.211949939,8.590449595,6.704128658,2.560681799,6.160212769
2477,0.287732042,0.287328491,0.207828894,0.211864407,8.590449595,6.704128658,2.560681799,6.160212769
2478,0.287615974,0.287615974,0.207745058,0.211778943,8.590449595,6.704128658,2.560681799,6.160212769
2479,0.2875,0.287903226,0.20766129,0.211693548,8.590449595,6.704128658,2.560681799,6.160212769
2480,0.287384119,0.288190246,0.20757759,0.211608222,8.590449595,6.704128658,2.560681799,6.160212769
2481,0.287268332,0.288477035,0.207493956,0.211522965,8.590449595,6.704128658,2.560681799,6.160212769
2482,0.287152638,0.288763592,0.207410391,0.211437777,8.590449595,6.704128658,2.560681799,6.160212769
2483,0.287037037,0.289049919,0.207326892,0.211352657,8.590449595,6.704128658,2.560681799,6.160212769
2484,0.286921529,0.289336016,0.207243461,0.211267606,8.590449595,6.704128658,2.560681799,6.160212769
2485,0.286806114,0.289621883,0.207160097,0.211182623,8.590449595,6.704128658,2.560681799,6.160212769
2486,0.286690792,0.289907519,0.207076799,0.211097708,8.590449595,6.704128658,2.560681799,6.160212769
2487,0.286575563,0.290192926,0.206993569,0.211012862,8.590449595,6.704128658,2.560681799,6.160212769
2488,0.286460426,0.290478104,0.206910406,0.210928084,8.590449595,6.704128658,2.560681799,6.160212769
2489,0.286345382,0.290763052,0.206827309,0.210843373,8.590449595,6.704128658,2.560681799,6.160212769
2490,0.28623043,0.291047772,0.206744279,0.210758731,8.590449595,6.704128658,2.560681799,6.160212769
2491,0.28611557,0.291332263,0.206661316,0.210674157,8.590449595,6.704128658,2.560681799,6.160212769
2492,0.286000802,0.291616526,0.20657842,0.210589651,8.590449595,6.704128658,2.560681799,6.160212769
2493,0.285886127,0.291900561,0.206495589,0.210505213,8.590449595,6.704128658,2.560681799,6.160212769
2494,0.285771543,0.292184369,0.206412826,0.210420842,8.590449595,6.704128658,2.560681799,6.160212769
2495,0.285657051,0.292467949,0.206330128,0.210336538,8.590449595,6.704128658,2.560681799,6.160212769
2496,0.285542651,0.292751302,0.206247497,0.210252303,8.590449595,6.704128658,2.560681799,6.160212769
2497,0.285428343,0.293034428,0.206164932,0.210168135,8.590449595,6.704128658,2.560681799,6.160212769
2498,0.285314126,0.293317327,0.206082433,0.210084034,8.590449595,6.704128658,2.560681799,6.160212769
2499,0.2852,0.2936,0.206,0.21,8.590449595,6.704128658,2.560681799,6.160212769
2500,0.285085966,0.293882447,0.205917633,0.209916034,8.590449595,6.704128658,2.560681799,6.160212769
2501,0.284972022,0.294164668,0.205835332,0.209832134,8.590449595,6.704128658,2.560681799,6.160212769
2502,0.28485817,0.294446664,0.205753096,0.209748302,8.590449595,6.704128658,2.560681799,6.160212769
2503,0.284744409,0.294728435,0.205670927,0.209664537,8.590449595,6.704128658,2.560681799,6.160212769
2504,0.284630739,0.29500998,0.205588822,0.209580838,8.590449595,6.704128658,2.560681799,6.160212769
2505,0.284517159,0.295291301,0.205506784,0.209497207,8.590449595,6.704128658,2.560681799,6.160212769
2506,0.28440367,0.295572397,0.205424811,0.209413642,8.590449595,6.704128658,2.560681799,6.160212769
2507,0.284290271,0.29585327,0.205342903,0.209330144,8.590449595,6.704128658,2.560681799,6.160212769
2508,0.284176963,0.296133918,0.20526106,0.209246712,8.590449595,6.704128658,2.560681799,6.160212769
2509,0.284063745,0.296414343,0.205179283,0.209163347,8.590449595,6.704128658,2.560681799,6.160212769
2510,0.283950617,0.296694544,0.205097571,0.209080048,8.590449595,6.704128658,2.560681799,6.160212769
2511,0.28383758,0.296974522,0.205015924,0.208996815,8.590449595,6.704128658,2.560681799,6.160212769
2512,0.283724632,0.297254278,0.204934341,0.208913649,8.590449595,6.704128658,2.560681799,6.160212769
2513,0.283611774,0.297533811,0.204852824,0.208830549,8.590449595,6.704128658,2.560681799,6.160212769
2514,0.283499006,0.297813121,0.204771372,0.208747515,8.590449595,6.704128658,2.560681799,6.160212769
2515,0.283386328,0.29809221,0.204689984,0.208664547,8.590449595,6.704128658,2.560681799,6.160212769
2516,0.283273739,0.298371077,0.204608661,0.208581645,8.590449595,6.704128658,2.560681799,6.160212769
2517,0.283161239,0.298649722,0.204527403,0.208498809,8.590449595,6.704128658,2.560681799,6.160212769
2518,0.283048829,0.298928146,0.204446209,0.208416038,8.590449595,6.704128658,2.560681799,6.160212769
2519,0.282936508,0.299206349,0.204365079,0.208333333,8.590449595,6.704128658,2.560681799,6.160212769
2520,0.282824276,0.299484332,0.204284014,0.208250694,8.590449595,6.704128658,2.560681799,6.160212769
2521,0.282712133,0.299762094,0.204203013,0.208168121,8.590449595,6.704128658,2.560681799,6.160212769
2522,0.282600079,0.300039635,0.204122077,0.208085612,8.590449595,6.704128658,2.560681799,6.160212769
2523,0.282488114,0.300316957,0.204041204,0.20800317,8.590449595,6.704128658,2.560681799,6.160212769
2524,0.282376238,0.300594059,0.203960396,0.207920792,8.590449595,6.704128658,2.560681799,6.160212769
2525,0.28226445,0.300870942,0.203879652,0.20783848,8.590449595,6.704128658,2.560681799,6.160212769
2526,0.28215275,0.301147606,0.203798971,0.207756233,8.590449595,6.704128658,2.560681799,6.160212769
2527,0.282041139,0.301424051,0.203718354,0.207674051,8.590449595,6.704128658,2.560681799,6.160212769
2528,0.281929616,0.301700277,0.203637802,0.207591934,8.590449595,6.704128658,2.560681799,6.160212769
2529,0.281818182,0.301976285,0.203557312,0.207509881,8.590449595,6.704128658,2.560681799,6.160212769
2530,0.281706835,0.302252074,0.203476887,0.207427894,8.590449595,6.704128658,2.560681799,6.160212769
2531,0.281595577,0.302527646,0.203396524,0.207345972,8.590449595,6.704128658,2.560681799,6.160212769
2532,0.281484406,0.302803,0.203316226,0.207264114,8.590449595,6.704128658,2.560681799,6.160212769
2533,0.281373323,0.303078137,0.203235991,0.20718232,8.590449595,6.704128658,2.560681799,6.160212769
2534,0.281262327,0.303353057,0.203155819,0.207100592,8.590449595,6.704128658,2.560681799,6.160212769
2535,0.28115142,0.30362776,0.20307571,0.207018927,8.590449595,6.704128658,2.560681799,6.160212769
2536,0.281040599,0.303902247,0.202995664,0.206937328,8.590449595,6.704128658,2.560681799,6.160212769
2537,0.280929866,0.304176517,0.202915682,0.206855792,8.590449595,6.704128658,2.560681799,6.160212769
2538,0.28081922,0.304450571,0.202835762,0.206774321,8.590449595,6.704128658,2.560681799,6.160212769
2539,0.280708661,0.304724409,0.202755906,0.206692913,8.590449595,6.704128658,2.560681799,6.160212769
2540,0.28059819,0.304998032,0.202676112,0.20661157,8.590449595,6.704128658,2.560681799,6.160212769
2541,0.280487805,0.30527144,0.202596381,0.206530291,8.590449595,6.704128658,2.560681799,6.160212769
2542,0.280377507,0.305544632,0.202516713,0.206449076,8.590449595,6.704128658,2.560681799,6.160212769
2543,0.280267296,0.30581761,0.202437107,0.206367925,8.590449595,6.704128658,2.560681799,6.160212769
2544,0.280157171,0.306090373,0.202357564,0.206286837,8.590449595,6.704128658,2.560681799,6.160212769
2545,0.280047133,0.306362922,0.202278083,0.206205813,8.590449595,6.704128658,2.560681799,6.160212769
2546,0.279937181,0.306635257,0.202198665,0.206124853,8.590449595,6.704128658,2.560681799,6.160212769
2547,0.279827316,0.306907378,0.202119309,0.206043956,8.590449595,6.704128658,2.560681799,6.160212769
2548,0.279717536,0.307179286,0.202040016,0.205963123,8.590449595,6.704128658,2.560681799,6.160212769
2549,0.279607843,0.30745098,0.201960784,0.205882353,8.590449595,6.704128658,2.560681799,6.160212769
2550,0.279498236,0.307722462,0.202273618,0.205801646,8.590449595,6.704128658,2.560681799,6.160212769
2551,0.279388715,0.30799373,0.202586207,0.205721003,8.590449595,6.704128658,2.560681799,6.160212769
2552,0.279279279,0.308264787,0.202898551,0.205640423,8.590449595,6.704128658,2.560681799,6.160212769
2553,0.27916993,0.30853563,0.20321065,0.205559906,8.590449595,6.704128658,2.560681799,6.160212769
2554,0.279060665,0.308806262,0.203522505,0.205479452,8.590449595,6.704128658,2.560681799,6.160212769
2555,0.278951487,0.309076682,0.203834116,0.205399061,8.590449595,6.704128658,2.560681799,6.160212769
2556,0.278842393,0.309346891,0.204145483,0.205318733,8.590449595,6.704128658,2.560681799,6.160212769
2557,0.278733385,0.309616888,0.204456607,0.205238468,8.590449595,6.704128658,2.560681799,6.160212769
2558,0.278624463,0.309886674,0.204767487,0.205158265,8.590449595,6.704128658,2.560681799,6.160212769
2559,0.278515625,0.31015625,0.205078125,0.205078125,8.590449595,6.704128658,2.560681799,6.160212769
2560,0.278406872,0.310425615,0.20538852,0.204998048,8.590449595,6.704128658,2.560681799,6.160212769
2561,0.278298205,0.31069477,0.205698673,0.204918033,8.590449595,6.704128658,2.560681799,6.160212769
2562,0.278189622,0.310963714,0.206008584,0.20483808,8.590449595,6.704128658,2.560681799,6.160212769
2563,0.278081123,0.311232449,0.206318253,0.20475819,8.590449595,6.704128658,2.560681799,6.160212769
2564,0.27797271,0.311500975,0.20662768,0.204678363,8.590449595,6.704128658,2.560681799,6.160212769
2565,0.27786438,0.311769291,0.206936867,0.204598597,8.590449595,6.704128658,2.560681799,6.160212769
2566,0.277756136,0.312037398,0.207245812,0.204518894,8.590449595,6.704128658,2.560681799,6.160212769
2567,0.277647975,0.312305296,0.207554517,0.204439252,8.590449595,6.704128658,2.560681799,6.160212769
2568,0.277539899,0.312572986,0.207862982,0.204359673,8.590449595,6.704128658,2.560681799,6.160212769
2569,0.277431907,0.312840467,0.208171206,0.204280156,8.590449595,6.704128658,2.560681799,6.160212769
2570,0.277323998,0.31310774,0.208479191,0.2042007,8.590449595,6.704128658,2.560681799,6.160212769
2571,0.277216174,0.313374806,0.208786936,0.204121306,8.590449595,6.704128658,2.560681799,6.160212769
2572,0.277108434,0.313641663,0.209094442,0.204041974,8.590449595,6.704128658,2.560681799,6.160212769
2573,0.277000777,0.313908314,0.209401709,0.203962704,8.590449595,6.704128658,2.560681799,6.160212769
2574,0.276893204,0.314174757,0.209708738,0.203883495,8.590449595,6.704128658,2.560681799,6.160212769
2575,0.276785714,0.314440994,0.210015528,0.203804348,8.590449595,6.704128658,2.560681799,6.160212769
2576,0.276678308,0.314707024,0.21032208,0.203725262,8.590449595,6.704128658,2.560681799,6.160212769
2577,0.276570985,0.314972847,0.210628394,0.203646237,8.590449595,6.704128658,2.560681799,6.160212769
2578,0.276463746,0.315238465,0.210934471,0.203567274,8.590449595,6.704128658,2.560681799,6.160212769
2579,0.276356589,0.315503876,0.21124031,0.203488372,8.590449595,6.704128658,2.560681799,6.160212769
2580,0.276249516,0.315769082,0.211545912,0.203409531,8.590449595,6.704128658,2.560681799,6.160212769
2581,0.276142525,0.316034082,0.211851278,0.203330751,8.590449595,6.704128658,2.560681799,6.160212769
2582,0.276035617,0.316298877,0.212156407,0.203252033,8.590449595,6.704128658,2.560681799,6.160212769
2583,0.275928793,0.316563467,0.2124613,0.203173375,8.590449595,6.704128658,2.560681799,6.160212769
2584,0.27582205,0.316827853,0.212765957,0.203094778,8.590449595,6.704128658,2.560681799,6.160212769
2585,0.275715391,0.317092034,0.213070379,0.203016241,8.590449595,6.704128658,2.560681799,6.160212769
2586,0.275608813,0.317356011,0.213374565,0.202937766,8.590449595,6.704128658,2.560681799,6.160212769
2587,0.275502318,0.317619784,0.213678516,0.202859351,8.590449595,6.704128658,2.560681799,6.160212769
2588,0.275395906,0.317883353,0.213982233,0.202780997,8.590449595,6.704128658,2.560681799,6.160212769
2589,0.275289575,0.318146718,0.214285714,0.202702703,8.590449595,6.704128658,2.560681799,6.160212769
2590,0.275183327,0.31840988,0.214588962,0.202624469,8.590449595,6.704128658,2.560681799,6.160212769
2591,0.27507716,0.31867284,0.214891975,0.202546296,8.590449595,6.704128658,2.560681799,6.160212769
2592,0.274971076,0.318935596,0.215194755,0.202468184,8.590449595,6.704128658,2.560681799,6.160212769
2593,0.274865073,0.31919815,0.215497301,0.202390131,8.590449595,6.704128658,2.560681799,6.160212769
2594,0.274759152,0.319460501,0.215799615,0.202312139,8.590449595,6.704128658,2.560681799,6.160212769
2595,0.274653313,0.31972265,0.216101695,0.202234206,8.590449595,6.704128658,2.560681799,6.160212769
2596,0.274547555,0.319984598,0.216403543,0.202156334,8.590449595,6.704128658,2.560681799,6.160212769
2597,0.274441878,0.320246343,0.216705158,0.202078522,8.590449595,6.704128658,2.560681799,6.160212769
2598,0.274336283,0.320507888,0.217006541,0.20200077,8.590449595,6.704128658,2.560681799,6.160212769
2599,0.274230769,0.320769231,0.217307692,0.201923077,8.590449595,6.704128658,2.560681799,6.160212769
2600,0.274125336,0.321030373,0.217608612,0.201845444,8.590449595,6.704128658,2.560681799,6.160212769
2601,0.274019985,0.321291314,0.217909301,0.201767871,8.590449595,6.704128658,2.560681799,6.160212769
2602,0.273914714,0.321552055,0.218209758,0.201690357,8.590449595,6.704128658,2.560681799,6.160212769
2603,0.273809524,0.321812596,0.218509985,0.201612903,8.590449595,6.704128658,2.560681799,6.160212769
2604,0.273704415,0.322072937,0.218809981,0.201535509,8.590449595,6.704128658,2.560681799,6.160212769
2605,0.273599386,0.322333078,0.219109747,0.201458173,8.590449595,6.704128658,2.560681799,6.160212769
2606,0.273494438,0.322593019,0.219409283,0.201380898,8.590449595,6.704128658,2.560681799,6.160212769
2607,0.273389571,0.322852761,0.219708589,0.201303681,8.590449595,6.704128658,2.560681799,6.160212769
2608,0.273284783,0.323112304,0.220007666,0.201226524,8.590449595,6.704128658,2.560681799,6.160212769
2609,0.273180077,0.323371648,0.220306513,0.201149425,8.590449595,6.704128658,2.560681799,6.160212769
2610,0.27307545,0.323630793,0.220605132,0.201072386,8.590449595,6.704128658,2.560681799,6.160212769
2611,0.272970904,0.32388974,0.220903522,0.200995406,8.590449595,6.704128658,2.560681799,6.160212769
2612,0.272866437,0.324148488,0.221201684,0.200918485,8.590449595,6.704128658,2.560681799,6.160212769
2613,0.27276205,0.324407039,0.221499617,0.200841622,8.590449595,6.704128658,2.560681799,6.160212769
2614,0.272657744,0.324665392,0.221797323,0.200764818,8.590449595,6.704128658,2.560681799,6.160212769
2615,0.272553517,0.324923547,0.222094801,0.200688073,8.590449595,6.704128658,2.560681799,6.160212769
2616,0.27244937,0.325181506,0.222392052,0.200611387,8.590449595,6.704128658,2.560681799,6.160212769
2617,0.272345302,0.325439267,0.222689076,0.200534759,8.590449595,6.704128658,2.560681799,6.160212769
2618,0.272241313,0.325696831,0.222985872,0.20045819,8.590449595,6.704128658,2.560681799,6.160212769
2619,0.272137405,0.325954198,0.223282443,0.200381679,8.590449595,6.704128658,2.560681799,6.160212769
2620,0.272033575,0.32621137,0.223578787,0.200305227,8.590449595,6.704128658,2.560681799,6.160212769
2621,0.271929825,0.326468345,0.223874905,0.200228833,8.590449595,6.704128658,2.560681799,6.160212769
2622,0.271826153,0.326725124,0.224170797,0.200152497,8.590449595,6.704128658,2.560681799,6.160212769
2623,0.271722561,0.326981707,0.224466463,0.20007622,8.590449595,6.704128658,2.560681799,6.160212769
2624,0.271619048,0.327238095,0.224761905,0.2,8.590449595,6.704128658,2.560681799,6.160212769
2625,0.271515613,0.327494288,0.225057121,0.199923839,8.590449595,6.704128658,2.560681799,6.160212769
2626,0.271412257,0.327750285,0.225352113,0.199847735,8.590449595,6.704128658,2.560681799,6.160212769
2627,0.27130898,0.328006088,0.22564688,0.199771689,8.590449595,6.704128658,2.560681799,6.160212769
2628,0.271205782,0.328261696,0.225941423,0.199695702,8.590449595,6.704128658,2.560681799,6.160212769
2629,0.271102662,0.32851711,0.226235741,0.199619772,8.590449595,6.704128658,2.560681799,6.160212769
2630,0.27099962,0.32877233,0.226529837,0.1995439,8.590449595,6.704128658,2.560681799,6.160212769
2631,0.270896657,0.329027356,0.226823708,0.199468085,8.590449595,6.704128658,2.560681799,6.160212769
2632,0.270793771,0.329282188,0.227117357,0.199392328,8.590449595,6.704128658,2.560681799,6.160212769
2633,0.270690964,0.329536826,0.227410782,0.199316629,8.590449595,6.704128658,2.560681799,6.160212769
2634,0.270588235,0.329791271,0.227703985,0.199240987,8.590449595,6.704128658,2.560681799,6.160212769
2635,0.270485584,0.330045524,0.227996965,0.199165402,8.590449595,6.704128658,2.560681799,6.160212769
2636,0.270383011,0.330299583,0.228289723,0.199089875,8.590449595,6.704128658,2.560681799,6.160212769
2637,0.270280516,0.33055345,0.228582259,0.199014405,8.590449595,6.704128658,2.560681799,6.160212769
2638,0.270178098,0.330807124,0.228874574,0.198938992,8.590449595,6.704128658,2.560681799,6.160212769
2639,0.270075758,0.331060606,0.229166667,0.198863636,8.590449595,6.704128658,2.560681799,6.160212769
2640,0.269973495,0.331313896,0.229458538,0.198788338,8.590449595,6.704128658,2.560681799,6.160212769
2641,0.26987131,0.331566995,0.229750189,0.198713096,8.590449595,6.704128658,2.560681799,6.160212769
2642,0.269769202,0.331819902,0.230041619,0.198637911,8.590449595,6.704128658,2.560681799,6.160212769
2643,0.269667171,0.332072617,0.230332829,0.198562784,8.590449595,6.704128658,2.560681799,6.160212769
2644,0.269565217,0.332325142,0.230623819,0.198487713,8.590449595,6.704128658,2.560681799,6.160212769
2645,0.269463341,0.332577475,0.230914588,0.198412698,8.590449595,6.704128658,2.560681799,6.160212769
2646,0.269361541,0.332829618,0.231205138,0.198337741,8.590449595,6.704128658,2.560681799,6.160212769
2647,0.269259819,0.333081571,0.231495468,0.19826284,8.590449595,6.704128658,2.560681799,6.160212769
2648,0.269158173,0.333333333,0.231785579,0.198187995,8.590449595,6.704128658,2.560681799,6.160212769
2649,0.269056604,0.333584906,0.232075472,0.198113208,8.590449595,6.704128658,2.560681799,6.160212769
2650,0.268955111,0.333836288,0.232365145,0.198038476,8.590449595,6.704128658,2.560681799,6.160212769
2651,0.268853695,0.334087481,0.2326546,0.197963801,8.590449595,6.704128658,2.560681799,6.160212769
2652,0.268752356,0.334338485,0.232943837,0.197889182,8.590449595,6.704128658,2.560681799,6.160212769
2653,0.268651093,0.334589299,0.233232856,0.197814619,8.590449595,6.704128658,2.560681799,6.160212769
2654,0.268549906,0.334839925,0.233521657,0.197740113,8.590449595,6.704128658,2.560681799,6.160212769
2655,0.268448795,0.335090361,0.233810241,0.197665663,8.590449595,6.704128658,2.560681799,6.160212769
2656,0.268347761,0.33534061,0.234098607,0.197591268,8.590449595,6.704128658,2.560681799,6.160212769
2657,0.268246802,0.33559067,0.234386757,0.19751693,8.590449595,6.704128658,2.560681799,6.160212769
2658,0.26814592,0.335840542,0.23467469,0.197442648,8.590449595,6.704128658,2.560681799,6.160212769
2659,0.268045113,0.336090226,0.234962406,0.197368421,8.590449595,6.704128658,2.560681799,6.160212769
2660,0.267944382,0.336339722,0.235249906,0.19729425,8.590449595,6.704128658,2.560681799,6.160212769
2661,0.267843727,0.336589031,0.23553719,0.197220135,8.590449595,6.704128658,2.560681799,6.160212769
2662,0.267743147,0.336838152,0.235824258,0.197146076,8.590449595,6.704128658,2.560681799,6.160212769
2663,0.267642643,0.337087087,0.236111111,0.197072072,8.590449595,6.704128658,2.560681799,6.160212769
2664,0.267542214,0.337335835,0.236397749,0.196998124,8.590449595,6.704128658,2.560681799,6.160212769
2665,0.26744186,0.337584396,0.236684171,0.196924231,8.590449595,6.704128658,2.560681799,6.160212769
2666,0.267341582,0.337832771,0.236970379,0.196850394,8.590449595,6.704128658,2.560681799,6.160212769
2667,0.267241379,0.33808096,0.237256372,0.196776612,8.590449595,6.704128658,2.560681799,6.160212769
2668,0.267141251,0.338328962,0.237542151,0.196702885,8.590449595,6.704128658,2.560681799,6.160212769
2669,0.267041199,0.338576779,0.237827715,0.196629213,8.590449595,6.704128658,2.560681799,6.160212769
2670,0.266941221,0.33882441,0.238113066,0.196555597,8.590449595,6.704128658,2.560681799,6.160212769
2671,0.266841317,0.339071856,0.238398204,0.196482036,8.590449595,6.704128658,2.560681799,6.160212769
2672,0.266741489,0.339319117,0.238683128,0.19640853,8.590449595,6.704128658,2.560681799,6.160212769
2673,0.266641735,0.339566193,0.238967838,0.196335079,8.590449595,6.704128658,2.560681799,6.160212769
2674,0.266542056,0.339813084,0.239252336,0.196261682,8.590449595,6.704128658,2.560681799,6.160212769
2675,0.266442451,0.340059791,0.239536622,0.196188341,8.590449595,6.704128658,2.560681799,6.160212769
2676,0.266342921,0.340306313,0.239820695,0.196115054,8.590449595,6.704128658,2.560681799,6.160212769
2677,0.266243465,0.340552651,0.240104556,0.196041822,8.590449595,6.704128658,2.560681799,6.160212769
2678,0.266144084,0.340798806,0.240388205,0.195968645,8.590449595,6.704128658,2.560681799,6.160212769
2679,0.266044776,0.341044776,0.240671642,0.195895522,8.590449595,6.704128658,2.560681799,6.160212769
2680,0.265945543,0.341290563,0.240954868,0.195822454,8.590449595,6.704128658,2.560681799,6.160212769
2681,0.265846383,0.341536167,0.241237882,0.195749441,8.590449595,6.704128658,2.560681799,6.160212769
2682,0.265747298,0.341781588,0.241520686,0.195676482,8.590449595,6.704128658,2.560681799,6.160212769
2683,0.265648286,0.342026826,0.241803279,0.195603577,8.590449595,6.704128658,2.560681799,6.160212769
2684,0.265549348,0.342271881,0.242085661,0.195530726,8.590449595,6.704128658,2.560681799,6.160212769
2685,0.265450484,0.342516754,0.242367833,0.19545793,8.590449595,6.704128658,2.560681799,6.160212769
2686,0.265351693,0.342761444,0.242649795,0.195385188,8.590449595,6.704128658,2.560681799,6.160212769
2687,0.265252976,0.343005952,0.242931548,0.1953125,8.590449595,6.704128658,2.560681799,6.160212769
2688,0.265154332,0.343250279,0.24321309,0.195239866,8.590449595,6.704128658,2.560681799,6.160212769
2689,0.265055762,0.343494424,0.243494424,0.195167286,8.590449595,6.704128658,2.560681799,6.160212769
2690,0.264957265,0.343738387,0.243775548,0.19509476,8.590449595,6.704128658,2.560681799,6.160212769
2691,0.264858841,0.343982169,0.244056464,0.195022288,8.590449595,6.704128658,2.560681799,6.160212769
2692,0.26476049,0.344225771,0.24433717,0.19494987,8.590449595,6.704128658,2.560681799,6.160212769
2693,0.264662212,0.344469191,0.244617669,0.194877506,8.590449595,6.704128658,2.560681799,6.160212769
2694,0.264564007,0.34471243,0.244897959,0.194805195,8.590449595,6.704128658,2.560681799,6.160212769
2695,0.264465875,0.34495549,0.245178042,0.194732938,8.590449595,6.704128658,2.560681799,6.160212769
2696,0.264367816,0.345198369,0.245457916,0.194660734,8.590449595,6.704128658,2.560681799,6.160212769
2697,0.26426983,0.345441067,0.245737583,0.194588584,8.590449595,6.704128658,2.560681799,6.160212769
2698,0.264171916,0.345683587,0.246017043,0.194516488,8.590449595,6.704128658,2.560681799,6.160212769
2699,0.264074074,0.345925926,0.246296296,0.194444444,8.590449595,6.704128658,2.560681799,6.160212769
2700,0.263976305,0.346168086,0.246575342,0.194372455,8.590449595,6.704128658,2.560681799,6.160212769
2701,0.263878608,0.346410067,0.246854182,0.194300518,8.590449595,6.704128658,2.560681799,6.160212769
2702,0.263780984,0.346651868,0.247132815,0.194228635,8.590449595,6.704128658,2.560681799,6.160212769
2703,0.263683432,0.346893491,0.247411243,0.194156805,8.590449595,6.704128658,2.560681799,6.160212769
2704,0.263585952,0.347134935,0.247689464,0.194085028,8.590449595,6.704128658,2.560681799,6.160212769
2705,0.263488544,0.347376201,0.24796748,0.194013304,8.590449595,6.704128658,2.560681799,6.160212769
2706,0.263391208,0.347617289,0.24824529,0.193941633,8.590449595,6.704128658,2.560681799,6.160212769
2707,0.263293944,0.347858198,0.248522895,0.193870015,8.590449595,6.704128658,2.560681799,6.160212769
2708,0.263196752,0.348098929,0.248800295,0.19379845,8.590449595,6.704128658,2.560681799,6.160212769
2709,0.263099631,0.348339483,0.249077491,0.193726937,8.590449595,6.704128658,2.560681799,6.160212769
2710,0.263002582,0.34857986,0.249354482,0.193655478,8.590449595,6.704128658,2.560681799,6.160212769
2711,0.262905605,0.348820059,0.249631268,0.193584071,8.590449595,6.704128658,2.560681799,6.160212769
2712,0.262808699,0.349060081,0.249907851,0.193512717,8.590449595,6.704128658,2.560681799,6.160212769
2713,0.262711864,0.349299926,0.25018423,0.193441415,8.590449595,6.704128658,2.560681799,6.160212769
2714,0.262615101,0.349539595,0.250460405,0.193370166,8.590449595,6.704128658,2.560681799,6.160212769
2715,0.262518409,0.349779087,0.250736377,0.193298969,8.590449595,6.704128658,2.560681799,6.160212769
2716,0.262421789,0.350018403,0.251012146,0.193227825,8.590449595,6.704128658,2.560681799,6.160212769
2717,0.262325239,0.350257542,0.251287712,0.193156733,8.590449595,6.704128658,2.560681799,6.160212769
2718,0.262228761,0.350496506,0.251563075,0.193085693,8.590449595,6.704128658,2.560681799,6.160212769
2719,0.262132353,0.350735294,0.251838235,0.193014706,8.590449595,6.704128658,2.560681799,6.160212769
2720,0.262036016,0.350973907,0.252113194,0.192943771,8.590449595,6.704128658,2.560681799,6.160212769
2721,0.26193975,0.351212344,0.25238795,0.192872888,8.590449595,6.704128658,2.560681799,6.160212769
2722,0.261843555,0.351450606,0.252662505,0.192802057,8.590449595,6.704128658,2.560681799,6.160212769
2723,0.26174743,0.351688693,0.252936858,0.192731278,8.590449595,6.704128658,2.560681799,6.160212769
2724,0.261651376,0.351926606,0.253211009,0.19266055,8.590449595,6.704128658,2.560681799,6.160212769
2725,0.261555393,0.352164343,0.25348496,0.192589875,8.590449595,6.704128658,2.560681799,6.160212769
2726,0.261459479,0.352401907,0.253758709,0.192519252,8.590449595,6.704128658,2.560681799,6.160212769
2727,0.261363636,0.352639296,0.254032258,0.19244868,8.590449595,6.704128658,2.560681799,6.160212769
2728,0.261267864,0.352876512,0.254305606,0.19237816,8.590449595,6.704128658,2.560681799,6.160212769
2729,0.261172161,0.353113553,0.254578755,0.192307692,8.590449595,6.704128658,2.560681799,6.160212769
2730,0.261076529,0.353350421,0.254851703,0.192237276,8.590449595,6.704128658,2.560681799,6.160212769
2731,0.260980966,0.353587116,0.255124451,0.192166911,8.590449595,6.704128658,2.560681799,6.160212769
2732,0.260885474,0.353823637,0.255397,0.192096597,8.590449595,6.704128658,2.560681799,6.160212769
2733,0.260790051,0.354059985,0.255669349,0.192026335,8.590449595,6.704128658,2.560681799,6.160212769
2734,0.260694698,0.354296161,0.255941499,0.191956124,8.590449595,6.704128658,2.560681799,6.160212769
2735,0.260599415,0.354532164,0.25621345,0.191885965,8.590449595,6.704128658,2.560681799,6.160212769
2736,0.260504202,0.354767994,0.256485203,0.191815857,8.590449595,6.704128658,2.560681799,6.160212769
2737,0.260409058,0.355003652,0.256756757,0.1917458,8.590449595,6.704128658,2.560681799,6.160212769
2738,0.260313983,0.355239138,0.257028112,0.191675794,8.590449595,6.704128658,2.560681799,6.160212769
2739,0.260218978,0.355474453,0.25729927,0.191605839,8.590449595,6.704128658,2.560681799,6.160212769
2740,0.260124042,0.355709595,0.25757023,0.191535936,8.590449595,6.704128658,2.560681799,6.160212769
2741,0.260029176,0.355944566,0.257840992,0.191466083,8.590449595,6.704128658,2.560681799,6.160212769
2742,0.259934378,0.356179366,0.258111557,0.191396281,8.590449595,6.704128658,2.560681799,6.160212769
2743,0.25983965,0.356413994,0.258381924,0.191326531,8.590449595,6.704128658,2.560681799,6.160212769
2744,0.259744991,0.356648452,0.258652095,0.191256831,8.590449595,6.704128658,2.560681799,6.160212769
2745,0.259650401,0.356882739,0.258922068,0.191187181,8.590449595,6.704128658,2.560681799,6.160212769
2746,0.259555879,0.357116855,0.259191846,0.191117583,8.590449595,6.704128658,2.560681799,6.160212769
2747,0.259461426,0.357350801,0.259461426,0.191048035,8.590449595,6.704128658,2.560681799,6.160212769
2748,0.259367043,0.357584576,0.259730811,0.190978538,8.590449595,6.704128658,2.560681799,6.160212769
2749,0.259272727,0.357818182,0.26,0.190909091,8.590449595,6.704128658,2.560681799,6.160212769
2750,0.259178481,0.358051618,0.260268993,0.190839695,8.590449595,6.704128658,2.560681799,6.160212769
2751,0.259084302,0.358284884,0.260537791,0.190770349,8.590449595,6.704128658,2.560681799,6.160212769
2752,0.258990193,0.35851798,0.260806393,0.190701053,8.590449595,6.704128658,2.560681799,6.160212769
2753,0.258896151,0.358750908,0.2610748,0.190631808,8.590449595,6.704128658,2.560681799,6.160212769
2754,0.258802178,0.358983666,0.261343013,0.190562613,8.590449595,6.704128658,2.560681799,6.160212769
2755,0.258708273,0.359216255,0.26161103,0.190493469,8.590449595,6.704128658,2.560681799,6.160212769
2756,0.258614436,0.359448676,0.261878854,0.190424374,8.590449595,6.704128658,2.560681799,6.160212769
2757,0.258520667,0.359680928,0.262146483,0.19035533,8.590449595,6.704128658,2.560681799,6.160212769
2758,0.258426966,0.359913012,0.262413918,0.190286336,8.590449595,6.704128658,2.560681799,6.160212769
2759,0.258333333,0.360144928,0.262681159,0.190217391,8.590449595,6.704128658,2.560681799,6.160212769
2760,0.258239768,0.360376675,0.262948207,0.190148497,8.590449595,6.704128658,2.560681799,6.160212769
2761,0.258146271,0.360608255,0.263215062,0.190079652,8.590449595,6.704128658,2.560681799,6.160212769
2762,0.258052841,0.360839667,0.263481723,0.190010858,8.590449595,6.704128658,2.560681799,6.160212769
2763,0.257959479,0.361070912,0.263748191,0.189942113,8.590449595,6.704128658,2.560681799,6.160212769
2764,0.257866184,0.361301989,0.264014467,0.189873418,8.590449595,6.704128658,2.560681799,6.160212769
2765,0.257772957,0.361532899,0.26428055,0.189804772,8.590449595,6.704128658,2.560681799,6.160212769
2766,0.257679798,0.361763643,0.26454644,0.189736176,8.590449595,6.704128658,2.560681799,6.160212769
2767,0.257586705,0.36199422,0.264812139,0.18966763,8.590449595,6.704128658,2.560681799,6.160212769
2768,0.25749368,0.36222463,0.265077645,0.189599133,8.590449595,6.704128658,2.560681799,6.160212769
2769,0.257400722,0.362454874,0.26534296,0.189530686,8.590449595,6.704128658,2.560681799,6.160212769
2770,0.257307831,0.362684951,0.265247203,0.189462288,8.590449595,6.704128658,2.560681799,6.160212769
2771,0.257215007,0.362914863,0.265151515,0.189393939,8.590449595,6.704128658,2.560681799,6.160212769
2772,0.25712225,0.363144609,0.265055896,0.18932564,8.590449595,6.704128658,2.560681799,6.160212769
2773,0.25702956,0.363374189,0.264960346,0.18925739,8.590449595,6.704128658,2.560681799,6.160212769
2774,0.256936937,0.363603604,0.264864865,0.189189189,8.590449595,6.704128658,2.560681799,6.160212769
2775,0.25684438,0.363832853,0.264769452,0.189121037,8.590449595,6.704128658,2.560681799,6.160212769
2776,0.256751891,0.364061937,0.264674109,0.189052935,8.590449595,6.704128658,2.560681799,6.160212769
2777,0.256659467,0.364290857,0.264578834,0.188984881,8.590449595,6.704128658,2.560681799,6.160212769
2778,0.25656711,0.364519611,0.264483627,0.188916877,8.590449595,6.704128658,2.560681799,6.160212769
2779,0.25647482,0.364748201,0.264388489,0.188848921,8.590449595,6.704128658,2.560681799,6.160212769
2780,0.256382596,0.364976627,0.26429342,0.188781014,8.590449595,6.704128658,2.560681799,6.160212769
2781,0.256290439,0.365204889,0.264198418,0.188713156,8.590449595,6.704128658,2.560681799,6.160212769
2782,0.256198347,0.365432986,0.264103485,0.188645347,8.590449595,6.704128658,2.560681799,6.160212769
2783,0.256106322,0.36566092,0.264008621,0.188577586,8.590449595,6.704128658,2.560681799,6.160212769
2784,0.256014363,0.365888689,0.263913824,0.188509874,8.590449595,6.704128658,2.560681799,6.160212769
2785,0.255922469,0.366116296,0.263819095,0.188442211,8.590449595,6.704128658,2.560681799,6.160212769
2786,0.255830642,0.366343739,0.263724435,0.188374596,8.590449595,6.704128658,2.560681799,6.160212769
2787,0.255738881,0.366571019,0.263629842,0.18830703,8.590449595,6.704128658,2.560681799,6.160212769
2788,0.255647185,0.366798136,0.263535317,0.188239512,8.590449595,6.704128658,2.560681799,6.160212769
2789,0.255555556,0.36702509,0.26344086,0.188172043,8.590449595,6.704128658,2.560681799,6.160212769
2790,0.255463991,0.367251881,0.263346471,0.188104622,8.590449595,6.704128658,2.560681799,6.160212769
2791,0.255372493,0.36747851,0.263252149,0.188037249,8.590449595,6.704128658,2.560681799,6.160212769
2792,0.25528106,0.367346939,0.263157895,0.187969925,8.590449595,6.704128658,2.560681799,6.160212769
2793,0.255189692,0.367215462,0.263063708,0.187902649,8.590449595,6.704128658,2.560681799,6.160212769
2794,0.25509839,0.367084079,0.262969589,0.18783542,8.590449595,6.704128658,2.560681799,6.160212769
2795,0.255007153,0.36695279,0.262875536,0.18776824,8.590449595,6.704128658,2.560681799,6.160212769
2796,0.254915981,0.366821595,0.262781552,0.187701108,8.590449595,6.704128658,2.560681799,6.160212769
2797,0.254824875,0.366690493,0.262687634,0.187634024,8.590449595,6.704128658,2.560681799,6.160212769
2798,0.254733834,0.366559486,0.262593783,0.187566988,8.590449595,6.704128658,2.560681799,6.160212769
2799,0.254642857,0.366428571,0.2625,0.1875,8.590449595,6.704128658,2.560681799,6.160212769
2800,0.254551946,0.366297751,0.262406283,0.18743306,8.590449595,6.704128658,2.560681799,6.160212769
2801,0.254461099,0.366167024,0.262312634,0.187366167,8.590449595,6.704128658,2.560681799,6.160212769
2802,0.254370318,0.36603639,0.262219051,0.187299322,8.590449595,6.704128658,2.560681799,6.160212769
2803,0.254279601,0.365905849,0.262125535,0.187232525,8.590449595,6.704128658,2.560681799,6.160212769
2804,0.254188948,0.365775401,0.262032086,0.187165775,8.590449595,6.704128658,2.560681799,6.160212769
2805,0.254098361,0.365645046,0.261938703,0.187099073,8.590449595,6.704128658,2.560681799,6.160212769
2806,0.254007838,0.365514784,0.261845387,0.187032419,8.590449595,6.704128658,2.560681799,6.160212769
2807,0.253917379,0.365384615,0.261752137,0.186965812,8.590449595,6.704128658,2.560681799,6.160212769
2808,0.253826985,0.365254539,0.261658953,0.186899252,8.590449595,6.704128658,2.560681799,6.160212769
2809,0.253736655,0.365124555,0.261565836,0.18683274,8.590449595,6.704128658,2.560681799,6.160212769
2810,0.253646389,0.364994664,0.261472785,0.186766275,8.590449595,6.704128658,2.560681799,6.160212769
2811,0.253556188,0.364864865,0.261379801,0.186699858,8.590449595,6.704128658,2.560681799,6.160212769
2812,0.25346605,0.364735158,0.261286882,0.186633487,8.590449595,6.704128658,2.560681799,6.160212769
2813,0.253375977,0.364605544,0.26119403,0.186567164,8.590449595,6.704128658,2.560681799,6.160212769
2814,0.253285968,0.364476021,0.261101243,0.186500888,8.590449595,6.704128658,2.560681799,6.160212769
2815,0.253196023,0.364346591,0.261008523,0.186434659,8.590449595,6.704128658,2.560681799,6.160212769
2816,0.253106141,0.364217252,0.260915868,0.186368477,8.590449595,6.704128658,2.560681799,6.160212769
2817,0.253016324,0.364088006,0.260823279,0.186302342,8.590449595,6.704128658,2.560681799,6.160212769
2818,0.25292657,0.363958851,0.260730756,0.186236254,8.590449595,6.704128658,2.560681799,6.160212769
2819,0.252836879,0.363829787,0.260638298,0.186170213,8.590449595,6.704128658,2.560681799,6.160212769
2820,0.252747253,0.363700815,0.260545906,0.186104218,8.590449595,6.704128658,2.560681799,6.160212769
2821,0.25265769,0.363571935,0.260453579,0.186038271,8.590449595,6.704128658,2.560681799,6.160212769
2822,0.25256819,0.363443146,0.260361318,0.18597237,8.590449595,6.704128658,2.560681799,6.160212769
2823,0.252478754,0.363314448,0.260269122,0.185906516,8.590449595,6.704128658,2.560681799,6.160212769
2824,0.252389381,0.363185841,0.260176991,0.185840708,8.590449595,6.704128658,2.560681799,6.160212769
2825,0.252300071,0.363057325,0.260084926,0.185774947,8.590449595,6.704128658,2.560681799,6.160212769
2826,0.252210824,0.3629289,0.259992925,0.185709232,8.590449595,6.704128658,2.560681799,6.160212769
2827,0.252121641,0.362800566,0.25990099,0.185643564,8.590449595,6.704128658,2.560681799,6.160212769
2828,0.25203252,0.362672322,0.25980912,0.185577943,8.590449595,6.704128658,2.560681799,6.160212769
2829,0.251943463,0.36254417,0.259717314,0.185512367,8.590449595,6.704128658,2.560681799,6.160212769
2830,0.251854468,0.362416107,0.259625574,0.185446839,8.590449595,6.704128658,2.560681799,6.160212769
2831,0.251765537,0.362288136,0.259533898,0.185381356,8.590449595,6.704128658,2.560681799,6.160212769
2832,0.251676668,0.362160254,0.259442287,0.18531592,8.590449595,6.704128658,2.560681799,6.160212769
2833,0.251587862,0.362032463,0.259350741,0.185250529,8.590449595,6.704128658,2.560681799,6.160212769
2834,0.251499118,0.361904762,0.259259259,0.185185185,8.590449595,6.704128658,2.560681799,6.160212769
2835,0.251410437,0.361777151,0.259167842,0.185119887,8.590449595,6.704128658,2.560681799,6.160212769
2836,0.251321819,0.36164963,0.259076489,0.185054635,8.590449595,6.704128658,2.560681799,6.160212769
2837,0.251233263,0.361522199,0.258985201,0.184989429,8.590449595,6.704128658,2.560681799,6.160212769
2838,0.251144769,0.361394857,0.258893977,0.184924269,8.590449595,6.704128658,2.560681799,6.160212769
2839,0.251056338,0.361267606,0.258802817,0.184859155,8.590449595,6.704128658,2.560681799,6.160212769
2840,0.250967969,0.361140444,0.258711721,0.184794087,8.590449595,6.704128658,2.560681799,6.160212769
2841,0.250879662,0.361013371,0.25862069,0.184729064,8.590449595,6.704128658,2.560681799,6.160212769
2842,0.250791418,0.360886388,0.258529722,0.184664087,8.590449595,6.704128658,2.560681799,6.160212769
2843,0.250703235,0.360759494,0.258438819,0.184599156,8.590449595,6.704128658,2.560681799,6.160212769
2844,0.250615114,0.360632689,0.258347979,0.184534271,8.590449595,6.704128658,2.560681799,6.160212769
2845,0.250527056,0.360505973,0.258257203,0.184469431,8.590449595,6.704128658,2.560681799,6.160212769
2846,0.250439059,0.360379347,0.258166491,0.184404636,8.590449595,6.704128658,2.560681799,6.160212769
2847,0.250351124,0.360252809,0.258075843,0.184339888,8.590449595,6.704128658,2.560681799,6.160212769
2848,0.25026325,0.36012636,0.257985258,0.184275184,8.590449595,6.704128658,2.560681799,6.160212769
2849,0.250175439,0.36,0.257894737,0.184210526,8.590449595,6.704128658,2.560681799,6.160212769
2850,0.250087689,0.359873729,0.257804279,0.184145914,8.590449595,6.704128658,2.560681799,6.160212769
2851,0.25,0.359747546,0.257713885,0.184081346,8.590449595,6.704128658,2.560681799,6.160212769
2852,0.249912373,0.359621451,0.257623554,0.184016824,8.590449595,6.704128658,2.560681799,6.160212769
2853,0.249824807,0.359495445,0.257533287,0.183952348,8.590449595,6.704128658,2.560681799,6.160212769
2854,0.249737303,0.359369527,0.257443082,0.183887916,8.590449595,6.704128658,2.560681799,6.160212769
2855,0.24964986,0.359243697,0.257352941,0.183823529,8.590449595,6.704128658,2.560681799,6.160212769
2856,0.249562478,0.359117956,0.257262863,0.183759188,8.590449595,6.704128658,2.560681799,6.160212769
2857,0.249475157,0.358992302,0.257172848,0.183694892,8.590449595,6.704128658,2.560681799,6.160212769
2858,0.249387898,0.358866737,0.257082896,0.18363064,8.590449595,6.704128658,2.560681799,6.160212769
2859,0.249300699,0.358741259,0.256993007,0.183566434,8.590449595,6.704128658,2.560681799,6.160212769
2860,0.249213562,0.358615869,0.256903181,0.183502272,8.590449595,6.704128658,2.560681799,6.160212769
2861,0.249126485,0.358490566,0.256813417,0.183438155,8.590449595,6.704128658,2.560681799,6.160212769
2862,0.249039469,0.358365351,0.256723716,0.183374083,8.590449595,6.704128658,2.560681799,6.160212769
2863,0.248952514,0.358240223,0.256634078,0.183310056,8.590449595,6.704128658,2.560681799,6.160212769
2864,0.24886562,0.358115183,0.256544503,0.183246073,8.590449595,6.704128658,2.560681799,6.160212769
2865,0.248778786,0.35799023,0.25645499,0.183182135,8.590449595,6.704128658,2.560681799,6.160212769
2866,0.248692013,0.357865364,0.256365539,0.183118242,8.590449595,6.704128658,2.560681799,6.160212769
2867,0.2486053,0.357740586,0.256276151,0.183054393,8.590449595,6.704128658,2.560681799,6.160212769
2868,0.248518648,0.357615894,0.256186825,0.182990589,8.590449595,6.704128658,2.560681799,6.160212769
2869,0.248432056,0.357491289,0.256097561,0.182926829,8.590449595,6.704128658,2.560681799,6.160212769
2870,0.248345524,0.357366771,0.256008359,0.182863114,8.590449595,6.704128658,2.560681799,6.160212769
2871,0.248259053,0.35724234,0.25591922,0.182799443,8.590449595,6.704128658,2.560681799,6.160212769
2872,0.248172642,0.357117995,0.255830143,0.182735816,8.590449595,6.704128658,2.560681799,6.160212769
2873,0.248086291,0.356993737,0.255741127,0.182672234,8.590449595,6.704128658,2.560681799,6.160212769
2874,0.248,0.356869565,0.255652174,0.182608696,8.590449595,6.704128658,2.560681799,6.160212769
2875,0.247913769,0.35674548,0.255563282,0.182545202,8.590449595,6.704128658,2.560681799,6.160212769
2876,0.247827598,0.356621481,0.255474453,0.182481752,8.590449595,6.704128658,2.560681799,6.160212769
2877,0.247741487,0.356497568,0.255385685,0.182418346,8.590449595,6.704128658,2.560681799,6.160212769
2878,0.247655436,0.356373741,0.255296978,0.182354984,8.590449595,6.704128658,2.560681799,6.160212769
2879,0.247569444,0.35625,0.255208333,0.182291667,8.590449595,6.704128658,2.560681799,6.160212769
2880,0.247483513,0.356126345,0.25511975,0.182228393,8.590449595,6.704128658,2.560681799,6.160212769
2881,0.247397641,0.356002776,0.255031228,0.182165163,8.590449595,6.704128658,2.560681799,6.160212769
2882,0.247311828,0.355879292,0.254942768,0.182101977,8.590449595,6.704128658,2.560681799,6.160212769
2883,0.247226075,0.355755895,0.254854369,0.182038835,8.590449595,6.704128658,2.560681799,6.160212769
2884,0.247140381,0.355632582,0.254766031,0.181975737,8.590449595,6.704128658,2.560681799,6.160212769
2885,0.247054747,0.355509356,0.254677755,0.181912682,8.590449595,6.704128658,2.560681799,6.160212769
2886,0.246969172,0.355386214,0.254589539,0.181849671,8.590449595,6.704128658,2.560681799,6.160212769
2887,0.246883657,0.355263158,0.254501385,0.181786704,8.590449595,6.704128658,2.560681799,6.160212769
2888,0.2467982,0.355140187,0.254413292,0.18172378,8.590449595,6.704128658,2.560681799,6.160212769
2889,0.246712803,0.355017301,0.25432526,0.1816609,8.590449595,6.704128658,2.560681799,6.160212769
2890,0.246627465,0.3548945,0.254237288,0.181598063,8.590449595,6.704128658,2.560681799,6.160212769
2891,0.246542185,0.354771784,0.254149378,0.18153527,8.590449595,6.704128658,2.560681799,6.160212769
2892,0.246456965,0.354649153,0.254061528,0.18147252,8.590449595,6.704128658,2.560681799,6.160212769
2893,0.246371804,0.354526607,0.253973739,0.181409813,8.590449595,6.704128658,2.560681799,6.160212769
2894,0.246286701,0.354404145,0.25388601,0.18134715,8.590449595,6.704128658,2.560681799,6.160212769
2895,0.246201657,0.354281768,0.253798343,0.18128453,8.590449595,6.704128658,2.560681799,6.160212769
2896,0.246116672,0.354159475,0.253710735,0.181221954,8.590449595,6.704128658,2.560681799,6.160212769
2897,0.246031746,0.354037267,0.253623188,0.18115942,8.590449595,6.704128658,2.560681799,6.160212769
2898,0.245946878,0.353915143,0.253535702,0.18109693,8.590449595,6.704128658,2.560681799,6.160212769
2899,0.245862069,0.353793103,0.253448276,0.181034483,8.590449595,6.704128658,2.560681799,6.160212769
2900,0.245777318,0.353671148,0.25336091,0.180972079,8.590449595,6.704128658,2.560681799,6.160212769
2901,0.245692626,0.353549276,0.253273604,0.180909717,8.590449595,6.704128658,2.560681799,6.160212769
2902,0.245607992,0.353427489,0.253186359,0.180847399,8.590449595,6.704128658,2.560681799,6.160212769
2903,0.245523416,0.353305785,0.253099174,0.180785124,8.590449595,6.704128658,2.560681799,6.160212769
2904,0.245438898,0.353184165,0.253012048,0.180722892,8.590449595,6.704128658,2.560681799,6.160212769
2905,0.245354439,0.353062629,0.252924983,0.180660702,8.590449595,6.704128658,2.560681799,6.160212769
2906,0.245270038,0.352941176,0.252837977,0.180598555,8.590449595,6.704128658,2.560681799,6.160212769
2907,0.245185695,0.352819807,0.252751032,0.180536451,8.590449595,6.704128658,2.560681799,6.160212769
2908,0.245101409,0.352698522,0.252664146,0.18047439,8.590449595,6.704128658,2.560681799,6.160212769
2909,0.245017182,0.35257732,0.25257732,0.180412371,8.590449595,6.704128658,2.560681799,6.160212769
2910,0.244933013,0.352456201,0.252490553,0.180350395,8.590449595,6.704128658,2.560681799,6.160212769
2911,0.244848901,0.352335165,0.252403846,0.180288462,8.590449595,6.704128658,2.560681799,6.160212769
2912,0.244764847,0.352214212,0.252317199,0.180226571,8.590449595,6.704128658,2.560681799,6.160212769
2913,0.244680851,0.352093342,0.252230611,0.180164722,8.590449595,6.704128658,2.560681799,6.160212769
2914,0.244596913,0.351972556,0.252144082,0.180102916,8.590449595,6.704128658,2.560681799,6.160212769
2915,0.244513032,0.351851852,0.252057613,0.180041152,8.590449595,6.704128658,2.560681799,6.160212769
2916,0.244429208,0.351731231,0.251971203,0.179979431,8.590449595,6.704128658,2.560681799,6.160212769
2917,0.244345442,0.351610692,0.251884853,0.179917752,8.590449595,6.704128658,2.560681799,6.160212769
2918,0.244261733,0.351490236,0.251798561,0.179856115,8.590449595,6.704128658,2.560681799,6.160212769
2919,0.244178082,0.351369863,0.251712329,0.179794521,8.590449595,6.704128658,2.560681799,6.160212769
2920,0.244094488,0.351249572,0.251626155,0.179732968,8.590449595,6.704128658,2.560681799,6.160212769
2921,0.244010951,0.351129363,0.251540041,0.179671458,8.590449595,6.704128658,2.560681799,6.160212769
2922,0.243927472,0.351009237,0.251453986,0.17960999,8.590449595,6.704128658,2.560681799,6.160212769
2923,0.243844049,0.350889193,0.251367989,0.179548564,8.590449595,6.704128658,2.560681799,6.160212769
2924,0.243760684,0.350769231,0.251282051,0.179487179,8.590449595,6.704128658,2.560681799,6.160212769
2925,0.243677375,0.350649351,0.251196172,0.179425837,8.590449595,6.704128658,2.560681799,6.160212769
2926,0.243594124,0.350529552,0.251110352,0.179364537,8.590449595,6.704128658,2.560681799,6.160212769
2927,0.243510929,0.350409836,0.25102459,0.179303279,8.590449595,6.704128658,2.560681799,6.160212769
2928,0.243427791,0.350290201,0.250938887,0.179242062,8.590449595,6.704128658,2.560681799,6.160212769
2929,0.24334471,0.350170648,0.250853242,0.179180887,8.590449595,6.704128658,2.560681799,6.160212769
2930,0.243261685,0.350051177,0.250767656,0.179119754,8.590449595,6.704128658,2.560681799,6.160212769
2931,0.243178718,0.349931787,0.250682128,0.179058663,8.590449595,6.704128658,2.560681799,6.160212769
2932,0.243095806,0.349812479,0.250596659,0.178997613,8.590449595,6.704128658,2.560681799,6.160212769
2933,0.243012952,0.349693252,0.250511247,0.178936605,8.590449595,6.704128658,2.560681799,6.160212769
2934,0.242930153,0.349574106,0.250425894,0.178875639,8.590449595,6.704128658,2.560681799,6.160212769
2935,0.242847411,0.349455041,0.250340599,0.178814714,8.590449595,6.704128658,2.560681799,6.160212769
2936,0.242764726,0.349336057,0.250255363,0.17875383,8.590449595,6.704128658,2.560681799,6.160212769
2937,0.242682097,0.349217155,0.250170184,0.178692988,8.590449595,6.704128658,2.560681799,6.160212769
2938,0.242939775,0.349098333,0.250085063,0.178632188,8.590449595,6.704128658,2.560681799,6.160212769
2939,0.243197279,0.348979592,0.25,0.178571429,8.590449595,6.704128658,2.560681799,6.160212769
2940,0.243454607,0.348860932,0.249914995,0.178510711,8.590449595,6.704128658,2.560681799,6.160212769
2941,0.243711761,0.348742352,0.249830048,0.178450034,8.590449595,6.704128658,2.560681799,6.160212769
2942,0.243968739,0.348623853,0.249745158,0.178389399,8.590449595,6.704128658,2.560681799,6.160212769
2943,0.244225543,0.348505435,0.249660326,0.178328804,8.590449595,6.704128658,2.560681799,6.160212769
2944,0.244482173,0.348387097,0.249575552,0.178268251,8.590449595,6.704128658,2.560681799,6.160212769
2945,0.244738629,0.348268839,0.249490835,0.178207739,8.590449595,6.704128658,2.560681799,6.160212769
2946,0.24499491,0.348150662,0.249406176,0.178147268,8.590449595,6.704128658,2.560681799,6.160212769
2947,0.245251018,0.348032564,0.249321574,0.178086839,8.590449595,6.704128658,2.560681799,6.160212769
2948,0.245506952,0.347914547,0.24923703,0.17802645,8.590449595,6.704128658,2.560681799,6.160212769
2949,0.245762712,0.34779661,0.249152542,0.177966102,8.590449595,6.704128658,2.560681799,6.160212769
2950,0.246018299,0.347678753,0.249068113,0.177905795,8.590449595,6.704128658,2.560681799,6.160212769
2951,0.246273713,0.347560976,0.24898374,0.177845528,8.590449595,6.704128658,2.560681799,6.160212769
2952,0.246528954,0.347443278,0.248899424,0.177785303,8.590449595,6.704128658,2.560681799,6.160212769
2953,0.246784022,0.34732566,0.248815166,0.177725118,8.590449595,6.704128658,2.560681799,6.160212769
2954,0.247038917,0.347208122,0.248730964,0.177664975,8.590449595,6.704128658,2.560681799,6.160212769
2955,0.24729364,0.347090663,0.24864682,0.177604871,8.590449595,6.704128658,2.560681799,6.160212769
2956,0.247548191,0.346973284,0.248562732,0.177544809,8.590449595,6.704128658,2.560681799,6.160212769
2957,0.247802569,0.346855984,0.248478702,0.177484787,8.590449595,6.704128658,2.560681799,6.160212769
2958,0.248056776,0.346738763,0.248394728,0.177424806,8.590449595,6.704128658,2.560681799,6.160212769
2959,0.248310811,0.346621622,0.248310811,0.177364865,8.590449595,6.704128658,2.560681799,6.160212769
2960,0.248564674,0.346504559,0.24822695,0.177304965,8.590449595,6.704128658,2.560681799,6.160212769
2961,0.248818366,0.346387576,0.248143147,0.177245105,8.590449595,6.704128658,2.560681799,6.160212769
2962,0.249071887,0.346270672,0.248059399,0.177185285,8.590449595,6.704128658,2.560681799,6.160212769
2963,0.249325236,0.346153846,0.247975709,0.177125506,8.590449595,6.704128658,2.560681799,6.160212769
2964,0.249578415,0.346037099,0.247892074,0.177065767,8.590449595,6.704128658,2.560681799,6.160212769
2965,0.249831423,0.345920432,0.247808496,0.177006069,8.590449595,6.704128658,2.560681799,6.160212769
2966,0.25008426,0.345803842,0.247724975,0.176946411,8.590449595,6.704128658,2.560681799,6.160212769
2967,0.250336927,0.345687332,0.247641509,0.176886792,8.590449595,6.704128658,2.560681799,6.160212769
2968,0.250589424,0.345570899,0.2475581,0.176827215,8.590449595,6.704128658,2.560681799,6.160212769
2969,0.250841751,0.345454545,0.247474747,0.176767677,8.590449595,6.704128658,2.560681799,6.160212769
2970,0.251093908,0.34533827,0.247391451,0.176708179,8.590449595,6.704128658,2.560681799,6.160212769
2971,0.251345895,0.345222073,0.24730821,0.176648721,8.590449595,6.704128658,2.560681799,6.160212769
2972,0.251597713,0.345105954,0.247225025,0.176589304,8.590449595,6.704128658,2.560681799,6.160212769
2973,0.251849361,0.344989913,0.247141896,0.176529926,8.590449595,6.704128658,2.560681799,6.160212769
2974,0.25210084,0.34487395,0.247058824,0.176470588,8.590449595,6.704128658,2.560681799,6.160212769
2975,0.252352151,0.344758065,0.246975806,0.17641129,8.590449595,6.704128658,2.560681799,6.160212769
2976,0.252603292,0.344642257,0.246892845,0.176352032,8.590449595,6.704128658,2.560681799,6.160212769
2977,0.252854265,0.344526528,0.24680994,0.176292814,8.590449595,6.704128658,2.560681799,6.160212769
2978,0.253105069,0.344410876,0.24672709,0.176233635,8.590449595,6.704128658,2.560681799,6.160212769
2979,0.253355705,0.344295302,0.246644295,0.176174497,8.590449595,6.704128658,2.560681799,6.160212769
2980,0.253606172,0.344179805,0.246561557,0.176115398,8.590449595,6.704128658,2.560681799,6.160212769
2981,0.253856472,0.344064386,0.246478873,0.176056338,8.590449595,6.704128658,2.560681799,6.160212769
2982,0.254106604,0.343949045,0.246396245,0.175997318,8.590449595,6.704128658,2.560681799,6.160212769
2983,0.254356568,0.34383378,0.246313673,0.175938338,8.590449595,6.704128658,2.560681799,6.160212769
2984,0.254606365,0.343718593,0.246231156,0.175879397,8.590449595,6.704128658,2.560681799,6.160212769
2985,0.254855995,0.343603483,0.246148694,0.175820496,8.590449595,6.704128658,2.560681799,6.160212769
2986,0.255105457,0.34348845,0.246066287,0.175761634,8.590449595,6.704128658,2.560681799,6.160212769
2987,0.255354752,0.343373494,0.245983936,0.175702811,8.590449595,6.704128658,2.560681799,6.160212769
2988,0.255603881,0.343258615,0.245901639,0.175644028,8.590449595,6.704128658,2.560681799,6.160212769
2989,0.255852843,0.343143813,0.245819398,0.175585284,8.590449595,6.704128658,2.560681799,6.160212769
2990,0.256101638,0.343029087,0.245737212,0.17552658,8.590449595,6.704128658,2.560681799,6.160212769
2991,0.256350267,0.342914439,0.24565508,0.175467914,8.590449595,6.704128658,2.560681799,6.160212769
2992,0.25659873,0.342799866,0.245573004,0.175409288,8.590449595,6.704128658,2.560681799,6.160212769
2993,0.256847027,0.342685371,0.245490982,0.175350701,8.590449595,6.704128658,2.560681799,6.160212769
2994,0.257095159,0.342570952,0.245409015,0.175292154,8.590449595,6.704128658,2.560681799,6.160212769
2995,0.257343124,0.342456609,0.245327103,0.175233645,8.590449595,6.704128658,2.560681799,6.160212769
2996,0.257590924,0.342342342,0.245245245,0.175175175,8.590449595,6.704128658,2.560681799,6.160212769
2997,0.257838559,0.342228152,0.245163442,0.175116744,8.590449595,6.704128658,2.560681799,6.160212769
2998,0.258086029,0.342114038,0.245081694,0.175058353,8.590449595,6.704128658,2.560681799,6.160212769
2999,0.258333333,0.342,0.245,0.175,8.590449595,6.704128658,2.560681799,6.160212769
3000,0.258580473,0.341886038,0.244918361,0.174941686,8.590449595,6.704128658,2.560681799,6.160212769
3001,0.258827448,0.341772152,0.244836775,0.174883411,8.590449595,6.704128658,2.560681799,6.160212769
3002,0.259074259,0.341658342,0.244755245,0.174825175,8.590449595,6.704128658,2.560681799,6.160212769
3003,0.259320905,0.341544607,0.244673768,0.174766977,8.590449595,6.704128658,2.560681799,6.160212769
3004,0.259567388,0.341430948,0.244592346,0.174708819,8.590449595,6.704128658,2.560681799,6.160212769
3005,0.259813706,0.341317365,0.244510978,0.174650699,8.590449595,6.704128658,2.560681799,6.160212769
3006,0.26005986,0.341203858,0.244429664,0.174592617,8.590449595,6.704128658,2.560681799,6.160212769
3007,0.260305851,0.341090426,0.244348404,0.174534574,8.590449595,6.704128658,2.560681799,6.160212769
3008,0.260551678,0.340977069,0.244267198,0.17447657,8.590449595,6.704128658,2.560681799,6.160212769
3009,0.260797342,0.340863787,0.244186047,0.174418605,8.590449595,6.704128658,2.560681799,6.160212769
3010,0.261042843,0.340750581,0.244104949,0.174360678,8.590449595,6.704128658,2.560681799,6.160212769
3011,0.261288181,0.34063745,0.244023904,0.174302789,8.590449595,6.704128658,2.560681799,6.160212769
3012,0.261533355,0.340524394,0.243942914,0.174244939,8.590449595,6.704128658,2.560681799,6.160212769
3013,0.261778368,0.340411413,0.243861977,0.174187127,8.590449595,6.704128658,2.560681799,6.160212769
3014,0.262023217,0.340298507,0.243781095,0.174129353,8.590449595,6.704128658,2.560681799,6.160212769
3015,0.262267905,0.340185676,0.243700265,0.174071618,8.590449595,6.704128658,2.560681799,6.160212769
3016,0.26251243,0.34007292,0.24361949,0.174013921,8.590449595,6.704128658,2.560681799,6.160212769
3017,0.262756793,0.339960239,0.243538767,0.173956262,8.590449595,6.704128658,2.560681799,6.160212769
3018,0.263000994,0.339847632,0.243458099,0.173898642,8.590449595,6.704128658,2.560681799,6.160212769
3019,0.263245033,0.339735099,0.243377483,0.17384106,8.590449595,6.704128658,2.560681799,6.160212769
3020,0.263488911,0.339622642,0.243296922,0.173783515,8.590449595,6.704128658,2.560681799,6.160212769
3021,0.263732627,0.339510258,0.243216413,0.173726009,8.590449595,6.704128658,2.560681799,6.160212769
3022,0.263976183,0.339397949,0.243135958,0.173668541,8.590449595,6.704128658,2.560681799,6.160212769
3023,0.264219577,0.339285714,0.243055556,0.173611111,8.590449595,6.704128658,2.560681799,6.160212769
3024,0.26446281,0.339173554,0.242975207,0.173553719,8.590449595,6.704128658,2.560681799,6.160212769
3025,0.264705882,0.339061467,0.242894911,0.173496365,8.590449595,6.704128658,2.560681799,6.160212769
3026,0.264948794,0.338949455,0.242814668,0.173439049,8.590449595,6.704128658,2.560681799,6.160212769
3027,0.265191546,0.338837517,0.242734478,0.17338177,8.590449595,6.704128658,2.560681799,6.160212769
3028,0.265434137,0.338725652,0.242654341,0.17332453,8.590449595,6.704128658,2.560681799,6.160212769
3029,0.265676568,0.338613861,0.242574257,0.173267327,8.590449595,6.704128658,2.560681799,6.160212769
3030,0.265918839,0.338502145,0.242494226,0.173210162,8.590449595,6.704128658,2.560681799,6.160212769
3031,0.26616095,0.338390501,0.242414248,0.173153034,8.590449595,6.704128658,2.560681799,6.160212769
3032,0.266402901,0.338278932,0.242334322,0.173095945,8.590449595,6.704128658,2.560681799,6.160212769
3033,0.266644693,0.338167436,0.24225445,0.173038893,8.590449595,6.704128658,2.560681799,6.160212769
3034,0.266886326,0.338056013,0.242174629,0.172981878,8.590449595,6.704128658,2.560681799,6.160212769
3035,0.2671278,0.337944664,0.242094862,0.172924901,8.590449595,6.704128658,2.560681799,6.160212769
3036,0.267369114,0.337833388,0.242015147,0.172867962,8.590449595,6.704128658,2.560681799,6.160212769
3037,0.26761027,0.337722186,0.241935484,0.17281106,8.590449595,6.704128658,2.560681799,6.160212769
3038,0.267851267,0.337611056,0.241855874,0.172754195,8.590449595,6.704128658,2.560681799,6.160212769
3039,0.268092105,0.3375,0.241776316,0.172697368,8.590449595,6.704128658,2.560681799,6.160212769
3040,0.268332785,0.337389017,0.24169681,0.172640579,8.590449595,6.704128658,2.560681799,6.160212769
3041,0.268573307,0.337278107,0.241617357,0.172583826,8.590449595,6.704128658,2.560681799,6.160212769
3042,0.268813671,0.337167269,0.241537956,0.172527111,8.590449595,6.704128658,2.560681799,6.160212769
3043,0.269053876,0.337056505,0.241458607,0.172470434,8.590449595,6.704128658,2.560681799,6.160212769
3044,0.269293924,0.336945813,0.24137931,0.172413793,8.590449595,6.704128658,2.560681799,6.160212769
3045,0.269533815,0.336835194,0.241300066,0.17235719,8.590449595,6.704128658,2.560681799,6.160212769
3046,0.269773548,0.336724647,0.241220873,0.172300624,8.590449595,6.704128658,2.560681799,6.160212769
3047,0.270013123,0.336614173,0.241141732,0.172244094,8.590449595,6.704128658,2.560681799,6.160212769
3048,0.270252542,0.336503772,0.241062643,0.172187602,8.590449595,6.704128658,2.560681799,6.160212769
3049,0.270491803,0.336393443,0.240983607,0.172131148,8.590449595,6.704128658,2.560681799,6.160212769
3050,0.270730908,0.336283186,0.240904621,0.17207473,8.590449595,6.704128658,2.560681799,6.160212769
3051,0.270969856,0.336173001,0.240825688,0.172018349,8.590449595,6.704128658,2.560681799,6.160212769
3052,0.271208647,0.336062889,0.240746806,0.171962005,8.590449595,6.704128658,2.560681799,6.160212769
3053,0.271447282,0.335952849,0.240667976,0.171905697,8.590449595,6.704128658,2.560681799,6.160212769
3054,0.271685761,0.335842881,0.240589198,0.171849427,8.590449595,6.704128658,2.560681799,6.160212769
3055,0.271924084,0.335732984,0.240510471,0.171793194,8.590449595,6.704128658,2.560681799,6.160212769
3056,0.272162251,0.33562316,0.240431796,0.171736997,8.590449595,6.704128658,2.560681799,6.160212769
3057,0.272400262,0.335513407,0.240353172,0.171680837,8.590449595,6.704128658,2.560681799,6.160212769
3058,0.272638117,0.335403727,0.2402746,0.171624714,8.590449595,6.704128658,2.560681799,6.160212769
3059,0.272875817,0.335294118,0.240196078,0.171568627,8.590449595,6.704128658,2.560681799,6.160212769
3060,0.273113362,0.33518458,0.240117609,0.171512578,8.590449595,6.704128658,2.560681799,6.160212769
3061,0.273350751,0.335075114,0.24003919,0.171456564,8.590449595,6.704128658,2.560681799,6.160212769
3062,0.273587986,0.33496572,0.239960823,0.171400588,8.590449595,6.704128658,2.560681799,6.160212769
3063,0.273825065,0.334856397,0.239882507,0.171344648,8.590449595,6.704128658,2.560681799,6.160212769
3064,0.27406199,0.334747145,0.239804241,0.171288744,8.590449595,6.704128658,2.560681799,6.160212769
3065,0.274298761,0.334637965,0.239726027,0.171232877,8.590449595,6.704128658,2.560681799,6.160212769
3066,0.274535377,0.334528856,0.239647864,0.171177046,8.590449595,6.704128658,2.560681799,6.160212769
3067,0.274771838,0.334419817,0.239569752,0.171121252,8.590449595,6.704128658,2.560681799,6.160212769
3068,0.275008146,0.33431085,0.239491691,0.171065494,8.590449595,6.704128658,2.560681799,6.160212769
3069,0.2752443,0.334201954,0.239413681,0.171009772,8.590449595,6.704128658,2.560681799,6.160212769
3070,0.2754803,0.334093129,0.239335721,0.170954087,8.590449595,6.704128658,2.560681799,6.160212769
3071,0.275716146,0.333984375,0.239257813,0.170898438,8.590449595,6.704128658,2.560681799,6.160212769
3072,0.275951839,0.333875692,0.239179954,0.170842825,8.590449595,6.704128658,2.560681799,6.160212769
3073,0.276187378,0.333767079,0.239102147,0.170787248,8.590449595,6.704128658,2.560681799,6.160212769
3074,0.276422764,0.333658537,0.23902439,0.170731707,8.590449595,6.704128658,2.560681799,6.160212769
3075,0.276657997,0.333550065,0.238946684,0.170676203,8.590449595,6.704128658,2.560681799,6.160212769
3076,0.276893078,0.333441664,0.238869028,0.170620734,8.590449595,6.704128658,2.560681799,6.160212769
3077,0.277128005,0.333333333,0.238791423,0.170565302,8.590449595,6.704128658,2.560681799,6.160212769
3078,0.27736278,0.333225073,0.238713868,0.170509906,8.590449595,6.704128658,2.560681799,6.160212769
3079,0.277597403,0.333116883,0.238636364,0.170454545,8.590449595,6.704128658,2.560681799,6.160212769
3080,0.277831873,0.333008763,0.238558909,0.170399221,8.590449595,6.704128658,2.560681799,6.160212769
3081,0.278066191,0.332900714,0.238481506,0.170343933,8.590449595,6.704128658,2.560681799,6.160212769
3082,0.278300357,0.332792734,0.238404152,0.17028868,8.590449595,6.704128658,2.560681799,6.160212769
3083,0.278534371,0.332684825,0.238326848,0.170233463,8.590449595,6.704128658,2.560681799,6.160212769
3084,0.278768233,0.332576985,0.238249595,0.170178282,8.590449595,6.704128658,2.560681799,6.160212769
3085,0.279001944,0.332469216,0.238172391,0.170123137,8.590449595,6.704128658,2.560681799,6.160212769
3086,0.279235504,0.332361516,0.238095238,0.170068027,8.590449595,6.704128658,2.560681799,6.160212769
3087,0.279468912,0.332253886,0.238018135,0.170012953,8.590449595,6.704128658,2.560681799,6.160212769
3088,0.279702169,0.332146326,0.237941081,0.169957915,8.590449595,6.704128658,2.560681799,6.160212769
3089,0.279935275,0.332038835,0.237864078,0.169902913,8.590449595,6.704128658,2.560681799,6.160212769
3090,0.28016823,0.331931414,0.237787124,0.169847946,8.590449595,6.704128658,2.560681799,6.160212769
3091,0.280401035,0.331824062,0.23771022,0.169793014,8.590449595,6.704128658,2.560681799,6.160212769
3092,0.280633689,0.33171678,0.237633366,0.169738118,8.590449595,6.704128658,2.560681799,6.160212769
3093,0.280866193,0.331609567,0.237556561,0.169683258,8.590449595,6.704128658,2.560681799,6.160212769
3094,0.281098546,0.331502423,0.237479806,0.169628433,8.590449595,6.704128658,2.560681799,6.160212769
3095,0.281330749,0.331395349,0.237403101,0.169573643,8.590449595,6.704128658,2.560681799,6.160212769
3096,0.281562803,0.331288344,0.237326445,0.169518889,8.590449595,6.704128658,2.560681799,6.160212769
3097,0.281794706,0.331181407,0.237249839,0.16946417,8.590449595,6.704128658,2.560681799,6.160212769
3098,0.28202646,0.33107454,0.237173282,0.169409487,8.590449595,6.704128658,2.560681799,6.160212769
3099,0.282258065,0.330967742,0.237096774,0.169354839,8.590449595,6.704128658,2.560681799,6.160212769
3100,0.28248952,0.330861013,0.237020316,0.169300226,8.590449595,6.704128658,2.560681799,6.160212769
3101,0.282720825,0.330754352,0.236943907,0.169245648,8.590449595,6.704128658,2.560681799,6.160212769
3102,0.282951982,0.33064776,0.236867548,0.169191105,8.590449595,6.704128658,2.560681799,6.160212769
3103,0.28318299,0.330541237,0.236791237,0.169136598,8.590449595,6.704128658,2.560681799,6.160212769
3104,0.283413849,0.330434783,0.236714976,0.169082126,8.590449595,6.704128658,2.560681799,6.160212769
3105,0.283644559,0.330328397,0.236638764,0.169027688,8.590449595,6.704128658,2.560681799,6.160212769
3106,0.283875121,0.330222079,0.236562601,0.168973286,8.590449595,6.704128658,2.560681799,6.160212769
3107,0.284105534,0.33011583,0.236486486,0.168918919,8.590449595,6.704128658,2.560681799,6.160212769
3108,0.284335799,0.330009649,0.236410421,0.168864587,8.590449595,6.704128658,2.560681799,6.160212769
3109,0.284565916,0.329903537,0.236334405,0.168810289,8.590449595,6.704128658,2.560681799,6.160212769
3110,0.284795886,0.329797493,0.236258438,0.168756027,8.590449595,6.704128658,2.560681799,6.160212769
3111,0.285025707,0.329691517,0.236182519,0.168701799,8.590449595,6.704128658,2.560681799,6.160212769
3112,0.285255381,0.329585609,0.23610665,0.168647607,8.590449595,6.704128658,2.560681799,6.160212769
3113,0.285484907,0.329479769,0.236030829,0.168593449,8.590449595,6.704128658,2.560681799,6.160212769
3114,0.285714286,0.329373997,0.235955056,0.168539326,8.590449595,6.704128658,2.560681799,6.160212769
3115,0.285943517,0.329268293,0.235879332,0.168485237,8.590449595,6.704128658,2.560681799,6.160212769
3116,0.286172602,0.329162656,0.235803657,0.168431184,8.590449595,6.704128658,2.560681799,6.160212769
3117,0.286401539,0.329057088,0.235728031,0.168377165,8.590449595,6.704128658,2.560681799,6.160212769
3118,0.28663033,0.328951587,0.235652453,0.168323181,8.590449595,6.704128658,2.560681799,6.160212769
3119,0.286858974,0.328846154,0.235576923,0.168269231,8.590449595,6.704128658,2.560681799,6.160212769
3120,0.287087472,0.328740788,0.235501442,0.168215316,8.590449595,6.704128658,2.560681799,6.160212769
3121,0.287315823,0.32863549,0.235426009,0.168161435,8.590449595,6.704128658,2.560681799,6.160212769
3122,0.287544028,0.328530259,0.235350624,0.168107589,8.590449595,6.704128658,2.560681799,6.160212769
3123,0.287772087,0.328425096,0.235275288,0.168053777,8.590449595,6.704128658,2.560681799,6.160212769
3124,0.288,0.32832,0.2352,0.168,8.590449595,6.704128658,2.560681799,6.160212769
3125,0.288227767,0.328214971,0.23512476,0.167946257,8.590449595,6.704128658,2.560681799,6.160212769
3126,0.288455389,0.32811001,0.235049568,0.167892549,8.590449595,6.704128658,2.560681799,6.160212769
3127,0.288682864,0.328005115,0.234974425,0.167838875,8.590449595,6.704128658,2.560681799,6.160212769
3128,0.288910195,0.327900288,0.234899329,0.167785235,8.590449595,6.704128658,2.560681799,6.160212769
3129,0.28913738,0.327795527,0.234824281,0.167731629,8.590449595,6.704128658,2.560681799,6.160212769
3130,0.28936442,0.327690834,0.234749281,0.167678058,8.590449595,6.704128658,2.560681799,6.160212769
3131,0.289591315,0.327586207,0.23467433,0.167624521,8.590449595,6.704128658,2.560681799,6.160212769
3132,0.289818066,0.327481647,0.234599425,0.167571018,8.590449595,6.704128658,2.560681799,6.160212769
3133,0.290044671,0.327377154,0.234524569,0.167517549,8.590449595,6.704128658,2.560681799,6.160212769
3134,0.290271132,0.327272727,0.234449761,0.167464115,8.590449595,6.704128658,2.560681799,6.160212769
3135,0.290497449,0.327168367,0.234375,0.167410714,8.590449595,6.704128658,2.560681799,6.160212769
3136,0.290723621,0.327064074,0.234300287,0.167357348,8.590449595,6.704128658,2.560681799,6.160212769
3137,0.290949649,0.326959847,0.234225621,0.167304015,8.590449595,6.704128658,2.560681799,6.160212769
3138,0.291175534,0.326855687,0.234151004,0.167250717,8.590449595,6.704128658,2.560681799,6.160212769
3139,0.291401274,0.326751592,0.234076433,0.167197452,8.590449595,6.704128658,2.560681799,6.160212769
3140,0.29162687,0.326647564,0.23400191,0.167144222,8.590449595,6.704128658,2.560681799,6.160212769
3141,0.291852323,0.326543603,0.233927435,0.167091025,8.590449595,6.704128658,2.560681799,6.160212769
3142,0.292077633,0.326439707,0.233853007,0.167037862,8.590449595,6.704128658,2.560681799,6.160212769
3143,0.292302799,0.326335878,0.233778626,0.166984733,8.590449595,6.704128658,2.560681799,6.160212769
3144,0.292527822,0.326232114,0.233704293,0.166931638,8.590449595,6.704128658,2.560681799,6.160212769
3145,0.292752702,0.326128417,0.233630006,0.166878576,8.590449595,6.704128658,2.560681799,6.160212769
3146,0.292977439,0.326024786,0.233555767,0.166825548,8.590449595,6.704128658,2.560681799,6.160212769
3147,0.293202033,0.32592122,0.233481576,0.166772554,8.590449595,6.704128658,2.560681799,6.160212769
3148,0.293426485,0.32581772,0.233407431,0.166719594,8.590449595,6.704128658,2.560681799,6.160212769
3149,0.293650794,0.325714286,0.233333333,0.166666667,8.590449595,6.704128658,2.560681799,6.160212769
3150,0.29387496,0.325610917,0.233259283,0.166613773,8.590449595,6.704128658,2.560681799,6.160212769
3151,0.294098985,0.325507614,0.233185279,0.166560914,8.590449595,6.704128658,2.560681799,6.160212769
3152,0.294322867,0.325404377,0.233111323,0.166508088,8.590449595,6.704128658,2.560681799,6.160212769
3153,0.294546607,0.325301205,0.233037413,0.166455295,8.590449595,6.704128658,2.560681799,6.160212769
3154,0.294770206,0.325198098,0.23296355,0.166402536,8.590449595,6.704128658,2.560681799,6.160212769
3155,0.294993663,0.325095057,0.232889734,0.16634981,8.590449595,6.704128658,2.560681799,6.160212769
3156,0.295216978,0.324992081,0.232815965,0.166297118,8.590449595,6.704128658,2.560681799,6.160212769
3157,0.295440152,0.32488917,0.232742242,0.166244459,8.590449595,6.704128658,2.560681799,6.160212769
3158,0.295663185,0.324786325,0.232668566,0.166191833,8.590449595,6.704128658,2.560681799,6.160212769
3159,0.295886076,0.324683544,0.232594937,0.166139241,8.590449595,6.704128658,2.560681799,6.160212769
3160,0.296108826,0.324580829,0.232521354,0.166086681,8.590449595,6.704128658,2.560681799,6.160212769
3161,0.296331436,0.324478178,0.232447818,0.166034156,8.590449595,6.704128658,2.560681799,6.160212769
3162,0.296553905,0.324375593,0.232374328,0.165981663,8.590449595,6.704128658,2.560681799,6.160212769
3163,0.296776233,0.324273072,0.232300885,0.165929204,8.590449595,6.704128658,2.560681799,6.160212769
3164,0.29699842,0.324170616,0.232227488,0.165876777,8.590449595,6.704128658,2.560681799,6.160212769
3165,0.297220467,0.324068225,0.232154138,0.165824384,8.590449595,6.704128658,2.560681799,6.160212769
3166,0.297442374,0.323965898,0.232080834,0.165772024,8.590449595,6.704128658,2.560681799,6.160212769
3167,0.297664141,0.323863636,0.232007576,0.165719697,8.590449595,6.704128658,2.560681799,6.160212769
3168,0.297885768,0.323761439,0.231934364,0.165667403,8.590449595,6.704128658,2.560681799,6.160212769
3169,0.298107256,0.323659306,0.231861199,0.165615142,8.590449595,6.704128658,2.560681799,6.160212769
3170,0.298328603,0.323557237,0.231788079,0.165562914,8.590449595,6.704128658,2.560681799,6.160212769
3171,0.298549811,0.323455233,0.231715006,0.165510719,8.590449595,6.704128658,2.560681799,6.160212769
3172,0.298770879,0.323353293,0.231641979,0.165458557,8.590449595,6.704128658,2.560681799,6.160212769
3173,0.298991808,0.323251418,0.231568998,0.165406427,8.590449595,6.704128658,2.560681799,6.160212769
3174,0.299212598,0.323149606,0.231496063,0.165354331,8.590449595,6.704128658,2.560681799,6.160212769
3175,0.299433249,0.323047859,0.231423174,0.165302267,8.590449595,6.704128658,2.560681799,6.160212769
3176,0.299653761,0.322946176,0.231350331,0.165250236,8.590449595,6.704128658,2.560681799,6.160212769
3177,0.299874135,0.322844556,0.231277533,0.165198238,8.590449595,6.704128658,2.560681799,6.160212769
3178,0.300094369,0.322743001,0.231204781,0.165146272,8.590449595,6.704128658,2.560681799,6.160212769
3179,0.300314465,0.322641509,0.231132075,0.16509434,8.590449595,6.704128658,2.560681799,6.160212769
3180,0.300534423,0.322540082,0.231059415,0.165042439,8.590449595,6.704128658,2.560681799,6.160212769
3181,0.300754243,0.322438718,0.230986801,0.164990572,8.590449595,6.704128658,2.560681799,6.160212769
3182,0.300973924,0.322337418,0.230914232,0.164938737,8.590449595,6.704128658,2.560681799,6.160212769
3183,0.300879397,0.322236181,0.230841709,0.164886935,8.590449595,6.704128658,2.560681799,6.160212769
3184,0.300784929,0.322135008,0.230769231,0.164835165,8.590449595,6.704128658,2.560681799,6.160212769
3185,0.300690521,0.322033898,0.230696798,0.164783427,8.590449595,6.704128658,2.560681799,6.160212769
3186,0.300596172,0.321932852,0.230624412,0.164731723,8.590449595,6.704128658,2.560681799,6.160212769
3187,0.300501882,0.32183187,0.23055207,0.16468005,8.590449595,6.704128658,2.560681799,6.160212769
3188,0.300407651,0.32173095,0.230479774,0.16462841,8.590449595,6.704128658,2.560681799,6.160212769
3189,0.30031348,0.321630094,0.230407524,0.164576803,8.590449595,6.704128658,2.560681799,6.160212769
3190,0.300219367,0.321529301,0.230335318,0.164525227,8.590449595,6.704128658,2.560681799,6.160212769
3191,0.300125313,0.321428571,0.230263158,0.164473684,8.590449595,6.704128658,2.560681799,6.160212769
3192,0.300031319,0.321327905,0.230191043,0.164422174,8.590449595,6.704128658,2.560681799,6.160212769
3193,0.299937383,0.321227301,0.230118973,0.164370695,8.590449595,6.704128658,2.560681799,6.160212769
3194,0.299843505,0.321126761,0.230046948,0.164319249,8.590449595,6.704128658,2.560681799,6.160212769
3195,0.299749687,0.321026283,0.229974969,0.164267835,8.590449595,6.704128658,2.560681799,6.160212769
3196,0.299655927,0.320925868,0.229903034,0.164216453,8.590449595,6.704128658,2.560681799,6.160212769
3197,0.299562226,0.320825516,0.229831144,0.164165103,8.590449595,6.704128658,2.560681799,6.160212769
3198,0.299468584,0.320725227,0.2297593,0.164113786,8.590449595,6.704128658,2.560681799,6.160212769
3199,0.299375,0.320625,0.2296875,0.1640625,8.590449595,6.704128658,2.560681799,6.160212769
3200,0.299281475,0.320524836,0.229615745,0.164011246,8.590449595,6.704128658,2.560681799,6.160212769
3201,0.299188007,0.320424735,0.229544035,0.163960025,8.590449595,6.704128658,2.560681799,6.160212769
3202,0.299094599,0.320324696,0.22947237,0.163908835,8.590449595,6.704128658,2.560681799,6.160212769
3203,0.299001248,0.320224719,0.229400749,0.163857678,8.590449595,6.704128658,2.560681799,6.160212769
3204,0.298907956,0.320124805,0.229329173,0.163806552,8.590449595,6.704128658,2.560681799,6.160212769
3205,0.298814722,0.320024953,0.229257642,0.163755459,8.590449595,6.704128658,2.560681799,6.160212769
3206,0.298721547,0.319925164,0.229186155,0.163704397,8.590449595,6.704128658,2.560681799,6.160212769
3207,0.298628429,0.319825436,0.229114713,0.163653367,8.590449595,6.704128658,2.560681799,6.160212769
3208,0.298535369,0.319725771,0.229043316,0.163602368,8.590449595,6.704128658,2.560681799,6.160212769
3209,0.298442368,0.319626168,0.228971963,0.163551402,8.590449595,6.704128658,2.560681799,6.160212769
3210,0.298349424,0.319526627,0.228900654,0.163500467,8.590449595,6.704128658,2.560681799,6.160212769
3211,0.298256538,0.319427148,0.22882939,0.163449564,8.590449595,6.704128658,2.560681799,6.160212769
3212,0.29816371,0.319327731,0.22875817,0.163398693,8.590449595,6.704128658,2.560681799,6.160212769
3213,0.29807094,0.319228376,0.228686994,0.163347853,8.590449595,6.704128658,2.560681799,6.160212769
3214,0.297978227,0.319129082,0.228615863,0.163297045,8.590449595,6.704128658,2.560681799,6.160212769
3215,0.297885572,0.319029851,0.228544776,0.163246269,8.590449595,6.704128658,2.560681799,6.160212769
3216,0.297792975,0.318930681,0.228473733,0.163195524,8.590449595,6.704128658,2.560681799,6.160212769
3217,0.297700435,0.318831572,0.228402735,0.16314481,8.590449595,6.704128658,2.560681799,6.160212769
3218,0.297607953,0.318732526,0.22833178,0.163094129,8.590449595,6.704128658,2.560681799,6.160212769
3219,0.297515528,0.31863354,0.22826087,0.163043478,8.590449595,6.704128658,2.560681799,6.160212769
3220,0.297423161,0.318534617,0.228190003,0.162992859,8.590449595,6.704128658,2.560681799,6.160212769
3221,0.29733085,0.318435754,0.228119181,0.162942272,8.590449595,6.704128658,2.560681799,6.160212769
3222,0.297238598,0.318336953,0.228048402,0.162891716,8.590449595,6.704128658,2.560681799,6.160212769
3223,0.297146402,0.318238213,0.227977667,0.162841191,8.590449595,6.704128658,2.560681799,6.160212769
3224,0.297054264,0.318139535,0.227906977,0.162790698,8.590449595,6.704128658,2.560681799,6.160212769
3225,0.296962182,0.318040918,0.22783633,0.162740236,8.590449595,6.704128658,2.560681799,6.160212769
3226,0.296870158,0.317942361,0.227765727,0.162689805,8.590449595,6.704128658,2.560681799,6.160212769
3227,0.296778191,0.317843866,0.227695167,0.162639405,8.590449595,6.704128658,2.560681799,6.160212769
3228,0.296686281,0.317745432,0.227624652,0.162589037,8.590449595,6.704128658,2.560681799,6.160212769
3229,0.296594427,0.317647059,0.22755418,0.1625387,8.590449595,6.704128658,2.560681799,6.160212769
3230,0.296502631,0.317548747,0.227483751,0.162488394,8.590449595,6.704128658,2.560681799,6.160212769
3231,0.296410891,0.317450495,0.227413366,0.162747525,8.590449595,6.704128658,2.560681799,6.160212769
3232,0.296319208,0.317352304,0.227343025,0.163006496,8.590449595,6.704128658,2.560681799,6.160212769
3233,0.296227582,0.317254174,0.227272727,0.163265306,8.590449595,6.704128658,2.560681799,6.160212769
3234,0.296136012,0.317156105,0.227202473,0.163523957,8.590449595,6.704128658,2.560681799,6.160212769
3235,0.296044499,0.317058096,0.227132262,0.163782447,8.590449595,6.704128658,2.560681799,6.160212769
3236,0.295953043,0.316960148,0.227062095,0.164040778,8.590449595,6.704128658,2.560681799,6.160212769
3237,0.295861643,0.316862261,0.22699197,0.16429895,8.590449595,6.704128658,2.560681799,6.160212769
3238,0.295770299,0.316764433,0.226921889,0.164556962,8.590449595,6.704128658,2.560681799,6.160212769
3239,0.295679012,0.316666667,0.226851852,0.164814815,8.590449595,6.704128658,2.560681799,6.160212769
3240,0.295587782,0.31656896,0.226781857,0.165072508,8.590449595,6.704128658,2.560681799,6.160212769
3241,0.295496607,0.316471314,0.226711906,0.165330043,8.590449595,6.704128658,2.560681799,6.160212769
3242,0.295405489,0.316373728,0.226641998,0.165587419,8.590449595,6.704128658,2.560681799,6.160212769
3243,0.295314427,0.316276202,0.226572133,0.165844636,8.590449595,6.704128658,2.560681799,6.160212769
3244,0.295223421,0.316178737,0.226502311,0.166101695,8.590449595,6.704128658,2.560681799,6.160212769
3245,0.295132471,0.316081331,0.226432532,0.166358595,8.590449595,6.704128658,2.560681799,6.160212769
3246,0.295041577,0.315983985,0.226362796,0.166615337,8.590449595,6.704128658,2.560681799,6.160212769
3247,0.294950739,0.3158867,0.226293103,0.166871921,8.590449595,6.704128658,2.560681799,6.160212769
3248,0.294859957,0.315789474,0.226223453,0.167128347,8.590449595,6.704128658,2.560681799,6.160212769
3249,0.294769231,0.315692308,0.226153846,0.167384615,8.590449595,6.704128658,2.560681799,6.160212769
3250,0.29467856,0.315595201,0.226084282,0.167640726,8.590449595,6.704128658,2.560681799,6.160212769
3251,0.294587946,0.315498155,0.22601476,0.167896679,8.590449595,6.704128658,2.560681799,6.160212769
3252,0.294497387,0.315401168,0.225945281,0.168152475,8.590449595,6.704128658,2.560681799,6.160212769
3253,0.294406884,0.315304241,0.225875845,0.168408113,8.590449595,6.704128658,2.560681799,6.160212769
3254,0.294316436,0.315207373,0.225806452,0.168663594,8.590449595,6.704128658,2.560681799,6.160212769
3255,0.294226044,0.315110565,0.225737101,0.168918919,8.590449595,6.704128658,2.560681799,6.160212769
3256,0.294135708,0.315013816,0.225667792,0.169174087,8.590449595,6.704128658,2.560681799,6.160212769
3257,0.294045427,0.314917127,0.225598527,0.169429098,8.590449595,6.704128658,2.560681799,6.160212769
3258,0.293955201,0.314820497,0.225529303,0.169683952,8.590449595,6.704128658,2.560681799,6.160212769
3259,0.293865031,0.314723926,0.225460123,0.16993865,8.590449595,6.704128658,2.560681799,6.160212769
3260,0.293774916,0.314627415,0.225390984,0.170193192,8.590449595,6.704128658,2.560681799,6.160212769
3261,0.293684856,0.314530963,0.225321888,0.170447578,8.590449595,6.704128658,2.560681799,6.160212769
3262,0.293594851,0.314434569,0.225252835,0.170701808,8.590449595,6.704128658,2.560681799,6.160212769
3263,0.293504902,0.314338235,0.225183824,0.170955882,8.590449595,6.704128658,2.560681799,6.160212769
3264,0.293415008,0.31424196,0.225114855,0.171209801,8.590449595,6.704128658,2.560681799,6.160212769
3265,0.293325168,0.314145744,0.225045928,0.171463564,8.590449595,6.704128658,2.560681799,6.160212769
3266,0.293235384,0.314049587,0.224977043,0.171717172,8.590449595,6.704128658,2.560681799,6.160212769
3267,0.293145655,0.313953488,0.224908201,0.171970624,8.590449595,6.704128658,2.560681799,6.160212769
3268,0.29305598,0.313857449,0.2248394,0.172223922,8.590449595,6.704128658,2.560681799,6.160212769
3269,0.292966361,0.313761468,0.224770642,0.172477064,8.590449595,6.704128658,2.560681799,6.160212769
3270,0.292876796,0.313665546,0.224701926,0.172730052,8.590449595,6.704128658,2.560681799,6.160212769
3271,0.292787286,0.313569682,0.224633252,0.172982885,8.590449595,6.704128658,2.560681799,6.160212769
3272,0.292697831,0.313473877,0.22456462,0.173235564,8.590449595,6.704128658,2.560681799,6.160212769
3273,0.29260843,0.313378131,0.224496029,0.173488088,8.590449595,6.704128658,2.560681799,6.160212769
3274,0.292519084,0.313282443,0.224427481,0.173740458,8.590449595,6.704128658,2.560681799,6.160212769
3275,0.292429792,0.313186813,0.224358974,0.173992674,8.590449595,6.704128658,2.560681799,6.160212769
3276,0.292340555,0.313091242,0.22429051,0.174244736,8.590449595,6.704128658,2.560681799,6.160212769
3277,0.292251373,0.312995729,0.224222087,0.174496644,8.590449595,6.704128658,2.560681799,6.160212769
3278,0.292162245,0.312900274,0.224153705,0.174748399,8.590449595,6.704128658,2.560681799,6.160212769
3279,0.292073171,0.312804878,0.224085366,0.175,8.590449595,6.704128658,2.560681799,6.160212769
3280,0.291984151,0.31270954,0.224017068,0.175251448,8.590449595,6.704128658,2.560681799,6.160212769
3281,0.291895186,0.31261426,0.223948812,0.175502742,8.590449595,6.704128658,2.560681799,6.160212769
3282,0.291806275,0.312519037,0.223880597,0.175753884,8.590449595,6.704128658,2.560681799,6.160212769
3283,0.291717418,0.312423873,0.223812424,0.176004872,8.590449595,6.704128658,2.560681799,6.160212769
3284,0.291628615,0.312328767,0.223744292,0.176255708,8.590449595,6.704128658,2.560681799,6.160212769
3285,0.291539866,0.312233719,0.223676202,0.176506391,8.590449595,6.704128658,2.560681799,6.160212769
3286,0.291451171,0.312138728,0.223608153,0.176756921,8.590449595,6.704128658,2.560681799,6.160212769
3287,0.29136253,0.312043796,0.223540146,0.177007299,8.590449595,6.704128658,2.560681799,6.160212769
3288,0.291273943,0.311948921,0.22347218,0.177257525,8.590449595,6.704128658,2.560681799,6.160212769
3289,0.29118541,0.311854103,0.223404255,0.177507599,8.590449595,6.704128658,2.560681799,6.160212769
3290,0.291096931,0.311759344,0.223336372,0.177757521,8.590449595,6.704128658,2.560681799,6.160212769
3291,0.291008505,0.311664642,0.22326853,0.17800729,8.590449595,6.704128658,2.560681799,6.160212769
3292,0.290920134,0.311569997,0.223200729,0.178256909,8.590449595,6.704128658,2.560681799,6.160212769
3293,0.290831815,0.31147541,0.223132969,0.178506375,8.590449595,6.704128658,2.560681799,6.160212769
3294,0.290743551,0.31138088,0.22306525,0.17875569,8.590449595,6.704128658,2.560681799,6.160212769
3295,0.29065534,0.311286408,0.222997573,0.179004854,8.590449595,6.704128658,2.560681799,6.160212769
3296,0.290567182,0.311191993,0.222929936,0.179253867,8.590449595,6.704128658,2.560681799,6.160212769
3297,0.290479078,0.311097635,0.222862341,0.179502729,8.590449595,6.704128658,2.560681799,6.160212769
3298,0.290391028,0.311003334,0.222794786,0.17975144,8.590449595,6.704128658,2.560681799,6.160212769
3299,0.29030303,0.310909091,0.222727273,0.18,8.590449595,6.704128658,2.560681799,6.160212769
3300,0.290215086,0.310814905,0.2226598,0.18024841,8.590449595,6.704128658,2.560681799,6.160212769
3301,0.290127196,0.310720775,0.222592368,0.180496669,8.590449595,6.704128658,2.560681799,6.160212769
3302,0.290039358,0.310626703,0.222524977,0.180744777,8.590449595,6.704128658,2.560681799,6.160212769
3303,0.289951574,0.310532688,0.222457627,0.180992736,8.590449595,6.704128658,2.560681799,6.160212769
3304,0.289863843,0.310438729,0.222390318,0.181240545,8.590449595,6.704128658,2.560681799,6.160212769
3305,0.289776165,0.310344828,0.222323049,0.181488203,8.590449595,6.704128658,2.560681799,6.160212769
3306,0.289688539,0.310250983,0.222255821,0.181735712,8.590449595,6.704128658,2.560681799,6.160212769
3307,0.289600967,0.310157195,0.222188634,0.181983071,8.590449595,6.704128658,2.560681799,6.160212769
3308,0.289513448,0.310063463,0.222121487,0.182230281,8.590449595,6.704128658,2.560681799,6.160212769
3309,0.289425982,0.309969789,0.222054381,0.182477341,8.590449595,6.704128658,2.560681799,6.160212769
3310,0.289338568,0.30987617,0.221987315,0.182724252,8.590449595,6.704128658,2.560681799,6.160212769
3311,0.289251208,0.309782609,0.22192029,0.182971014,8.590449595,6.704128658,2.560681799,6.160212769
3312,0.2891639,0.309689104,0.221853305,0.183217628,8.590449595,6.704128658,2.560681799,6.160212769
3313,0.289076645,0.309595655,0.221786361,0.183464092,8.590449595,6.704128658,2.560681799,6.160212769
3314,0.288989442,0.309502262,0.221719457,0.183710407,8.590449595,6.704128658,2.560681799,6.160212769
3315,0.288902292,0.309408926,0.221652593,0.183956574,8.590449595,6.704128658,2.560681799,6.160212769
3316,0.288815194,0.309315647,0.22158577,0.184202593,8.590449595,6.704128658,2.560681799,6.160212769
3317,0.288728149,0.309222423,0.221518987,0.184448463,8.590449595,6.704128658,2.560681799,6.160212769
3318,0.288641157,0.309129256,0.221452245,0.184694185,8.590449595,6.704128658,2.560681799,6.160212769
3319,0.288554217,0.309036145,0.221385542,0.184939759,8.590449595,6.704128658,2.560681799,6.160212769
3320,0.288467329,0.308943089,0.22131888,0.185185185,8.590449595,6.704128658,2.560681799,6.160212769
3321,0.288380494,0.30885009,0.221252258,0.185430464,8.590449595,6.704128658,2.560681799,6.160212769
3322,0.288293711,0.308757147,0.221185676,0.185675594,8.590449595,6.704128658,2.560681799,6.160212769
3323,0.28820698,0.30866426,0.221119134,0.185920578,8.590449595,6.704128658,2.560681799,6.160212769
3324,0.288120301,0.308571429,0.221052632,0.186165414,8.590449595,6.704128658,2.560681799,6.160212769
3325,0.288033674,0.308478653,0.22098617,0.186410102,8.590449595,6.704128658,2.560681799,6.160212769
3326,0.287947099,0.308385933,0.220919748,0.186654644,8.590449595,6.704128658,2.560681799,6.160212769
3327,0.287860577,0.308293269,0.220853365,0.186899038,8.590449595,6.704128658,2.560681799,6.160212769
3328,0.287774106,0.308200661,0.220787023,0.187143286,8.590449595,6.704128658,2.560681799,6.160212769
3329,0.287687688,0.308108108,0.220720721,0.187387387,8.590449595,6.704128658,2.560681799,6.160212769
3330,0.287601321,0.308015611,0.220654458,0.187631342,8.590449595,6.704128658,2.560681799,6.160212769
3331,0.287515006,0.307923169,0.220588235,0.18787515,8.590449595,6.704128658,2.560681799,6.160212769
3332,0.287428743,0.307830783,0.220522052,0.188118812,8.590449595,6.704128658,2.560681799,6.160212769
3333,0.287342531,0.307738452,0.220455909,0.188362328,8.590449595,6.704128658,2.560681799,6.160212769
3334,0.287256372,0.307646177,0.220389805,0.188605697,8.590449595,6.704128658,2.560681799,6.160212769
3335,0.287170264,0.307553957,0.220323741,0.188848921,8.590449595,6.704128658,2.560681799,6.160212769
3336,0.287084207,0.307461792,0.220257717,0.189091999,8.590449595,6.704128658,2.560681799,6.160212769
3337,0.286998203,0.307369682,0.220191732,0.189334931,8.590449595,6.704128658,2.560681799,6.160212769
3338,0.286912249,0.307277628,0.220125786,0.189577718,8.590449595,6.704128658,2.560681799,6.160212769
3339,0.286826347,0.307185629,0.22005988,0.189820359,8.590449595,6.704128658,2.560681799,6.160212769
3340,0.286740497,0.307093685,0.219994014,0.190062855,8.590449595,6.704128658,2.560681799,6.160212769
3341,0.286654698,0.307001795,0.219928187,0.190305206,8.590449595,6.704128658,2.560681799,6.160212769
3342,0.28656895,0.306909961,0.219862399,0.190547413,8.590449595,6.704128658,2.560681799,6.160212769
3343,0.286483254,0.306818182,0.219796651,0.190789474,8.590449595,6.704128658,2.560681799,6.160212769
3344,0.286397608,0.306726457,0.219730942,0.19103139,8.590449595,6.704128658,2.560681799,6.160212769
3345,0.286312014,0.306634788,0.219665272,0.191273162,8.590449595,6.704128658,2.560681799,6.160212769
3346,0.286226471,0.306543173,0.219599641,0.191514789,8.590449595,6.704128658,2.560681799,6.160212769
3347,0.28614098,0.306451613,0.21953405,0.191756272,8.590449595,6.704128658,2.560681799,6.160212769
3348,0.286055539,0.306360107,0.219468498,0.191997611,8.590449595,6.704128658,2.560681799,6.160212769
3349,0.285970149,0.306268657,0.219402985,0.192238806,8.590449595,6.704128658,2.560681799,6.160212769
3350,0.285884811,0.306177261,0.219337511,0.192479857,8.590449595,6.704128658,2.560681799,6.160212769
3351,0.285799523,0.306085919,0.219272076,0.192720764,8.590449595,6.704128658,2.560681799,6.160212769
3352,0.285714286,0.305994632,0.219206681,0.192961527,8.590449595,6.704128658,2.560681799,6.160212769
3353,0.2856291,0.305903399,0.219141324,0.193202147,8.590449595,6.704128658,2.560681799,6.160212769
3354,0.285543964,0.305812221,0.219076006,0.193442623,8.590449595,6.704128658,2.560681799,6.160212769
3355,0.28545888,0.305721097,0.219010727,0.193682956,8.590449595,6.704128658,2.560681799,6.160212769
3356,0.285373846,0.305630027,0.218945487,0.193923146,8.590449595,6.704128658,2.560681799,6.160212769
3357,0.285288862,0.305539011,0.218880286,0.194163192,8.590449595,6.704128658,2.560681799,6.160212769
3358,0.28520393,0.30544805,0.218815124,0.194403096,8.590449595,6.704128658,2.560681799,6.160212769
3359,0.285119048,0.305357143,0.21875,0.194642857,8.590449595,6.704128658,2.560681799,6.160212769
3360,0.285034216,0.30526629,0.218684915,0.194882475,8.590449595,6.704128658,2.560681799,6.160212769
3361,0.284949435,0.305175491,0.218619869,0.195121951,8.590449595,6.704128658,2.560681799,6.160212769
3362,0.284864704,0.305084746,0.218554862,0.195361285,8.590449595,6.704128658,2.560681799,6.160212769
3363,0.284780024,0.304994055,0.218489893,0.195600476,8.590449595,6.704128658,2.560681799,6.160212769
3364,0.284695394,0.304903418,0.218424963,0.195839525,8.590449595,6.704128658,2.560681799,6.160212769
3365,0.284610814,0.304812834,0.218360071,0.196078431,8.590449595,6.704128658,2.560681799,6.160212769
3366,0.284526285,0.304722305,0.218295218,0.196317196,8.590449595,6.704128658,2.560681799,6.160212769
3367,0.284441805,0.304631829,0.218230404,0.196555819,8.590449595,6.704128658,2.560681799,6.160212769
3368,0.284357376,0.304541407,0.218165628,0.196794301,8.590449595,6.704128658,2.560681799,6.160212769
3369,0.284272997,0.304451039,0.21810089,0.197032641,8.590449595,6.704128658,2.560681799,6.160212769
3370,0.284188668,0.304360724,0.218036191,0.19727084,8.590449595,6.704128658,2.560681799,6.160212769
3371,0.284104389,0.304270463,0.21797153,0.197508897,8.590449595,6.704128658,2.560681799,6.160212769
3372,0.28402016,0.304180255,0.217906908,0.197746813,8.590449595,6.704128658,2.560681799,6.160212769
3373,0.283935981,0.304090101,0.217842324,0.197984588,8.590449595,6.704128658,2.560681799,6.160212769
3374,0.283851852,0.304,0.217777778,0.198222222,8.590449595,6.704128658,2.560681799,6.160212769
3375,0.283767773,0.303909953,0.21771327,0.198459716,8.590449595,6.704128658,2.560681799,6.160212769
3376,0.283683743,0.303819959,0.217648801,0.198697068,8.590449595,6.704128658,2.560681799,6.160212769
3377,0.283599763,0.303730018,0.217584369,0.198934281,8.590449595,6.704128658,2.560681799,6.160212769
3378,0.283515833,0.30364013,0.217519976,0.199171352,8.590449595,6.704128658,2.560681799,6.160212769
3379,0.283431953,0.303550296,0.217455621,0.199408284,8.590449595,6.704128658,2.560681799,6.160212769
3380,0.283348122,0.303460515,0.217391304,0.199645075,8.590449595,6.704128658,2.560681799,6.160212769
3381,0.283264341,0.303370787,0.217327025,0.199881727,8.590449595,6.704128658,2.560681799,6.160212769
3382,0.283180609,0.303281111,0.217262785,0.200118238,8.590449595,6.704128658,2.560681799,6.160212769
3383,0.283096927,0.303191489,0.217198582,0.20035461,8.590449595,6.704128658,2.560681799,6.160212769
3384,0.283013294,0.30310192,0.217134417,0.200590842,8.590449595,6.704128658,2.560681799,6.160212769
3385,0.282929711,0.303012404,0.217070289,0.200826934,8.590449595,6.704128658,2.560681799,6.160212769
3386,0.282846177,0.302922941,0.2170062,0.201062888,8.590449595,6.704128658,2.560681799,6.160212769
3387,0.282762692,0.30283353,0.216942149,0.201298701,8.590449595,6.704128658,2.560681799,6.160212769
3388,0.282679256,0.302744172,0.216878135,0.201534376,8.590449595,6.704128658,2.560681799,6.160212769
3389,0.28259587,0.302654867,0.216814159,0.201769912,8.590449595,6.704128658,2.560681799,6.160212769
3390,0.282512533,0.302565615,0.216750221,0.202005308,8.590449595,6.704128658,2.560681799,6.160212769
3391,0.282429245,0.302476415,0.216686321,0.202240566,8.590449595,6.704128658,2.560681799,6.160212769
3392,0.282346006,0.302387268,0.216622458,0.202475685,8.590449595,6.704128658,2.560681799,6.160212769
3393,0.282262817,0.302298173,0.216558633,0.202710666,8.590449595,6.704128658,2.560681799,6.160212769
3394,0.282179676,0.302209131,0.216494845,0.202945508,8.590449595,6.704128658,2.560681799,6.160212769
3395,0.282096584,0.302120141,0.216431095,0.203180212,8.590449595,6.704128658,2.560681799,6.160212769
3396,0.282013541,0.302031204,0.216367383,0.203414778,8.590449595,6.704128658,2.560681799,6.160212769
3397,0.281930547,0.301942319,0.216303708,0.203649205,8.590449595,6.704128658,2.560681799,6.160212769
3398,0.281847602,0.301853486,0.216240071,0.203883495,8.590449595,6.704128658,2.560681799,6.160212769
3399,0.281764706,0.301764706,0.216176471,0.204117647,8.590449595,6.704128658,2.560681799,6.160212769
3400,0.281681858,0.301675978,0.216112908,0.204351661,8.590449595,6.704128658,2.560681799,6.160212769
3401,0.281599059,0.301587302,0.216049383,0.204585538,8.590449595,6.704128658,2.560681799,6.160212769
3402,0.281516309,0.301498678,0.215985895,0.204819277,8.590449595,6.704128658,2.560681799,6.160212769
3403,0.281433608,0.301410106,0.215922444,0.205052879,8.590449595,6.704128658,2.560681799,6.160212769
3404,0.281350954,0.301321586,0.215859031,0.205286344,8.590449595,6.704128658,2.560681799,6.160212769
3405,0.28126835,0.301233118,0.215795655,0.205519671,8.590449595,6.704128658,2.560681799,6.160212769
3406,0.281185794,0.301144702,0.215732316,0.205752862,8.590449595,6.704128658,2.560681799,6.160212769
3407,0.281103286,0.301056338,0.215669014,0.205985915,8.590449595,6.704128658,2.560681799,6.160212769
3408,0.281020827,0.300968026,0.215605749,0.206218833,8.590449595,6.704128658,2.560681799,6.160212769
3409,0.280938416,0.300879765,0.215542522,0.206451613,8.590449595,6.704128658,2.560681799,6.160212769
3410,0.280856054,0.300791557,0.215479332,0.206684257,8.590449595,6.704128658,2.560681799,6.160212769
3411,0.28077374,0.3007034,0.215416178,0.206916764,8.590449595,6.704128658,2.560681799,6.160212769
3412,0.280691474,0.300615294,0.215353062,0.207149136,8.590449595,6.704128658,2.560681799,6.160212769
3413,0.280609256,0.300527241,0.215289982,0.207381371,8.590449595,6.704128658,2.560681799,6.160212769
3414,0.280527086,0.300439239,0.21522694,0.20761347,8.590449595,6.704128658,2.560681799,6.160212769
3415,0.280444965,0.300351288,0.215163934,0.207845433,8.590449595,6.704128658,2.560681799,6.160212769
3416,0.280362891,0.300263389,0.215100966,0.208077261,8.590449595,6.704128658,2.560681799,6.160212769
3417,0.280280866,0.300175541,0.215038034,0.208308953,8.590449595,6.704128658,2.560681799,6.160212769
3418,0.280198889,0.300087745,0.214975139,0.208540509,8.590449595,6.704128658,2.560681799,6.160212769
3419,0.280116959,0.3,0.214912281,0.20877193,8.590449595,6.704128658,2.560681799,6.160212769
3420,0.280035077,0.299912306,0.214849459,0.209003215,8.590449595,6.704128658,2.560681799,6.160212769
3421,0.279953244,0.299824664,0.214786674,0.209234366,8.590449595,6.704128658,2.560681799,6.160212769
3422,0.279871458,0.299737073,0.214723926,0.209465381,8.590449595,6.704128658,2.560681799,6.160212769
3423,0.27978972,0.299649533,0.214661215,0.209696262,8.590449595,6.704128658,2.560681799,6.160212769
3424,0.279708029,0.299562044,0.21459854,0.209927007,8.590449595,6.704128658,2.560681799,6.160212769
3425,0.279626386,0.299474606,0.214535902,0.210157618,8.590449595,6.704128658,2.560681799,6.160212769
3426,0.279544791,0.299387219,0.2144733,0.210388095,8.590449595,6.704128658,2.560681799,6.160212769
3427,0.279463244,0.299299883,0.214410735,0.210618436,8.590449595,6.704128658,2.560681799,6.160212769
3428,0.279381744,0.299212598,0.214348206,0.210848644,8.590449595,6.704128658,2.560681799,6.160212769
3429,0.279300292,0.299125364,0.214285714,0.211078717,8.590449595,6.704128658,2.560681799,6.160212769
3430,0.279218887,0.299038181,0.214223259,0.211308656,8.590449595,6.704128658,2.560681799,6.160212769
3431,0.279137529,0.298951049,0.214160839,0.211538462,8.590449595,6.704128658,2.560681799,6.160212769
3432,0.279056219,0.298863967,0.214098456,0.211768133,8.590449595,6.704128658,2.560681799,6.160212769
3433,0.278974956,0.298776937,0.214036109,0.21199767,8.590449595,6.704128658,2.560681799,6.160212769
3434,0.278893741,0.298689956,0.213973799,0.212227074,8.590449595,6.704128658,2.560681799,6.160212769
3435,0.278812573,0.298603027,0.213911525,0.212456345,8.590449595,6.704128658,2.560681799,6.160212769
3436,0.278731452,0.298516148,0.213849287,0.212685482,8.590449595,6.704128658,2.560681799,6.160212769
3437,0.278650378,0.298429319,0.213787086,0.212914485,8.590449595,6.704128658,2.560681799,6.160212769
3438,0.278569352,0.298342541,0.21372492,0.213143356,8.590449595,6.704128658,2.560681799,6.160212769
3439,0.278488372,0.298255814,0.213662791,0.213372093,8.590449595,6.704128658,2.560681799,6.160212769
3440,0.27840744,0.298169137,0.213600697,0.213600697,8.590449595,6.704128658,2.560681799,6.160212769
3441,0.278326554,0.29808251,0.21353864,0.213829169,8.590449595,6.704128658,2.560681799,6.160212769
3442,0.278245716,0.297995934,0.213476619,0.214057508,8.590449595,6.704128658,2.560681799,6.160212769
3443,0.278164925,0.297909408,0.213414634,0.214285714,8.590449595,6.704128658,2.560681799,6.160212769
3444,0.27808418,0.297822932,0.213352685,0.214513788,8.590449595,6.704128658,2.560681799,6.160212769
3445,0.278003482,0.297736506,0.213290772,0.21474173,8.590449595,6.704128658,2.560681799,6.160212769
3446,0.277922831,0.297650131,0.213228895,0.214969539,8.590449595,6.704128658,2.560681799,6.160212769
3447,0.277842227,0.297563805,0.213167053,0.215197216,8.590449595,6.704128658,2.560681799,6.160212769
3448,0.27776167,0.29747753,0.213105248,0.215424761,8.590449595,6.704128658,2.560681799,6.160212769
3449,0.277681159,0.297391304,0.213043478,0.215652174,8.590449595,6.704128658,2.560681799,6.160212769
3450,0.277600695,0.297305129,0.212981744,0.215879455,8.590449595,6.704128658,2.560681799,6.160212769
3451,0.277520278,0.297219003,0.212920046,0.216106605,8.590449595,6.704128658,2.560681799,6.160212769
3452,0.277439907,0.297132928,0.212858384,0.216333623,8.590449595,6.704128658,2.560681799,6.160212769
3453,0.277359583,0.297046902,0.212796757,0.21656051,8.590449595,6.704128658,2.560681799,6.160212769
3454,0.277279305,0.296960926,0.212735166,0.216787265,8.590449595,6.704128658,2.560681799,6.160212769
3455,0.277199074,0.296875,0.212673611,0.217013889,8.590449595,6.704128658,2.560681799,6.160212769
3456,0.277118889,0.296789124,0.212612091,0.217240382,8.590449595,6.704128658,2.560681799,6.160212769
3457,0.277038751,0.296703297,0.212550607,0.217466744,8.590449595,6.704128658,2.560681799,6.160212769
3458,0.276958659,0.29661752,0.212489159,0.217692975,8.590449595,6.704128658,2.560681799,6.160212769
3459,0.276878613,0.296531792,0.212427746,0.217919075,8.590449595,6.704128658,2.560681799,6.160212769
3460,0.276798613,0.296446114,0.212366368,0.218145045,8.590449595,6.704128658,2.560681799,6.160212769
3461,0.27671866,0.296360485,0.212305026,0.218370884,8.590449595,6.704128658,2.560681799,6.160212769
3462,0.276638753,0.296274906,0.212243719,0.218596593,8.590449595,6.704128658,2.560681799,6.160212769
3463,0.276558891,0.296189376,0.212182448,0.218822171,8.590449595,6.704128658,2.560681799,6.160212769
3464,0.276479076,0.296103896,0.212121212,0.219047619,8.590449595,6.704128658,2.560681799,6.160212769
3465,0.276399308,0.296018465,0.212060012,0.219272937,8.590449595,6.704128658,2.560681799,6.160212769
3466,0.276319585,0.295933083,0.211998846,0.219498125,8.590449595,6.704128658,2.560681799,6.160212769
3467,0.276239908,0.295847751,0.211937716,0.219723183,8.590449595,6.704128658,2.560681799,6.160212769
3468,0.276160277,0.295762468,0.211876622,0.219948112,8.590449595,6.704128658,2.560681799,6.160212769
3469,0.276080692,0.295677233,0.211815562,0.220172911,8.590449595,6.704128658,2.560681799,6.160212769
3470,0.276001152,0.295592048,0.211754538,0.22039758,8.590449595,6.704128658,2.560681799,6.160212769
3471,0.275921659,0.295506912,0.211693548,0.22062212,8.590449595,6.704128658,2.560681799,6.160212769
3472,0.275842211,0.295421826,0.211632594,0.22084653,8.590449595,6.704128658,2.560681799,6.160212769
3473,0.275762809,0.295336788,0.211571675,0.221070812,8.590449595,6.704128658,2.560681799,6.160212769
3474,0.275683453,0.295251799,0.211510791,0.221294964,8.590449595,6.704128658,2.560681799,6.160212769
3475,0.275604143,0.295166858,0.211449942,0.221518987,8.590449595,6.704128658,2.560681799,6.160212769
3476,0.275524878,0.295081967,0.211389129,0.221742882,8.590449595,6.704128658,2.560681799,6.160212769
3477,0.275445658,0.294997125,0.21132835,0.221966647,8.590449595,6.704128658,2.560681799,6.160212769
3478,0.275366485,0.294912331,0.211267606,0.222190285,8.590449595,6.704128658,2.560681799,6.160212769
3479,0.275287356,0.294827586,0.211206897,0.222413793,8.590449595,6.704128658,2.560681799,6.160212769
3480,0.275208273,0.29474289,0.211146222,0.222637173,8.590449595,6.704128658,2.560681799,6.160212769
3481,0.275129236,0.294658242,0.211085583,0.222860425,8.590449595,6.704128658,2.560681799,6.160212769
3482,0.275050244,0.294573643,0.211024978,0.223083549,8.590449595,6.704128658,2.560681799,6.160212769
3483,0.274971297,0.294489093,0.210964409,0.223306544,8.590449595,6.704128658,2.560681799,6.160212769
3484,0.274892396,0.294404591,0.210903874,0.223529412,8.590449595,6.704128658,2.560681799,6.160212769
3485,0.27481354,0.294320138,0.210843373,0.223752151,8.590449595,6.704128658,2.560681799,6.160212769
3486,0.274734729,0.294235733,0.210782908,0.223974763,8.590449595,6.704128658,2.560681799,6.160212769
3487,0.274655963,0.294151376,0.210722477,0.224197248,8.590449595,6.704128658,2.560681799,6.160212769
3488,0.274577243,0.294067068,0.210662081,0.224419604,8.590449595,6.704128658,2.560681799,6.160212769
3489,0.274498567,0.293982808,0.210601719,0.224641834,8.590449595,6.704128658,2.560681799,6.160212769
3490,0.274419937,0.293898596,0.210541392,0.224863936,8.590449595,6.704128658,2.560681799,6.160212769
3491,0.274341352,0.293814433,0.2104811,0.225085911,8.590449595,6.704128658,2.560681799,6.160212769
3492,0.274262811,0.293730318,0.210420842,0.225307758,8.590449595,6.704128658,2.560681799,6.160212769
3493,0.274184316,0.293646251,0.210360618,0.225529479,8.590449595,6.704128658,2.560681799,6.160212769
3494,0.274105866,0.293562232,0.210300429,0.225751073,8.590449595,6.704128658,2.560681799,6.160212769
3495,0.27402746,0.293478261,0.210240275,0.22597254,8.590449595,6.704128658,2.560681799,6.160212769
3496,0.273949099,0.293394338,0.210180154,0.22619388,8.590449595,6.704128658,2.560681799,6.160212769
3497,0.273870783,0.293310463,0.210120069,0.226415094,8.590449595,6.704128658,2.560681799,6.160212769
3498,0.273792512,0.293226636,0.210060017,0.226636182,8.590449595,6.704128658,2.560681799,6.160212769
3499,0.273714286,0.293142857,0.21,0.226857143,8.590449595,6.704128658,2.560681799,6.160212769
3500,0.273636104,0.293059126,0.209940017,0.227077978,8.590449595,6.704128658,2.560681799,6.160212769
3501,0.273557967,0.292975443,0.209880069,0.227298686,8.590449595,6.704128658,2.560681799,6.160212769
3502,0.273479874,0.292891807,0.209820154,0.227519269,8.590449595,6.704128658,2.560681799,6.160212769
3503,0.273401826,0.292808219,0.209760274,0.227739726,8.590449595,6.704128658,2.560681799,6.160212769
3504,0.273323823,0.292724679,0.209700428,0.227960057,8.590449595,6.704128658,2.560681799,6.160212769
3505,0.273245864,0.292641187,0.209640616,0.228180262,8.590449595,6.704128658,2.560681799,6.160212769
3506,0.27316795,0.292557742,0.209580838,0.228400342,8.590449595,6.704128658,2.560681799,6.160212769
3507,0.27309008,0.292474344,0.209521095,0.228620296,8.590449595,6.704128658,2.560681799,6.160212769
3508,0.273012254,0.292390995,0.209461385,0.228840125,8.590449595,6.704128658,2.560681799,6.160212769
3509,0.272934473,0.292307692,0.209401709,0.229059829,8.590449595,6.704128658,2.560681799,6.160212769
3510,0.272856736,0.292224437,0.209342068,0.229279408,8.590449595,6.704128658,2.560681799,6.160212769
3511,0.272779043,0.29214123,0.20928246,0.229498861,8.590449595,6.704128658,2.560681799,6.160212769
3512,0.272701395,0.29205807,0.209222886,0.22971819,8.590449595,6.704128658,2.560681799,6.160212769
3513,0.272623791,0.291974957,0.209163347,0.229937393,8.590449595,6.704128658,2.560681799,6.160212769
3514,0.27254623,0.291891892,0.209103841,0.230156472,8.590449595,6.704128658,2.560681799,6.160212769
3515,0.272468714,0.291808874,0.209044369,0.230375427,8.590449595,6.704128658,2.560681799,6.160212769
3516,0.272391243,0.291725903,0.20898493,0.230594256,8.590449595,6.704128658,2.560681799,6.160212769
3517,0.272313815,0.291642979,0.208925526,0.230812962,8.590449595,6.704128658,2.560681799,6.160212769
3518,0.272236431,0.291560102,0.208866155,0.231031543,8.590449595,6.704128658,2.560681799,6.160212769
3519,0.272159091,0.291477273,0.208806818,0.23125,8.590449595,6.704128658,2.560681799,6.160212769
3520,0.272081795,0.29139449,0.208747515,0.231468333,8.590449595,6.704128658,2.560681799,6.160212769
3521,0.272004543,0.291311755,0.208688245,0.231686542,8.590449595,6.704128658,2.560681799,6.160212769
3522,0.271927335,0.291229066,0.208629009,0.231904627,8.590449595,6.704128658,2.560681799,6.160212769
3523,0.27185017,0.291146425,0.208569807,0.232122588,8.590449595,6.704128658,2.560681799,6.160212769
3524,0.27177305,0.29106383,0.208510638,0.232340426,8.590449595,6.704128658,2.560681799,6.160212769
3525,0.271695973,0.290981282,0.208451503,0.23255814,8.590449595,6.704128658,2.560681799,6.160212769
3526,0.27161894,0.290898781,0.208392401,0.23277573,8.590449595,6.704128658,2.560681799,6.160212769
3527,0.27154195,0.290816327,0.208333333,0.232993197,8.590449595,6.704128658,2.560681799,6.160212769
3528,0.271465004,0.290733919,0.208274299,0.233210541,8.590449595,6.704128658,2.560681799,6.160212769
3529,0.271388102,0.290651558,0.208215297,0.233427762,8.590449595,6.704128658,2.560681799,6.160212769
3530,0.271311243,0.290569244,0.20815633,0.23364486,8.590449595,6.704128658,2.560681799,6.160212769
3531,0.271234428,0.290486976,0.208097395,0.233861835,8.590449595,6.704128658,2.560681799,6.160212769
3532,0.271157656,0.290404755,0.208038494,0.234078687,8.590449595,6.704128658,2.560681799,6.160212769
3533,0.271080928,0.290322581,0.207979626,0.234295416,8.590449595,6.704128658,2.560681799,6.160212769
3534,0.271004243,0.290240453,0.207920792,0.234512023,8.590449595,6.704128658,2.560681799,6.160212769
3535,0.270927602,0.290158371,0.207861991,0.234728507,8.590449595,6.704128658,2.560681799,6.160212769
3536,0.270851004,0.290076336,0.207803223,0.234944869,8.590449595,6.704128658,2.560681799,6.160212769
3537,0.270774449,0.289994347,0.207744488,0.235161108,8.590449595,6.704128658,2.560681799,6.160212769
3538,0.270697937,0.289912405,0.207685787,0.235377225,8.590449595,6.704128658,2.560681799,6.160212769
3539,0.270621469,0.289830508,0.207627119,0.23559322,8.590449595,6.704128658,2.560681799,6.160212769
3540,0.270545044,0.289748659,0.207568483,0.235809093,8.590449595,6.704128658,2.560681799,6.160212769
3541,0.270468662,0.289666855,0.207509881,0.236024845,8.590449595,6.704128658,2.560681799,6.160212769
3542,0.270392323,0.289585097,0.207451312,0.236240474,8.590449595,6.704128658,2.560681799,6.160212769
3543,0.270316027,0.289503386,0.207392777,0.236455982,8.590449595,6.704128658,2.560681799,6.160212769
3544,0.270239774,0.289421721,0.207334274,0.236671368,8.590449595,6.704128658,2.560681799,6.160212769
3545,0.270163565,0.289340102,0.207275804,0.236886633,8.590449595,6.704128658,2.560681799,6.160212769
3546,0.270087398,0.289258528,0.207217367,0.237101776,8.590449595,6.704128658,2.560681799,6.160212769
3547,0.270011274,0.289177001,0.207158963,0.237316798,8.590449595,6.704128658,2.560681799,6.160212769
3548,0.269935193,0.28909552,0.207100592,0.237531699,8.590449595,6.704128658,2.560681799,6.160212769
3549,0.269859155,0.289014085,0.207042254,0.237746479,8.590449595,6.704128658,2.560681799,6.160212769
3550,0.26978316,0.288932695,0.206983948,0.237961138,8.590449595,6.704128658,2.560681799,6.160212769
3551,0.269707207,0.288851351,0.206925676,0.238175676,8.590449595,6.704128658,2.560681799,6.160212769
3552,0.269631297,0.288770053,0.206867436,0.238390093,8.590449595,6.704128658,2.560681799,6.160212769
3553,0.269555431,0.288688801,0.206809229,0.238604389,8.590449595,6.704128658,2.560681799,6.160212769
3554,0.269479606,0.288607595,0.206751055,0.238818565,8.590449595,6.704128658,2.560681799,6.160212769
3555,0.269403825,0.288526434,0.206692913,0.239032621,8.590449595,6.704128658,2.560681799,6.160212769
3556,0.269328085,0.288445319,0.206634805,0.239246556,8.590449595,6.704128658,2.560681799,6.160212769
3557,0.269252389,0.28836425,0.206576728,0.239460371,8.590449595,6.704128658,2.560681799,6.160212769
3558,0.269176735,0.288283226,0.206518685,0.239674066,8.590449595,6.704128658,2.560681799,6.160212769
3559,0.269101124,0.288202247,0.206460674,0.23988764,8.590449595,6.704128658,2.560681799,6.160212769
3560,0.269025555,0.288121314,0.206402696,0.240101095,8.590449595,6.704128658,2.560681799,6.160212769
3561,0.268950028,0.288040427,0.20634475,0.24031443,8.590449595,6.704128658,2.560681799,6.160212769
3562,0.268874544,0.287959585,0.206286837,0.240527645,8.590449595,6.704128658,2.560681799,6.160212769
3563,0.268799102,0.287878788,0.206228956,0.240740741,8.590449595,6.704128658,2.560681799,6.160212769
3564,0.268723703,0.287798036,0.206171108,0.240953717,8.590449595,6.704128658,2.560681799,6.160212769
3565,0.268648345,0.28771733,0.206113292,0.241166573,8.590449595,6.704128658,2.560681799,6.160212769
3566,0.268573031,0.287636669,0.206055509,0.24137931,8.590449595,6.704128658,2.560681799,6.160212769
3567,0.268497758,0.287556054,0.205997758,0.241591928,8.590449595,6.704128658,2.560681799,6.160212769
3568,0.268422527,0.287475483,0.205940039,0.241804427,8.590449595,6.704128658,2.560681799,6.160212769
3569,0.268347339,0.287394958,0.205882353,0.242016807,8.590449595,6.704128658,2.560681799,6.160212769
3570,0.268272193,0.287314478,0.205824699,0.242229067,8.590449595,6.704128658,2.560681799,6.160212769
3571,0.268197088,0.287234043,0.205767077,0.242441209,8.590449595,6.704128658,2.560681799,6.160212769
3572,0.268122026,0.287153652,0.205709488,0.242653233,8.590449595,6.704128658,2.560681799,6.160212769
3573,0.268047006,0.287073307,0.205651931,0.242865137,8.590449595,6.704128658,2.560681799,6.160212769
3574,0.267972028,0.286993007,0.205594406,0.243076923,8.590449595,6.704128658,2.560681799,6.160212769
3575,0.267897092,0.286912752,0.205536913,0.243288591,8.590449595,6.704128658,2.560681799,6.160212769
3576,0.267822197,0.286832541,0.205479452,0.24350014,8.590449595,6.704128658,2.560681799,6.160212769
3577,0.267747345,0.286752376,0.205422023,0.243711571,8.590449595,6.704128658,2.560681799,6.160212769
3578,0.267672534,0.286672255,0.205364627,0.243922883,8.590449595,6.704128658,2.560681799,6.160212769
3579,0.267597765,0.286592179,0.205307263,0.244134078,8.590449595,6.704128658,2.560681799,6.160212769
3580,0.267523038,0.286512147,0.20524993,0.244345155,8.590449595,6.704128658,2.560681799,6.160212769
3581,0.267448353,0.286432161,0.20519263,0.244556114,8.590449595,6.704128658,2.560681799,6.160212769
3582,0.267373709,0.286352219,0.205135361,0.244766955,8.590449595,6.704128658,2.560681799,6.160212769
3583,0.267299107,0.286272321,0.205078125,0.244977679,8.590449595,6.704128658,2.560681799,6.160212769
3584,0.267224547,0.286192469,0.205020921,0.245188285,8.590449595,6.704128658,2.560681799,6.160212769
3585,0.267150028,0.28611266,0.204963748,0.245398773,8.590449595,6.704128658,2.560681799,6.160212769
3586,0.267075551,0.286032897,0.204906607,0.245609144,8.590449595,6.704128658,2.560681799,6.160212769
3587,0.267001115,0.285953177,0.204849498,0.245819398,8.590449595,6.704128658,2.560681799,6.160212769
3588,0.266926721,0.285873502,0.204792421,0.246029535,8.590449595,6.704128658,2.560681799,6.160212769
3589,0.266852368,0.285793872,0.204735376,0.246239554,8.590449595,6.704128658,2.560681799,6.160212769
3590,0.266778056,0.285714286,0.204678363,0.246449457,8.590449595,6.704128658,2.560681799,6.160212769
3591,0.266703786,0.285634744,0.204621381,0.246659243,8.590449595,6.704128658,2.560681799,6.160212769
3592,0.266629557,0.285555246,0.204564431,0.246868912,8.590449595,6.704128658,2.560681799,6.160212769
3593,0.26655537,0.285475793,0.204507513,0.247078464,8.590449595,6.704128658,2.560681799,6.160212769
3594,0.266481224,0.285396384,0.204450626,0.2472879,8.590449595,6.704128658,2.560681799,6.160212769
3595,0.266407119,0.285317019,0.204393771,0.247497219,8.590449595,6.704128658,2.560681799,6.160212769
3596,0.266333055,0.285237698,0.204336947,0.247706422,8.590449595,6.704128658,2.560681799,6.160212769
3597,0.266259033,0.285158421,0.204280156,0.247915509,8.590449595,6.704128658,2.560681799,6.160212769
3598,0.266185051,0.285079189,0.204223395,0.248124479,8.590449595,6.704128658,2.560681799,6.160212769
3599,0.266111111,0.285,0.204166667,0.248333333,8.590449595,6.704128658,2.560681799,6.160212769
3600,0.266037212,0.284920855,0.204109969,0.248542072,8.590449595,6.704128658,2.560681799,6.160212769
3601,0.265963354,0.284841755,0.204053304,0.248750694,8.590449595,6.704128658,2.560681799,6.160212769
3602,0.265889536,0.284762698,0.203996669,0.248959201,8.590449595,6.704128658,2.560681799,6.160212769
3603,0.26581576,0.284683685,0.203940067,0.249167592,8.590449595,6.704128658,2.560681799,6.160212769
3604,0.265742025,0.284604716,0.203883495,0.249375867,8.590449595,6.704128658,2.560681799,6.160212769
3605,0.265668331,0.28452579,0.203826955,0.249584027,8.590449595,6.704128658,2.560681799,6.160212769
3606,0.265594677,0.284446909,0.203770446,0.249792071,8.590449595,6.704128658,2.560681799,6.160212769
3607,0.265521064,0.284368071,0.203713969,0.25,8.590449595,6.704128658,2.560681799,6.160212769
3608,0.265447492,0.284289277,0.203657523,0.250207814,8.590449595,6.704128658,2.560681799,6.160212769
3609,0.265373961,0.284210526,0.203601108,0.250415512,8.590449595,6.704128658,2.560681799,6.160212769
3610,0.265300471,0.284131819,0.203544724,0.250623096,8.590449595,6.704128658,2.560681799,6.160212769
3611,0.265227021,0.284053156,0.203488372,0.250830565,8.590449595,6.704128658,2.560681799,6.160212769
3612,0.265153612,0.283974536,0.203432051,0.251037919,8.590449595,6.704128658,2.560681799,6.160212769
3613,0.265080243,0.28389596,0.203375761,0.251245158,8.590449595,6.704128658,2.560681799,6.160212769
3614,0.265006916,0.283817427,0.203319502,0.251452282,8.590449595,6.704128658,2.560681799,6.160212769
3615,0.264933628,0.283738938,0.203263274,0.251659292,8.590449595,6.704128658,2.560681799,6.160212769
3616,0.264860382,0.283660492,0.203207078,0.251866187,8.590449595,6.704128658,2.560681799,6.160212769
3617,0.264787175,0.28358209,0.203150912,0.252072968,8.590449595,6.704128658,2.560681799,6.160212769
3618,0.264714009,0.28350373,0.203094778,0.252279635,8.590449595,6.704128658,2.560681799,6.160212769
3619,0.264640884,0.283425414,0.203038674,0.252486188,8.590449595,6.704128658,2.560681799,6.160212769
3620,0.264567799,0.283347142,0.202982601,0.252692626,8.590449595,6.704128658,2.560681799,6.160212769
3621,0.264494754,0.283268912,0.20292656,0.252898951,8.590449595,6.704128658,2.560681799,6.160212769
3622,0.26442175,0.283190726,0.202870549,0.253105161,8.590449595,6.704128658,2.560681799,6.160212769
3623,0.264348786,0.283112583,0.20281457,0.253311258,8.590449595,6.704128658,2.560681799,6.160212769
3624,0.264275862,0.283034483,0.202758621,0.253517241,8.590449595,6.704128658,2.560681799,6.160212769
3625,0.264202978,0.282956426,0.202702703,0.253723111,8.590449595,6.704128658,2.560681799,6.160212769
3626,0.264130135,0.282878412,0.202646816,0.253928867,8.590449595,6.704128658,2.560681799,6.160212769
3627,0.264057332,0.282800441,0.202590959,0.254134509,8.590449595,6.704128658,2.560681799,6.160212769
3628,0.263984569,0.282722513,0.202535134,0.254340039,8.590449595,6.704128658,2.560681799,6.160212769
3629,0.263911846,0.282644628,0.202479339,0.254545455,8.590449595,6.704128658,2.560681799,6.160212769
3630,0.263839163,0.282566786,0.202423575,0.254750757,8.590449595,6.704128658,2.560681799,6.160212769
3631,0.26376652,0.282488987,0.202367841,0.254955947,8.590449595,6.704128658,2.560681799,6.160212769
3632,0.263693917,0.28241123,0.202312139,0.255161024,8.590449595,6.704128658,2.560681799,6.160212769
3633,0.263621354,0.282333517,0.202256467,0.255365988,8.590449595,6.704128658,2.560681799,6.160212769
3634,0.263548831,0.282255846,0.202200825,0.255570839,8.590449595,6.704128658,2.560681799,6.160212769
3635,0.263476348,0.282178218,0.202145215,0.255775578,8.590449595,6.704128658,2.560681799,6.160212769
3636,0.263403904,0.282100632,0.202089634,0.255980203,8.590449595,6.704128658,2.560681799,6.160212769
3637,0.263331501,0.28202309,0.202034085,0.256184717,8.590449595,6.704128658,2.560681799,6.160212769
3638,0.263259137,0.281945589,0.201978566,0.256389118,8.590449595,6.704128658,2.560681799,6.160212769
3639,0.263186813,0.281868132,0.201923077,0.256593407,8.590449595,6.704128658,2.560681799,6.160212769
3640,0.263114529,0.281790717,0.201867619,0.256797583,8.590449595,6.704128658,2.560681799,6.160212769
3641,0.263042284,0.281713344,0.201812191,0.257001647,8.590449595,6.704128658,2.560681799,6.160212769
3642,0.26297008,0.281636014,0.201756794,0.2572056,8.590449595,6.704128658,2.560681799,6.160212769
3643,0.262897914,0.281558727,0.201701427,0.25740944,8.590449595,6.704128658,2.560681799,6.160212769
3644,0.262825789,0.281481481,0.201646091,0.257613169,8.590449595,6.704128658,2.560681799,6.160212769
3645,0.262753703,0.281404279,0.201590784,0.257816786,8.590449595,6.704128658,2.560681799,6.160212769
3646,0.262681656,0.281327118,0.201535509,0.258020291,8.590449595,6.704128658,2.560681799,6.160212769
3647,0.262609649,0.28125,0.201480263,0.258223684,8.590449595,6.704128658,2.560681799,6.160212769
3648,0.262537682,0.281172924,0.201425048,0.258426966,8.590449595,6.704128658,2.560681799,6.160212769
3649,0.262465753,0.28109589,0.201369863,0.258630137,8.590449595,6.704128658,2.560681799,6.160212769
3650,0.262393865,0.281018899,0.201314708,0.258833196,8.590449595,6.704128658,2.560681799,6.160212769
3651,0.262322015,0.28094195,0.201259584,0.259036145,8.590449595,6.704128658,2.560681799,6.160212769
3652,0.262250205,0.280865042,0.201204489,0.259238982,8.590449595,6.704128658,2.560681799,6.160212769
3653,0.262178435,0.280788177,0.201149425,0.259441708,8.590449595,6.704128658,2.560681799,6.160212769
3654,0.262106703,0.280711354,0.201094391,0.259644323,8.590449595,6.704128658,2.560681799,6.160212769
3655,0.262035011,0.280634573,0.201039387,0.259846827,8.590449595,6.704128658,2.560681799,6.160212769
3656,0.261963358,0.280557834,0.200984413,0.260049221,8.590449595,6.704128658,2.560681799,6.160212769
3657,0.261891744,0.280481137,0.20092947,0.260251504,8.590449595,6.704128658,2.560681799,6.160212769
3658,0.261820169,0.280404482,0.200874556,0.260453676,8.590449595,6.704128658,2.560681799,6.160212769
3659,0.261748634,0.280327869,0.200819672,0.260655738,8.590449595,6.704128658,2.560681799,6.160212769
3660,0.261677137,0.280251297,0.200764818,0.260857689,8.590449595,6.704128658,2.560681799,6.160212769
3661,0.26160568,0.280174768,0.200709995,0.26105953,8.590449595,6.704128658,2.560681799,6.160212769
3662,0.261534262,0.28009828,0.200655201,0.261261261,8.590449595,6.704128658,2.560681799,6.160212769
3663,0.261462882,0.280021834,0.200600437,0.261462882,8.590449595,6.704128658,2.560681799,6.160212769
3664,0.261391542,0.27994543,0.200545703,0.261664393,8.590449595,6.704128658,2.560681799,6.160212769
3665,0.26132024,0.279869067,0.200490998,0.261865794,8.590449595,6.704128658,2.560681799,6.160212769
3666,0.261248977,0.279792746,0.200436324,0.262067085,8.590449595,6.704128658,2.560681799,6.160212769
3667,0.261177754,0.279716467,0.200381679,0.262268266,8.590449595,6.704128658,2.560681799,6.160212769
3668,0.261106569,0.279640229,0.200327065,0.262469338,8.590449595,6.704128658,2.560681799,6.160212769
3669,0.261035422,0.279564033,0.20027248,0.2626703,8.590449595,6.704128658,2.560681799,6.160212769
3670,0.260964315,0.279487878,0.200217924,0.262871152,8.590449595,6.704128658,2.560681799,6.160212769
3671,0.260893246,0.279411765,0.200163399,0.263071895,8.590449595,6.704128658,2.560681799,6.160212769
3672,0.260822216,0.279335693,0.200108903,0.263272529,8.590449595,6.704128658,2.560681799,6.160212769
3673,0.260751225,0.279259662,0.200054437,0.263473054,8.590449595,6.704128658,2.560681799,6.160212769
3674,0.260680272,0.279183673,0.2,0.263673469,8.590449595,6.704128658,2.560681799,6.160212769
3675,0.260609358,0.279107726,0.199945593,0.263873776,8.590449595,6.704128658,2.560681799,6.160212769
3676,0.260538482,0.279031819,0.199891216,0.264073973,8.590449595,6.704128658,2.560681799,6.160212769
3677,0.260467645,0.278955954,0.199836868,0.264274062,8.590449595,6.704128658,2.560681799,6.160212769
3678,0.260396847,0.27888013,0.19978255,0.264474042,8.590449595,6.704128658,2.560681799,6.160212769
3679,0.260326087,0.278804348,0.199728261,0.264673913,8.590449595,6.704128658,2.560681799,6.160212769
3680,0.260255365,0.278728606,0.199674002,0.264873676,8.590449595,6.704128658,2.560681799,6.160212769
3681,0.260184682,0.278652906,0.199619772,0.26507333,8.590449595,6.704128658,2.560681799,6.160212769
3682,0.260114037,0.278577247,0.199565572,0.265272875,8.590449595,6.704128658,2.560681799,6.160212769
3683,0.260043431,0.278501629,0.199511401,0.265472313,8.590449595,6.704128658,2.560681799,6.160212769
3684,0.259972863,0.278426052,0.199457259,0.265671642,8.590449595,6.704128658,2.560681799,6.160212769
3685,0.259902333,0.278350515,0.199403147,0.265870863,8.590449595,6.704128658,2.560681799,6.160212769
3686,0.259831842,0.27827502,0.199349064,0.266069976,8.590449595,6.704128658,2.560681799,6.160212769
3687,0.259761388,0.278199566,0.199295011,0.265997831,8.590449595,6.704128658,2.560681799,6.160212769
3688,0.259690973,0.278124153,0.199240987,0.265925725,8.590449595,6.704128658,2.560681799,6.160212769
3689,0.259620596,0.27804878,0.199186992,0.265853659,8.590449595,6.704128658,2.560681799,6.160212769
3690,0.259550257,0.277973449,0.199133026,0.265781631,8.590449595,6.704128658,2.560681799,6.160212769
3691,0.259479957,0.277898158,0.19907909,0.265709642,8.590449595,6.704128658,2.560681799,6.160212769
3692,0.259409694,0.277822908,0.199025183,0.265637693,8.590449595,6.704128658,2.560681799,6.160212769
3693,0.259339469,0.277747699,0.198971305,0.265565782,8.590449595,6.704128658,2.560681799,6.160212769
3694,0.259269283,0.27767253,0.198917456,0.265493911,8.590449595,6.704128658,2.560681799,6.160212769
3695,0.259199134,0.277597403,0.198863636,0.265422078,8.590449595,6.704128658,2.560681799,6.160212769
3696,0.259129024,0.277522315,0.198809846,0.265350284,8.590449595,6.704128658,2.560681799,6.160212769
3697,0.259058951,0.277447269,0.198756084,0.265278529,8.590449595,6.704128658,2.560681799,6.160212769
3698,0.258988916,0.277372263,0.198702352,0.265206813,8.590449595,6.704128658,2.560681799,6.160212769
3699,0.258918919,0.277297297,0.198648649,0.265135135,8.590449595,6.704128658,2.560681799,6.160212769
3700,0.25884896,0.277222372,0.198594974,0.265063496,8.590449595,6.704128658,2.560681799,6.160212769
3701,0.258779038,0.277147488,0.198541329,0.264991896,8.590449595,6.704128658,2.560681799,6.160212769
3702,0.258709155,0.277072644,0.198487713,0.264920335,8.590449595,6.704128658,2.560681799,6.160212769
3703,0.258639309,0.27699784,0.198434125,0.264848812,8.590449595,6.704128658,2.560681799,6.160212769
3704,0.258569501,0.276923077,0.198380567,0.264777328,8.590449595,6.704128658,2.560681799,6.160212769
3705,0.25849973,0.276848354,0.198327037,0.264705882,8.590449595,6.704128658,2.560681799,6.160212769
3706,0.258429997,0.276773671,0.198273537,0.264634475,8.590449595,6.704128658,2.560681799,6.160212769
3707,0.258360302,0.276699029,0.198220065,0.264563107,8.590449595,6.704128658,2.560681799,6.160212769
3708,0.258290644,0.276624427,0.198166622,0.264491777,8.590449595,6.704128658,2.560681799,6.160212769
3709,0.258221024,0.276549865,0.198113208,0.264420485,8.590449595,6.704128658,2.560681799,6.160212769
3710,0.258151442,0.276475344,0.198059822,0.264349232,8.590449595,6.704128658,2.560681799,6.160212769
3711,0.258081897,0.276400862,0.198006466,0.264278017,8.590449595,6.704128658,2.560681799,6.160212769
3712,0.258012389,0.276326421,0.197953138,0.264206841,8.590449595,6.704128658,2.560681799,6.160212769
3713,0.257942919,0.276252019,0.197899838,0.264135703,8.590449595,6.704128658,2.560681799,6.160212769
3714,0.257873486,0.276177658,0.197846568,0.264064603,8.590449595,6.704128658,2.560681799,6.160212769
3715,0.25780409,0.276103337,0.197793326,0.263993541,8.590449595,6.704128658,2.560681799,6.160212769
3716,0.257734732,0.276029056,0.197740113,0.263922518,8.590449595,6.704128658,2.560681799,6.160212769
3717,0.257665412,0.275954814,0.197686928,0.263851533,8.590449595,6.704128658,2.560681799,6.160212769
3718,0.257596128,0.275880613,0.197633773,0.263780586,8.590449595,6.704128658,2.560681799,6.160212769
3719,0.257526882,0.275806452,0.197580645,0.263709677,8.590449595,6.704128658,2.560681799,6.160212769
3720,0.257457673,0.27573233,0.197527546,0.263638807,8.590449595,6.704128658,2.560681799,6.160212769
3721,0.257388501,0.275658248,0.197474476,0.263567974,8.590449595,6.704128658,2.560681799,6.160212769
3722,0.257319366,0.275584206,0.197421434,0.26349718,8.590449595,6.704128658,2.560681799,6.160212769
3723,0.257250269,0.275510204,0.197368421,0.263426423,8.590449595,6.704128658,2.560681799,6.160212769
3724,0.257181208,0.275436242,0.197315436,0.263355705,8.590449595,6.704128658,2.560681799,6.160212769
3725,0.257112185,0.275362319,0.19726248,0.263285024,8.590449595,6.704128658,2.560681799,6.160212769
3726,0.257043198,0.275288436,0.197209552,0.263214382,8.590449595,6.704128658,2.560681799,6.160212769
3727,0.256974249,0.275214592,0.197156652,0.263143777,8.590449595,6.704128658,2.560681799,6.160212769
3728,0.256905337,0.275140788,0.197103781,0.26307321,8.590449595,6.704128658,2.560681799,6.160212769
3729,0.256836461,0.275067024,0.197050938,0.263002681,8.590449595,6.704128658,2.560681799,6.160212769
3730,0.256767623,0.274993299,0.196998124,0.26293219,8.590449595,6.704128658,2.560681799,6.160212769
3731,0.256698821,0.274919614,0.196945338,0.262861736,8.590449595,6.704128658,2.560681799,6.160212769
3732,0.256630056,0.274845968,0.19689258,0.262791321,8.590449595,6.704128658,2.560681799,6.160212769
3733,0.256561328,0.274772362,0.19683985,0.262720943,8.590449595,6.704128658,2.560681799,6.160212769
3734,0.256492637,0.274698795,0.196787149,0.262650602,8.590449595,6.704128658,2.560681799,6.160212769
3735,0.256423983,0.274625268,0.196734475,0.2625803,8.590449595,6.704128658,2.560681799,6.160212769
3736,0.256355365,0.27455178,0.19668183,0.262510035,8.590449595,6.704128658,2.560681799,6.160212769
3737,0.256286784,0.274478331,0.196629213,0.262439807,8.590449595,6.704128658,2.560681799,6.160212769
3738,0.25621824,0.274404921,0.196576625,0.262369618,8.590449595,6.704128658,2.560681799,6.160212769
3739,0.256149733,0.274331551,0.196524064,0.262299465,8.590449595,6.704128658,2.560681799,6.160212769
3740,0.256081262,0.27425822,0.196471532,0.26222935,8.590449595,6.704128658,2.560681799,6.160212769
3741,0.256012827,0.274184928,0.196419027,0.262159273,8.590449595,6.704128658,2.560681799,6.160212769
3742,0.25594443,0.274111675,0.196366551,0.262089233,8.590449595,6.704128658,2.560681799,6.160212769
3743,0.255876068,0.274038462,0.196314103,0.262019231,8.590449595,6.704128658,2.560681799,6.160212769
3744,0.255807744,0.273965287,0.196261682,0.261949266,8.590449595,6.704128658,2.560681799,6.160212769
3745,0.255739455,0.273892152,0.19620929,0.261879338,8.590449595,6.704128658,2.560681799,6.160212769
3746,0.255671204,0.273819055,0.196156926,0.261809448,8.590449595,6.704128658,2.560681799,6.160212769
3747,0.255602988,0.273745998,0.196104589,0.261739594,8.590449595,6.704128658,2.560681799,6.160212769
3748,0.255534809,0.273672979,0.196052281,0.261669779,8.590449595,6.704128658,2.560681799,6.160212769
3749,0.255466667,0.2736,0.196,0.2616,8.590449595,6.704128658,2.560681799,6.160212769
3750,0.25539856,0.273527059,0.195947747,0.261530259,8.590449595,6.704128658,2.560681799,6.160212769
3751,0.25533049,0.273454158,0.195895522,0.261460554,8.590449595,6.704128658,2.560681799,6.160212769
3752,0.255262457,0.273381295,0.195843325,0.261390887,8.590449595,6.704128658,2.560681799,6.160212769
3753,0.255194459,0.273308471,0.195791156,0.261321257,8.590449595,6.704128658,2.560681799,6.160212769
3754,0.255126498,0.273235686,0.195739015,0.261251664,8.590449595,6.704128658,2.560681799,6.160212769
3755,0.255058573,0.273162939,0.195686901,0.261182109,8.590449595,6.704128658,2.560681799,6.160212769
3756,0.254990684,0.273090232,0.195634815,0.26111259,8.590449595,6.704128658,2.560681799,6.160212769
3757,0.254922831,0.273017563,0.195582757,0.261043108,8.590449595,6.704128658,2.560681799,6.160212769
3758,0.254855015,0.272944932,0.195530726,0.260973663,8.590449595,6.704128658,2.560681799,6.160212769
3759,0.254787234,0.27287234,0.195478723,0.260904255,8.590449595,6.704128658,2.560681799,6.160212769
3760,0.254719489,0.272799787,0.195426748,0.260834884,8.590449595,6.704128658,2.560681799,6.160212769
3761,0.254651781,0.272727273,0.195374801,0.26076555,8.590449595,6.704128658,2.560681799,6.160212769
3762,0.254584108,0.272654797,0.195322881,0.260696253,8.590449595,6.704128658,2.560681799,6.160212769
3763,0.254516472,0.272582359,0.195270988,0.260626993,8.590449595,6.704128658,2.560681799,6.160212769
3764,0.254448871,0.27250996,0.195219124,0.260557769,8.590449595,6.704128658,2.560681799,6.160212769
3765,0.254381306,0.2724376,0.195167286,0.260488582,8.590449595,6.704128658,2.560681799,6.160212769
3766,0.254313778,0.272365277,0.195115477,0.260419432,8.590449595,6.704128658,2.560681799,6.160212769
3767,0.254246285,0.272292994,0.195063694,0.260350318,8.590449595,6.704128658,2.560681799,6.160212769
3768,0.254178827,0.272220748,0.19501194,0.260281242,8.590449595,6.704128658,2.560681799,6.160212769
3769,0.254111406,0.272148541,0.194960212,0.260212202,8.590449595,6.704128658,2.560681799,6.160212769
3770,0.25404402,0.272076372,0.194908512,0.260143198,8.590449595,6.704128658,2.560681799,6.160212769
3771,0.25397667,0.272004242,0.19485684,0.260074231,8.590449595,6.704128658,2.560681799,6.160212769
3772,0.253909356,0.271932149,0.194805195,0.260005301,8.590449595,6.704128658,2.560681799,6.160212769
3773,0.253842077,0.271860095,0.194753577,0.259936407,8.590449595,6.704128658,2.560681799,6.160212769
3774,0.253774834,0.271788079,0.194701987,0.25986755,8.590449595,6.704128658,2.560681799,6.160212769
3775,0.253707627,0.271716102,0.194650424,0.259798729,8.590449595,6.704128658,2.560681799,6.160212769
3776,0.253640455,0.271644162,0.194598888,0.259729944,8.590449595,6.704128658,2.560681799,6.160212769
3777,0.253573319,0.27157226,0.19454738,0.259661196,8.590449595,6.704128658,2.560681799,6.160212769
3778,0.253506219,0.271500397,0.194495898,0.259592485,8.590449595,6.704128658,2.560681799,6.160212769
3779,0.253439153,0.271428571,0.194444444,0.25952381,8.590449595,6.704128658,2.560681799,6.160212769
3780,0.253372124,0.271356784,0.194393018,0.259455171,8.590449595,6.704128658,2.560681799,6.160212769
3781,0.25330513,0.271285034,0.194341618,0.259386568,8.590449595,6.704128658,2.560681799,6.160212769
3782,0.253238171,0.271213323,0.194290246,0.259318002,8.590449595,6.704128658,2.560681799,6.160212769
3783,0.253171247,0.271141649,0.194238901,0.259249471,8.590449595,6.704128658,2.560681799,6.160212769
3784,0.253104359,0.271070013,0.194187583,0.259180978,8.590449595,6.704128658,2.560681799,6.160212769
3785,0.253037507,0.270998415,0.194136292,0.25911252,8.590449595,6.704128658,2.560681799,6.160212769
3786,0.252970689,0.270926855,0.194085028,0.259044098,8.590449595,6.704128658,2.560681799,6.160212769
3787,0.252903907,0.270855333,0.194033791,0.258975713,8.590449595,6.704128658,2.560681799,6.160212769
3788,0.25283716,0.270783848,0.193982581,0.258907363,8.590449595,6.704128658,2.560681799,6.160212769
3789,0.252770449,0.270712401,0.193931398,0.25883905,8.590449595,6.704128658,2.560681799,6.160212769
3790,0.252703772,0.270640992,0.193880243,0.258770773,8.590449595,6.704128658,2.560681799,6.160212769
3791,0.252637131,0.27056962,0.193829114,0.258702532,8.590449595,6.704128658,2.560681799,6.160212769
3792,0.252570525,0.270498286,0.193778012,0.258634326,8.590449595,6.704128658,2.560681799,6.160212769
3793,0.252503954,0.27042699,0.193726937,0.258566157,8.590449595,6.704128658,2.560681799,6.160212769
3794,0.252437418,0.270355731,0.193675889,0.258498024,8.590449595,6.704128658,2.560681799,6.160212769
3795,0.252370917,0.27028451,0.193624868,0.258429926,8.590449595,6.704128658,2.560681799,6.160212769
3796,0.252304451,0.270213326,0.193573874,0.258361865,8.590449595,6.704128658,2.560681799,6.160212769
3797,0.25223802,0.27014218,0.193522907,0.258293839,8.590449595,6.704128658,2.560681799,6.160212769
3798,0.252171624,0.270071071,0.193471966,0.258225849,8.590449595,6.704128658,2.560681799,6.160212769
3799,0.252105263,0.27,0.193421053,0.258157895,8.590449595,6.704128658,2.560681799,6.160212769
3800,0.252038937,0.269928966,0.193370166,0.258089976,8.590449595,6.704128658,2.560681799,6.160212769
3801,0.251972646,0.269857969,0.193319306,0.258022094,8.590449595,6.704128658,2.560681799,6.160212769
3802,0.25190639,0.26978701,0.193268472,0.257954247,8.590449595,6.704128658,2.560681799,6.160212769
3803,0.251840168,0.269716088,0.193217666,0.257886435,8.590449595,6.704128658,2.560681799,6.160212769
3804,0.251773982,0.269645204,0.193166886,0.25781866,8.590449595,6.704128658,2.560681799,6.160212769
3805,0.25170783,0.269574356,0.193116132,0.25775092,8.590449595,6.704128658,2.560681799,6.160212769
3806,0.251641713,0.269503546,0.193065406,0.257683215,8.590449595,6.704128658,2.560681799,6.160212769
3807,0.25157563,0.269432773,0.193014706,0.257615546,8.590449595,6.704128658,2.560681799,6.160212769
3808,0.251509583,0.269362037,0.192964033,0.257547913,8.590449595,6.704128658,2.560681799,6.160212769
3809,0.25144357,0.269291339,0.192913386,0.257480315,8.590449595,6.704128658,2.560681799,6.160212769
3810,0.251377591,0.269220677,0.192862766,0.257412753,8.590449595,6.704128658,2.560681799,6.160212769
3811,0.251311647,0.269150052,0.192812172,0.257345226,8.590449595,6.704128658,2.560681799,6.160212769
3812,0.251245738,0.269079465,0.192761605,0.257277734,8.590449595,6.704128658,2.560681799,6.160212769
3813,0.251179864,0.269008915,0.192711064,0.257210278,8.590449595,6.704128658,2.560681799,6.160212769
3814,0.251114024,0.268938401,0.19266055,0.257142857,8.590449595,6.704128658,2.560681799,6.160212769
3815,0.251048218,0.268867925,0.192610063,0.257075472,8.590449595,6.704128658,2.560681799,6.160212769
3816,0.250982447,0.268797485,0.192559602,0.257008122,8.590449595,6.704128658,2.560681799,6.160212769
3817,0.25091671,0.268727082,0.192509167,0.256940807,8.590449595,6.704128658,2.560681799,6.160212769
3818,0.250851008,0.268656716,0.192458759,0.256873527,8.590449595,6.704128658,2.560681799,6.160212769
3819,0.25078534,0.268586387,0.192408377,0.256806283,8.590449595,6.704128658,2.560681799,6.160212769
3820,0.250719707,0.268516095,0.192358021,0.256739074,8.590449595,6.704128658,2.560681799,6.160212769
3821,0.250654108,0.26844584,0.192307692,0.2566719,8.590449595,6.704128658,2.560681799,6.160212769
3822,0.250588543,0.268375621,0.192257389,0.256604761,8.590449595,6.704128658,2.560681799,6.160212769
3823,0.250523013,0.268305439,0.192207113,0.256537657,8.590449595,6.704128658,2.560681799,6.160212769
3824,0.250457516,0.268235294,0.192156863,0.256470588,8.590449595,6.704128658,2.560681799,6.160212769
3825,0.250392054,0.268165186,0.192106639,0.256403555,8.590449595,6.704128658,2.560681799,6.160212769
3826,0.250326627,0.268095114,0.192056441,0.256336556,8.590449595,6.704128658,2.560681799,6.160212769
3827,0.250261233,0.268025078,0.19200627,0.256269592,8.590449595,6.704128658,2.560681799,6.160212769
3828,0.250195874,0.26795508,0.191956124,0.256202664,8.590449595,6.704128658,2.560681799,6.160212769
3829,0.250130548,0.267885117,0.191906005,0.25613577,8.590449595,6.704128658,2.560681799,6.160212769
3830,0.250065257,0.267815192,0.191855912,0.256068912,8.590449595,6.704128658,2.560681799,6.160212769
3831,0.25,0.267745303,0.191805846,0.256002088,8.590449595,6.704128658,2.560681799,6.160212769
3832,0.249934777,0.26767545,0.191755805,0.255935299,8.590449595,6.704128658,2.560681799,6.160212769
3833,0.249869588,0.267605634,0.19170579,0.255868545,8.590449595,6.704128658,2.560681799,6.160212769
3834,0.249804433,0.267535854,0.191655802,0.255801825,8.590449595,6.704128658,2.560681799,6.160212769
3835,0.249739312,0.267466111,0.191605839,0.255735141,8.590449595,6.704128658,2.560681799,6.160212769
3836,0.249674225,0.267396403,0.191555903,0.255668491,8.590449595,6.704128658,2.560681799,6.160212769
3837,0.249609171,0.267326733,0.191505993,0.255601876,8.590449595,6.704128658,2.560681799,6.160212769
3838,0.249544152,0.267257098,0.191456108,0.255535296,8.590449595,6.704128658,2.560681799,6.160212769
3839,0.249479167,0.2671875,0.19140625,0.25546875,8.590449595,6.704128658,2.560681799,6.160212769
3840,0.249414215,0.267117938,0.191356418,0.255402239,8.590449595,6.704128658,2.560681799,6.160212769
3841,0.249349297,0.267048412,0.191306611,0.255335763,8.590449595,6.704128658,2.560681799,6.160212769
3842,0.249284413,0.266978923,0.191256831,0.255269321,8.590449595,6.704128658,2.560681799,6.160212769
3843,0.249219563,0.266909469,0.191207076,0.255202914,8.590449595,6.704128658,2.560681799,6.160212769
3844,0.249154746,0.266840052,0.191157347,0.255136541,8.590449595,6.704128658,2.560681799,6.160212769
3845,0.249089964,0.266770671,0.191107644,0.255070203,8.590449595,6.704128658,2.560681799,6.160212769
3846,0.249025214,0.266701326,0.191057967,0.255003899,8.590449595,6.704128658,2.560681799,6.160212769
3847,0.248960499,0.266632017,0.191008316,0.25493763,8.590449595,6.704128658,2.560681799,6.160212769
3848,0.248895817,0.266562744,0.190958691,0.254871395,8.590449595,6.704128658,2.560681799,6.160212769
3849,0.248831169,0.266493506,0.190909091,0.254805195,8.590449595,6.704128658,2.560681799,6.160212769
3850,0.248766554,0.266424305,0.190859517,0.254739029,8.590449595,6.704128658,2.560681799,6.160212769
3851,0.248701973,0.26635514,0.190809969,0.254672897,8.590449595,6.704128658,2.560681799,6.160212769
3852,0.248637425,0.266286011,0.190760446,0.2546068,8.590449595,6.704128658,2.560681799,6.160212769
3853,0.248572911,0.266216917,0.19071095,0.254540737,8.590449595,6.704128658,2.560681799,6.160212769
3854,0.248508431,0.26614786,0.190661479,0.254474708,8.590449595,6.704128658,2.560681799,6.160212769
3855,0.248443983,0.266078838,0.190612033,0.254408714,8.590449595,6.704128658,2.560681799,6.160212769
3856,0.24837957,0.266009852,0.190562613,0.254342753,8.590449595,6.704128658,2.560681799,6.160212769
3857,0.248315189,0.265940902,0.190513219,0.254276827,8.590449595,6.704128658,2.560681799,6.160212769
3858,0.248250842,0.265871988,0.190463851,0.254210935,8.590449595,6.704128658,2.560681799,6.160212769
3859,0.248186528,0.265803109,0.190414508,0.254145078,8.590449595,6.704128658,2.560681799,6.160212769
3860,0.248122248,0.265734266,0.19036519,0.254079254,8.590449595,6.704128658,2.560681799,6.160212769
3861,0.248058001,0.265665458,0.190315898,0.254013465,8.590449595,6.704128658,2.560681799,6.160212769
3862,0.247993787,0.265596687,0.190266632,0.253947709,8.590449595,6.704128658,2.560681799,6.160212769
3863,0.247929607,0.26552795,0.190217391,0.253881988,8.590449595,6.704128658,2.560681799,6.160212769
3864,0.247865459,0.26545925,0.190168176,0.2538163,8.590449595,6.704128658,2.560681799,6.160212769
3865,0.247801345,0.265390585,0.190118986,0.253750647,8.590449595,6.704128658,2.560681799,6.160212769
3866,0.247737264,0.265321955,0.190069822,0.253685027,8.590449595,6.704128658,2.560681799,6.160212769
3867,0.247673216,0.265253361,0.190020683,0.253619442,8.590449595,6.704128658,2.560681799,6.160212769
3868,0.247609201,0.265184802,0.189971569,0.25355389,8.590449595,6.704128658,2.560681799,6.160212769
3869,0.24754522,0.265116279,0.189922481,0.253488372,8.590449595,6.704128658,2.560681799,6.160212769
3870,0.247481271,0.265047791,0.189873418,0.253422888,8.590449595,6.704128658,2.560681799,6.160212769
3871,0.247417355,0.264979339,0.18982438,0.253357438,8.590449595,6.704128658,2.560681799,6.160212769
3872,0.247353473,0.264910922,0.189775368,0.253292022,8.590449595,6.704128658,2.560681799,6.160212769
3873,0.247289623,0.26484254,0.189726381,0.253226639,8.590449595,6.704128658,2.560681799,6.160212769
3874,0.247225806,0.264774194,0.189677419,0.25316129,8.590449595,6.704128658,2.560681799,6.160212769
3875,0.247162023,0.264705882,0.189628483,0.253095975,8.590449595,6.704128658,2.560681799,6.160212769
3876,0.247098272,0.264637606,0.189579572,0.253030694,8.590449595,6.704128658,2.560681799,6.160212769
3877,0.247034554,0.264569366,0.189530686,0.252965446,8.590449595,6.704128658,2.560681799,6.160212769
3878,0.246970869,0.26450116,0.189481825,0.252900232,8.590449595,6.704128658,2.560681799,6.160212769
3879,0.246907216,0.26443299,0.18943299,0.252835052,8.590449595,6.704128658,2.560681799,6.160212769
3880,0.246843597,0.264364854,0.189384179,0.252769905,8.590449595,6.704128658,2.560681799,6.160212769
3881,0.24678001,0.264296754,0.189335394,0.252704791,8.590449595,6.704128658,2.560681799,6.160212769
3882,0.246716456,0.264228689,0.189286634,0.252639712,8.590449595,6.704128658,2.560681799,6.160212769
3883,0.246652935,0.264160659,0.189237899,0.252574665,8.590449595,6.704128658,2.560681799,6.160212769
3884,0.246589447,0.264092664,0.189189189,0.252509653,8.590449595,6.704128658,2.560681799,6.160212769
3885,0.246525991,0.264024704,0.189140504,0.252444673,8.590449595,6.704128658,2.560681799,6.160212769
3886,0.246462568,0.263956779,0.189091845,0.252379727,8.590449595,6.704128658,2.560681799,6.160212769
3887,0.246399177,0.263888889,0.18904321,0.252314815,8.590449595,6.704128658,2.560681799,6.160212769
3888,0.246335819,0.263821034,0.1889946,0.252249936,8.590449595,6.704128658,2.560681799,6.160212769
3889,0.246272494,0.263753213,0.188946015,0.25218509,8.590449595,6.704128658,2.560681799,6.160212769
3890,0.246209201,0.263685428,0.188897456,0.252120278,8.590449595,6.704128658,2.560681799,6.160212769
3891,0.24614594,0.263617677,0.188848921,0.252055498,8.590449595,6.704128658,2.560681799,6.160212769
3892,0.246082713,0.263549961,0.188800411,0.251990753,8.590449595,6.704128658,2.560681799,6.160212769
3893,0.246019517,0.26348228,0.188751926,0.25192604,8.590449595,6.704128658,2.560681799,6.160212769
3894,0.245956354,0.263414634,0.188703466,0.251861361,8.590449595,6.704128658,2.560681799,6.160212769
3895,0.245893224,0.263347023,0.188655031,0.251796715,8.590449595,6.704128658,2.560681799,6.160212769
3896,0.245830126,0.263279446,0.18860662,0.251732102,8.590449595,6.704128658,2.560681799,6.160212769
3897,0.24576706,0.263211904,0.188558235,0.251667522,8.590449595,6.704128658,2.560681799,6.160212769
3898,0.245704027,0.263144396,0.188509874,0.251602975,8.590449595,6.704128658,2.560681799,6.160212769
3899,0.245641026,0.263076923,0.188461538,0.251538462,8.590449595,6.704128658,2.560681799,6.160212769
3900,0.245578057,0.263009485,0.188413227,0.251473981,8.590449595,6.704128658,2.560681799,6.160212769
3901,0.24551512,0.262942081,0.188364941,0.251409534,8.590449595,6.704128658,2.560681799,6.160212769
3902,0.245452216,0.262874712,0.188316679,0.251345119,8.590449595,6.704128658,2.560681799,6.160212769
3903,0.245389344,0.262807377,0.188268443,0.251280738,8.590449595,6.704128658,2.560681799,6.160212769
3904,0.245326504,0.262740077,0.18822023,0.251216389,8.590449595,6.704128658,2.560681799,6.160212769
3905,0.245263697,0.262672811,0.188172043,0.251152074,8.590449595,6.704128658,2.560681799,6.160212769
3906,0.245200921,0.26260558,0.18812388,0.251087791,8.590449595,6.704128658,2.560681799,6.160212769
3907,0.245138178,0.262538383,0.188075742,0.251023541,8.590449595,6.704128658,2.560681799,6.160212769
3908,0.245075467,0.26247122,0.188027629,0.250959325,8.590449595,6.704128658,2.560681799,6.160212769
3909,0.245012788,0.262404092,0.18797954,0.250895141,8.590449595,6.704128658,2.560681799,6.160212769
3910,0.244950141,0.262336998,0.187931475,0.25083099,8.590449595,6.704128658,2.560681799,6.160212769
3911,0.244887526,0.262269939,0.187883436,0.250766871,8.590449595,6.704128658,2.560681799,6.160212769
3912,0.244824942,0.262202913,0.18783542,0.250702786,8.590449595,6.704128658,2.560681799,6.160212769
3913,0.244762391,0.262135922,0.18778743,0.250638733,8.590449595,6.704128658,2.560681799,6.160212769
3914,0.244699872,0.262068966,0.187739464,0.250574713,8.590449595,6.704128658,2.560681799,6.160212769
3915,0.244637385,0.262002043,0.187691522,0.250510725,8.590449595,6.704128658,2.560681799,6.160212769
3916,0.24457493,0.261935154,0.187643605,0.25044677,8.590449595,6.704128658,2.560681799,6.160212769
3917,0.244512506,0.2618683,0.187595712,0.250382848,8.590449595,6.704128658,2.560681799,6.160212769
3918,0.244450115,0.26180148,0.187547844,0.250318959,8.590449595,6.704128658,2.560681799,6.160212769
3919,0.244387755,0.261734694,0.1875,0.250255102,8.590449595,6.704128658,2.560681799,6.160212769
3920,0.244325427,0.261667942,0.187452181,0.250191278,8.590449595,6.704128658,2.560681799,6.160212769
3921,0.244263131,0.261601224,0.187404386,0.250127486,8.590449595,6.704128658,2.560681799,6.160212769
3922,0.244200867,0.26153454,0.187356615,0.250063727,8.590449595,6.704128658,2.560681799,6.160212769
3923,0.244138634,0.26146789,0.187308869,0.25,8.590449595,6.704128658,2.560681799,6.160212769
3924,0.244076433,0.261401274,0.187261146,0.249936306,8.590449595,6.704128658,2.560681799,6.160212769
3925,0.244014264,0.261334692,0.187213449,0.249872644,8.590449595,6.704128658,2.560681799,6.160212769
3926,0.243952126,0.261268144,0.187165775,0.249809015,8.590449595,6.704128658,2.560681799,6.160212769
3927,0.24389002,0.261201629,0.187118126,0.249745418,8.590449595,6.704128658,2.560681799,6.160212769
3928,0.243827946,0.261135149,0.187070501,0.249681853,8.590449595,6.704128658,2.560681799,6.160212769
3929,0.243765903,0.261068702,0.187022901,0.249618321,8.590449595,6.704128658,2.560681799,6.160212769
3930,0.243703892,0.261002289,0.186975324,0.249554821,8.590449595,6.704128658,2.560681799,6.160212769
3931,0.243641913,0.26093591,0.186927772,0.249491353,8.590449595,6.704128658,2.560681799,6.160212769
3932,0.243579964,0.260869565,0.186880244,0.249427918,8.590449595,6.704128658,2.560681799,6.160212769
3933,0.243518048,0.260803254,0.18683274,0.249364514,8.590449595,6.704128658,2.560681799,6.160212769
3934,0.243456163,0.260736976,0.18678526,0.249301144,8.590449595,6.704128658,2.560681799,6.160212769
3935,0.243394309,0.260670732,0.186737805,0.249237805,8.590449595,6.704128658,2.560681799,6.160212769
3936,0.243332487,0.260604521,0.186690373,0.249174498,8.590449595,6.704128658,2.560681799,6.160212769
3937,0.243270696,0.260538344,0.186642966,0.249111224,8.590449595,6.704128658,2.560681799,6.160212769
3938,0.243208936,0.260472201,0.186595583,0.249047982,8.590449595,6.704128658,2.560681799,6.160212769
3939,0.243147208,0.260406091,0.186548223,0.248984772,8.590449595,6.704128658,2.560681799,6.160212769
3940,0.243085511,0.260340015,0.186500888,0.248921594,8.590449595,6.704128658,2.560681799,6.160212769
3941,0.243023846,0.260273973,0.186453577,0.248858447,8.590449595,6.704128658,2.560681799,6.160212769
3942,0.242962212,0.260207963,0.18640629,0.248795334,8.590449595,6.704128658,2.560681799,6.160212769
3943,0.242900609,0.260141988,0.186359026,0.248732252,8.590449595,6.704128658,2.560681799,6.160212769
3944,0.242839037,0.260076046,0.186311787,0.248669202,8.590449595,6.704128658,2.560681799,6.160212769
3945,0.242777496,0.260010137,0.186264572,0.248606183,8.590449595,6.704128658,2.560681799,6.160212769
3946,0.242715987,0.259944261,0.18621738,0.248543197,8.590449595,6.704128658,2.560681799,6.160212769
3947,0.242654509,0.259878419,0.186170213,0.248480243,8.590449595,6.704128658,2.560681799,6.160212769
3948,0.242593062,0.259812611,0.186123069,0.248417321,8.590449595,6.704128658,2.560681799,6.160212769
3949,0.242531646,0.259746835,0.186075949,0.24835443,8.590449595,6.704128658,2.560681799,6.160212769
3950,0.242470261,0.259681093,0.186028853,0.248291572,8.590449595,6.704128658,2.560681799,6.160212769
3951,0.242408907,0.259615385,0.185981781,0.248228745,8.590449595,6.704128658,2.560681799,6.160212769
3952,0.242347584,0.259549709,0.185934733,0.24816595,8.590449595,6.704128658,2.560681799,6.160212769
3953,0.242286292,0.259484067,0.185887709,0.248103187,8.590449595,6.704128658,2.560681799,6.160212769
3954,0.242225032,0.259418458,0.185840708,0.248040455,8.590449595,6.704128658,2.560681799,6.160212769
3955,0.242163802,0.259352882,0.185793731,0.247977755,8.590449595,6.704128658,2.560681799,6.160212769
3956,0.242102603,0.259287339,0.185746778,0.247915087,8.590449595,6.704128658,2.560681799,6.160212769
3957,0.242041435,0.259221829,0.185699848,0.247852451,8.590449595,6.704128658,2.560681799,6.160212769
3958,0.241980298,0.259156353,0.185652943,0.247789846,8.590449595,6.704128658,2.560681799,6.160212769
3959,0.241919192,0.259090909,0.185606061,0.247727273,8.590449595,6.704128658,2.560681799,6.160212769
3960,0.241858117,0.259025499,0.185559202,0.247664731,8.590449595,6.704128658,2.560681799,6.160212769
3961,0.241797072,0.258960121,0.185512367,0.247602221,8.590449595,6.704128658,2.560681799,6.160212769
3962,0.241736059,0.258894777,0.185465556,0.247539743,8.590449595,6.704128658,2.560681799,6.160212769
3963,0.241675076,0.258829465,0.185418769,0.247477296,8.590449595,6.704128658,2.560681799,6.160212769
3964,0.241614124,0.258764187,0.185372005,0.24741488,8.590449595,6.704128658,2.560681799,6.160212769
3965,0.241553202,0.258698941,0.185325265,0.247352496,8.590449595,6.704128658,2.560681799,6.160212769
3966,0.241492312,0.258633728,0.185278548,0.247290144,8.590449595,6.704128658,2.560681799,6.160212769
3967,0.241683468,0.258568548,0.185231855,0.247227823,8.590449595,6.704128658,2.560681799,6.160212769
3968,0.241874528,0.258503401,0.185185185,0.247165533,8.590449595,6.704128658,2.560681799,6.160212769
3969,0.242065491,0.258438287,0.185138539,0.247103275,8.590449595,6.704128658,2.560681799,6.160212769
3970,0.242256359,0.258373206,0.185091916,0.247041048,8.590449595,6.704128658,2.560681799,6.160212769
3971,0.24244713,0.258308157,0.185045317,0.246978852,8.590449595,6.704128658,2.560681799,6.160212769
3972,0.242637805,0.258243141,0.184998742,0.246916688,8.590449595,6.704128658,2.560681799,6.160212769
3973,0.242828384,0.258178158,0.184952189,0.246854555,8.590449595,6.704128658,2.560681799,6.160212769
3974,0.243018868,0.258113208,0.18490566,0.246792453,8.590449595,6.704128658,2.560681799,6.160212769
3975,0.243209256,0.25804829,0.184859155,0.246730382,8.590449595,6.704128658,2.560681799,6.160212769
3976,0.243399547,0.257983405,0.184812673,0.246668343,8.590449595,6.704128658,2.560681799,6.160212769
3977,0.243589744,0.257918552,0.184766214,0.246606335,8.590449595,6.704128658,2.560681799,6.160212769
3978,0.243779844,0.257853732,0.184719779,0.246544358,8.590449595,6.704128658,2.560681799,6.160212769
3979,0.243969849,0.257788945,0.184673367,0.246482412,8.590449595,6.704128658,2.560681799,6.160212769
3980,0.244159759,0.25772419,0.184626978,0.246420497,8.590449595,6.704128658,2.560681799,6.160212769
3981,0.244349573,0.257659468,0.184580613,0.246358614,8.590449595,6.704128658,2.560681799,6.160212769
3982,0.244539292,0.257594778,0.184534271,0.246296761,8.590449595,6.704128658,2.560681799,6.160212769
3983,0.244728916,0.25753012,0.184487952,0.24623494,8.590449595,6.704128658,2.560681799,6.160212769
3984,0.244918444,0.257465496,0.184441656,0.246173149,8.590449595,6.704128658,2.560681799,6.160212769
3985,0.245107878,0.257400903,0.184395384,0.24611139,8.590449595,6.704128658,2.560681799,6.160212769
3986,0.245297216,0.257336343,0.184349135,0.246049661,8.590449595,6.704128658,2.560681799,6.160212769
3987,0.245486459,0.257271815,0.184302909,0.245987964,8.590449595,6.704128658,2.560681799,6.160212769
3988,0.245675608,0.25720732,0.184256706,0.245926297,8.590449595,6.704128658,2.560681799,6.160212769
3989,0.245864662,0.257142857,0.184210526,0.245864662,8.590449595,6.704128658,2.560681799,6.160212769
3990,0.246053621,0.257078426,0.18416437,0.245803057,8.590449595,6.704128658,2.560681799,6.160212769
3991,0.246242485,0.257014028,0.184118236,0.245741483,8.590449595,6.704128658,2.560681799,6.160212769
3992,0.246431255,0.256949662,0.184072126,0.24567994,8.590449595,6.704128658,2.560681799,6.160212769
3993,0.24661993,0.256885328,0.184026039,0.245618428,8.590449595,6.704128658,2.560681799,6.160212769
3994,0.246808511,0.256821026,0.183979975,0.245556946,8.590449595,6.704128658,2.560681799,6.160212769
3995,0.246996997,0.256756757,0.183933934,0.245495495,8.590449595,6.704128658,2.560681799,6.160212769
3996,0.247185389,0.256692519,0.183887916,0.245434076,8.590449595,6.704128658,2.560681799,6.160212769
3997,0.247373687,0.256628314,0.183841921,0.245372686,8.590449595,6.704128658,2.560681799,6.160212769
3998,0.24756189,0.256564141,0.183795949,0.245311328,8.590449595,6.704128658,2.560681799,6.160212769
3999,0.24775,0.2565,0.18375,0.24525,8.590449595,6.704128658,2.560681799,6.160212769
4000,0.247938015,0.256435891,0.183704074,0.245188703,8.590449595,6.704128658,2.560681799,6.160212769
4001,0.248125937,0.256371814,0.183658171,0.245127436,8.590449595,6.704128658,2.560681799,6.160212769
4002,0.248313765,0.256307769,0.183612291,0.2450662,8.590449595,6.704128658,2.560681799,6.160212769
4003,0.248501499,0.256243756,0.183566434,0.245004995,8.590449595,6.704128658,2.560681799,6.160212769
4004,0.248689139,0.256179775,0.183520599,0.24494382,8.590449595,6.704128658,2.560681799,6.160212769
4005,0.248876685,0.256115826,0.183474788,0.244882676,8.590449595,6.704128658,2.560681799,6.160212769
4006,0.249064138,0.256051909,0.183428999,0.244821562,8.590449595,6.704128658,2.560681799,6.160212769
4007,0.249251497,0.255988024,0.183383234,0.244760479,8.590449595,6.704128658,2.560681799,6.160212769
4008,0.249438763,0.255924171,0.183337491,0.244699426,8.590449595,6.704128658,2.560681799,6.160212769
4009,0.249625935,0.255860349,0.183291771,0.244638404,8.590449595,6.704128658,2.560681799,6.160212769
4010,0.249813014,0.255796559,0.183246073,0.244577412,8.590449595,6.704128658,2.560681799,6.160212769
4011,0.25,0.255732802,0.183200399,0.244516451,8.590449595,6.704128658,2.560681799,6.160212769
4012,0.250186893,0.255669076,0.183154747,0.24445552,8.590449595,6.704128658,2.560681799,6.160212769
4013,0.250373692,0.255605381,0.183109118,0.244394619,8.590449595,6.704128658,2.560681799,6.160212769
4014,0.250560399,0.255541719,0.183063512,0.244333748,8.590449595,6.704128658,2.560681799,6.160212769
4015,0.250747012,0.255478088,0.183017928,0.244272908,8.590449595,6.704128658,2.560681799,6.160212769
4016,0.250933532,0.255414488,0.182972367,0.244212099,8.590449595,6.704128658,2.560681799,6.160212769
4017,0.25111996,0.255350921,0.182926829,0.244151319,8.590449595,6.704128658,2.560681799,6.160212769
4018,0.251306295,0.255287385,0.182881314,0.24409057,8.590449595,6.704128658,2.560681799,6.160212769
4019,0.251492537,0.255223881,0.182835821,0.244029851,8.590449595,6.704128658,2.560681799,6.160212769
4020,0.251678687,0.255160408,0.182790351,0.243969162,8.590449595,6.704128658,2.560681799,6.160212769
4021,0.251864744,0.255096967,0.182744903,0.243908503,8.590449595,6.704128658,2.560681799,6.160212769
4022,0.252050708,0.255033557,0.182699478,0.243847875,8.590449595,6.704128658,2.560681799,6.160212769
4023,0.252236581,0.254970179,0.182654076,0.243787276,8.590449595,6.704128658,2.560681799,6.160212769
4024,0.25242236,0.254906832,0.182608696,0.243726708,8.590449595,6.704128658,2.560681799,6.160212769
4025,0.252608048,0.254843517,0.182563338,0.24366617,8.590449595,6.704128658,2.560681799,6.160212769
4026,0.252793643,0.254780233,0.182518003,0.243605662,8.590449595,6.704128658,2.560681799,6.160212769
4027,0.252979146,0.254716981,0.182472691,0.243545184,8.590449595,6.704128658,2.560681799,6.160212769
4028,0.253164557,0.25465376,0.182427401,0.243484736,8.590449595,6.704128658,2.560681799,6.160212769
4029,0.253349876,0.254590571,0.182382134,0.243424318,8.590449595,6.704128658,2.560681799,6.160212769
4030,0.253535103,0.254527413,0.182336889,0.24336393,8.590449595,6.704128658,2.560681799,6.160212769
4031,0.253720238,0.254464286,0.182291667,0.243303571,8.590449595,6.704128658,2.560681799,6.160212769
4032,0.253905281,0.25440119,0.182246467,0.243243243,8.590449595,6.704128658,2.560681799,6.160212769
4033,0.254090233,0.254338126,0.182201289,0.243182945,8.590449595,6.704128658,2.560681799,6.160212769
4034,0.254275093,0.254275093,0.182156134,0.243122677,8.590449595,6.704128658,2.560681799,6.160212769
4035,0.254459861,0.254212091,0.182111001,0.243062438,8.590449595,6.704128658,2.560681799,6.160212769
4036,0.254644538,0.254149121,0.182065891,0.243002229,8.590449595,6.704128658,2.560681799,6.160212769
4037,0.254829123,0.254086181,0.182020802,0.242942051,8.590449595,6.704128658,2.560681799,6.160212769
4038,0.255013617,0.254023273,0.181975737,0.242881901,8.590449595,6.704128658,2.560681799,6.160212769
4039,0.25519802,0.253960396,0.181930693,0.242821782,8.590449595,6.704128658,2.560681799,6.160212769
4040,0.255382331,0.25389755,0.181885672,0.242761693,8.590449595,6.704128658,2.560681799,6.160212769
4041,0.255566551,0.253834735,0.181840673,0.242701633,8.590449595,6.704128658,2.560681799,6.160212769
4042,0.25575068,0.253771952,0.181795696,0.242641603,8.590449595,6.704128658,2.560681799,6.160212769
4043,0.255934718,0.253709199,0.181750742,0.242581602,8.590449595,6.704128658,2.560681799,6.160212769
4044,0.256118665,0.253646477,0.18170581,0.242521632,8.590449595,6.704128658,2.560681799,6.160212769
4045,0.256302521,0.253583786,0.1816609,0.242461691,8.590449595,6.704128658,2.560681799,6.160212769
4046,0.256486286,0.253521127,0.181616012,0.242401779,8.590449595,6.704128658,2.560681799,6.160212769
4047,0.25666996,0.253458498,0.181571146,0.242341897,8.590449595,6.704128658,2.560681799,6.160212769
4048,0.256853544,0.2533959,0.181526303,0.242282045,8.590449595,6.704128658,2.560681799,6.160212769
4049,0.257037037,0.253333333,0.181481481,0.242222222,8.590449595,6.704128658,2.560681799,6.160212769
4050,0.257220439,0.253270797,0.181436682,0.242162429,8.590449595,6.704128658,2.560681799,6.160212769
4051,0.257403751,0.253208292,0.181391905,0.242102665,8.590449595,6.704128658,2.560681799,6.160212769
4052,0.257586973,0.253145818,0.18134715,0.242042931,8.590449595,6.704128658,2.560681799,6.160212769
4053,0.257770104,0.253083374,0.181302417,0.241983226,8.590449595,6.704128658,2.560681799,6.160212769
4054,0.257953144,0.253020962,0.181257707,0.241923551,8.590449595,6.704128658,2.560681799,6.160212769
4055,0.258136095,0.25295858,0.181213018,0.241863905,8.590449595,6.704128658,2.560681799,6.160212769
4056,0.258318955,0.252896229,0.181168351,0.241804289,8.590449595,6.704128658,2.560681799,6.160212769
4057,0.258501725,0.252833908,0.181123706,0.241744702,8.590449595,6.704128658,2.560681799,6.160212769
4058,0.258684405,0.252771619,0.181079084,0.241685144,8.590449595,6.704128658,2.560681799,6.160212769
4059,0.258866995,0.25270936,0.181034483,0.241625616,8.590449595,6.704128658,2.560681799,6.160212769
4060,0.259049495,0.252647131,0.180989904,0.241566117,8.590449595,6.704128658,2.560681799,6.160212769
4061,0.259231905,0.252584934,0.180945347,0.241506647,8.590449595,6.704128658,2.560681799,6.160212769
4062,0.259414226,0.252522766,0.180900812,0.241447206,8.590449595,6.704128658,2.560681799,6.160212769
4063,0.259596457,0.25246063,0.180856299,0.241387795,8.590449595,6.704128658,2.560681799,6.160212769
4064,0.259778598,0.252398524,0.180811808,0.241328413,8.590449595,6.704128658,2.560681799,6.160212769
4065,0.259960649,0.252336449,0.180767339,0.241269061,8.590449595,6.704128658,2.560681799,6.160212769
4066,0.260142611,0.252274404,0.180722892,0.241209737,8.590449595,6.704128658,2.560681799,6.160212769
4067,0.260324484,0.252212389,0.180678466,0.241150442,8.590449595,6.704128658,2.560681799,6.160212769
4068,0.260506267,0.252150406,0.180634062,0.241091177,8.590449595,6.704128658,2.560681799,6.160212769
4069,0.260687961,0.252088452,0.180589681,0.241031941,8.590449595,6.704128658,2.560681799,6.160212769
4070,0.260869565,0.252026529,0.180545321,0.240972734,8.590449595,6.704128658,2.560681799,6.160212769
4071,0.261051081,0.251964637,0.180500982,0.240913556,8.590449595,6.704128658,2.560681799,6.160212769
4072,0.261232507,0.251902774,0.180456666,0.240854407,8.590449595,6.704128658,2.560681799,6.160212769
4073,0.261413844,0.251840943,0.180412371,0.240795287,8.590449595,6.704128658,2.560681799,6.160212769
4074,0.261595092,0.251779141,0.180368098,0.240736196,8.590449595,6.704128658,2.560681799,6.160212769
4075,0.261776251,0.25171737,0.180323847,0.240677134,8.590449595,6.704128658,2.560681799,6.160212769
4076,0.261957322,0.251655629,0.180279617,0.240618102,8.590449595,6.704128658,2.560681799,6.160212769
4077,0.262138303,0.251593919,0.18023541,0.240559098,8.590449595,6.704128658,2.560681799,6.160212769
4078,0.262319196,0.251532238,0.180191223,0.240500123,8.590449595,6.704128658,2.560681799,6.160212769
4079,0.2625,0.251470588,0.180147059,0.240441176,8.590449595,6.704128658,2.560681799,6.160212769
4080,0.262680716,0.251408968,0.180102916,0.240382259,8.590449595,6.704128658,2.560681799,6.160212769
4081,0.262861342,0.251347379,0.180058795,0.240323371,8.590449595,6.704128658,2.560681799,6.160212769
4082,0.263041881,0.251285819,0.180014695,0.240264511,8.590449595,6.704128658,2.560681799,6.160212769
4083,0.263222331,0.25122429,0.179970617,0.240205681,8.590449595,6.704128658,2.560681799,6.160212769
4084,0.263402693,0.251162791,0.179926561,0.240146879,8.590449595,6.704128658,2.560681799,6.160212769
4085,0.263582966,0.251101322,0.179882526,0.240088106,8.590449595,6.704128658,2.560681799,6.160212769
4086,0.263763151,0.251039883,0.179838512,0.240029361,8.590449595,6.704128658,2.560681799,6.160212769
4087,0.263943249,0.250978474,0.179794521,0.239970646,8.590449595,6.704128658,2.560681799,6.160212769
4088,0.264123258,0.250917095,0.17975055,0.239911959,8.590449595,6.704128658,2.560681799,6.160212769
4089,0.264303178,0.250855746,0.179706601,0.239853301,8.590449595,6.704128658,2.560681799,6.160212769
4090,0.264483011,0.250794427,0.179662674,0.239794671,8.590449595,6.704128658,2.560681799,6.160212769
4091,0.264662757,0.250733138,0.179618768,0.23973607,8.590449595,6.704128658,2.560681799,6.160212769
4092,0.264842414,0.250671879,0.179574884,0.239677498,8.590449595,6.704128658,2.560681799,6.160212769
4093,0.265021983,0.25061065,0.179531021,0.239618955,8.590449595,6.704128658,2.560681799,6.160212769
4094,0.265201465,0.250549451,0.179487179,0.23956044,8.590449595,6.704128658,2.560681799,6.160212769
4095,0.265380859,0.250488281,0.179443359,0.239501953,8.590449595,6.704128658,2.560681799,6.160212769
4096,0.265560166,0.250427142,0.179399561,0.239443495,8.590449595,6.704128658,2.560681799,6.160212769
4097,0.265739385,0.250366032,0.179355783,0.239385066,8.590449595,6.704128658,2.560681799,6.160212769
4098,0.265918517,0.250304952,0.179312027,0.239326665,8.590449595,6.704128658,2.560681799,6.160212769
4099,0.266097561,0.250243902,0.179268293,0.239268293,8.590449595,6.704128658,2.560681799,6.160212769
4100,0.266276518,0.250182882,0.179224579,0.239209949,8.590449595,6.704128658,2.560681799,6.160212769
4101,0.266455388,0.250121892,0.179180887,0.239151633,8.590449595,6.704128658,2.560681799,6.160212769
4102,0.26663417,0.250060931,0.179137217,0.239093346,8.590449595,6.704128658,2.560681799,6.160212769
4103,0.266812865,0.25,0.179093567,0.239035088,8.590449595,6.704128658,2.560681799,6.160212769
4104,0.266991474,0.249939099,0.179049939,0.238976857,8.590449595,6.704128658,2.560681799,6.160212769
4105,0.267169995,0.249878227,0.179006332,0.238918656,8.590449595,6.704128658,2.560681799,6.160212769
4106,0.26734843,0.249817385,0.178962747,0.238860482,8.590449595,6.704128658,2.560681799,6.160212769
4107,0.267526777,0.249756573,0.178919182,0.238802337,8.590449595,6.704128658,2.560681799,6.160212769
4108,0.267705038,0.24969579,0.178875639,0.23874422,8.590449595,6.704128658,2.560681799,6.160212769
4109,0.267883212,0.249635036,0.178832117,0.238686131,8.590449595,6.704128658,2.560681799,6.160212769
4110,0.268061299,0.249574313,0.178788616,0.238628071,8.590449595,6.704128658,2.560681799,6.160212769
4111,0.2682393,0.249513619,0.178745136,0.238570039,8.590449595,6.704128658,2.560681799,6.160212769
4112,0.268417214,0.249452954,0.178701678,0.238512035,8.590449595,6.704128658,2.560681799,6.160212769
4113,0.268595041,0.249392319,0.17865824,0.238454059,8.590449595,6.704128658,2.560681799,6.160212769
4114,0.268772783,0.249331713,0.178614824,0.238396112,8.590449595,6.704128658,2.560681799,6.160212769
4115,0.268950437,0.249271137,0.178571429,0.238338192,8.590449595,6.704128658,2.560681799,6.160212769
4116,0.269128006,0.24921059,0.178528054,0.238280301,8.590449595,6.704128658,2.560681799,6.160212769
4117,0.269305488,0.249150073,0.178484701,0.238222438,8.590449595,6.704128658,2.560681799,6.160212769
4118,0.269482884,0.249089585,0.178441369,0.238164603,8.590449595,6.704128658,2.560681799,6.160212769
4119,0.269660194,0.249029126,0.178398058,0.238106796,8.590449595,6.704128658,2.560681799,6.160212769
4120,0.269837418,0.248968697,0.178354768,0.238049017,8.590449595,6.704128658,2.560681799,6.160212769
4121,0.270014556,0.248908297,0.1785541,0.237991266,8.590449595,6.704128658,2.560681799,6.160212769
4122,0.270191608,0.248847926,0.178753335,0.237933544,8.590449595,6.704128658,2.560681799,6.160212769
4123,0.270368574,0.248787585,0.178952473,0.237875849,8.590449595,6.704128658,2.560681799,6.160212769
4124,0.270545455,0.248727273,0.179151515,0.237818182,8.590449595,6.704128658,2.560681799,6.160212769
4125,0.270722249,0.24866699,0.17935046,0.237760543,8.590449595,6.704128658,2.560681799,6.160212769
4126,0.270898958,0.248606736,0.179549309,0.237702932,8.590449595,6.704128658,2.560681799,6.160212769
4127,0.271075581,0.248546512,0.179748062,0.237645349,8.590449595,6.704128658,2.560681799,6.160212769
4128,0.271252119,0.248486316,0.179946718,0.237587794,8.590449595,6.704128658,2.560681799,6.160212769
4129,0.271428571,0.24842615,0.180145278,0.237530266,8.590449595,6.704128658,2.560681799,6.160212769
4130,0.271604938,0.248366013,0.180343742,0.237472767,8.590449595,6.704128658,2.560681799,6.160212769
4131,0.27178122,0.248305905,0.18054211,0.237415295,8.590449595,6.704128658,2.560681799,6.160212769
4132,0.271957416,0.248245826,0.180740382,0.237357851,8.590449595,6.704128658,2.560681799,6.160212769
4133,0.272133527,0.248185776,0.180938558,0.237300435,8.590449595,6.704128658,2.560681799,6.160212769
4134,0.272309553,0.248125756,0.181136638,0.237243047,8.590449595,6.704128658,2.560681799,6.160212769
4135,0.272485493,0.248065764,0.181334623,0.237185687,8.590449595,6.704128658,2.560681799,6.160212769
4136,0.272661349,0.248005801,0.181532511,0.237128354,8.590449595,6.704128658,2.560681799,6.160212769
4137,0.272837119,0.247945868,0.181730304,0.237071049,8.590449595,6.704128658,2.560681799,6.160212769
4138,0.273012805,0.247885963,0.181928002,0.237013771,8.590449595,6.704128658,2.560681799,6.160212769
4139,0.273188406,0.247826087,0.182125604,0.236956522,8.590449595,6.704128658,2.560681799,6.160212769
4140,0.273363922,0.24776624,0.18232311,0.2368993,8.590449595,6.704128658,2.560681799,6.160212769
4141,0.273539353,0.247706422,0.182520521,0.236842105,8.590449595,6.704128658,2.560681799,6.160212769
4142,0.273714699,0.247646633,0.182717837,0.236784938,8.590449595,6.704128658,2.560681799,6.160212769
4143,0.273889961,0.247586873,0.182915058,0.236727799,8.590449595,6.704128658,2.560681799,6.160212769
4144,0.274065139,0.247527141,0.183112183,0.236670688,8.590449595,6.704128658,2.560681799,6.160212769
4145,0.274240232,0.247467438,0.183309214,0.236613603,8.590449595,6.704128658,2.560681799,6.160212769
4146,0.27441524,0.247407765,0.183506149,0.236556547,8.590449595,6.704128658,2.560681799,6.160212769
4147,0.274590164,0.24734812,0.183702989,0.236499518,8.590449595,6.704128658,2.560681799,6.160212769
4148,0.274765004,0.247288503,0.183899735,0.236442516,8.590449595,6.704128658,2.560681799,6.160212769
4149,0.274939759,0.247228916,0.184096386,0.236385542,8.590449595,6.704128658,2.560681799,6.160212769
4150,0.27511443,0.247169357,0.184292941,0.236328596,8.590449595,6.704128658,2.560681799,6.160212769
4151,0.275289017,0.247109827,0.184489403,0.236271676,8.590449595,6.704128658,2.560681799,6.160212769
4152,0.27546352,0.247050325,0.184685769,0.236214784,8.590449595,6.704128658,2.560681799,6.160212769
4153,0.275637939,0.246990852,0.184882041,0.23615792,8.590449595,6.704128658,2.560681799,6.160212769
4154,0.275812274,0.246931408,0.185078219,0.236101083,8.590449595,6.704128658,2.560681799,6.160212769
4155,0.275986526,0.246871992,0.185274302,0.236044273,8.590449595,6.704128658,2.560681799,6.160212769
4156,0.276160693,0.246812605,0.185470291,0.235987491,8.590449595,6.704128658,2.560681799,6.160212769
4157,0.276334776,0.246753247,0.185666186,0.235930736,8.590449595,6.704128658,2.560681799,6.160212769
4158,0.276508776,0.246693917,0.185861986,0.235874008,8.590449595,6.704128658,2.560681799,6.160212769
4159,0.276682692,0.246634615,0.186057692,0.235817308,8.590449595,6.704128658,2.560681799,6.160212769
4160,0.276856525,0.246575342,0.186253304,0.235760634,8.590449595,6.704128658,2.560681799,6.160212769
4161,0.277030274,0.246516098,0.186448823,0.235703988,8.590449595,6.704128658,2.560681799,6.160212769
4162,0.277203939,0.246456882,0.186644247,0.23564737,8.590449595,6.704128658,2.560681799,6.160212769
4163,0.277377522,0.246397695,0.186839577,0.235590778,8.590449595,6.704128658,2.560681799,6.160212769
4164,0.27755102,0.246338535,0.187034814,0.235534214,8.590449595,6.704128658,2.560681799,6.160212769
4165,0.277724436,0.246279405,0.187229957,0.235477676,8.590449595,6.704128658,2.560681799,6.160212769
4166,0.277897768,0.246220302,0.187425006,0.235421166,8.590449595,6.704128658,2.560681799,6.160212769
4167,0.278071017,0.246161228,0.187619962,0.235364683,8.590449595,6.704128658,2.560681799,6.160212769
4168,0.278244183,0.246102183,0.187814824,0.235308227,8.590449595,6.704128658,2.560681799,6.160212769
4169,0.278417266,0.246043165,0.188009592,0.235251799,8.590449595,6.704128658,2.560681799,6.160212769
4170,0.278590266,0.245984176,0.188204268,0.235195397,8.590449595,6.704128658,2.560681799,6.160212769
4171,0.278763183,0.245925216,0.188398849,0.235139022,8.590449595,6.704128658,2.560681799,6.160212769
4172,0.278936017,0.245866283,0.188593338,0.235082674,8.590449595,6.704128658,2.560681799,6.160212769
4173,0.279108769,0.245807379,0.188787734,0.235026354,8.590449595,6.704128658,2.560681799,6.160212769
4174,0.279281437,0.245748503,0.188982036,0.23497006,8.590449595,6.704128658,2.560681799,6.160212769
4175,0.279454023,0.245689655,0.189176245,0.234913793,8.590449595,6.704128658,2.560681799,6.160212769
4176,0.279626526,0.245630836,0.189370362,0.234857553,8.590449595,6.704128658,2.560681799,6.160212769
4177,0.279798947,0.245572044,0.189564385,0.23480134,8.590449595,6.704128658,2.560681799,6.160212769
4178,0.279971285,0.245513281,0.189758315,0.234745154,8.590449595,6.704128658,2.560681799,6.160212769
4179,0.280143541,0.245454545,0.189952153,0.234688995,8.590449595,6.704128658,2.560681799,6.160212769
4180,0.280315714,0.245395838,0.190145898,0.234632863,8.590449595,6.704128658,2.560681799,6.160212769
4181,0.280487805,0.245337159,0.19033955,0.234576758,8.590449595,6.704128658,2.560681799,6.160212769
4182,0.280659814,0.245278508,0.19053311,0.234520679,8.590449595,6.704128658,2.560681799,6.160212769
4183,0.28083174,0.245219885,0.190726577,0.234464627,8.590449595,6.704128658,2.560681799,6.160212769
4184,0.281003584,0.24516129,0.190919952,0.234408602,8.590449595,6.704128658,2.560681799,6.160212769
4185,0.281175346,0.245102723,0.191113235,0.234352604,8.590449595,6.704128658,2.560681799,6.160212769
4186,0.281347027,0.245044184,0.191306425,0.234296632,8.590449595,6.704128658,2.560681799,6.160212769
4187,0.281518625,0.244985673,0.191499522,0.234240688,8.590449595,6.704128658,2.560681799,6.160212769
4188,0.281690141,0.24492719,0.191692528,0.23418477,8.590449595,6.704128658,2.560681799,6.160212769
4189,0.281861575,0.244868735,0.191885442,0.234128878,8.590449595,6.704128658,2.560681799,6.160212769
4190,0.282032928,0.244810308,0.192078263,0.234073014,8.590449595,6.704128658,2.560681799,6.160212769
4191,0.282204198,0.244751908,0.192270992,0.234017176,8.590449595,6.704128658,2.560681799,6.160212769
4192,0.282375388,0.244693537,0.19246363,0.233961364,8.590449595,6.704128658,2.560681799,6.160212769
4193,0.282546495,0.244635193,0.192656175,0.233905579,8.590449595,6.704128658,2.560681799,6.160212769
4194,0.282717521,0.244576877,0.192848629,0.233849821,8.590449595,6.704128658,2.560681799,6.160212769
4195,0.282888465,0.244518589,0.193040991,0.23379409,8.590449595,6.704128658,2.560681799,6.160212769
4196,0.283059328,0.244460329,0.193233262,0.233738385,8.590449595,6.704128658,2.560681799,6.160212769
4197,0.28323011,0.244402096,0.193425441,0.233682706,8.590449595,6.704128658,2.560681799,6.160212769
4198,0.28340081,0.244343891,0.193617528,0.233627054,8.590449595,6.704128658,2.560681799,6.160212769
4199,0.283571429,0.244285714,0.193809524,0.233571429,8.590449595,6.704128658,2.560681799,6.160212769
4200,0.283741966,0.244227565,0.194001428,0.23351583,8.590449595,6.704128658,2.560681799,6.160212769
4201,0.283912423,0.244169443,0.194193241,0.233460257,8.590449595,6.704128658,2.560681799,6.160212769
4202,0.284082798,0.244111349,0.194384963,0.233404711,8.590449595,6.704128658,2.560681799,6.160212769
4203,0.284253092,0.244053283,0.194576594,0.233349191,8.590449595,6.704128658,2.560681799,6.160212769
4204,0.284423306,0.243995244,0.194768133,0.233293698,8.590449595,6.704128658,2.560681799,6.160212769
4205,0.284593438,0.243937233,0.194959582,0.233238231,8.590449595,6.704128658,2.560681799,6.160212769
4206,0.284763489,0.243879249,0.195150939,0.233182791,8.590449595,6.704128658,2.560681799,6.160212769
4207,0.28493346,0.243821293,0.195342205,0.233127376,8.590449595,6.704128658,2.560681799,6.160212769
4208,0.28510335,0.243763364,0.195533381,0.233071989,8.590449595,6.704128658,2.560681799,6.160212769
4209,0.285273159,0.243705463,0.195724466,0.233016627,8.590449595,6.704128658,2.560681799,6.160212769
4210,0.285442888,0.24364759,0.19591546,0.232961292,8.590449595,6.704128658,2.560681799,6.160212769
4211,0.285612536,0.243589744,0.196106363,0.232905983,8.590449595,6.704128658,2.560681799,6.160212769
4212,0.285782103,0.243531925,0.196297175,0.2328507,8.590449595,6.704128658,2.560681799,6.160212769
4213,0.28595159,0.243474134,0.196487897,0.232795444,8.590449595,6.704128658,2.560681799,6.160212769
4214,0.286120996,0.24341637,0.196678529,0.232740214,8.590449595,6.704128658,2.560681799,6.160212769
4215,0.286290323,0.243358634,0.19686907,0.232685009,8.590449595,6.704128658,2.560681799,6.160212769
4216,0.286459568,0.243300925,0.197059521,0.232629832,8.590449595,6.704128658,2.560681799,6.160212769
4217,0.286628734,0.243243243,0.197249881,0.23257468,8.590449595,6.704128658,2.560681799,6.160212769
4218,0.286797819,0.243185589,0.197440152,0.232519554,8.590449595,6.704128658,2.560681799,6.160212769
4219,0.286966825,0.243127962,0.197630332,0.232464455,8.590449595,6.704128658,2.560681799,6.160212769
4220,0.28713575,0.243070362,0.197820422,0.232409382,8.590449595,6.704128658,2.560681799,6.160212769
4221,0.287304595,0.24301279,0.198010422,0.232354334,8.590449595,6.704128658,2.560681799,6.160212769
4222,0.28747336,0.242955245,0.198200332,0.232299313,8.590449595,6.704128658,2.560681799,6.160212769
4223,0.287642045,0.242897727,0.198390152,0.232244318,8.590449595,6.704128658,2.560681799,6.160212769
4224,0.287810651,0.242840237,0.198579882,0.232189349,8.590449595,6.704128658,2.560681799,6.160212769
4225,0.287979177,0.242782773,0.198769522,0.232134406,8.590449595,6.704128658,2.560681799,6.160212769
4226,0.288147622,0.242725337,0.198959073,0.232079489,8.590449595,6.704128658,2.560681799,6.160212769
4227,0.288315989,0.242667928,0.199148534,0.232024598,8.590449595,6.704128658,2.560681799,6.160212769
4228,0.288484275,0.242610546,0.199337905,0.231969733,8.590449595,6.704128658,2.560681799,6.160212769
4229,0.288652482,0.242553191,0.199527187,0.231914894,8.590449595,6.704128658,2.560681799,6.160212769
4230,0.28882061,0.242495864,0.199716379,0.23186008,8.590449595,6.704128658,2.560681799,6.160212769
4231,0.288988658,0.242438563,0.199905482,0.231805293,8.590449595,6.704128658,2.560681799,6.160212769
4232,0.289156627,0.24238129,0.200094496,0.231750532,8.590449595,6.704128658,2.560681799,6.160212769
4233,0.289324516,0.242324043,0.20028342,0.231695796,8.590449595,6.704128658,2.560681799,6.160212769
4234,0.289492326,0.242266824,0.200472255,0.231641086,8.590449595,6.704128658,2.560681799,6.160212769
4235,0.289660057,0.242209632,0.200661001,0.231586402,8.590449595,6.704128658,2.560681799,6.160212769
4236,0.289827708,0.242152466,0.200849658,0.231531744,8.590449595,6.704128658,2.560681799,6.160212769
4237,0.289995281,0.242095328,0.201038226,0.231477112,8.590449595,6.704128658,2.560681799,6.160212769
4238,0.290162774,0.242038217,0.201226704,0.231422505,8.590449595,6.704128658,2.560681799,6.160212769
4239,0.290330189,0.241981132,0.201415094,0.231367925,8.590449595,6.704128658,2.560681799,6.160212769
4240,0.290497524,0.241924075,0.201603395,0.231313369,8.590449595,6.704128658,2.560681799,6.160212769
4241,0.290664781,0.241867044,0.201791608,0.23125884,8.590449595,6.704128658,2.560681799,6.160212769
4242,0.290831959,0.24181004,0.201979731,0.231204337,8.590449595,6.704128658,2.560681799,6.160212769
4243,0.290999057,0.241753063,0.202167766,0.231149859,8.590449595,6.704128658,2.560681799,6.160212769
4244,0.291166078,0.241696113,0.202355713,0.231095406,8.590449595,6.704128658,2.560681799,6.160212769
4245,0.291333019,0.24163919,0.20254357,0.23104098,8.590449595,6.704128658,2.560681799,6.160212769
4246,0.291499882,0.241582293,0.20273134,0.230986579,8.590449595,6.704128658,2.560681799,6.160212769
4247,0.291666667,0.241525424,0.202919021,0.230932203,8.590449595,6.704128658,2.560681799,6.160212769
4248,0.291833373,0.241468581,0.203106613,0.230877854,8.590449595,6.704128658,2.560681799,6.160212769
4249,0.292,0.241411765,0.203294118,0.230823529,8.590449595,6.704128658,2.560681799,6.160212769
4250,0.292166549,0.241354975,0.203481534,0.230769231,8.590449595,6.704128658,2.560681799,6.160212769
4251,0.29233302,0.241298213,0.203668862,0.230714958,8.590449595,6.704128658,2.560681799,6.160212769
4252,0.292499412,0.241241477,0.203856102,0.23066071,8.590449595,6.704128658,2.560681799,6.160212769
4253,0.292430654,0.241184767,0.204043253,0.230606488,8.590449595,6.704128658,2.560681799,6.160212769
4254,0.292361927,0.241128085,0.204230317,0.230552291,8.590449595,6.704128658,2.560681799,6.160212769
4255,0.292293233,0.241071429,0.204417293,0.23049812,8.590449595,6.704128658,2.560681799,6.160212769
4256,0.292224571,0.241014799,0.204604181,0.230443975,8.590449595,6.704128658,2.560681799,6.160212769
4257,0.292155942,0.240958196,0.204790982,0.230389854,8.590449595,6.704128658,2.560681799,6.160212769
4258,0.292087344,0.24090162,0.204977694,0.23033576,8.590449595,6.704128658,2.560681799,6.160212769
4259,0.292018779,0.24084507,0.205164319,0.23028169,8.590449595,6.704128658,2.560681799,6.160212769
4260,0.291950246,0.240788547,0.205350857,0.230227646,8.590449595,6.704128658,2.560681799,6.160212769
4261,0.291881746,0.240732051,0.205537306,0.230173627,8.590449595,6.704128658,2.560681799,6.160212769
4262,0.291813277,0.240675581,0.205723669,0.230119634,8.590449595,6.704128658,2.560681799,6.160212769
4263,0.291744841,0.240619137,0.205909944,0.230065666,8.590449595,6.704128658,2.560681799,6.160212769
4264,0.291676436,0.24056272,0.206096131,0.230011723,8.590449595,6.704128658,2.560681799,6.160212769
4265,0.291608064,0.240506329,0.206282232,0.229957806,8.590449595,6.704128658,2.560681799,6.160212769
4266,0.291539723,0.240449965,0.206468245,0.229903914,8.590449595,6.704128658,2.560681799,6.160212769
4267,0.291471415,0.240393627,0.206654171,0.229850047,8.590449595,6.704128658,2.560681799,6.160212769
4268,0.291403139,0.240337316,0.206840009,0.229796205,8.590449595,6.704128658,2.560681799,6.160212769
4269,0.291334895,0.24028103,0.207025761,0.229742389,8.590449595,6.704128658,2.560681799,6.160212769
4270,0.291266682,0.240224772,0.207211426,0.229688598,8.590449595,6.704128658,2.560681799,6.160212769
4271,0.291198502,0.240168539,0.207397004,0.229634831,8.590449595,6.704128658,2.560681799,6.160212769
4272,0.291130353,0.240112333,0.207582495,0.229581091,8.590449595,6.704128658,2.560681799,6.160212769
4273,0.291062237,0.240056153,0.207767899,0.229527375,8.590449595,6.704128658,2.560681799,6.160212769
4274,0.290994152,0.24,0.207953216,0.229473684,8.590449595,6.704128658,2.560681799,6.160212769
4275,0.290926099,0.239943873,0.208138447,0.229420019,8.590449595,6.704128658,2.560681799,6.160212769
4276,0.290858078,0.239887772,0.208323591,0.229366378,8.590449595,6.704128658,2.560681799,6.160212769
4277,0.290790089,0.239831697,0.208508649,0.229312763,8.590449595,6.704128658,2.560681799,6.160212769
4278,0.290722131,0.239775649,0.20869362,0.229259173,8.590449595,6.704128658,2.560681799,6.160212769
4279,0.290654206,0.239719626,0.208878505,0.229205607,8.590449595,6.704128658,2.560681799,6.160212769
4280,0.290586312,0.23966363,0.209063303,0.229152067,8.590449595,6.704128658,2.560681799,6.160212769
4281,0.290518449,0.23960766,0.209248015,0.229098552,8.590449595,6.704128658,2.560681799,6.160212769
4282,0.290450619,0.239551716,0.209432641,0.229045062,8.590449595,6.704128658,2.560681799,6.160212769
4283,0.29038282,0.239495798,0.20961718,0.228991597,8.590449595,6.704128658,2.560681799,6.160212769
4284,0.290315053,0.239439907,0.209801634,0.228938156,8.590449595,6.704128658,2.560681799,6.160212769
4285,0.290247317,0.239384041,0.209986001,0.228884741,8.590449595,6.704128658,2.560681799,6.160212769
4286,0.290179613,0.239328202,0.210170282,0.228831351,8.590449595,6.704128658,2.560681799,6.160212769
4287,0.29011194,0.239272388,0.210354478,0.228777985,8.590449595,6.704128658,2.560681799,6.160212769
4288,0.290044299,0.239216601,0.210538587,0.228724644,8.590449595,6.704128658,2.560681799,6.160212769
4289,0.28997669,0.239160839,0.210722611,0.228671329,8.590449595,6.704128658,2.560681799,6.160212769
4290,0.289909112,0.239105104,0.210906549,0.228618038,8.590449595,6.704128658,2.560681799,6.160212769
4291,0.289841566,0.239049394,0.211090401,0.228564772,8.590449595,6.704128658,2.560681799,6.160212769
4292,0.289774051,0.238993711,0.211274167,0.22851153,8.590449595,6.704128658,2.560681799,6.160212769
4293,0.289706567,0.238938053,0.211457848,0.228458314,8.590449595,6.704128658,2.560681799,6.160212769
4294,0.289639115,0.238882421,0.211641444,0.228405122,8.590449595,6.704128658,2.560681799,6.160212769
4295,0.289571695,0.238826816,0.211824953,0.228351955,8.590449595,6.704128658,2.560681799,6.160212769
4296,0.289504305,0.238771236,0.212008378,0.228298813,8.590449595,6.704128658,2.560681799,6.160212769
4297,0.289436947,0.238715682,0.212191717,0.228245696,8.590449595,6.704128658,2.560681799,6.160212769
4298,0.289369621,0.238660154,0.212374971,0.228192603,8.590449595,6.704128658,2.560681799,6.160212769
4299,0.289302326,0.238604651,0.21255814,0.228139535,8.590449595,6.704128658,2.560681799,6.160212769
4300,0.289235062,0.238549175,0.212741223,0.228086492,8.590449595,6.704128658,2.560681799,6.160212769
4301,0.289167829,0.238493724,0.212924221,0.228033473,8.590449595,6.704128658,2.560681799,6.160212769
4302,0.289100627,0.238438299,0.213107135,0.227980479,8.590449595,6.704128658,2.560681799,6.160212769
4303,0.289033457,0.2383829,0.213289963,0.227927509,8.590449595,6.704128658,2.560681799,6.160212769
4304,0.288966318,0.238327526,0.213472706,0.227874564,8.590449595,6.704128658,2.560681799,6.160212769
4305,0.28889921,0.238272178,0.213655365,0.227821644,8.590449595,6.704128658,2.560681799,6.160212769
4306,0.288832134,0.238216856,0.213837938,0.227768749,8.590449595,6.704128658,2.560681799,6.160212769
4307,0.288765088,0.23816156,0.214020427,0.227715877,8.590449595,6.704128658,2.560681799,6.160212769
4308,0.288698074,0.238106289,0.214202831,0.227663031,8.590449595,6.704128658,2.560681799,6.160212769
4309,0.28863109,0.238051044,0.214385151,0.227610209,8.590449595,6.704128658,2.560681799,6.160212769
4310,0.288564138,0.237995825,0.214567386,0.227557411,8.590449595,6.704128658,2.560681799,6.160212769
4311,0.288497217,0.237940631,0.214749536,0.227504638,8.590449595,6.704128658,2.560681799,6.160212769
4312,0.288430327,0.237885463,0.214931602,0.22745189,8.590449595,6.704128658,2.560681799,6.160212769
4313,0.288363468,0.23783032,0.215113584,0.227399166,8.590449595,6.704128658,2.560681799,6.160212769
4314,0.28829664,0.237775203,0.215295481,0.227346466,8.590449595,6.704128658,2.560681799,6.160212769
4315,0.288229842,0.237720111,0.215477294,0.227293791,8.590449595,6.704128658,2.560681799,6.160212769
4316,0.288163076,0.237665045,0.215659022,0.22724114,8.590449595,6.704128658,2.560681799,6.160212769
4317,0.288096341,0.237610005,0.215840667,0.227188513,8.590449595,6.704128658,2.560681799,6.160212769
4318,0.288029636,0.23755499,0.216022227,0.227135911,8.590449595,6.704128658,2.560681799,6.160212769
4319,0.287962963,0.2375,0.216203704,0.227083333,8.590449595,6.704128658,2.560681799,6.160212769
4320,0.28789632,0.237445036,0.216385096,0.22703078,8.590449595,6.704128658,2.560681799,6.160212769
4321,0.287829708,0.237390097,0.216566404,0.226978251,8.590449595,6.704128658,2.560681799,6.160212769
4322,0.287763127,0.237335184,0.216747629,0.226925746,8.590449595,6.704128658,2.560681799,6.160212769
4323,0.287696577,0.237280296,0.21692877,0.226873265,8.590449595,6.704128658,2.560681799,6.160212769
4324,0.287630058,0.237225434,0.217109827,0.226820809,8.590449595,6.704128658,2.560681799,6.160212769
4325,0.287563569,0.237170596,0.2172908,0.226768377,8.590449595,6.704128658,2.560681799,6.160212769
4326,0.287497111,0.237115785,0.217471689,0.226715969,8.590449595,6.704128658,2.560681799,6.160212769
4327,0.287430684,0.237060998,0.217652495,0.226663586,8.590449595,6.704128658,2.560681799,6.160212769
4328,0.287364287,0.237006237,0.217833218,0.226611227,8.590449595,6.704128658,2.560681799,6.160212769
4329,0.287297921,0.236951501,0.218013857,0.226558891,8.590449595,6.704128658,2.560681799,6.160212769
4330,0.287231586,0.236896791,0.218194412,0.22650658,8.590449595,6.704128658,2.560681799,6.160212769
4331,0.287165282,0.236842105,0.218374885,0.226454294,8.590449595,6.704128658,2.560681799,6.160212769
4332,0.287099008,0.236787445,0.218555273,0.226402031,8.590449595,6.704128658,2.560681799,6.160212769
4333,0.287032764,0.23673281,0.218735579,0.226349792,8.590449595,6.704128658,2.560681799,6.160212769
4334,0.286966551,0.236678201,0.218915802,0.226297578,8.590449595,6.704128658,2.560681799,6.160212769
4335,0.286900369,0.236623616,0.219095941,0.226245387,8.590449595,6.704128658,2.560681799,6.160212769
4336,0.286834217,0.236569057,0.219275997,0.226193221,8.590449595,6.704128658,2.560681799,6.160212769
4337,0.286768096,0.236514523,0.21945597,0.226141079,8.590449595,6.704128658,2.560681799,6.160212769
4338,0.286702005,0.236460014,0.219635861,0.226088961,8.590449595,6.704128658,2.560681799,6.160212769
4339,0.286635945,0.23640553,0.219815668,0.226036866,8.590449595,6.704128658,2.560681799,6.160212769
4340,0.286569915,0.236351071,0.219995393,0.225984796,8.590449595,6.704128658,2.560681799,6.160212769
4341,0.286503915,0.236296637,0.220175035,0.22593275,8.590449595,6.704128658,2.560681799,6.160212769
4342,0.286437946,0.236242229,0.220354594,0.225880728,8.590449595,6.704128658,2.560681799,6.160212769
4343,0.286372007,0.236187845,0.22053407,0.225828729,8.590449595,6.704128658,2.560681799,6.160212769
4344,0.286306099,0.236133487,0.220713464,0.225776755,8.590449595,6.704128658,2.560681799,6.160212769
4345,0.286240221,0.236079153,0.220892775,0.225724804,8.590449595,6.704128658,2.560681799,6.160212769
4346,0.286174373,0.236024845,0.221072004,0.225672878,8.590449595,6.704128658,2.560681799,6.160212769
4347,0.286108556,0.235970561,0.22125115,0.225620975,8.590449595,6.704128658,2.560681799,6.160212769
4348,0.286042768,0.235916303,0.221430214,0.225569096,8.590449595,6.704128658,2.560681799,6.160212769
4349,0.285977011,0.235862069,0.221609195,0.225517241,8.590449595,6.704128658,2.560681799,6.160212769
4350,0.285911285,0.23580786,0.221788095,0.22546541,8.590449595,6.704128658,2.560681799,6.160212769
4351,0.285845588,0.235753676,0.221966912,0.225413603,8.590449595,6.704128658,2.560681799,6.160212769
4352,0.285779922,0.235699518,0.222145647,0.225361819,8.590449595,6.704128658,2.560681799,6.160212769
4353,0.285714286,0.235645384,0.222324299,0.22531006,8.590449595,6.704128658,2.560681799,6.160212769
4354,0.28564868,0.235591274,0.22250287,0.225258324,8.590449595,6.704128658,2.560681799,6.160212769
4355,0.285583104,0.23553719,0.222681359,0.225206612,8.590449595,6.704128658,2.560681799,6.160212769
4356,0.285517558,0.235483131,0.222859766,0.225154923,8.590449595,6.704128658,2.560681799,6.160212769
4357,0.285452042,0.235429096,0.223038091,0.225103258,8.590449595,6.704128658,2.560681799,6.160212769
4358,0.285386557,0.235375086,0.223216334,0.225051617,8.590449595,6.704128658,2.560681799,6.160212769
4359,0.285321101,0.235321101,0.223394495,0.225,8.590449595,6.704128658,2.560681799,6.160212769
4360,0.285255675,0.235267141,0.223572575,0.224948406,8.590449595,6.704128658,2.560681799,6.160212769
4361,0.28519028,0.235213205,0.223750573,0.224896836,8.590449595,6.704128658,2.560681799,6.160212769
4362,0.285124914,0.235159294,0.22392849,0.22484529,8.590449595,6.704128658,2.560681799,6.160212769
4363,0.285059578,0.235105408,0.224106324,0.224793767,8.590449595,6.704128658,2.560681799,6.160212769
4364,0.284994273,0.235051546,0.224284078,0.224742268,8.590449595,6.704128658,2.560681799,6.160212769
4365,0.284928997,0.23499771,0.22446175,0.224690792,8.590449595,6.704128658,2.560681799,6.160212769
4366,0.284863751,0.234943897,0.224639341,0.224639341,8.590449595,6.704128658,2.560681799,6.160212769
4367,0.284798535,0.23489011,0.22481685,0.224587912,8.590449595,6.704128658,2.560681799,6.160212769
4368,0.284733349,0.234836347,0.224994278,0.224536507,8.590449595,6.704128658,2.560681799,6.160212769
4369,0.284668192,0.234782609,0.225171625,0.224485126,8.590449595,6.704128658,2.560681799,6.160212769
4370,0.284603066,0.234728895,0.22534889,0.224433768,8.590449595,6.704128658,2.560681799,6.160212769
4371,0.284537969,0.234675206,0.225526075,0.224382434,8.590449595,6.704128658,2.560681799,6.160212769
4372,0.284472902,0.234621541,0.225703179,0.224331123,8.590449595,6.704128658,2.560681799,6.160212769
4373,0.284407865,0.234567901,0.225880201,0.224279835,8.590449595,6.704128658,2.560681799,6.160212769
4374,0.284342857,0.234514286,0.226057143,0.224228571,8.590449595,6.704128658,2.560681799,6.160212769
4375,0.284277879,0.234460695,0.226234004,0.224177331,8.590449595,6.704128658,2.560681799,6.160212769
4376,0.284212931,0.234407128,0.226410784,0.224126114,8.590449595,6.704128658,2.560681799,6.160212769
4377,0.284148013,0.234353586,0.226587483,0.22407492,8.590449595,6.704128658,2.560681799,6.160212769
4378,0.284083124,0.234300069,0.226764101,0.22402375,8.590449595,6.704128658,2.560681799,6.160212769
4379,0.284018265,0.234246575,0.226940639,0.223972603,8.590449595,6.704128658,2.560681799,6.160212769
4380,0.283953435,0.234193107,0.227117097,0.223921479,8.590449595,6.704128658,2.560681799,6.160212769
4381,0.283888635,0.234139662,0.227293473,0.223870379,8.590449595,6.704128658,2.560681799,6.160212769
4382,0.283823865,0.234086242,0.22746977,0.223819302,8.590449595,6.704128658,2.560681799,6.160212769
4383,0.283759124,0.234032847,0.227645985,0.223768248,8.590449595,6.704128658,2.560681799,6.160212769
4384,0.283694413,0.233979475,0.227822121,0.223717218,8.590449595,6.704128658,2.560681799,6.160212769
4385,0.283629731,0.233926129,0.227998176,0.223666211,8.590449595,6.704128658,2.560681799,6.160212769
4386,0.283565079,0.233872806,0.228174151,0.223615227,8.590449595,6.704128658,2.560681799,6.160212769
4387,0.283500456,0.233819508,0.228350046,0.223564266,8.590449595,6.704128658,2.560681799,6.160212769
4388,0.283435862,0.233766234,0.22852586,0.223513329,8.590449595,6.704128658,2.560681799,6.160212769
4389,0.283371298,0.233712984,0.228701595,0.223462415,8.590449595,6.704128658,2.560681799,6.160212769
4390,0.283306764,0.233659759,0.228877249,0.223411524,8.590449595,6.704128658,2.560681799,6.160212769
4391,0.283242259,0.233606557,0.229052823,0.223360656,8.590449595,6.704128658,2.560681799,6.160212769
4392,0.283177783,0.23355338,0.229228318,0.223309811,8.590449595,6.704128658,2.560681799,6.160212769
4393,0.283113336,0.233500228,0.229403732,0.22325899,8.590449595,6.704128658,2.560681799,6.160212769
4394,0.283048919,0.233447099,0.229579067,0.223208191,8.590449595,6.704128658,2.560681799,6.160212769
4395,0.282984531,0.233393995,0.229754322,0.223157416,8.590449595,6.704128658,2.560681799,6.160212769
4396,0.282920173,0.233340914,0.229929497,0.223106664,8.590449595,6.704128658,2.560681799,6.160212769
4397,0.282855844,0.233287858,0.230104593,0.223055935,8.590449595,6.704128658,2.560681799,6.160212769
4398,0.282791544,0.233234826,0.230279609,0.223005228,8.590449595,6.704128658,2.560681799,6.160212769
4399,0.282727273,0.233181818,0.230454545,0.222954545,8.590449595,6.704128658,2.560681799,6.160212769
4400,0.282663031,0.233128834,0.230629402,0.222903885,8.590449595,6.704128658,2.560681799,6.160212769
4401,0.282598819,0.233075875,0.23080418,0.222853249,8.590449595,6.704128658,2.560681799,6.160212769
4402,0.282534635,0.233022939,0.230978878,0.222802635,8.590449595,6.704128658,2.560681799,6.160212769
4403,0.282470481,0.232970027,0.231153497,0.222752044,8.590449595,6.704128658,2.560681799,6.160212769
4404,0.282406356,0.23291714,0.231328036,0.222701476,8.590449595,6.704128658,2.560681799,6.160212769
4405,0.282342261,0.232864276,0.231502497,0.222650931,8.590449595,6.704128658,2.560681799,6.160212769
4406,0.282278194,0.232811436,0.231676878,0.222600408,8.590449595,6.704128658,2.560681799,6.160212769
4407,0.282214156,0.232758621,0.23185118,0.222549909,8.590449595,6.704128658,2.560681799,6.160212769
4408,0.282150147,0.232705829,0.232025403,0.222499433,8.590449595,6.704128658,2.560681799,6.160212769
4409,0.282086168,0.232653061,0.232199546,0.22244898,8.590449595,6.704128658,2.560681799,6.160212769
4410,0.282022217,0.232600317,0.232373611,0.222398549,8.590449595,6.704128658,2.560681799,6.160212769
4411,0.281958296,0.232547597,0.232547597,0.222348141,8.590449595,6.704128658,2.560681799,6.160212769
4412,0.281894403,0.232494901,0.232721505,0.222297757,8.590449595,6.704128658,2.560681799,6.160212769
4413,0.281830539,0.232442229,0.232895333,0.222247395,8.590449595,6.704128658,2.560681799,6.160212769
4414,0.281766704,0.232389581,0.233069083,0.222197055,8.590449595,6.704128658,2.560681799,6.160212769
4415,0.281702899,0.232336957,0.233242754,0.222146739,8.590449595,6.704128658,2.560681799,6.160212769
4416,0.281639122,0.232284356,0.233416346,0.222096446,8.590449595,6.704128658,2.560681799,6.160212769
4417,0.281575373,0.232231779,0.23358986,0.222046175,8.590449595,6.704128658,2.560681799,6.160212769
4418,0.281511654,0.232179226,0.233763295,0.221995927,8.590449595,6.704128658,2.560681799,6.160212769
4419,0.281447964,0.232126697,0.233936652,0.221945701,8.590449595,6.704128658,2.560681799,6.160212769
4420,0.281384302,0.232074191,0.23410993,0.221895499,8.590449595,6.704128658,2.560681799,6.160212769
4421,0.281320669,0.23202171,0.23428313,0.221845319,8.590449595,6.704128658,2.560681799,6.160212769
4422,0.281257065,0.231969252,0.234456251,0.221795162,8.590449595,6.704128658,2.560681799,6.160212769
4423,0.28119349,0.231916817,0.234629295,0.221745027,8.590449595,6.704128658,2.560681799,6.160212769
4424,0.281129944,0.231864407,0.23480226,0.221694915,8.590449595,6.704128658,2.560681799,6.160212769
4425,0.281066426,0.23181202,0.234975147,0.221644826,8.590449595,6.704128658,2.560681799,6.160212769
4426,0.281002937,0.231759657,0.235147956,0.221594759,8.590449595,6.704128658,2.560681799,6.160212769
4427,0.280939476,0.231707317,0.235320687,0.221544715,8.590449595,6.704128658,2.560681799,6.160212769
4428,0.280876044,0.231655001,0.235493339,0.221494694,8.590449595,6.704128658,2.560681799,6.160212769
4429,0.280812641,0.231602709,0.235665914,0.221444695,8.590449595,6.704128658,2.560681799,6.160212769
4430,0.280749267,0.23155044,0.235838411,0.221394719,8.590449595,6.704128658,2.560681799,6.160212769
4431,0.280685921,0.231498195,0.23601083,0.221344765,8.590449595,6.704128658,2.560681799,6.160212769
4432,0.280622603,0.231445973,0.236183172,0.221294834,8.590449595,6.704128658,2.560681799,6.160212769
4433,0.280559314,0.231393775,0.236355435,0.221244926,8.590449595,6.704128658,2.560681799,6.160212769
4434,0.280496054,0.231341601,0.236527621,0.221195039,8.590449595,6.704128658,2.560681799,6.160212769
4435,0.280432822,0.23128945,0.236699729,0.221145176,8.590449595,6.704128658,2.560681799,6.160212769
4436,0.280369619,0.231237323,0.23687176,0.221095335,8.590449595,6.704128658,2.560681799,6.160212769
4437,0.280306444,0.231185219,0.237043713,0.221045516,8.590449595,6.704128658,2.560681799,6.160212769
4438,0.280243298,0.231133138,0.237215589,0.22099572,8.590449595,6.704128658,2.560681799,6.160212769
4439,0.28018018,0.231081081,0.237387387,0.220945946,8.590449595,6.704128658,2.560681799,6.160212769
4440,0.280117091,0.231029048,0.237559108,0.220896195,8.590449595,6.704128658,2.560681799,6.160212769
4441,0.28005403,0.230977037,0.237730752,0.220846466,8.590449595,6.704128658,2.560681799,6.160212769
4442,0.279990997,0.230925051,0.237902318,0.220796759,8.590449595,6.704128658,2.560681799,6.160212769
4443,0.279927993,0.230873087,0.238073807,0.220747075,8.590449595,6.704128658,2.560681799,6.160212769
4444,0.279865017,0.230821147,0.238245219,0.220697413,8.590449595,6.704128658,2.560681799,6.160212769
4445,0.279802069,0.230769231,0.238416554,0.220647773,8.590449595,6.704128658,2.560681799,6.160212769
4446,0.27973915,0.230717338,0.238587812,0.220598156,8.590449595,6.704128658,2.560681799,6.160212769
4447,0.279676259,0.230665468,0.238758993,0.220548561,8.590449595,6.704128658,2.560681799,6.160212769
4448,0.279613396,0.230613621,0.238930097,0.220498989,8.590449595,6.704128658,2.560681799,6.160212769
4449,0.279550562,0.230561798,0.239101124,0.220449438,8.590449595,6.704128658,2.560681799,6.160212769
4450,0.279487756,0.230509998,0.239272074,0.22039991,8.590449595,6.704128658,2.560681799,6.160212769
4451,0.279424978,0.230458221,0.239442947,0.220350404,8.590449595,6.704128658,2.560681799,6.160212769
4452,0.279362228,0.230406468,0.239613744,0.220300921,8.590449595,6.704128658,2.560681799,6.160212769
4453,0.279299506,0.230354737,0.239784463,0.220251459,8.590449595,6.704128658,2.560681799,6.160212769
4454,0.279236813,0.23030303,0.239955107,0.22020202,8.590449595,6.704128658,2.560681799,6.160212769
4455,0.279174147,0.230251346,0.240125673,0.220152603,8.590449595,6.704128658,2.560681799,6.160212769
4456,0.27911151,0.230199686,0.240296163,0.220103208,8.590449595,6.704128658,2.560681799,6.160212769
4457,0.279048901,0.230148048,0.240466577,0.220053836,8.590449595,6.704128658,2.560681799,6.160212769
4458,0.27898632,0.230096434,0.240636914,0.220004485,8.590449595,6.704128658,2.560681799,6.160212769
4459,0.278923767,0.230044843,0.240807175,0.219955157,8.590449595,6.704128658,2.560681799,6.160212769
4460,0.278861242,0.229993275,0.240977359,0.219905851,8.590449595,6.704128658,2.560681799,6.160212769
4461,0.278798745,0.22994173,0.241147468,0.219856567,8.590449595,6.704128658,2.560681799,6.160212769
4462,0.278736276,0.229890208,0.241317499,0.219807305,8.590449595,6.704128658,2.560681799,6.160212769
4463,0.278673835,0.22983871,0.241487455,0.219758065,8.590449595,6.704128658,2.560681799,6.160212769
4464,0.278611422,0.229787234,0.241657335,0.219708847,8.590449595,6.704128658,2.560681799,6.160212769
4465,0.278549037,0.229735781,0.241827138,0.219659651,8.590449595,6.704128658,2.560681799,6.160212769
4466,0.27848668,0.229684352,0.241996866,0.219610477,8.590449595,6.704128658,2.560681799,6.160212769
4467,0.278424351,0.229632945,0.242166517,0.219561325,8.590449595,6.704128658,2.560681799,6.160212769
4468,0.27836205,0.229581562,0.242336093,0.219512195,8.590449595,6.704128658,2.560681799,6.160212769
4469,0.278299776,0.229530201,0.242505593,0.219463087,8.590449595,6.704128658,2.560681799,6.160212769
4470,0.278237531,0.229478864,0.242675017,0.219414001,8.590449595,6.704128658,2.560681799,6.160212769
4471,0.278175313,0.229427549,0.242844365,0.219364937,8.590449595,6.704128658,2.560681799,6.160212769
4472,0.278113123,0.229376258,0.243013637,0.219315895,8.590449595,6.704128658,2.560681799,6.160212769
4473,0.278050961,0.229324989,0.243182834,0.219266875,8.590449595,6.704128658,2.560681799,6.160212769
4474,0.277988827,0.229273743,0.243351955,0.219217877,8.590449595,6.704128658,2.560681799,6.160212769
4475,0.27792672,0.22922252,0.243521001,0.219168901,8.590449595,6.704128658,2.560681799,6.160212769
4476,0.277864642,0.22917132,0.243689971,0.219119946,8.590449595,6.704128658,2.560681799,6.160212769
4477,0.27780259,0.229120143,0.243858866,0.219071014,8.590449595,6.704128658,2.560681799,6.160212769
4478,0.277740567,0.229068989,0.244027685,0.219022103,8.590449595,6.704128658,2.560681799,6.160212769
4479,0.277678571,0.229017857,0.244196429,0.218973214,8.590449595,6.704128658,2.560681799,6.160212769
4480,0.277616603,0.228966748,0.244365097,0.218924347,8.590449595,6.704128658,2.560681799,6.160212769
4481,0.277554663,0.228915663,0.24453369,0.218875502,8.590449595,6.704128658,2.560681799,6.160212769
4482,0.27749275,0.2288646,0.244702208,0.218826679,8.590449595,6.704128658,2.560681799,6.160212769
4483,0.277430865,0.228813559,0.244870651,0.218777877,8.590449595,6.704128658,2.560681799,6.160212769
4484,0.277369008,0.228762542,0.245039019,0.218729097,8.590449595,6.704128658,2.560681799,6.160212769
4485,0.277307178,0.228711547,0.245207312,0.218680339,8.590449595,6.704128658,2.560681799,6.160212769
4486,0.277245376,0.228660575,0.245375529,0.218631602,8.590449595,6.704128658,2.560681799,6.160212769
4487,0.277183601,0.228609626,0.245543672,0.218582888,8.590449595,6.704128658,2.560681799,6.160212769
4488,0.277121853,0.228558699,0.24571174,0.218534195,8.590449595,6.704128658,2.560681799,6.160212769
4489,0.277060134,0.228507795,0.245879733,0.218485523,8.590449595,6.704128658,2.560681799,6.160212769
4490,0.276998441,0.228456914,0.246047651,0.218436874,8.590449595,6.704128658,2.560681799,6.160212769
4491,0.276936776,0.228406055,0.246215494,0.218388246,8.590449595,6.704128658,2.560681799,6.160212769
4492,0.276875139,0.228355219,0.246383263,0.218339639,8.590449595,6.704128658,2.560681799,6.160212769
4493,0.276813529,0.228304406,0.246550957,0.218291055,8.590449595,6.704128658,2.560681799,6.160212769
4494,0.276751947,0.228253615,0.246718576,0.218242492,8.590449595,6.704128658,2.560681799,6.160212769
4495,0.276690391,0.228202847,0.246886121,0.21819395,8.590449595,6.704128658,2.560681799,6.160212769
4496,0.276628864,0.228152101,0.247053591,0.21814543,8.590449595,6.704128658,2.560681799,6.160212769
4497,0.276567363,0.228101378,0.247220987,0.218096932,8.590449595,6.704128658,2.560681799,6.160212769
4498,0.27650589,0.228050678,0.247388309,0.218048455,8.590449595,6.704128658,2.560681799,6.160212769
4499,0.276444444,0.228,0.247555556,0.218,8.590449595,6.704128658,2.560681799,6.160212769
4500,0.276383026,0.227949345,0.247722728,0.217951566,8.590449595,6.704128658,2.560681799,6.160212769
4501,0.276321635,0.227898712,0.247889827,0.217903154,8.590449595,6.704128658,2.560681799,6.160212769
4502,0.276260271,0.227848101,0.248056851,0.217854763,8.590449595,6.704128658,2.560681799,6.160212769
4503,0.276198934,0.227797513,0.248223801,0.217806394,8.590449595,6.704128658,2.560681799,6.160212769
4504,0.276137625,0.227746948,0.248390677,0.217758047,8.590449595,6.704128658,2.560681799,6.160212769
4505,0.276076343,0.227696405,0.248557479,0.21770972,8.590449595,6.704128658,2.560681799,6.160212769
4506,0.276015088,0.227645884,0.248724207,0.217661416,8.590449595,6.704128658,2.560681799,6.160212769
4507,0.27595386,0.227595386,0.248890861,0.217613132,8.590449595,6.704128658,2.560681799,6.160212769
4508,0.275892659,0.22754491,0.249057441,0.21756487,8.590449595,6.704128658,2.560681799,6.160212769
4509,0.275831486,0.227494457,0.249223947,0.21751663,8.590449595,6.704128658,2.560681799,6.160212769
4510,0.275770339,0.227444026,0.249390379,0.217468411,8.590449595,6.704128658,2.560681799,6.160212769
4511,0.27570922,0.227393617,0.249556738,0.217420213,8.590449595,6.704128658,2.560681799,6.160212769
4512,0.275648128,0.227343231,0.249723022,0.217372036,8.590449595,6.704128658,2.560681799,6.160212769
4513,0.275587062,0.227292867,0.249889233,0.217323881,8.590449595,6.704128658,2.560681799,6.160212769
4514,0.275526024,0.227242525,0.250055371,0.217275748,8.590449595,6.704128658,2.560681799,6.160212769
4515,0.275465013,0.227192205,0.250221435,0.217227635,8.590449595,6.704128658,2.560681799,6.160212769
4516,0.275404029,0.227141908,0.250387425,0.217179544,8.590449595,6.704128658,2.560681799,6.160212769
4517,0.275343072,0.227091633,0.250553342,0.217131474,8.590449595,6.704128658,2.560681799,6.160212769
4518,0.275282142,0.227041381,0.250719186,0.217083426,8.590449595,6.704128658,2.560681799,6.160212769
4519,0.275221239,0.22699115,0.250884956,0.217035398,8.590449595,6.704128658,2.560681799,6.160212769
4520,0.275160363,0.226940942,0.251050653,0.216987392,8.590449595,6.704128658,2.560681799,6.160212769
4521,0.275099513,0.226890756,0.251216276,0.216939407,8.590449595,6.704128658,2.560681799,6.160212769
4522,0.275038691,0.226840593,0.251381826,0.216891444,8.590449595,6.704128658,2.560681799,6.160212769
4523,0.274977896,0.226790451,0.251547303,0.216843501,8.590449595,6.704128658,2.560681799,6.160212769
4524,0.274917127,0.226740331,0.251712707,0.21679558,8.590449595,6.704128658,2.560681799,6.160212769
4525,0.274856385,0.226690234,0.251878038,0.21674768,8.590449595,6.704128658,2.560681799,6.160212769
4526,0.27479567,0.226640159,0.252043296,0.216699801,8.590449595,6.704128658,2.560681799,6.160212769
4527,0.274734982,0.226590106,0.252208481,0.216651943,8.590449595,6.704128658,2.560681799,6.160212769
4528,0.274674321,0.226540075,0.252373592,0.216604107,8.590449595,6.704128658,2.560681799,6.160212769
4529,0.274613687,0.226490066,0.252538631,0.216556291,8.590449595,6.704128658,2.560681799,6.160212769
4530,0.274553079,0.226440079,0.252703597,0.216508497,8.590449595,6.704128658,2.560681799,6.160212769
4531,0.274492498,0.226390115,0.252868491,0.216460724,8.590449595,6.704128658,2.560681799,6.160212769
4532,0.274431944,0.226340172,0.253033311,0.216412972,8.590449595,6.704128658,2.560681799,6.160212769
4533,0.274371416,0.226290251,0.253198059,0.21636524,8.590449595,6.704128658,2.560681799,6.160212769
4534,0.274310915,0.226240353,0.253362734,0.21631753,8.590449595,6.704128658,2.560681799,6.160212769
4535,0.274250441,0.226190476,0.253527337,0.216269841,8.590449595,6.704128658,2.560681799,6.160212769
4536,0.274189993,0.226140622,0.253691867,0.216222173,8.590449595,6.704128658,2.560681799,6.160212769
4537,0.274129572,0.226090789,0.253856324,0.216174526,8.590449595,6.704128658,2.560681799,6.160212769
4538,0.274069178,0.226040978,0.254020709,0.2161269,8.590449595,6.704128658,2.560681799,6.160212769
4539,0.274008811,0.225991189,0.254185022,0.216079295,8.590449595,6.704128658,2.560681799,6.160212769
4540,0.27394847,0.225941423,0.254349262,0.216031711,8.590449595,6.704128658,2.560681799,6.160212769
4541,0.273888155,0.225891678,0.25451343,0.215984148,8.590449595,6.704128658,2.560681799,6.160212769
4542,0.273827867,0.225841955,0.254677526,0.215936606,8.590449595,6.704128658,2.560681799,6.160212769
4543,0.273767606,0.225792254,0.254841549,0.215889085,8.590449595,6.704128658,2.560681799,6.160212769
4544,0.273707371,0.225742574,0.255005501,0.215841584,8.590449595,6.704128658,2.560681799,6.160212769
4545,0.273647162,0.225692917,0.25516938,0.215794105,8.590449595,6.704128658,2.560681799,6.160212769
4546,0.27358698,0.225643281,0.255333187,0.215746646,8.590449595,6.704128658,2.560681799,6.160212769
4547,0.273526825,0.225593668,0.255496922,0.215699208,8.590449595,6.704128658,2.560681799,6.160212769
4548,0.273466696,0.225544076,0.255660585,0.215651792,8.590449595,6.704128658,2.560681799,6.160212769
4549,0.273406593,0.225494505,0.255824176,0.215604396,8.590449595,6.704128658,2.560681799,6.160212769
4550,0.273346517,0.225444957,0.255987695,0.21555702,8.590449595,6.704128658,2.560681799,6.160212769
4551,0.273286467,0.225395431,0.256151142,0.215509666,8.590449595,6.704128658,2.560681799,6.160212769
4552,0.273226444,0.225345926,0.256314518,0.215462333,8.590449595,6.704128658,2.560681799,6.160212769
4553,0.273166447,0.225296443,0.256477822,0.21541502,8.590449595,6.704128658,2.560681799,6.160212769
4554,0.273106476,0.225246981,0.256421515,0.215367728,8.590449595,6.704128658,2.560681799,6.160212769
4555,0.273046532,0.225197542,0.256365233,0.215320457,8.590449595,6.704128658,2.560681799,6.160212769
4556,0.272986614,0.225148124,0.256308975,0.215273206,8.590449595,6.704128658,2.560681799,6.160212769
4557,0.272926722,0.225098728,0.256252742,0.215225976,8.590449595,6.704128658,2.560681799,6.160212769
4558,0.272866857,0.225049353,0.256196534,0.215178767,8.590449595,6.704128658,2.560681799,6.160212769
4559,0.272807018,0.225,0.256140351,0.215131579,8.590449595,6.704128658,2.560681799,6.160212769
4560,0.272747205,0.224950669,0.256084192,0.215084411,8.590449595,6.704128658,2.560681799,6.160212769
4561,0.272687418,0.224901359,0.256028058,0.215037264,8.590449595,6.704128658,2.560681799,6.160212769
4562,0.272627657,0.224852071,0.255971948,0.214990138,8.590449595,6.704128658,2.560681799,6.160212769
4563,0.272567923,0.224802805,0.255915863,0.214943032,8.590449595,6.704128658,2.560681799,6.160212769
4564,0.272508215,0.22475356,0.255859803,0.214895947,8.590449595,6.704128658,2.560681799,6.160212769
4565,0.272448533,0.224704336,0.255803767,0.214848883,8.590449595,6.704128658,2.560681799,6.160212769
4566,0.272388877,0.224655135,0.255747756,0.214801839,8.590449595,6.704128658,2.560681799,6.160212769
4567,0.272329247,0.224605954,0.255691769,0.214754816,8.590449595,6.704128658,2.560681799,6.160212769
4568,0.272269643,0.224556796,0.255635807,0.214707814,8.590449595,6.704128658,2.560681799,6.160212769
4569,0.272210066,0.224507659,0.255579869,0.214660832,8.590449595,6.704128658,2.560681799,6.160212769
4570,0.272150514,0.224458543,0.255523955,0.21461387,8.590449595,6.704128658,2.560681799,6.160212769
4571,0.272090989,0.224409449,0.255468066,0.214566929,8.590449595,6.704128658,2.560681799,6.160212769
4572,0.272031489,0.224360376,0.255412202,0.214520009,8.590449595,6.704128658,2.560681799,6.160212769
4573,0.271972016,0.224311325,0.255356362,0.214473109,8.590449595,6.704128658,2.560681799,6.160212769
4574,0.271912568,0.224262295,0.255300546,0.21442623,8.590449595,6.704128658,2.560681799,6.160212769
4575,0.271853147,0.224213287,0.255244755,0.214379371,8.590449595,6.704128658,2.560681799,6.160212769
4576,0.271793751,0.2241643,0.255188988,0.214332532,8.590449595,6.704128658,2.560681799,6.160212769
4577,0.271734382,0.224115334,0.255133246,0.214285714,8.590449595,6.704128658,2.560681799,6.160212769
4578,0.271675038,0.22406639,0.255077528,0.214238917,8.590449595,6.704128658,2.560681799,6.160212769
4579,0.271615721,0.224017467,0.255021834,0.21419214,8.590449595,6.704128658,2.560681799,6.160212769
4580,0.271556429,0.223968566,0.254966165,0.214145383,8.590449595,6.704128658,2.560681799,6.160212769
4581,0.271497163,0.223919686,0.254910519,0.214098647,8.590449595,6.704128658,2.560681799,6.160212769
4582,0.271437923,0.223870827,0.254854899,0.214051931,8.590449595,6.704128658,2.560681799,6.160212769
4583,0.271378709,0.22382199,0.254799302,0.214005236,8.590449595,6.704128658,2.560681799,6.160212769
4584,0.27131952,0.223773173,0.25474373,0.213958561,8.590449595,6.704128658,2.560681799,6.160212769
4585,0.271260358,0.223724379,0.254688181,0.213911906,8.590449595,6.704128658,2.560681799,6.160212769
4586,0.271201221,0.223675605,0.254632658,0.213865271,8.590449595,6.704128658,2.560681799,6.160212769
4587,0.27114211,0.223626853,0.254577158,0.213818657,8.590449595,6.704128658,2.560681799,6.160212769
4588,0.271083025,0.223578122,0.254521682,0.213772064,8.590449595,6.704128658,2.560681799,6.160212769
4589,0.271023965,0.223529412,0.254466231,0.21372549,8.590449595,6.704128658,2.560681799,6.160212769
4590,0.270964931,0.223480723,0.254410804,0.213678937,8.590449595,6.704128658,2.560681799,6.160212769
4591,0.270905923,0.223432056,0.254355401,0.213632404,8.590449595,6.704128658,2.560681799,6.160212769
4592,0.270846941,0.22338341,0.254300022,0.213585892,8.590449595,6.704128658,2.560681799,6.160212769
4593,0.270787984,0.223334785,0.254244667,0.213539399,8.590449595,6.704128658,2.560681799,6.160212769
4594,0.270729053,0.223286181,0.254189336,0.213492927,8.590449595,6.704128658,2.560681799,6.160212769
4595,0.270670148,0.223237598,0.25413403,0.213446475,8.590449595,6.704128658,2.560681799,6.160212769
4596,0.270611268,0.223189036,0.254078747,0.213400044,8.590449595,6.704128658,2.560681799,6.160212769
4597,0.270552414,0.223140496,0.254023488,0.213353632,8.590449595,6.704128658,2.560681799,6.160212769
4598,0.270493586,0.223091977,0.253968254,0.213307241,8.590449595,6.704128658,2.560681799,6.160212769
4599,0.270434783,0.223043478,0.253913043,0.21326087,8.590449595,6.704128658,2.560681799,6.160212769
4600,0.270376005,0.222995001,0.253857857,0.213214519,8.590449595,6.704128658,2.560681799,6.160212769
4601,0.270317253,0.222946545,0.253802694,0.213168188,8.590449595,6.704128658,2.560681799,6.160212769
4602,0.270258527,0.22289811,0.253747556,0.213121877,8.590449595,6.704128658,2.560681799,6.160212769
4603,0.270199826,0.222849696,0.253692441,0.213075586,8.590449595,6.704128658,2.560681799,6.160212769
4604,0.270141151,0.222801303,0.253637351,0.213029316,8.590449595,6.704128658,2.560681799,6.160212769
4605,0.270082501,0.222752931,0.253582284,0.212983066,8.590449595,6.704128658,2.560681799,6.160212769
4606,0.270023877,0.22270458,0.253527241,0.212936835,8.590449595,6.704128658,2.560681799,6.160212769
4607,0.269965278,0.22265625,0.253472222,0.212890625,8.590449595,6.704128658,2.560681799,6.160212769
4608,0.269906704,0.222607941,0.253417227,0.212844435,8.590449595,6.704128658,2.560681799,6.160212769
4609,0.269848156,0.222559653,0.253362256,0.212798265,8.590449595,6.704128658,2.560681799,6.160212769
4610,0.269789633,0.222511386,0.253307309,0.212752115,8.590449595,6.704128658,2.560681799,6.160212769
4611,0.269731136,0.22246314,0.253252385,0.212705984,8.590449595,6.704128658,2.560681799,6.160212769
4612,0.269672664,0.222414914,0.253197485,0.212659874,8.590449595,6.704128658,2.560681799,6.160212769
4613,0.269614218,0.22236671,0.253142609,0.212613784,8.590449595,6.704128658,2.560681799,6.160212769
4614,0.269555796,0.222318527,0.253087757,0.212567714,8.590449595,6.704128658,2.560681799,6.160212769
4615,0.2694974,0.222270364,0.253032929,0.212521664,8.590449595,6.704128658,2.560681799,6.160212769
4616,0.26943903,0.222222222,0.252978124,0.212475634,8.590449595,6.704128658,2.560681799,6.160212769
4617,0.269380684,0.222174101,0.252923343,0.212429623,8.590449595,6.704128658,2.560681799,6.160212769
4618,0.269322364,0.222126001,0.252868586,0.212383633,8.590449595,6.704128658,2.560681799,6.160212769
4619,0.269264069,0.222077922,0.252813853,0.212337662,8.590449595,6.704128658,2.560681799,6.160212769
4620,0.2692058,0.222029864,0.252759143,0.212291712,8.590449595,6.704128658,2.560681799,6.160212769
4621,0.269147555,0.221981826,0.252704457,0.212245781,8.590449595,6.704128658,2.560681799,6.160212769
4622,0.269089336,0.221933809,0.252649795,0.21219987,8.590449595,6.704128658,2.560681799,6.160212769
4623,0.269031142,0.221885813,0.252595156,0.212153979,8.590449595,6.704128658,2.560681799,6.160212769
4624,0.268972973,0.221837838,0.252540541,0.212108108,8.590449595,6.704128658,2.560681799,6.160212769
4625,0.268914829,0.221789883,0.252485949,0.212062257,8.590449595,6.704128658,2.560681799,6.160212769
4626,0.268856711,0.221741949,0.252431381,0.212016425,8.590449595,6.704128658,2.560681799,6.160212769
4627,0.268798617,0.221694036,0.252376837,0.211970614,8.590449595,6.704128658,2.560681799,6.160212769
4628,0.268740549,0.221646144,0.252322316,0.211924822,8.590449595,6.704128658,2.560681799,6.160212769
4629,0.268682505,0.221598272,0.252267819,0.21187905,8.590449595,6.704128658,2.560681799,6.160212769
4630,0.268624487,0.221550421,0.252213345,0.211833297,8.590449595,6.704128658,2.560681799,6.160212769
4631,0.268566494,0.221502591,0.252158895,0.211787565,8.590449595,6.704128658,2.560681799,6.160212769
4632,0.268508526,0.221454781,0.252104468,0.211741852,8.590449595,6.704128658,2.560681799,6.160212769
4633,0.268450583,0.221406992,0.252050065,0.211696159,8.590449595,6.704128658,2.560681799,6.160212769
4634,0.268392665,0.221359223,0.251995685,0.211650485,8.590449595,6.704128658,2.560681799,6.160212769
4635,0.268334771,0.221311475,0.251941329,0.211604832,8.590449595,6.704128658,2.560681799,6.160212769
4636,0.268276903,0.221263748,0.251886996,0.211559198,8.590449595,6.704128658,2.560681799,6.160212769
4637,0.26821906,0.221216041,0.251832687,0.211513583,8.590449595,6.704128658,2.560681799,6.160212769
4638,0.268161242,0.221168355,0.251778401,0.211467989,8.590449595,6.704128658,2.560681799,6.160212769
4639,0.268103448,0.22112069,0.251724138,0.211422414,8.590449595,6.704128658,2.560681799,6.160212769
4640,0.26804568,0.221073045,0.251669899,0.211376858,8.590449595,6.704128658,2.560681799,6.160212769
4641,0.267987936,0.22102542,0.251615683,0.211331323,8.590449595,6.704128658,2.560681799,6.160212769
4642,0.267930218,0.220977816,0.25156149,0.211285807,8.590449595,6.704128658,2.560681799,6.160212769
4643,0.267872524,0.220930233,0.251507321,0.21124031,8.590449595,6.704128658,2.560681799,6.160212769
4644,0.267814855,0.22088267,0.251453175,0.211194833,8.590449595,6.704128658,2.560681799,6.160212769
4645,0.267757211,0.220835127,0.251399053,0.211149376,8.590449595,6.704128658,2.560681799,6.160212769
4646,0.267699591,0.220787605,0.251344954,0.211103938,8.590449595,6.704128658,2.560681799,6.160212769
4647,0.267641997,0.220740103,0.251290878,0.21105852,8.590449595,6.704128658,2.560681799,6.160212769
4648,0.267584427,0.220692622,0.251236825,0.211013121,8.590449595,6.704128658,2.560681799,6.160212769
4649,0.267526882,0.220645161,0.251182796,0.210967742,8.590449595,6.704128658,2.560681799,6.160212769
4650,0.267469361,0.220597721,0.25112879,0.210922382,8.590449595,6.704128658,2.560681799,6.160212769
4651,0.267411866,0.220550301,0.251074807,0.210877042,8.590449595,6.704128658,2.560681799,6.160212769
4652,0.267354395,0.220502901,0.251020847,0.210831721,8.590449595,6.704128658,2.560681799,6.160212769
4653,0.267296949,0.220455522,0.25096691,0.21078642,8.590449595,6.704128658,2.560681799,6.160212769
4654,0.267239527,0.220408163,0.250912997,0.210741139,8.590449595,6.704128658,2.560681799,6.160212769
4655,0.267182131,0.220360825,0.250859107,0.210695876,8.590449595,6.704128658,2.560681799,6.160212769
4656,0.267124758,0.220313507,0.250805239,0.210650633,8.590449595,6.704128658,2.560681799,6.160212769
4657,0.267067411,0.220266209,0.250751395,0.21060541,8.590449595,6.704128658,2.560681799,6.160212769
4658,0.267010088,0.220218931,0.250697575,0.210560206,8.590449595,6.704128658,2.560681799,6.160212769
4659,0.26695279,0.220171674,0.250643777,0.210515021,8.590449595,6.704128658,2.560681799,6.160212769
4660,0.266895516,0.220124437,0.250590002,0.210469856,8.590449595,6.704128658,2.560681799,6.160212769
4661,0.266838267,0.22007722,0.250536251,0.21042471,8.590449595,6.704128658,2.560681799,6.160212769
4662,0.266781042,0.220030024,0.250482522,0.210379584,8.590449595,6.704128658,2.560681799,6.160212769
4663,0.266723842,0.219982847,0.250428816,0.210334477,8.590449595,6.704128658,2.560681799,6.160212769
4664,0.266666667,0.219935691,0.250375134,0.210289389,8.590449595,6.704128658,2.560681799,6.160212769
4665,0.266609516,0.219888556,0.250321474,0.210244321,8.590449595,6.704128658,2.560681799,6.160212769
4666,0.266552389,0.21984144,0.250267838,0.210199271,8.590449595,6.704128658,2.560681799,6.160212769
4667,0.266495287,0.219794344,0.250214225,0.210154242,8.590449595,6.704128658,2.560681799,6.160212769
4668,0.266438209,0.219747269,0.250160634,0.210109231,8.590449595,6.704128658,2.560681799,6.160212769
4669,0.266381156,0.219700214,0.250107066,0.21006424,8.590449595,6.704128658,2.560681799,6.160212769
4670,0.266324128,0.219653179,0.250053522,0.210019268,8.590449595,6.704128658,2.560681799,6.160212769
4671,0.266267123,0.219606164,0.25,0.209974315,8.590449595,6.704128658,2.560681799,6.160212769
4672,0.266210143,0.21955917,0.249946501,0.209929382,8.590449595,6.704128658,2.560681799,6.160212769
4673,0.266153188,0.219512195,0.249893025,0.209884467,8.590449595,6.704128658,2.560681799,6.160212769
4674,0.266096257,0.219465241,0.249839572,0.209839572,8.590449595,6.704128658,2.560681799,6.160212769
4675,0.26603935,0.219418306,0.249786142,0.209794696,8.590449595,6.704128658,2.560681799,6.160212769
4676,0.265982467,0.219371392,0.249732735,0.20974984,8.590449595,6.704128658,2.560681799,6.160212769
4677,0.265925609,0.219324498,0.24967935,0.209705002,8.590449595,6.704128658,2.560681799,6.160212769
4678,0.265868775,0.219277623,0.249625988,0.209660184,8.590449595,6.704128658,2.560681799,6.160212769
4679,0.265811966,0.219230769,0.24957265,0.209615385,8.590449595,6.704128658,2.560681799,6.160212769
4680,0.265755181,0.219183935,0.249519333,0.209570605,8.590449595,6.704128658,2.560681799,6.160212769
4681,0.265698419,0.219137121,0.24946604,0.209525844,8.590449595,6.704128658,2.560681799,6.160212769
4682,0.265641683,0.219090327,0.24941277,0.209481102,8.590449595,6.704128658,2.560681799,6.160212769
4683,0.26558497,0.219043553,0.249359522,0.209436379,8.590449595,6.704128658,2.560681799,6.160212769
4684,0.265528282,0.218996798,0.249306297,0.209391676,8.590449595,6.704128658,2.560681799,6.160212769
4685,0.265471618,0.218950064,0.249253094,0.209346991,8.590449595,6.704128658,2.560681799,6.160212769
4686,0.265414978,0.21890335,0.249199915,0.209302326,8.590449595,6.704128658,2.560681799,6.160212769
4687,0.265358362,0.218856655,0.249146758,0.209257679,8.590449595,6.704128658,2.560681799,6.160212769
4688,0.26530177,0.218809981,0.249093623,0.209213052,8.590449595,6.704128658,2.560681799,6.160212769
4689,0.265245203,0.218763326,0.249040512,0.209168443,8.590449595,6.704128658,2.560681799,6.160212769
4690,0.265188659,0.218716692,0.248987423,0.209123854,8.590449595,6.704128658,2.560681799,6.160212769
4691,0.26513214,0.218670077,0.248934356,0.209079284,8.590449595,6.704128658,2.560681799,6.160212769
4692,0.265075645,0.218623482,0.248881313,0.209034733,8.590449595,6.704128658,2.560681799,6.160212769
4693,0.265019173,0.218576907,0.248828291,0.2089902,8.590449595,6.704128658,2.560681799,6.160212769
4694,0.264962726,0.218530351,0.248775293,0.208945687,8.590449595,6.704128658,2.560681799,6.160212769
4695,0.264906303,0.218483816,0.248722317,0.208901193,8.590449595,6.704128658,2.560681799,6.160212769
4696,0.264849904,0.2184373,0.248669363,0.208856717,8.590449595,6.704128658,2.560681799,6.160212769
4697,0.264793529,0.218390805,0.248616433,0.208812261,8.590449595,6.704128658,2.560681799,6.160212769
4698,0.264737178,0.218344329,0.248563524,0.208767823,8.590449595,6.704128658,2.560681799,6.160212769
4699,0.264680851,0.218297872,0.248510638,0.208723404,8.590449595,6.704128658,2.560681799,6.160212769
4700,0.264624548,0.218251436,0.248457775,0.208679004,8.590449595,6.704128658,2.560681799,6.160212769
4701,0.264568269,0.218205019,0.248404934,0.208634624,8.590449595,6.704128658,2.560681799,6.160212769
4702,0.264512014,0.218158622,0.248352116,0.208590262,8.590449595,6.704128658,2.560681799,6.160212769
4703,0.264455782,0.218112245,0.24829932,0.208545918,8.590449595,6.704128658,2.560681799,6.160212769
4704,0.264399575,0.218065887,0.248246546,0.208501594,8.590449595,6.704128658,2.560681799,6.160212769
4705,0.264343391,0.21801955,0.248193795,0.208457289,8.590449595,6.704128658,2.560681799,6.160212769
4706,0.264287232,0.217973231,0.248141066,0.208413002,8.590449595,6.704128658,2.560681799,6.160212769
4707,0.264231096,0.217926933,0.24808836,0.208368734,8.590449595,6.704128658,2.560681799,6.160212769
4708,0.264174984,0.217880654,0.248035676,0.208324485,8.590449595,6.704128658,2.560681799,6.160212769
4709,0.264118896,0.217834395,0.247983015,0.208280255,8.590449595,6.704128658,2.560681799,6.160212769
4710,0.264062832,0.217788155,0.247930376,0.208236043,8.590449595,6.704128658,2.560681799,6.160212769
4711,0.264006791,0.217741935,0.247877759,0.208191851,8.590449595,6.704128658,2.560681799,6.160212769
4712,0.263950774,0.217695735,0.247825164,0.208147677,8.590449595,6.704128658,2.560681799,6.160212769
4713,0.263894782,0.217649555,0.247772592,0.208103521,8.590449595,6.704128658,2.560681799,6.160212769
4714,0.263838812,0.217603393,0.247720042,0.208059385,8.590449595,6.704128658,2.560681799,6.160212769
4715,0.263782867,0.217557252,0.247667515,0.208015267,8.590449595,6.704128658,2.560681799,6.160212769
4716,0.263726945,0.21751113,0.24761501,0.207971168,8.590449595,6.704128658,2.560681799,6.160212769
4717,0.263671047,0.217465028,0.247562526,0.207927088,8.590449595,6.704128658,2.560681799,6.160212769
4718,0.263615173,0.217418945,0.247510066,0.207883026,8.590449595,6.704128658,2.560681799,6.160212769
4719,0.263559322,0.217372881,0.247457627,0.207838983,8.590449595,6.704128658,2.560681799,6.160212769
4720,0.263503495,0.217326838,0.247405211,0.207794959,8.590449595,6.704128658,2.560681799,6.160212769
4721,0.263447692,0.217280813,0.247352817,0.207750953,8.590449595,6.704128658,2.560681799,6.160212769
4722,0.263391912,0.217234808,0.247300445,0.207706966,8.590449595,6.704128658,2.560681799,6.160212769
4723,0.263336156,0.217188823,0.247248095,0.207662997,8.590449595,6.704128658,2.560681799,6.160212769
4724,0.263280423,0.217142857,0.247195767,0.207619048,8.590449595,6.704128658,2.560681799,6.160212769
4725,0.263224714,0.217096911,0.247143462,0.207575116,8.590449595,6.704128658,2.560681799,6.160212769
4726,0.263169029,0.217050984,0.247091178,0.207531204,8.590449595,6.704128658,2.560681799,6.160212769
4727,0.263113367,0.217005076,0.247038917,0.20748731,8.590449595,6.704128658,2.560681799,6.160212769
4728,0.263057729,0.216959188,0.246986678,0.207443434,8.590449595,6.704128658,2.560681799,6.160212769
4729,0.263002114,0.216913319,0.246934461,0.207399577,8.590449595,6.704128658,2.560681799,6.160212769
4730,0.262946523,0.21686747,0.246882266,0.207355739,8.590449595,6.704128658,2.560681799,6.160212769
4731,0.262890955,0.21682164,0.246830093,0.207311919,8.590449595,6.704128658,2.560681799,6.160212769
4732,0.262835411,0.216775829,0.246777942,0.207268117,8.590449595,6.704128658,2.560681799,6.160212769
4733,0.26277989,0.216730038,0.246725813,0.207224335,8.590449595,6.704128658,2.560681799,6.160212769
4734,0.262724393,0.216684266,0.246673706,0.20718057,8.590449595,6.704128658,2.560681799,6.160212769
4735,0.262668919,0.216638514,0.246621622,0.207136824,8.590449595,6.704128658,2.560681799,6.160212769
4736,0.262613468,0.21659278,0.246569559,0.207093097,8.590449595,6.704128658,2.560681799,6.160212769
4737,0.262558041,0.216547066,0.246517518,0.207049388,8.590449595,6.704128658,2.560681799,6.160212769
4738,0.262502638,0.216501372,0.246465499,0.207005697,8.590449595,6.704128658,2.560681799,6.160212769
4739,0.262447257,0.216455696,0.246413502,0.206962025,8.590449595,6.704128658,2.560681799,6.160212769
4740,0.2623919,0.21641004,0.246361527,0.206918372,8.590449595,6.704128658,2.560681799,6.160212769
4741,0.262336567,0.216364403,0.246309574,0.206874736,8.590449595,6.704128658,2.560681799,6.160212769
4742,0.262281257,0.216318786,0.246257643,0.20683112,8.590449595,6.704128658,2.560681799,6.160212769
4743,0.26222597,0.216273187,0.246205734,0.206787521,8.590449595,6.704128658,2.560681799,6.160212769
4744,0.262170706,0.216227608,0.246153846,0.206743941,8.590449595,6.704128658,2.560681799,6.160212769
4745,0.262115466,0.216182048,0.246101981,0.206700379,8.590449595,6.704128658,2.560681799,6.160212769
4746,0.262060249,0.216136507,0.246050137,0.206656836,8.590449595,6.704128658,2.560681799,6.160212769
4747,0.262005055,0.216090986,0.245998315,0.206613311,8.590449595,6.704128658,2.560681799,6.160212769
4748,0.261949884,0.216045483,0.245946515,0.206569804,8.590449595,6.704128658,2.560681799,6.160212769
4749,0.261894737,0.216,0.245894737,0.206526316,8.590449595,6.704128658,2.560681799,6.160212769
4750,0.261839613,0.215954536,0.24584298,0.206482846,8.590449595,6.704128658,2.560681799,6.160212769
4751,0.261784512,0.215909091,0.245791246,0.206439394,8.590449595,6.704128658,2.560681799,6.160212769
4752,0.261729434,0.215863665,0.245739533,0.20639596,8.590449595,6.704128658,2.560681799,6.160212769
4753,0.261674379,0.215818258,0.245687842,0.206352545,8.590449595,6.704128658,2.560681799,6.160212769
4754,0.261619348,0.215772871,0.245636172,0.206309148,8.590449595,6.704128658,2.560681799,6.160212769
4755,0.26156434,0.215727502,0.245584525,0.20626577,8.590449595,6.704128658,2.560681799,6.160212769
4756,0.261509355,0.215682153,0.245532899,0.206222409,8.590449595,6.704128658,2.560681799,6.160212769
4757,0.261454393,0.215636822,0.245481295,0.206179067,8.590449595,6.704128658,2.560681799,6.160212769
4758,0.261399454,0.215591511,0.245429712,0.206135743,8.590449595,6.704128658,2.560681799,6.160212769
4759,0.261344538,0.215546218,0.245378151,0.206092437,8.590449595,6.704128658,2.560681799,6.160212769
4760,0.261289645,0.215500945,0.245326612,0.206049149,8.590449595,6.704128658,2.560681799,6.160212769
4761,0.261234775,0.215455691,0.245275094,0.20600588,8.590449595,6.704128658,2.560681799,6.160212769
4762,0.261179929,0.215410456,0.245223599,0.205962629,8.590449595,6.704128658,2.560681799,6.160212769
4763,0.261125105,0.215365239,0.245172124,0.205919395,8.590449595,6.704128658,2.560681799,6.160212769
4764,0.261070304,0.215320042,0.245120672,0.20587618,8.590449595,6.704128658,2.560681799,6.160212769
4765,0.261015527,0.215274864,0.24506924,0.205832984,8.590449595,6.704128658,2.560681799,6.160212769
4766,0.260960772,0.215229704,0.245017831,0.205789805,8.590449595,6.704128658,2.560681799,6.160212769
4767,0.26090604,0.215184564,0.244966443,0.205746644,8.590449595,6.704128658,2.560681799,6.160212769
4768,0.260851332,0.215139442,0.244915077,0.205703502,8.590449595,6.704128658,2.560681799,6.160212769
4769,0.260796646,0.21509434,0.244863732,0.205660377,8.590449595,6.704128658,2.560681799,6.160212769
4770,0.260741983,0.215049256,0.244812408,0.205617271,8.590449595,6.704128658,2.560681799,6.160212769
4771,0.260687343,0.215004191,0.244761106,0.205574183,8.590449595,6.704128658,2.560681799,6.160212769
4772,0.260632726,0.214959145,0.244709826,0.205531113,8.590449595,6.704128658,2.560681799,6.160212769
4773,0.260578132,0.214914118,0.244658567,0.20548806,8.590449595,6.704128658,2.560681799,6.160212769
4774,0.26052356,0.21486911,0.24460733,0.205445026,8.590449595,6.704128658,2.560681799,6.160212769
4775,0.260469012,0.214824121,0.244556114,0.20540201,8.590449595,6.704128658,2.560681799,6.160212769
4776,0.260414486,0.21477915,0.244504919,0.205359012,8.590449595,6.704128658,2.560681799,6.160212769
4777,0.260359983,0.214943491,0.244453746,0.205316032,8.590449595,6.704128658,2.560681799,6.160212769
4778,0.260305503,0.215107763,0.244402595,0.20527307,8.590449595,6.704128658,2.560681799,6.160212769
4779,0.260251046,0.215271967,0.244351464,0.205230126,8.590449595,6.704128658,2.560681799,6.160212769
4780,0.260196612,0.215436101,0.244300356,0.205187199,8.590449595,6.704128658,2.560681799,6.160212769
4781,0.2601422,0.215600167,0.244249268,0.205144291,8.590449595,6.704128658,2.560681799,6.160212769
4782,0.260087811,0.215764165,0.244198202,0.205101401,8.590449595,6.704128658,2.560681799,6.160212769
4783,0.260033445,0.215928094,0.244147157,0.205058528,8.590449595,6.704128658,2.560681799,6.160212769
4784,0.259979101,0.216091954,0.244096134,0.205015674,8.590449595,6.704128658,2.560681799,6.160212769
4785,0.259924781,0.216255746,0.244045132,0.204972837,8.590449595,6.704128658,2.560681799,6.160212769
4786,0.259870483,0.216419469,0.243994151,0.204930019,8.590449595,6.704128658,2.560681799,6.160212769
4787,0.259816207,0.216583124,0.243943191,0.204887218,8.590449595,6.704128658,2.560681799,6.160212769
4788,0.259761954,0.216746711,0.243892253,0.204844435,8.590449595,6.704128658,2.560681799,6.160212769
4789,0.259707724,0.21691023,0.243841336,0.20480167,8.590449595,6.704128658,2.560681799,6.160212769
4790,0.259653517,0.21707368,0.24379044,0.204758923,8.590449595,6.704128658,2.560681799,6.160212769
4791,0.259599332,0.217237062,0.243739566,0.204716194,8.590449595,6.704128658,2.560681799,6.160212769
4792,0.25954517,0.217400376,0.243688713,0.204673482,8.590449595,6.704128658,2.560681799,6.160212769
4793,0.25949103,0.217563621,0.243637881,0.204630788,8.590449595,6.704128658,2.560681799,6.160212769
4794,0.259436913,0.217726799,0.24358707,0.204588113,8.590449595,6.704128658,2.560681799,6.160212769
4795,0.259382819,0.217889908,0.24353628,0.204545455,8.590449595,6.704128658,2.560681799,6.160212769
4796,0.259328747,0.21805295,0.243485512,0.204502814,8.590449595,6.704128658,2.560681799,6.160212769
4797,0.259274698,0.218215923,0.243434764,0.204460192,8.590449595,6.704128658,2.560681799,6.160212769
4798,0.259220671,0.218378829,0.243384038,0.204417587,8.590449595,6.704128658,2.560681799,6.160212769
4799,0.259166667,0.218541667,0.243333333,0.204375,8.590449595,6.704128658,2.560681799,6.160212769
4800,0.259112685,0.218704437,0.243282649,0.204332431,8.590449595,6.704128658,2.560681799,6.160212769
4801,0.259058726,0.218867139,0.243231987,0.204289879,8.590449595,6.704128658,2.560681799,6.160212769
4802,0.259004789,0.219029773,0.243181345,0.204247345,8.590449595,6.704128658,2.560681799,6.160212769
4803,0.258950874,0.21919234,0.243130724,0.204204829,8.590449595,6.704128658,2.560681799,6.160212769
4804,0.258896982,0.219354839,0.243080125,0.204162331,8.590449595,6.704128658,2.560681799,6.160212769
4805,0.258843113,0.21951727,0.243029546,0.20411985,8.590449595,6.704128658,2.560681799,6.160212769
4806,0.258789266,0.219679634,0.242978989,0.204077387,8.590449595,6.704128658,2.560681799,6.160212769
4807,0.258735441,0.21984193,0.242928453,0.204034942,8.590449595,6.704128658,2.560681799,6.160212769
4808,0.258681639,0.220004159,0.242877937,0.203992514,8.590449595,6.704128658,2.560681799,6.160212769
4809,0.258627859,0.22016632,0.242827443,0.203950104,8.590449595,6.704128658,2.560681799,6.160212769
4810,0.258574101,0.220328414,0.242776969,0.203907711,8.590449595,6.704128658,2.560681799,6.160212769
4811,0.258520366,0.220490441,0.242726517,0.203865337,8.590449595,6.704128658,2.560681799,6.160212769
4812,0.258466653,0.2206524,0.242676086,0.203822979,8.590449595,6.704128658,2.560681799,6.160212769
4813,0.258412962,0.220814292,0.242625675,0.20378064,8.590449595,6.704128658,2.560681799,6.160212769
4814,0.258359294,0.220976116,0.242575286,0.203738318,8.590449595,6.704128658,2.560681799,6.160212769
4815,0.258305648,0.221137874,0.242524917,0.203696013,8.590449595,6.704128658,2.560681799,6.160212769
4816,0.258252024,0.221299564,0.242474569,0.203653726,8.590449595,6.704128658,2.560681799,6.160212769
4817,0.258198423,0.221461187,0.242424242,0.203611457,8.590449595,6.704128658,2.560681799,6.160212769
4818,0.258144843,0.221622743,0.242373937,0.203569205,8.590449595,6.704128658,2.560681799,6.160212769
4819,0.258091286,0.221784232,0.242323651,0.203526971,8.590449595,6.704128658,2.560681799,6.160212769
4820,0.258037752,0.221945654,0.242273387,0.203484754,8.590449595,6.704128658,2.560681799,6.160212769
4821,0.257984239,0.22210701,0.242223144,0.203442555,8.590449595,6.704128658,2.560681799,6.160212769
4822,0.257930748,0.222268298,0.242172921,0.203400373,8.590449595,6.704128658,2.560681799,6.160212769
4823,0.25787728,0.222429519,0.24212272,0.203358209,8.590449595,6.704128658,2.560681799,6.160212769
4824,0.257823834,0.222590674,0.242072539,0.203316062,8.590449595,6.704128658,2.560681799,6.160212769
4825,0.25777041,0.222751761,0.242022379,0.203273933,8.590449595,6.704128658,2.560681799,6.160212769
4826,0.257717008,0.222912782,0.241972239,0.203231821,8.590449595,6.704128658,2.560681799,6.160212769
4827,0.257663629,0.223073737,0.241922121,0.203189727,8.590449595,6.704128658,2.560681799,6.160212769
4828,0.257610271,0.223234624,0.241872023,0.20314765,8.590449595,6.704128658,2.560681799,6.160212769
4829,0.257556936,0.223395445,0.241821946,0.20310559,8.590449595,6.704128658,2.560681799,6.160212769
4830,0.257503622,0.2235562,0.24177189,0.203063548,8.590449595,6.704128658,2.560681799,6.160212769
4831,0.257450331,0.223716887,0.241721854,0.203021523,8.590449595,6.704128658,2.560681799,6.160212769
4832,0.257397062,0.223877509,0.241671839,0.202979516,8.590449595,6.704128658,2.560681799,6.160212769
4833,0.257343815,0.224038064,0.241621845,0.202937526,8.590449595,6.704128658,2.560681799,6.160212769
4834,0.257290589,0.224198552,0.241571872,0.202895553,8.590449595,6.704128658,2.560681799,6.160212769
4835,0.257237386,0.224358974,0.241521919,0.202853598,8.590449595,6.704128658,2.560681799,6.160212769
4836,0.257184205,0.22451933,0.241471987,0.20281166,8.590449595,6.704128658,2.560681799,6.160212769
4837,0.257131046,0.22467962,0.241422075,0.20276974,8.590449595,6.704128658,2.560681799,6.160212769
4838,0.257077909,0.224839843,0.241372184,0.202727836,8.590449595,6.704128658,2.560681799,6.160212769
4839,0.257024793,0.225,0.241322314,0.20268595,8.590449595,6.704128658,2.560681799,6.160212769
4840,0.2569717,0.225160091,0.241272464,0.202644082,8.590449595,6.704128658,2.560681799,6.160212769
4841,0.256918629,0.225320116,0.241222635,0.20260223,8.590449595,6.704128658,2.560681799,6.160212769
4842,0.256865579,0.225480074,0.241172827,0.202560396,8.590449595,6.704128658,2.560681799,6.160212769
4843,0.256812552,0.225639967,0.241123039,0.20251858,8.590449595,6.704128658,2.560681799,6.160212769
4844,0.256759546,0.225799794,0.241073271,0.20247678,8.590449595,6.704128658,2.560681799,6.160212769
4845,0.256706562,0.225959554,0.241023525,0.202434998,8.590449595,6.704128658,2.560681799,6.160212769
4846,0.2566536,0.226119249,0.240973798,0.202393233,8.590449595,6.704128658,2.560681799,6.160212769
4847,0.25660066,0.226278878,0.240924092,0.202351485,8.590449595,6.704128658,2.560681799,6.160212769
4848,0.256547742,0.226438441,0.240874407,0.202309755,8.590449595,6.704128658,2.560681799,6.160212769
4849,0.256494845,0.226597938,0.240824742,0.202268041,8.590449595,6.704128658,2.560681799,6.160212769
4850,0.256441971,0.22675737,0.240775098,0.202226345,8.590449595,6.704128658,2.560681799,6.160212769
4851,0.256389118,0.226916735,0.240725474,0.202184666,8.590449595,6.704128658,2.560681799,6.160212769
4852,0.256336287,0.227076035,0.240675871,0.202143004,8.590449595,6.704128658,2.560681799,6.160212769
4853,0.256283478,0.22723527,0.240626288,0.20210136,8.590449595,6.704128658,2.560681799,6.160212769
4854,0.25623069,0.227394439,0.240576725,0.202059732,8.590449595,6.704128658,2.560681799,6.160212769
4855,0.256177924,0.227553542,0.240527183,0.202018122,8.590449595,6.704128658,2.560681799,6.160212769
4856,0.25612518,0.22771258,0.240477661,0.201976529,8.590449595,6.704128658,2.560681799,6.160212769
4857,0.256072458,0.227871552,0.24042816,0.201934953,8.590449595,6.704128658,2.560681799,6.160212769
4858,0.256019757,0.228030459,0.240378679,0.201893394,8.590449595,6.704128658,2.560681799,6.160212769
4859,0.255967078,0.2281893,0.240329218,0.201851852,8.590449595,6.704128658,2.560681799,6.160212769
4860,0.255914421,0.228348077,0.240279778,0.201810327,8.590449595,6.704128658,2.560681799,6.160212769
4861,0.255861785,0.228506787,0.240230358,0.201768819,8.590449595,6.704128658,2.560681799,6.160212769
4862,0.255809171,0.228665433,0.240180958,0.201727329,8.590449595,6.704128658,2.560681799,6.160212769
4863,0.255756579,0.228824013,0.240131579,0.201685855,8.590449595,6.704128658,2.560681799,6.160212769
4864,0.255704008,0.228982528,0.24008222,0.201644399,8.590449595,6.704128658,2.560681799,6.160212769
4865,0.255651459,0.229140978,0.240032881,0.201602959,8.590449595,6.704128658,2.560681799,6.160212769
4866,0.255598932,0.229299363,0.239983563,0.201561537,8.590449595,6.704128658,2.560681799,6.160212769
4867,0.255546426,0.229457683,0.239934265,0.201520131,8.590449595,6.704128658,2.560681799,6.160212769
4868,0.255493941,0.229615938,0.239884987,0.201478743,8.590449595,6.704128658,2.560681799,6.160212769
4869,0.255441478,0.229774127,0.239835729,0.201437372,8.590449595,6.704128658,2.560681799,6.160212769
4870,0.255389037,0.229932252,0.239786491,0.201396017,8.590449595,6.704128658,2.560681799,6.160212769
4871,0.255336617,0.230090312,0.239737274,0.20135468,8.590449595,6.704128658,2.560681799,6.160212769
4872,0.255284219,0.230248307,0.239688077,0.201313359,8.590449595,6.704128658,2.560681799,6.160212769
4873,0.255231842,0.230406237,0.2396389,0.201272056,8.590449595,6.704128658,2.560681799,6.160212769
4874,0.255179487,0.230564103,0.239589744,0.201230769,8.590449595,6.704128658,2.560681799,6.160212769
4875,0.255127153,0.230721903,0.239540607,0.2011895,8.590449595,6.704128658,2.560681799,6.160212769
4876,0.255074841,0.230879639,0.239491491,0.201148247,8.590449595,6.704128658,2.560681799,6.160212769
4877,0.25502255,0.23103731,0.239442394,0.201107011,8.590449595,6.704128658,2.560681799,6.160212769
4878,0.254970281,0.231194917,0.239393318,0.201065792,8.590449595,6.704128658,2.560681799,6.160212769
4879,0.254918033,0.231352459,0.239344262,0.20102459,8.590449595,6.704128658,2.560681799,6.160212769
4880,0.254865806,0.231509936,0.239295226,0.200983405,8.590449595,6.704128658,2.560681799,6.160212769
4881,0.254813601,0.231667349,0.239246211,0.200942237,8.590449595,6.704128658,2.560681799,6.160212769
4882,0.254761417,0.231824698,0.239197215,0.200901085,8.590449595,6.704128658,2.560681799,6.160212769
4883,0.254709255,0.231981982,0.239148239,0.200859951,8.590449595,6.704128658,2.560681799,6.160212769
4884,0.254657114,0.232139202,0.239099284,0.200818833,8.590449595,6.704128658,2.560681799,6.160212769
4885,0.254604994,0.232296357,0.239050348,0.200777732,8.590449595,6.704128658,2.560681799,6.160212769
4886,0.254552895,0.232453448,0.239001432,0.200736648,8.590449595,6.704128658,2.560681799,6.160212769
4887,0.254500818,0.232610475,0.238952537,0.200695581,8.590449595,6.704128658,2.560681799,6.160212769
4888,0.254448763,0.232767437,0.238903661,0.200654531,8.590449595,6.704128658,2.560681799,6.160212769
4889,0.254396728,0.232924335,0.238854806,0.200613497,8.590449595,6.704128658,2.560681799,6.160212769
4890,0.254344715,0.233081169,0.23880597,0.20057248,8.590449595,6.704128658,2.560681799,6.160212769
4891,0.254292723,0.233237939,0.238757155,0.20053148,8.590449595,6.704128658,2.560681799,6.160212769
4892,0.254240752,0.233394645,0.238708359,0.200490497,8.590449595,6.704128658,2.560681799,6.160212769
4893,0.254188803,0.233551287,0.238659583,0.20044953,8.590449595,6.704128658,2.560681799,6.160212769
4894,0.254136874,0.233707865,0.238610827,0.20040858,8.590449595,6.704128658,2.560681799,6.160212769
4895,0.254084967,0.233864379,0.238562092,0.200367647,8.590449595,6.704128658,2.560681799,6.160212769
4896,0.254033081,0.234020829,0.238513376,0.200326731,8.590449595,6.704128658,2.560681799,6.160212769
4897,0.253981217,0.234177215,0.238464679,0.200285831,8.590449595,6.704128658,2.560681799,6.160212769
4898,0.253929373,0.234333537,0.238416003,0.200244948,8.590449595,6.704128658,2.560681799,6.160212769
4899,0.253877551,0.234489796,0.238367347,0.200204082,8.590449595,6.704128658,2.560681799,6.160212769
4900,0.25382575,0.234645991,0.23831871,0.200163232,8.590449595,6.704128658,2.560681799,6.160212769
4901,0.25377397,0.234802122,0.238270094,0.200122399,8.590449595,6.704128658,2.560681799,6.160212769
4902,0.253722211,0.234958189,0.238221497,0.200081583,8.590449595,6.704128658,2.560681799,6.160212769
4903,0.253670473,0.235114192,0.23817292,0.200040783,8.590449595,6.704128658,2.560681799,6.160212769
4904,0.253618756,0.235270133,0.238124363,0.2,8.590449595,6.704128658,2.560681799,6.160212769
4905,0.253567061,0.235426009,0.238075826,0.199959234,8.590449595,6.704128658,2.560681799,6.160212769
4906,0.253515386,0.235581822,0.238027308,0.199918484,8.590449595,6.704128658,2.560681799,6.160212769
4907,0.253463733,0.235737571,0.23797881,0.199877751,8.590449595,6.704128658,2.560681799,6.160212769
4908,0.2534121,0.235893257,0.237930332,0.199837034,8.590449595,6.704128658,2.560681799,6.160212769
4909,0.253360489,0.23604888,0.237881874,0.199796334,8.590449595,6.704128658,2.560681799,6.160212769
4910,0.253308898,0.236204439,0.237833435,0.199755651,8.590449595,6.704128658,2.560681799,6.160212769
4911,0.253257329,0.236359935,0.237785016,0.199714984,8.590449595,6.704128658,2.560681799,6.160212769
4912,0.253205781,0.236515367,0.237736617,0.199674333,8.590449595,6.704128658,2.560681799,6.160212769
4913,0.253154253,0.236670737,0.237688238,0.1996337,8.590449595,6.704128658,2.560681799,6.160212769
4914,0.253102747,0.236826043,0.237639878,0.199593082,8.590449595,6.704128658,2.560681799,6.160212769
4915,0.253051261,0.236981286,0.237591538,0.199552482,8.590449595,6.704128658,2.560681799,6.160212769
4916,0.252999797,0.237136465,0.237543217,0.199511897,8.590449595,6.704128658,2.560681799,6.160212769
4917,0.252948353,0.237291582,0.237494917,0.19947133,8.590449595,6.704128658,2.560681799,6.160212769
4918,0.25289693,0.237446635,0.237446635,0.199430779,8.590449595,6.704128658,2.560681799,6.160212769
4919,0.252845528,0.237601626,0.237398374,0.199390244,8.590449595,6.704128658,2.560681799,6.160212769
4920,0.252794148,0.237756554,0.237350132,0.199349726,8.590449595,6.704128658,2.560681799,6.160212769
4921,0.252742787,0.237911418,0.23730191,0.199309224,8.590449595,6.704128658,2.560681799,6.160212769
4922,0.252691448,0.23806622,0.237253707,0.199268739,8.590449595,6.704128658,2.560681799,6.160212769
4923,0.25264013,0.238220959,0.237205524,0.19922827,8.590449595,6.704128658,2.560681799,6.160212769
4924,0.252588832,0.238375635,0.23715736,0.199187817,8.590449595,6.704128658,2.560681799,6.160212769
4925,0.252537556,0.238530248,0.237109216,0.199147381,8.590449595,6.704128658,2.560681799,6.160212769
4926,0.2524863,0.238684798,0.237061092,0.199106962,8.590449595,6.704128658,2.560681799,6.160212769
4927,0.252435065,0.238839286,0.237012987,0.199066558,8.590449595,6.704128658,2.560681799,6.160212769
4928,0.252383851,0.238993711,0.236964902,0.199026172,8.590449595,6.704128658,2.560681799,6.160212769
4929,0.252332657,0.239148073,0.236916836,0.198985801,8.590449595,6.704128658,2.560681799,6.160212769
4930,0.252281484,0.239302373,0.236868789,0.198945447,8.590449595,6.704128658,2.560681799,6.160212769
4931,0.252230333,0.23945661,0.236820762,0.198905109,8.590449595,6.704128658,2.560681799,6.160212769
4932,0.252179201,0.239610785,0.236772755,0.198864788,8.590449595,6.704128658,2.560681799,6.160212769
4933,0.252128091,0.239764897,0.236724767,0.198824483,8.590449595,6.704128658,2.560681799,6.160212769
4934,0.252077001,0.239918946,0.236676798,0.198784195,8.590449595,6.704128658,2.560681799,6.160212769
4935,0.252025932,0.240072934,0.236628849,0.198743922,8.590449595,6.704128658,2.560681799,6.160212769
4936,0.251974884,0.240226858,0.23658092,0.198703666,8.590449595,6.704128658,2.560681799,6.160212769
4937,0.251923856,0.240380721,0.236533009,0.198663426,8.590449595,6.704128658,2.560681799,6.160212769
4938,0.251872849,0.240534521,0.236485118,0.198623203,8.590449595,6.704128658,2.560681799,6.160212769
4939,0.251821862,0.240688259,0.236437247,0.198582996,8.590449595,6.704128658,2.560681799,6.160212769
4940,0.251770897,0.240841935,0.236389395,0.198542805,8.590449595,6.704128658,2.560681799,6.160212769
4941,0.251719951,0.240995548,0.236341562,0.198502631,8.590449595,6.704128658,2.560681799,6.160212769
4942,0.251669027,0.2411491,0.236293749,0.198462472,8.590449595,6.704128658,2.560681799,6.160212769
4943,0.251618123,0.241302589,0.236245955,0.19842233,8.590449595,6.704128658,2.560681799,6.160212769
4944,0.25156724,0.241456016,0.23619818,0.198382204,8.590449595,6.704128658,2.560681799,6.160212769
4945,0.251516377,0.241609381,0.236150425,0.198342095,8.590449595,6.704128658,2.560681799,6.160212769
4946,0.251465535,0.241762684,0.236102688,0.198302001,8.590449595,6.704128658,2.560681799,6.160212769
4947,0.251414713,0.241915926,0.236054972,0.198261924,8.590449595,6.704128658,2.560681799,6.160212769
4948,0.251363912,0.242069105,0.236007274,0.198221863,8.590449595,6.704128658,2.560681799,6.160212769
4949,0.251313131,0.242222222,0.235959596,0.198181818,8.590449595,6.704128658,2.560681799,6.160212769
4950,0.251262371,0.242375278,0.235911937,0.19814179,8.590449595,6.704128658,2.560681799,6.160212769
4951,0.251211632,0.242528271,0.235864297,0.198101777,8.590449595,6.704128658,2.560681799,6.160212769
4952,0.251160913,0.242681203,0.235816677,0.198061781,8.590449595,6.704128658,2.560681799,6.160212769
4953,0.251110214,0.242834073,0.235769075,0.198021801,8.590449595,6.704128658,2.560681799,6.160212769
4954,0.251059536,0.242986882,0.235721493,0.197981837,8.590449595,6.704128658,2.560681799,6.160212769
4955,0.251008878,0.243139629,0.235673931,0.197941889,8.590449595,6.704128658,2.560681799,6.160212769
4956,0.250958241,0.243292314,0.235626387,0.197901957,8.590449595,6.704128658,2.560681799,6.160212769
4957,0.250907624,0.243444937,0.235578862,0.197862041,8.590449595,6.704128658,2.560681799,6.160212769
4958,0.250857028,0.243597499,0.235531357,0.197822142,8.590449595,6.704128658,2.560681799,6.160212769
4959,0.250806452,0.24375,0.235483871,0.197782258,8.590449595,6.704128658,2.560681799,6.160212769
4960,0.250755896,0.243902439,0.235436404,0.197742391,8.590449595,6.704128658,2.560681799,6.160212769
4961,0.250705361,0.244054817,0.235388956,0.197702539,8.590449595,6.704128658,2.560681799,6.160212769
4962,0.250654846,0.244207133,0.235341527,0.197662704,8.590449595,6.704128658,2.560681799,6.160212769
4963,0.250604351,0.244359388,0.235294118,0.197622885,8.590449595,6.704128658,2.560681799,6.160212769
4964,0.250553877,0.244511581,0.235246727,0.197583082,8.590449595,6.704128658,2.560681799,6.160212769
4965,0.250503423,0.244663713,0.235199356,0.197543294,8.590449595,6.704128658,2.560681799,6.160212769
4966,0.25045299,0.244815784,0.235152003,0.197503523,8.590449595,6.704128658,2.560681799,6.160212769
4967,0.250402576,0.244967794,0.23510467,0.197463768,8.590449595,6.704128658,2.560681799,6.160212769
4968,0.250352184,0.245119742,0.235057356,0.197424029,8.590449595,6.704128658,2.560681799,6.160212769
4969,0.250301811,0.24527163,0.23501006,0.197384306,8.590449595,6.704128658,2.560681799,6.160212769
4970,0.250251458,0.245423456,0.234962784,0.197344599,8.590449595,6.704128658,2.560681799,6.160212769
4971,0.250201126,0.245575221,0.234915527,0.197304907,8.590449595,6.704128658,2.560681799,6.160212769
4972,0.250150814,0.245726925,0.234868289,0.197265232,8.590449595,6.704128658,2.560681799,6.160212769
4973,0.250100523,0.245878569,0.23482107,0.197225573,8.590449595,6.704128658,2.560681799,6.160212769
4974,0.250050251,0.246030151,0.234773869,0.19718593,8.590449595,6.704128658,2.560681799,6.160212769
4975,0.25,0.246181672,0.234726688,0.197146302,8.590449595,6.704128658,2.560681799,6.160212769
4976,0.249949769,0.246333132,0.234679526,0.197106691,8.590449595,6.704128658,2.560681799,6.160212769
4977,0.249899558,0.246484532,0.234632382,0.197067095,8.590449595,6.704128658,2.560681799,6.160212769
4978,0.249849367,0.246635871,0.234585258,0.197027516,8.590449595,6.704128658,2.560681799,6.160212769
4979,0.249799197,0.246787149,0.234538153,0.196987952,8.590449595,6.704128658,2.560681799,6.160212769
4980,0.249749046,0.246938366,0.234491066,0.196948404,8.590449595,6.704128658,2.560681799,6.160212769
4981,0.249698916,0.247089522,0.234443998,0.196908872,8.590449595,6.704128658,2.560681799,6.160212769
4982,0.249648806,0.247240618,0.23439695,0.196869356,8.590449595,6.704128658,2.560681799,6.160212769
4983,0.249598716,0.247391653,0.23434992,0.196829856,8.590449595,6.704128658,2.560681799,6.160212769
4984,0.249548646,0.247542628,0.234302909,0.196790371,8.590449595,6.704128658,2.560681799,6.160212769
4985,0.249498596,0.247693542,0.234255917,0.196750903,8.590449595,6.704128658,2.560681799,6.160212769
4986,0.249448566,0.247844395,0.234208943,0.19671145,8.590449595,6.704128658,2.560681799,6.160212769
4987,0.249398557,0.247995188,0.234161989,0.196672013,8.590449595,6.704128658,2.560681799,6.160212769
4988,0.249348567,0.248145921,0.234115053,0.196632592,8.590449595,6.704128658,2.560681799,6.160212769
4989,0.249298597,0.248296593,0.234068136,0.196593186,8.590449595,6.704128658,2.560681799,6.160212769
4990,0.249248648,0.248447205,0.234021238,0.196553797,8.590449595,6.704128658,2.560681799,6.160212769
4991,0.249198718,0.248597756,0.233974359,0.196514423,8.590449595,6.704128658,2.560681799,6.160212769
4992,0.249148808,0.248748248,0.233927498,0.196475065,8.590449595,6.704128658,2.560681799,6.160212769
4993,0.249098919,0.248898678,0.233880657,0.196435723,8.590449595,6.704128658,2.560681799,6.160212769
4994,0.249049049,0.249049049,0.233833834,0.196396396,8.590449595,6.704128658,2.560681799,6.160212769
4995,0.248999199,0.249199359,0.23378703,0.196357086,8.590449595,6.704128658,2.560681799,6.160212769
4996,0.24894937,0.24934961,0.233740244,0.196317791,8.590449595,6.704128658,2.560681799,6.160212769
4997,0.24889956,0.2494998,0.233693477,0.196278511,8.590449595,6.704128658,2.560681799,6.160212769
4998,0.24884977,0.24964993,0.233646729,0.196239248,8.590449595,6.704128658,2.560681799,6.160212769
4999,0.2488,0.2498,0.2336,0.1962,8.590449595,6.704128658,2.560681799,6.160212769


==> four_zones_2_columnnames.csv <==
episode,sati1,sati2,sati3,sati4,,,,
0,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
1,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
2,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
3,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
4,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
5,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
6,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
7,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
8,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
9,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
10,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
11,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
12,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
13,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
14,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
15,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
16,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
17,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
18,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
19,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
20,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
21,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
22,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
23,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
24,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
25,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
26,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
27,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
28,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
29,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
30,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
31,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
32,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
33,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
34,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
35,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
36,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
37,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
38,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
39,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
40,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
41,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
42,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
43,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
44,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
45,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
46,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
47,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
48,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
49,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
50,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
51,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
52,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
53,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
54,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
55,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
56,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
57,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
58,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
59,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
60,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
61,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
62,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
63,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
64,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
65,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
66,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
67,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
68,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
69,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
70,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
71,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
72,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
73,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
74,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
75,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
76,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
77,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
78,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
79,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
80,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
81,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
82,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
83,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
84,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
85,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
86,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
87,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
88,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
89,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
90,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
91,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
92,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
93,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
94,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
95,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
96,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
97,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
98,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
99,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
100,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
101,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
102,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
103,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
104,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
105,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
106,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
107,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
108,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
109,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
110,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
111,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
112,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
113,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
114,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
115,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
116,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
117,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
118,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
119,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
120,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
121,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
122,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
123,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
124,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
125,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
126,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
127,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
128,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
129,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
130,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
131,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
132,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
133,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
134,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
135,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
136,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
137,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
138,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
139,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
140,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
141,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
142,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
143,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
144,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
145,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
146,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
147,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
148,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
149,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
150,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
151,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
152,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
153,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
154,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
155,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
156,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
157,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
158,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
159,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
160,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
161,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
162,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
163,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
164,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
165,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
166,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
167,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
168,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
169,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
170,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
171,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
172,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
173,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
174,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
175,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
176,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
177,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
178,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
179,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
180,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
181,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
182,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
183,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
184,0,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
185,0.005376344,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
186,0.010695187,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
187,0.015957447,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
188,0.021164021,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
189,0.026315789,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
190,0.031413613,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
191,0.036458333,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
192,0.041450777,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
193,0.046391753,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
194,0.051282051,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
195,0.056122449,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
196,0.060913706,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
197,0.065656566,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
198,0.070351759,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
199,0.075,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
200,0.07960199,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
201,0.084158416,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
202,0.088669951,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
203,0.093137255,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
204,0.097560976,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
205,0.101941748,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
206,0.106280193,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
207,0.110576923,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
208,0.114832536,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
209,0.119047619,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
210,0.123222749,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
211,0.127358491,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
212,0.131455399,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
213,0.135514019,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
214,0.139534884,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
215,0.143518519,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
216,0.147465438,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
217,0.151376147,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
218,0.155251142,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
219,0.159090909,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
220,0.162895928,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
221,0.166666667,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
222,0.170403587,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
223,0.174107143,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
224,0.177777778,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
225,0.181415929,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
226,0.185022026,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
227,0.188596491,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
228,0.192139738,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
229,0.195652174,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
230,0.199134199,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
231,0.202586207,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
232,0.206008584,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
233,0.209401709,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
234,0.212765957,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
235,0.216101695,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
236,0.219409283,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
237,0.222689076,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
238,0.225941423,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
239,0.229166667,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
240,0.232365145,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
241,0.23553719,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
242,0.238683128,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
243,0.241803279,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
244,0.244897959,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
245,0.24796748,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
246,0.251012146,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
247,0.254032258,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
248,0.257028112,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
249,0.26,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
250,0.262948207,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
251,0.265873016,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
252,0.268774704,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
253,0.271653543,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
254,0.274509804,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
255,0.27734375,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
256,0.280155642,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
257,0.282945736,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
258,0.285714286,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
259,0.288461538,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
260,0.291187739,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
261,0.29389313,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
262,0.296577947,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
263,0.299242424,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
264,0.301886792,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
265,0.304511278,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
266,0.307116105,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
267,0.309701493,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
268,0.312267658,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
269,0.314814815,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
270,0.317343173,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
271,0.319852941,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
272,0.322344322,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
273,0.324817518,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
274,0.327272727,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
275,0.329710145,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
276,0.332129964,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
277,0.334532374,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
278,0.336917563,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
279,0.339285714,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
280,0.341637011,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
281,0.343971631,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
282,0.346289753,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
283,0.348591549,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
284,0.350877193,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
285,0.353146853,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
286,0.355400697,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
287,0.357638889,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
288,0.359861592,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
289,0.362068966,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
290,0.364261168,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
291,0.366438356,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
292,0.368600683,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
293,0.370748299,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
294,0.372881356,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
295,0.375,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
296,0.377104377,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
297,0.379194631,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
298,0.381270903,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
299,0.383333333,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
300,0.38538206,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
301,0.387417219,0,0,0,8.590449595,6.704128658,2.560681799,6.160212769
302,0.389438944,0.00330033,0,0,8.590449595,6.704128658,2.560681799,6.160212769
303,0.391447368,0.006578947,0,0,8.590449595,6.704128658,2.560681799,6.160212769
304,0.393442623,0.009836066,0,0,8.590449595,6.704128658,2.560681799,6.160212769
305,0.395424837,0.013071895,0,0,8.590449595,6.704128658,2.560681799,6.160212769
306,0.397394137,0.016286645,0,0,8.590449595,6.704128658,2.560681799,6.160212769
307,0.399350649,0.019480519,0,0,8.590449595,6.704128658,2.560681799,6.160212769
308,0.401294498,0.022653722,0,0,8.590449595,6.704128658,2.560681799,6.160212769
309,0.403225806,0.025806452,0,0,8.590449595,6.704128658,2.560681799,6.160212769
310,0.405144695,0.028938907,0,0,8.590449595,6.704128658,2.560681799,6.160212769
311,0.407051282,0.032051282,0,0,8.590449595,6.704128658,2.560681799,6.160212769
312,0.408945687,0.03514377,0,0,8.590449595,6.704128658,2.560681799,6.160212769
313,0.410828025,0.038216561,0,0,8.590449595,6.704128658,2.560681799,6.160212769
314,0.412698413,0.041269841,0,0,8.590449595,6.704128658,2.560681799,6.160212769
315,0.414556962,0.044303797,0,0,8.590449595,6.704128658,2.560681799,6.160212769
316,0.416403785,0.047318612,0,0,8.590449595,6.704128658,2.560681799,6.160212769
317,0.418238994,0.050314465,0,0,8.590449595,6.704128658,2.560681799,6.160212769
318,0.420062696,0.053291536,0,0,8.590449595,6.704128658,2.560681799,6.160212769
319,0.421875,0.05625,0,0,8.590449595,6.704128658,2.560681799,6.160212769
320,0.423676012,0.059190031,0,0,8.590449595,6.704128658,2.560681799,6.160212769
321,0.425465839,0.062111801,0,0,8.590449595,6.704128658,2.560681799,6.160212769
322,0.427244582,0.06501548,0,0,8.590449595,6.704128658,2.560681799,6.160212769
323,0.429012346,0.067901235,0,0,8.590449595,6.704128658,2.560681799,6.160212769
324,0.430769231,0.070769231,0,0,8.590449595,6.704128658,2.560681799,6.160212769
325,0.432515337,0.073619632,0,0,8.590449595,6.704128658,2.560681799,6.160212769
326,0.434250765,0.076452599,0,0,8.590449595,6.704128658,2.560681799,6.160212769
327,0.43597561,0.079268293,0,0,8.590449595,6.704128658,2.560681799,6.160212769
328,0.43768997,0.082066869,0,0,8.590449595,6.704128658,2.560681799,6.160212769
329,0.439393939,0.084848485,0,0,8.590449595,6.704128658,2.560681799,6.160212769
330,0.441087613,0.087613293,0,0,8.590449595,6.704128658,2.560681799,6.160212769
331,0.442771084,0.090361446,0,0,8.590449595,6.704128658,2.560681799,6.160212769
332,0.444444444,0.093093093,0,0,8.590449595,6.704128658,2.560681799,6.160212769
333,0.446107784,0.095808383,0,0,8.590449595,6.704128658,2.560681799,6.160212769
334,0.447761194,0.098507463,0,0,8.590449595,6.704128658,2.560681799,6.160212769
335,0.449404762,0.101190476,0,0,8.590449595,6.704128658,2.560681799,6.160212769
336,0.451038576,0.103857567,0,0,8.590449595,6.704128658,2.560681799,6.160212769
337,0.452662722,0.106508876,0,0,8.590449595,6.704128658,2.560681799,6.160212769
338,0.454277286,0.109144543,0,0,8.590449595,6.704128658,2.560681799,6.160212769
339,0.455882353,0.111764706,0,0,8.590449595,6.704128658,2.560681799,6.160212769
340,0.457478006,0.114369501,0,0,8.590449595,6.704128658,2.560681799,6.160212769
341,0.459064327,0.116959064,0,0,8.590449595,6.704128658,2.560681799,6.160212769
342,0.460641399,0.119533528,0,0,8.590449595,6.704128658,2.560681799,6.160212769
343,0.462209302,0.122093023,0,0,8.590449595,6.704128658,2.560681799,6.160212769
344,0.463768116,0.124637681,0,0,8.590449595,6.704128658,2.560681799,6.160212769
345,0.465317919,0.12716763,0,0,8.590449595,6.704128658,2.560681799,6.160212769
346,0.46685879,0.129682997,0,0,8.590449595,6.704128658,2.560681799,6.160212769
347,0.468390805,0.132183908,0,0,8.590449595,6.704128658,2.560681799,6.160212769
348,0.46991404,0.134670487,0,0,8.590449595,6.704128658,2.560681799,6.160212769
349,0.471428571,0.137142857,0,0,8.590449595,6.704128658,2.560681799,6.160212769
350,0.472934473,0.13960114,0,0,8.590449595,6.704128658,2.560681799,6.160212769
351,0.474431818,0.142045455,0,0,8.590449595,6.704128658,2.560681799,6.160212769
352,0.47592068,0.144475921,0,0,8.590449595,6.704128658,2.560681799,6.160212769
353,0.47740113,0.146892655,0,0,8.590449595,6.704128658,2.560681799,6.160212769
354,0.478873239,0.149295775,0,0,8.590449595,6.704128658,2.560681799,6.160212769
355,0.480337079,0.151685393,0,0,8.590449595,6.704128658,2.560681799,6.160212769
356,0.481792717,0.154061625,0,0,8.590449595,6.704128658,2.560681799,6.160212769
357,0.483240223,0.156424581,0,0,8.590449595,6.704128658,2.560681799,6.160212769
358,0.484679666,0.158774373,0,0,8.590449595,6.704128658,2.560681799,6.160212769
359,0.486111111,0.161111111,0,0,8.590449595,6.704128658,2.560681799,6.160212769
360,0.487534626,0.163434903,0,0,8.590449595,6.704128658,2.560681799,6.160212769
361,0.488950276,0.165745856,0,0,8.590449595,6.704128658,2.560681799,6.160212769
362,0.490358127,0.168044077,0,0,8.590449595,6.704128658,2.560681799,6.160212769
363,0.491758242,0.17032967,0,0,8.590449595,6.704128658,2.560681799,6.160212769
364,0.493150685,0.17260274,0,0,8.590449595,6.704128658,2.560681799,6.160212769
365,0.494535519,0.174863388,0,0,8.590449595,6.704128658,2.560681799,6.160212769
366,0.495912807,0.177111717,0,0,8.590449595,6.704128658,2.560681799,6.160212769
367,0.497282609,0.179347826,0,0,8.590449595,6.704128658,2.560681799,6.160212769
368,0.498644986,0.181571816,0,0,8.590449595,6.704128658,2.560681799,6.160212769
369,0.5,0.183783784,0,0,8.590449595,6.704128658,2.560681799,6.160212769
370,0.501347709,0.185983827,0,0,8.590449595,6.704128658,2.560681799,6.160212769
371,0.502688172,0.188172043,0,0,8.590449595,6.704128658,2.560681799,6.160212769
372,0.504021448,0.190348525,0,0,8.590449595,6.704128658,2.560681799,6.160212769
373,0.505347594,0.192513369,0,0,8.590449595,6.704128658,2.560681799,6.160212769
374,0.506666667,0.194666667,0,0,8.590449595,6.704128658,2.560681799,6.160212769
375,0.507978723,0.196808511,0,0,8.590449595,6.704128658,2.560681799,6.160212769
376,0.50928382,0.198938992,0,0,8.590449595,6.704128658,2.560681799,6.160212769
377,0.510582011,0.201058201,0,0,8.590449595,6.704128658,2.560681799,6.160212769
378,0.511873351,0.203166227,0,0,8.590449595,6.704128658,2.560681799,6.160212769
379,0.513157895,0.205263158,0,0,8.590449595,6.704128658,2.560681799,6.160212769
380,0.514435696,0.207349081,0,0,8.590449595,6.704128658,2.560681799,6.160212769
381,0.515706806,0.209424084,0,0,8.590449595,6.704128658,2.560681799,6.160212769
382,0.516971279,0.211488251,0,0,8.590449595,6.704128658,2.560681799,6.160212769
383,0.518229167,0.213541667,0,0,8.590449595,6.704128658,2.560681799,6.160212769
384,0.519480519,0.215584416,0,0,8.590449595,6.704128658,2.560681799,6.160212769
385,0.520725389,0.21761658,0,0,8.590449595,6.704128658,2.560681799,6.160212769
386,0.521963824,0.219638243,0,0,8.590449595,6.704128658,2.560681799,6.160212769
387,0.523195876,0.221649485,0,0,8.590449595,6.704128658,2.560681799,6.160212769
388,0.524421594,0.223650386,0,0,8.590449595,6.704128658,2.560681799,6.160212769
389,0.525641026,0.225641026,0,0,8.590449595,6.704128658,2.560681799,6.160212769
390,0.52685422,0.227621483,0,0,8.590449595,6.704128658,2.560681799,6.160212769
391,0.528061224,0.229591837,0,0,8.590449595,6.704128658,2.560681799,6.160212769
392,0.529262087,0.231552163,0,0,8.590449595,6.704128658,2.560681799,6.160212769
393,0.530456853,0.233502538,0,0,8.590449595,6.704128658,2.560681799,6.160212769
394,0.53164557,0.235443038,0,0,8.590449595,6.704128658,2.560681799,6.160212769
395,0.532828283,0.237373737,0,0,8.590449595,6.704128658,2.560681799,6.160212769
396,0.534005038,0.23929471,0,0,8.590449595,6.704128658,2.560681799,6.160212769
397,0.535175879,0.24120603,0,0,8.590449595,6.704128658,2.560681799,6.160212769
398,0.536340852,0.243107769,0,0,8.590449595,6.704128658,2.560681799,6.160212769
399,0.5375,0.245,0,0,8.590449595,6.704128658,2.560681799,6.160212769
400,0.538653367,0.246882793,0,0,8.590449595,6.704128658,2.560681799,6.160212769
401,0.539800995,0.248756219,0,0,8.590449595,6.704128658,2.560681799,6.160212769
402,0.540942928,0.250620347,0,0,8.590449595,6.704128658,2.560681799,6.160212769
403,0.542079208,0.252475248,0,0,8.590449595,6.704128658,2.560681799,6.160212769
404,0.543209877,0.254320988,0,0,8.590449595,6.704128658,2.560681799,6.160212769
405,0.544334975,0.256157635,0,0,8.590449595,6.704128658,2.560681799,6.160212769
406,0.545454545,0.257985258,0,0,8.590449595,6.704128658,2.560681799,6.160212769
407,0.546568627,0.259803922,0,0,8.590449595,6.704128658,2.560681799,6.160212769
408,0.547677262,0.261613692,0,0,8.590449595,6.704128658,2.560681799,6.160212769
409,0.548780488,0.263414634,0,0,8.590449595,6.704128658,2.560681799,6.160212769
410,0.549878345,0.265206813,0,0,8.590449595,6.704128658,2.560681799,6.160212769
411,0.550970874,0.266990291,0,0,8.590449595,6.704128658,2.560681799,6.160212769
412,0.552058111,0.268765133,0,0,8.590449595,6.704128658,2.560681799,6.160212769
413,0.553140097,0.270531401,0,0,8.590449595,6.704128658,2.560681799,6.160212769
414,0.554216867,0.272289157,0,0,8.590449595,6.704128658,2.560681799,6.160212769
415,0.555288462,0.274038462,0,0,8.590449595,6.704128658,2.560681799,6.160212769
416,0.556354916,0.275779376,0,0,8.590449595,6.704128658,2.560681799,6.160212769
417,0.557416268,0.277511962,0,0,8.590449595,6.704128658,2.560681799,6.160212769
418,0.558472554,0.279236277,0,0,8.590449595,6.704128658,2.560681799,6.160212769
419,0.55952381,0.280952381,0,0,8.590449595,6.704128658,2.560681799,6.160212769
420,0.560570071,0.282660333,0,0,8.590449595,6.704128658,2.560681799,6.160212769
421,0.561611374,0.28436019,0,0,8.590449595,6.704128658,2.560681799,6.160212769
422,0.562647754,0.286052009,0,0,8.590449595,6.704128658,2.560681799,6.160212769
423,0.563679245,0.287735849,0,0,8.590449595,6.704128658,2.560681799,6.160212769
424,0.564705882,0.289411765,0,0,8.590449595,6.704128658,2.560681799,6.160212769
425,0.5657277,0.291079812,0,0,8.590449595,6.704128658,2.560681799,6.160212769
426,0.566744731,0.292740047,0,0,8.590449595,6.704128658,2.560681799,6.160212769
427,0.567757009,0.294392523,0,0,8.590449595,6.704128658,2.560681799,6.160212769
428,0.568764569,0.296037296,0,0,8.590449595,6.704128658,2.560681799,6.160212769
429,0.569767442,0.297674419,0,0,8.590449595,6.704128658,2.560681799,6.160212769
430,0.570765661,0.299303944,0,0,8.590449595,6.704128658,2.560681799,6.160212769
431,0.571759259,0.300925926,0,0,8.590449595,6.704128658,2.560681799,6.160212769
432,0.572748268,0.302540416,0,0,8.590449595,6.704128658,2.560681799,6.160212769
433,0.573732719,0.304147465,0,0,8.590449595,6.704128658,2.560681799,6.160212769
434,0.574712644,0.305747126,0,0,8.590449595,6.704128658,2.560681799,6.160212769
435,0.575688073,0.30733945,0,0,8.590449595,6.704128658,2.560681799,6.160212769
436,0.576659039,0.308924485,0,0,8.590449595,6.704128658,2.560681799,6.160212769
437,0.577625571,0.310502283,0,0,8.590449595,6.704128658,2.560681799,6.160212769
438,0.578587699,0.312072893,0,0,8.590449595,6.704128658,2.560681799,6.160212769
439,0.579545455,0.313636364,0,0,8.590449595,6.704128658,2.560681799,6.160212769
440,0.580498866,0.315192744,0,0,8.590449595,6.704128658,2.560681799,6.160212769
441,0.581447964,0.316742081,0,0,8.590449595,6.704128658,2.560681799,6.160212769
442,0.582392777,0.318284424,0,0,8.590449595,6.704128658,2.560681799,6.160212769
443,0.583333333,0.31981982,0,0,8.590449595,6.704128658,2.560681799,6.160212769
444,0.584269663,0.321348315,0,0,8.590449595,6.704128658,2.560681799,6.160212769
445,0.585201794,0.322869955,0,0,8.590449595,6.704128658,2.560681799,6.160212769
446,0.586129754,0.324384787,0,0,8.590449595,6.704128658,2.560681799,6.160212769
447,0.587053571,0.325892857,0,0,8.590449595,6.704128658,2.560681799,6.160212769
448,0.587973274,0.327394209,0,0,8.590449595,6.704128658,2.560681799,6.160212769
449,0.588888889,0.328888889,0,0,8.590449595,6.704128658,2.560681799,6.160212769
450,0.589800443,0.33037694,0,0,8.590449595,6.704128658,2.560681799,6.160212769
451,0.590707965,0.331858407,0,0,8.590449595,6.704128658,2.560681799,6.160212769
452,0.591611479,0.333333333,0,0,8.590449595,6.704128658,2.560681799,6.160212769
453,0.592511013,0.334801762,0,0,8.590449595,6.704128658,2.560681799,6.160212769
454,0.593406593,0.336263736,0,0,8.590449595,6.704128658,2.560681799,6.160212769
455,0.594298246,0.337719298,0,0,8.590449595,6.704128658,2.560681799,6.160212769
456,0.595185996,0.33916849,0,0,8.590449595,6.704128658,2.560681799,6.160212769
457,0.596069869,0.340611354,0,0,8.590449595,6.704128658,2.560681799,6.160212769
458,0.596949891,0.34204793,0,0,8.590449595,6.704128658,2.560681799,6.160212769
459,0.597826087,0.343478261,0,0,8.590449595,6.704128658,2.560681799,6.160212769
460,0.598698482,0.344902386,0,0,8.590449595,6.704128658,2.560681799,6.160212769
461,0.5995671,0.346320346,0,0,8.590449595,6.704128658,2.560681799,6.160212769
462,0.600431965,0.347732181,0,0,8.590449595,6.704128658,2.560681799,6.160212769
463,0.601293103,0.349137931,0,0,8.590449595,6.704128658,2.560681799,6.160212769
464,0.602150538,0.350537634,0,0,8.590449595,6.704128658,2.560681799,6.160212769
465,0.603004292,0.35193133,0,0,8.590449595,6.704128658,2.560681799,6.160212769
466,0.60385439,0.353319058,0,0,8.590449595,6.704128658,2.560681799,6.160212769
467,0.604700855,0.354700855,0,0,8.590449595,6.704128658,2.560681799,6.160212769
468,0.60554371,0.356076759,0,0,8.590449595,6.704128658,2.560681799,6.160212769
469,0.606382979,0.357446809,0,0,8.590449595,6.704128658,2.560681799,6.160212769
470,0.607218684,0.35881104,0,0,8.590449595,6.704128658,2.560681799,6.160212769
471,0.608050847,0.360169492,0,0,8.590449595,6.704128658,2.560681799,6.160212769
472,0.608879493,0.361522199,0,0,8.590449595,6.704128658,2.560681799,6.160212769
473,0.609704641,0.362869198,0,0,8.590449595,6.704128658,2.560681799,6.160212769
474,0.610526316,0.364210526,0,0,8.590449595,6.704128658,2.560681799,6.160212769
475,0.611344538,0.365546218,0,0,8.590449595,6.704128658,2.560681799,6.160212769
476,0.612159329,0.36687631,0,0,8.590449595,6.704128658,2.560681799,6.160212769
477,0.612970711,0.368200837,0,0,8.590449595,6.704128658,2.560681799,6.160212769
478,0.613778706,0.369519833,0,0,8.590449595,6.704128658,2.560681799,6.160212769
479,0.614583333,0.370833333,0,0,8.590449595,6.704128658,2.560681799,6.160212769
480,0.615384615,0.372141372,0,0,8.590449595,6.704128658,2.560681799,6.160212769
481,0.616182573,0.373443983,0,0,8.590449595,6.704128658,2.560681799,6.160212769
482,0.616977226,0.374741201,0,0,8.590449595,6.704128658,2.560681799,6.160212769
483,0.617768595,0.376033058,0,0,8.590449595,6.704128658,2.560681799,6.160212769
484,0.618556701,0.377319588,0,0,8.590449595,6.704128658,2.560681799,6.160212769
485,0.619341564,0.378600823,0,0,8.590449595,6.704128658,2.560681799,6.160212769
486,0.620123203,0.379876797,0,0,8.590449595,6.704128658,2.560681799,6.160212769
487,0.620901639,0.381147541,0,0,8.590449595,6.704128658,2.560681799,6.160212769
488,0.621676892,0.382413088,0,0,8.590449595,6.704128658,2.560681799,6.160212769
489,0.62244898,0.383673469,0,0,8.590449595,6.704128658,2.560681799,6.160212769
490,0.623217923,0.384928717,0,0,8.590449595,6.704128658,2.560681799,6.160212769
491,0.62398374,0.386178862,0,0,8.590449595,6.704128658,2.560681799,6.160212769
492,0.62474645,0.387423935,0,0,8.590449595,6.704128658,2.560681799,6.160212769
493,0.625506073,0.388663968,0,0,8.590449595,6.704128658,2.560681799,6.160212769
494,0.626262626,0.38989899,0,0,8.590449595,6.704128658,2.560681799,6.160212769
495,0.627016129,0.391129032,0,0,8.590449595,6.704128658,2.560681799,6.160212769
496,0.6277666,0.392354125,0,0,8.590449595,6.704128658,2.560681799,6.160212769
497,0.628514056,0.393574297,0,0,8.590449595,6.704128658,2.560681799,6.160212769
498,0.629258517,0.394789579,0,0,8.590449595,6.704128658,2.560681799,6.160212769
499,0.63,0.396,0,0,8.590449595,6.704128658,2.560681799,6.160212769
500,0.630738523,0.397205589,0,0,8.590449595,6.704128658,2.560681799,6.160212769
501,0.631474104,0.398406375,0,0,8.590449595,6.704128658,2.560681799,6.160212769
502,0.632206759,0.399602386,0,0,8.590449595,6.704128658,2.560681799,6.160212769
503,0.632936508,0.400793651,0,0,8.590449595,6.704128658,2.560681799,6.160212769
504,0.633663366,0.401980198,0,0,8.590449595,6.704128658,2.560681799,6.160212769
505,0.634387352,0.403162055,0,0,8.590449595,6.704128658,2.560681799,6.160212769
506,0.635108481,0.40433925,0,0,8.590449595,6.704128658,2.560681799,6.160212769
507,0.635826772,0.405511811,0,0,8.590449595,6.704128658,2.560681799,6.160212769
508,0.63654224,0.406679764,0,0,8.590449595,6.704128658,2.560681799,6.160212769
509,0.637254902,0.407843137,0,0,8.590449595,6.704128658,2.560681799,6.160212769
510,0.637964775,0.409001957,0,0,8.590449595,6.704128658,2.560681799,6.160212769
511,0.638671875,0.41015625,0,0,8.590449595,6.704128658,2.560681799,6.160212769
512,0.639376218,0.411306043,0,0,8.590449595,6.704128658,2.560681799,6.160212769
513,0.640077821,0.412451362,0,0,8.590449595,6.704128658,2.560681799,6.160212769
514,0.640776699,0.413592233,0,0,8.590449595,6.704128658,2.560681799,6.160212769
515,0.641472868,0.414728682,0,0,8.590449595,6.704128658,2.560681799,6.160212769
516,0.642166344,0.415860735,0,0,8.590449595,6.704128658,2.560681799,6.160212769
517,0.642857143,0.416988417,0,0,8.590449595,6.704128658,2.560681799,6.160212769
518,0.643545279,0.418111753,0,0,8.590449595,6.704128658,2.560681799,6.160212769
519,0.644230769,0.419230769,0,0,8.590449595,6.704128658,2.560681799,6.160212769
520,0.644913628,0.420345489,0,0,8.590449595,6.704128658,2.560681799,6.160212769
521,0.64559387,0.421455939,0,0,8.590449595,6.704128658,2.560681799,6.160212769
522,0.646271511,0.422562141,0,0,8.590449595,6.704128658,2.560681799,6.160212769
523,0.646946565,0.423664122,0,0,8.590449595,6.704128658,2.560681799,6.160212769
524,0.647619048,0.424761905,0,0,8.590449595,6.704128658,2.560681799,6.160212769
525,0.648288973,0.425855513,0,0,8.590449595,6.704128658,2.560681799,6.160212769
526,0.648956357,0.426944972,0,0,8.590449595,6.704128658,2.560681799,6.160212769
527,0.649621212,0.428030303,0,0,8.590449595,6.704128658,2.560681799,6.160212769
528,0.650283554,0.429111531,0,0,8.590449595,6.704128658,2.560681799,6.160212769
529,0.650943396,0.430188679,0,0,8.590449595,6.704128658,2.560681799,6.160212769
530,0.651600753,0.43126177,0,0,8.590449595,6.704128658,2.560681799,6.160212769
531,0.652255639,0.432330827,0,0,8.590449595,6.704128658,2.560681799,6.160212769
532,0.652908068,0.433395872,0,0,8.590449595,6.704128658,2.560681799,6.160212769
533,0.651685393,0.434456929,0,0,8.590449595,6.704128658,2.560681799,6.160212769
534,0.65046729,0.435514019,0,0,8.590449595,6.704128658,2.560681799,6.160212769
535,0.649253731,0.436567164,0,0,8.590449595,6.704128658,2.560681799,6.160212769
536,0.648044693,0.437616387,0,0,8.590449595,6.704128658,2.560681799,6.160212769
537,0.646840149,0.43866171,0,0,8.590449595,6.704128658,2.560681799,6.160212769
538,0.645640074,0.439703154,0,0,8.590449595,6.704128658,2.560681799,6.160212769
539,0.644444444,0.440740741,0,0,8.590449595,6.704128658,2.560681799,6.160212769
540,0.643253235,0.441774492,0,0,8.590449595,6.704128658,2.560681799,6.160212769
541,0.642066421,0.442804428,0,0,8.590449595,6.704128658,2.560681799,6.160212769
542,0.640883978,0.443830571,0,0,8.590449595,6.704128658,2.560681799,6.160212769
543,0.639705882,0.444852941,0,0,8.590449595,6.704128658,2.560681799,6.160212769
544,0.63853211,0.44587156,0,0,8.590449595,6.704128658,2.560681799,6.160212769
545,0.637362637,0.446886447,0,0,8.590449595,6.704128658,2.560681799,6.160212769
546,0.636197441,0.447897623,0,0,8.590449595,6.704128658,2.560681799,6.160212769
547,0.635036496,0.448905109,0,0,8.590449595,6.704128658,2.560681799,6.160212769
548,0.633879781,0.449908925,0,0,8.590449595,6.704128658,2.560681799,6.160212769
549,0.632727273,0.450909091,0,0,8.590449595,6.704128658,2.560681799,6.160212769
550,0.631578947,0.451905626,0,0,8.590449595,6.704128658,2.560681799,6.160212769
551,0.630434783,0.452898551,0,0,8.590449595,6.704128658,2.560681799,6.160212769
552,0.629294756,0.453887884,0,0,8.590449595,6.704128658,2.560681799,6.160212769
553,0.628158845,0.454873646,0,0,8.590449595,6.704128658,2.560681799,6.160212769
554,0.627027027,0.455855856,0,0,8.590449595,6.704128658,2.560681799,6.160212769
555,0.625899281,0.456834532,0,0,8.590449595,6.704128658,2.560681799,6.160212769
556,0.624775583,0.457809695,0,0,8.590449595,6.704128658,2.560681799,6.160212769
557,0.623655914,0.458781362,0,0,8.590449595,6.704128658,2.560681799,6.160212769
558,0.62254025,0.459749553,0,0,8.590449595,6.704128658,2.560681799,6.160212769
559,0.621428571,0.460714286,0,0,8.590449595,6.704128658,2.560681799,6.160212769
560,0.620320856,0.461675579,0,0,8.590449595,6.704128658,2.560681799,6.160212769
561,0.619217082,0.462633452,0,0,8.590449595,6.704128658,2.560681799,6.160212769
562,0.618117229,0.463587922,0,0,8.590449595,6.704128658,2.560681799,6.160212769
563,0.617021277,0.464539007,0,0,8.590449595,6.704128658,2.560681799,6.160212769
564,0.615929204,0.465486726,0,0,8.590449595,6.704128658,2.560681799,6.160212769
565,0.614840989,0.466431095,0,0,8.590449595,6.704128658,2.560681799,6.160212769
566,0.613756614,0.467372134,0,0,8.590449595,6.704128658,2.560681799,6.160212769
567,0.612676056,0.468309859,0,0,8.590449595,6.704128658,2.560681799,6.160212769
568,0.611599297,0.469244288,0,0,8.590449595,6.704128658,2.560681799,6.160212769
569,0.610526316,0.470175439,0,0,8.590449595,6.704128658,2.560681799,6.160212769
570,0.609457093,0.471103327,0,0,8.590449595,6.704128658,2.560681799,6.160212769
571,0.608391608,0.472027972,0,0,8.590449595,6.704128658,2.560681799,6.160212769
572,0.607329843,0.472949389,0,0,8.590449595,6.704128658,2.560681799,6.160212769
573,0.606271777,0.473867596,0,0,8.590449595,6.704128658,2.560681799,6.160212769
574,0.605217391,0.474782609,0,0,8.590449595,6.704128658,2.560681799,6.160212769
575,0.604166667,0.475694444,0,0,8.590449595,6.704128658,2.560681799,6.160212769
576,0.603119584,0.47660312,0,0,8.590449595,6.704128658,2.560681799,6.160212769
577,0.602076125,0.477508651,0,0,8.590449595,6.704128658,2.560681799,6.160212769
578,0.601036269,0.478411054,0,0,8.590449595,6.704128658,2.560681799,6.160212769
579,0.6,0.479310345,0,0,8.590449595,6.704128658,2.560681799,6.160212769
580,0.598967298,0.48020654,0,0,8.590449595,6.704128658,2.560681799,6.160212769
581,0.597938144,0.481099656,0,0,8.590449595,6.704128658,2.560681799,6.160212769
582,0.596912521,0.481989708,0,0,8.590449595,6.704128658,2.560681799,6.160212769
583,0.595890411,0.482876712,0,0,8.590449595,6.704128658,2.560681799,6.160212769
584,0.594871795,0.483760684,0,0,8.590449595,6.704128658,2.560681799,6.160212769
585,0.593856655,0.484641638,0,0,8.590449595,6.704128658,2.560681799,6.160212769
586,0.592844974,0.485519591,0,0,8.590449595,6.704128658,2.560681799,6.160212769
587,0.591836735,0.486394558,0,0,8.590449595,6.704128658,2.560681799,6.160212769
588,0.590831919,0.487266553,0,0,8.590449595,6.704128658,2.560681799,6.160212769
589,0.589830508,0.488135593,0,0,8.590449595,6.704128658,2.560681799,6.160212769
590,0.588832487,0.489001692,0,0,8.590449595,6.704128658,2.560681799,6.160212769
591,0.587837838,0.489864865,0,0,8.590449595,6.704128658,2.560681799,6.160212769
592,0.586846543,0.490725126,0,0,8.590449595,6.704128658,2.560681799,6.160212769
593,0.585858586,0.491582492,0,0,8.590449595,6.704128658,2.560681799,6.160212769
594,0.58487395,0.492436975,0,0,8.590449595,6.704128658,2.560681799,6.160212769
595,0.583892617,0.493288591,0,0,8.590449595,6.704128658,2.560681799,6.160212769
596,0.582914573,0.494137353,0,0,8.590449595,6.704128658,2.560681799,6.160212769
597,0.581939799,0.494983278,0,0,8.590449595,6.704128658,2.560681799,6.160212769
598,0.58096828,0.495826377,0,0,8.590449595,6.704128658,2.560681799,6.160212769
599,0.58,0.496666667,0,0,8.590449595,6.704128658,2.560681799,6.160212769
600,0.579034942,0.49750416,0,0,8.590449595,6.704128658,2.560681799,6.160212769
601,0.57807309,0.49833887,0,0,8.590449595,6.704128658,2.560681799,6.160212769
602,0.577114428,0.499170813,0,0,8.590449595,6.704128658,2.560681799,6.160212769
603,0.57615894,0.5,0,0,8.590449595,6.704128658,2.560681799,6.160212769
604,0.575206612,0.500826446,0,0,8.590449595,6.704128658,2.560681799,6.160212769
605,0.574257426,0.501650165,0,0,8.590449595,6.704128658,2.560681799,6.160212769
606,0.573311367,0.50247117,0,0,8.590449595,6.704128658,2.560681799,6.160212769
607,0.572368421,0.503289474,0,0,8.590449595,6.704128658,2.560681799,6.160212769
608,0.571428571,0.50410509,0,0,8.590449595,6.704128658,2.560681799,6.160212769
609,0.570491803,0.504918033,0,0,8.590449595,6.704128658,2.560681799,6.160212769
610,0.569558101,0.505728314,0,0,8.590449595,6.704128658,2.560681799,6.160212769
611,0.568627451,0.506535948,0,0,8.590449595,6.704128658,2.560681799,6.160212769
612,0.567699837,0.507340946,0,0,8.590449595,6.704128658,2.560681799,6.160212769
613,0.566775244,0.508143322,0,0,8.590449595,6.704128658,2.560681799,6.160212769
614,0.565853659,0.508943089,0,0,8.590449595,6.704128658,2.560681799,6.160212769
615,0.564935065,0.50974026,0,0,8.590449595,6.704128658,2.560681799,6.160212769
616,0.564019449,0.510534846,0,0,8.590449595,6.704128658,2.560681799,6.160212769
617,0.563106796,0.511326861,0,0,8.590449595,6.704128658,2.560681799,6.160212769
618,0.562197092,0.512116317,0,0,8.590449595,6.704128658,2.560681799,6.160212769
619,0.561290323,0.512903226,0,0,8.590449595,6.704128658,2.560681799,6.160212769
620,0.560386473,0.513687601,0,0,8.590449595,6.704128658,2.560681799,6.160212769
621,0.559485531,0.514469453,0,0,8.590449595,6.704128658,2.560681799,6.160212769
622,0.55858748,0.515248796,0,0,8.590449595,6.704128658,2.560681799,6.160212769
623,0.557692308,0.516025641,0,0,8.590449595,6.704128658,2.560681799,6.160212769
624,0.5568,0.5168,0,0,8.590449595,6.704128658,2.560681799,6.160212769
625,0.555910543,0.517571885,0,0,8.590449595,6.704128658,2.560681799,6.160212769
626,0.555023923,0.518341308,0,0,8.590449595,6.704128658,2.560681799,6.160212769
627,0.554140127,0.51910828,0,0,8.590449595,6.704128658,2.560681799,6.160212769
628,0.553259141,0.519872814,0,0,8.590449595,6.704128658,2.560681799,6.160212769
629,0.552380952,0.520634921,0,0,8.590449595,6.704128658,2.560681799,6.160212769
630,0.551505547,0.521394612,0,0,8.590449595,6.704128658,2.560681799,6.160212769
631,0.550632911,0.522151899,0,0,8.590449595,6.704128658,2.560681799,6.160212769
632,0.549763033,0.522906793,0,0,8.590449595,6.704128658,2.560681799,6.160212769
633,0.548895899,0.523659306,0,0,8.590449595,6.704128658,2.560681799,6.160212769
634,0.548031496,0.524409449,0,0,8.590449595,6.704128658,2.560681799,6.160212769
635,0.547169811,0.525157233,0,0,8.590449595,6.704128658,2.560681799,6.160212769
636,0.546310832,0.525902669,0,0,8.590449595,6.704128658,2.560681799,6.160212769
637,0.545454545,0.526645768,0,0,8.590449595,6.704128658,2.560681799,6.160212769
638,0.544600939,0.527386541,0,0,8.590449595,6.704128658,2.560681799,6.160212769
639,0.54375,0.528125,0,0,8.590449595,6.704128658,2.560681799,6.160212769
640,0.542901716,0.528861154,0,0,8.590449595,6.704128658,2.560681799,6.160212769
641,0.542056075,0.529595016,0,0,8.590449595,6.704128658,2.560681799,6.160212769
642,0.541213064,0.530326594,0,0,8.590449595,6.704128658,2.560681799,6.160212769
643,0.540372671,0.531055901,0,0,8.590449595,6.704128658,2.560681799,6.160212769
644,0.539534884,0.531782946,0,0,8.590449595,6.704128658,2.560681799,6.160212769
645,0.53869969,0.53250774,0,0,8.590449595,6.704128658,2.560681799,6.160212769
646,0.537867079,0.533230294,0,0,8.590449595,6.704128658,2.560681799,6.160212769
647,0.537037037,0.533950617,0,0,8.590449595,6.704128658,2.560681799,6.160212769
648,0.536209553,0.534668721,0,0,8.590449595,6.704128658,2.560681799,6.160212769
649,0.535384615,0.535384615,0,0,8.590449595,6.704128658,2.560681799,6.160212769
650,0.534562212,0.53609831,0,0,8.590449595,6.704128658,2.560681799,6.160212769
651,0.533742331,0.536809816,0,0,8.590449595,6.704128658,2.560681799,6.160212769
652,0.532924962,0.537519142,0,0,8.590449595,6.704128658,2.560681799,6.160212769
653,0.532110092,0.5382263,0,0,8.590449595,6.704128658,2.560681799,6.160212769
654,0.53129771,0.538931298,0,0,8.590449595,6.704128658,2.560681799,6.160212769
655,0.530487805,0.539634146,0,0,8.590449595,6.704128658,2.560681799,6.160212769
656,0.529680365,0.540334855,0,0,8.590449595,6.704128658,2.560681799,6.160212769
657,0.52887538,0.541033435,0,0,8.590449595,6.704128658,2.560681799,6.160212769
658,0.528072838,0.541729894,0,0,8.590449595,6.704128658,2.560681799,6.160212769
659,0.527272727,0.542424242,0,0,8.590449595,6.704128658,2.560681799,6.160212769
660,0.526475038,0.54311649,0,0,8.590449595,6.704128658,2.560681799,6.160212769
661,0.525679758,0.543806647,0,0,8.590449595,6.704128658,2.560681799,6.160212769
662,0.524886878,0.544494721,0,0,8.590449595,6.704128658,2.560681799,6.160212769
663,0.524096386,0.545180723,0,0,8.590449595,6.704128658,2.560681799,6.160212769
664,0.523308271,0.545864662,0,0,8.590449595,6.704128658,2.560681799,6.160212769
665,0.522522523,0.546546547,0,0,8.590449595,6.704128658,2.560681799,6.160212769
666,0.52173913,0.547226387,0,0,8.590449595,6.704128658,2.560681799,6.160212769
667,0.520958084,0.547904192,0,0,8.590449595,6.704128658,2.560681799,6.160212769
668,0.520179372,0.54857997,0,0,8.590449595,6.704128658,2.560681799,6.160212769
669,0.519402985,0.549253731,0,0,8.590449595,6.704128658,2.560681799,6.160212769
670,0.518628912,0.549925484,0,0,8.590449595,6.704128658,2.560681799,6.160212769
671,0.517857143,0.550595238,0,0,8.590449595,6.704128658,2.560681799,6.160212769
672,0.517087667,0.551263001,0,0,8.590449595,6.704128658,2.560681799,6.160212769
673,0.516320475,0.551928783,0,0,8.590449595,6.704128658,2.560681799,6.160212769
674,0.515555556,0.552592593,0,0,8.590449595,6.704128658,2.560681799,6.160212769
675,0.514792899,0.553254438,0,0,8.590449595,6.704128658,2.560681799,6.160212769
676,0.514032496,0.553914328,0,0,8.590449595,6.704128658,2.560681799,6.160212769
677,0.513274336,0.554572271,0,0,8.590449595,6.704128658,2.560681799,6.160212769
678,0.512518409,0.555228277,0,0,8.590449595,6.704128658,2.560681799,6.160212769
679,0.511764706,0.555882353,0,0,8.590449595,6.704128658,2.560681799,6.160212769
680,0.511013216,0.556534508,0,0,8.590449595,6.704128658,2.560681799,6.160212769
681,0.51026393,0.557184751,0,0,8.590449595,6.704128658,2.560681799,6.160212769
682,0.509516837,0.557833089,0,0,8.590449595,6.704128658,2.560681799,6.160212769
683,0.50877193,0.558479532,0,0,8.590449595,6.704128658,2.560681799,6.160212769
684,0.508029197,0.559124088,0,0,8.590449595,6.704128658,2.560681799,6.160212769
685,0.50728863,0.559766764,0,0,8.590449595,6.704128658,2.560681799,6.160212769
686,0.506550218,0.560407569,0,0,8.590449595,6.704128658,2.560681799,6.160212769
687,0.505813953,0.561046512,0,0,8.590449595,6.704128658,2.560681799,6.160212769
688,0.505079826,0.561683599,0,0,8.590449595,6.704128658,2.560681799,6.160212769
689,0.504347826,0.562318841,0,0,8.590449595,6.704128658,2.560681799,6.160212769
690,0.503617945,0.562952243,0,0,8.590449595,6.704128658,2.560681799,6.160212769
691,0.502890173,0.563583815,0,0,8.590449595,6.704128658,2.560681799,6.160212769
692,0.502164502,0.564213564,0,0,8.590449595,6.704128658,2.560681799,6.160212769
693,0.501440922,0.564841499,0,0,8.590449595,6.704128658,2.560681799,6.160212769
694,0.500719424,0.565467626,0,0,8.590449595,6.704128658,2.560681799,6.160212769
695,0.5,0.566091954,0,0,8.590449595,6.704128658,2.560681799,6.160212769
696,0.49928264,0.566714491,0,0,8.590449595,6.704128658,2.560681799,6.160212769
697,0.498567335,0.567335244,0,0,8.590449595,6.704128658,2.560681799,6.160212769
698,0.497854077,0.56795422,0,0,8.590449595,6.704128658,2.560681799,6.160212769
699,0.497142857,0.568571429,0,0,8.590449595,6.704128658,2.560681799,6.160212769
700,0.496433666,0.569186876,0,0,8.590449595,6.704128658,2.560681799,6.160212769
701,0.495726496,0.56980057,0,0,8.590449595,6.704128658,2.560681799,6.160212769
702,0.495021337,0.570412518,0,0,8.590449595,6.704128658,2.560681799,6.160212769
703,0.494318182,0.571022727,0,0,8.590449595,6.704128658,2.560681799,6.160212769
704,0.493617021,0.571631206,0,0,8.590449595,6.704128658,2.560681799,6.160212769
705,0.492917847,0.57223796,0,0,8.590449595,6.704128658,2.560681799,6.160212769
706,0.492220651,0.572842999,0,0,8.590449595,6.704128658,2.560681799,6.160212769
707,0.491525424,0.573446328,0,0,8.590449595,6.704128658,2.560681799,6.160212769
708,0.490832158,0.574047955,0,0,8.590449595,6.704128658,2.560681799,6.160212769
709,0.490140845,0.574647887,0,0,8.590449595,6.704128658,2.560681799,6.160212769
710,0.489451477,0.575246132,0,0,8.590449595,6.704128658,2.560681799,6.160212769
711,0.488764045,0.575842697,0,0,8.590449595,6.704128658,2.560681799,6.160212769
712,0.488078541,0.576437588,0,0,8.590449595,6.704128658,2.560681799,6.160212769
713,0.487394958,0.577030812,0,0,8.590449595,6.704128658,2.560681799,6.160212769
714,0.486713287,0.577622378,0,0,8.590449595,6.704128658,2.560681799,6.160212769
715,0.48603352,0.578212291,0,0,8.590449595,6.704128658,2.560681799,6.160212769
716,0.485355649,0.578800558,0,0,8.590449595,6.704128658,2.560681799,6.160212769
717,0.484679666,0.579387187,0,0,8.590449595,6.704128658,2.560681799,6.160212769
718,0.484005563,0.579972184,0,0,8.590449595,6.704128658,2.560681799,6.160212769
719,0.483333333,0.580555556,0,0,8.590449595,6.704128658,2.560681799,6.160212769
720,0.482662968,0.581137309,0,0,8.590449595,6.704128658,2.560681799,6.160212769
721,0.48199446,0.581717452,0,0,8.590449595,6.704128658,2.560681799,6.160212769
722,0.481327801,0.582295989,0,0,8.590449595,6.704128658,2.560681799,6.160212769
723,0.480662983,0.582872928,0,0,8.590449595,6.704128658,2.560681799,6.160212769
724,0.48,0.583448276,0,0,8.590449595,6.704128658,2.560681799,6.160212769
725,0.479338843,0.584022039,0,0,8.590449595,6.704128658,2.560681799,6.160212769
726,0.478679505,0.584594223,0,0,8.590449595,6.704128658,2.560681799,6.160212769
727,0.478021978,0.585164835,0,0,8.590449595,6.704128658,2.560681799,6.160212769
728,0.477366255,0.585733882,0,0,8.590449595,6.704128658,2.560681799,6.160212769
729,0.476712329,0.58630137,0,0,8.590449595,6.704128658,2.560681799,6.160212769
730,0.476060192,0.586867305,0,0,8.590449595,6.704128658,2.560681799,6.160212769
731,0.475409836,0.587431694,0,0,8.590449595,6.704128658,2.560681799,6.160212769
732,0.474761255,0.587994543,0,0,8.590449595,6.704128658,2.560681799,6.160212769
733,0.474114441,0.588555858,0,0,8.590449595,6.704128658,2.560681799,6.160212769
734,0.473469388,0.589115646,0,0,8.590449595,6.704128658,2.560681799,6.160212769
735,0.472826087,0.589673913,0,0,8.590449595,6.704128658,2.560681799,6.160212769
736,0.472184532,0.590230665,0,0,8.590449595,6.704128658,2.560681799,6.160212769
737,0.471544715,0.590785908,0,0,8.590449595,6.704128658,2.560681799,6.160212769
738,0.470906631,0.591339648,0,0,8.590449595,6.704128658,2.560681799,6.160212769
739,0.47027027,0.591891892,0,0,8.590449595,6.704128658,2.560681799,6.160212769
740,0.469635628,0.592442645,0,0,8.590449595,6.704128658,2.560681799,6.160212769
741,0.469002695,0.592991914,0,0,8.590449595,6.704128658,2.560681799,6.160212769
742,0.468371467,0.593539704,0,0,8.590449595,6.704128658,2.560681799,6.160212769
743,0.467741935,0.594086022,0,0,8.590449595,6.704128658,2.560681799,6.160212769
744,0.467114094,0.594630872,0,0,8.590449595,6.704128658,2.560681799,6.160212769
745,0.466487936,0.595174263,0,0,8.590449595,6.704128658,2.560681799,6.160212769
746,0.465863454,0.595716198,0,0,8.590449595,6.704128658,2.560681799,6.160212769
747,0.465240642,0.596256684,0,0,8.590449595,6.704128658,2.560681799,6.160212769
748,0.464619493,0.596795728,0,0,8.590449595,6.704128658,2.560681799,6.160212769
749,0.464,0.597333333,0,0,8.590449595,6.704128658,2.560681799,6.160212769
750,0.463382157,0.597869507,0,0,8.590449595,6.704128658,2.560681799,6.160212769
751,0.462765957,0.598404255,0,0,8.590449595,6.704128658,2.560681799,6.160212769
752,0.462151394,0.598937583,0,0,8.590449595,6.704128658,2.560681799,6.160212769
753,0.461538462,0.599469496,0,0,8.590449595,6.704128658,2.560681799,6.160212769
754,0.460927152,0.6,0,0,8.590449595,6.704128658,2.560681799,6.160212769
755,0.46031746,0.600529101,0,0,8.590449595,6.704128658,2.560681799,6.160212769
756,0.459709379,0.601056803,0,0,8.590449595,6.704128658,2.560681799,6.160212769
757,0.459102902,0.601583113,0,0,8.590449595,6.704128658,2.560681799,6.160212769
758,0.458498024,0.602108037,0,0,8.590449595,6.704128658,2.560681799,6.160212769
759,0.457894737,0.602631579,0,0,8.590449595,6.704128658,2.560681799,6.160212769
760,0.457293035,0.603153745,0,0,8.590449595,6.704128658,2.560681799,6.160212769
761,0.456692913,0.603674541,0,0,8.590449595,6.704128658,2.560681799,6.160212769
762,0.456094364,0.602883355,0,0,8.590449595,6.704128658,2.560681799,6.160212769
763,0.455497382,0.602094241,0,0,8.590449595,6.704128658,2.560681799,6.160212769
764,0.454901961,0.60130719,0,0,8.590449595,6.704128658,2.560681799,6.160212769
765,0.454308094,0.600522193,0,0,8.590449595,6.704128658,2.560681799,6.160212769
766,0.453715776,0.599739244,0,0,8.590449595,6.704128658,2.560681799,6.160212769
767,0.453125,0.598958333,0,0,8.590449595,6.704128658,2.560681799,6.160212769
768,0.452535761,0.598179454,0,0,8.590449595,6.704128658,2.560681799,6.160212769
769,0.451948052,0.597402597,0,0,8.590449595,6.704128658,2.560681799,6.160212769
770,0.451361868,0.596627756,0,0,8.590449595,6.704128658,2.560681799,6.160212769
771,0.450777202,0.595854922,0,0,8.590449595,6.704128658,2.560681799,6.160212769
772,0.450194049,0.595084088,0,0,8.590449595,6.704128658,2.560681799,6.160212769
773,0.449612403,0.594315245,0,0,8.590449595,6.704128658,2.560681799,6.160212769
774,0.449032258,0.593548387,0,0,8.590449595,6.704128658,2.560681799,6.160212769
775,0.448453608,0.592783505,0,0,8.590449595,6.704128658,2.560681799,6.160212769
776,0.447876448,0.592020592,0,0,8.590449595,6.704128658,2.560681799,6.160212769
777,0.447300771,0.59125964,0,0,8.590449595,6.704128658,2.560681799,6.160212769
778,0.446726573,0.590500642,0,0,8.590449595,6.704128658,2.560681799,6.160212769
779,0.446153846,0.58974359,0,0,8.590449595,6.704128658,2.560681799,6.160212769
780,0.445582586,0.588988476,0,0,8.590449595,6.704128658,2.560681799,6.160212769
781,0.445012788,0.588235294,0,0,8.590449595,6.704128658,2.560681799,6.160212769
782,0.444444444,0.587484036,0,0,8.590449595,6.704128658,2.560681799,6.160212769
783,0.443877551,0.586734694,0,0,8.590449595,6.704128658,2.560681799,6.160212769
784,0.443312102,0.585987261,0,0,8.590449595,6.704128658,2.560681799,6.160212769
785,0.442748092,0.58524173,0,0,8.590449595,6.704128658,2.560681799,6.160212769
786,0.442185515,0.584498094,0,0,8.590449595,6.704128658,2.560681799,6.160212769
787,0.441624365,0.583756345,0,0,8.590449595,6.704128658,2.560681799,6.160212769
788,0.441064639,0.583016477,0,0,8.590449595,6.704128658,2.560681799,6.160212769
789,0.440506329,0.582278481,0,0,8.590449595,6.704128658,2.560681799,6.160212769
790,0.439949431,0.581542351,0,0,8.590449595,6.704128658,2.560681799,6.160212769
791,0.439393939,0.580808081,0,0,8.590449595,6.704128658,2.560681799,6.160212769
792,0.438839849,0.580075662,0,0,8.590449595,6.704128658,2.560681799,6.160212769
793,0.438287154,0.579345088,0,0,8.590449595,6.704128658,2.560681799,6.160212769
794,0.437735849,0.578616352,0,0,8.590449595,6.704128658,2.560681799,6.160212769
795,0.43718593,0.577889447,0,0,8.590449595,6.704128658,2.560681799,6.160212769
796,0.43663739,0.577164366,0,0,8.590449595,6.704128658,2.560681799,6.160212769
797,0.436090226,0.576441103,0,0,8.590449595,6.704128658,2.560681799,6.160212769
798,0.435544431,0.57571965,0,0,8.590449595,6.704128658,2.560681799,6.160212769
799,0.435,0.575,0,0,8.590449595,6.704128658,2.560681799,6.160212769
800,0.434456929,0.574282147,0,0,8.590449595,6.704128658,2.560681799,6.160212769
801,0.433915212,0.573566085,0,0,8.590449595,6.704128658,2.560681799,6.160212769
802,0.433374844,0.572851806,0,0,8.590449595,6.704128658,2.560681799,6.160212769
803,0.432835821,0.572139303,0,0,8.590449595,6.704128658,2.560681799,6.160212769
804,0.432298137,0.571428571,0,0,8.590449595,6.704128658,2.560681799,6.160212769
805,0.431761787,0.570719603,0,0,8.590449595,6.704128658,2.560681799,6.160212769
806,0.431226766,0.570012392,0,0,8.590449595,6.704128658,2.560681799,6.160212769
807,0.430693069,0.569306931,0,0,8.590449595,6.704128658,2.560681799,6.160212769
808,0.430160692,0.568603214,0,0,8.590449595,6.704128658,2.560681799,6.160212769
809,0.42962963,0.567901235,0,0,8.590449595,6.704128658,2.560681799,6.160212769
810,0.429099877,0.567200986,0,0,8.590449595,6.704128658,2.560681799,6.160212769
811,0.428571429,0.566502463,0,0,8.590449595,6.704128658,2.560681799,6.160212769
812,0.42804428,0.565805658,0,0,8.590449595,6.704128658,2.560681799,6.160212769
813,0.427518428,0.565110565,0,0,8.590449595,6.704128658,2.560681799,6.160212769
814,0.426993865,0.564417178,0,0,8.590449595,6.704128658,2.560681799,6.160212769
815,0.426470588,0.56372549,0,0,8.590449595,6.704128658,2.560681799,6.160212769
816,0.425948592,0.563035496,0,0,8.590449595,6.704128658,2.560681799,6.160212769
817,0.425427873,0.562347188,0,0,8.590449595,6.704128658,2.560681799,6.160212769
818,0.424908425,0.561660562,0,0,8.590449595,6.704128658,2.560681799,6.160212769
819,0.424390244,0.56097561,0,0,8.590449595,6.704128658,2.560681799,6.160212769
820,0.423873325,0.560292326,0,0,8.590449595,6.704128658,2.560681799,6.160212769
821,0.423357664,0.559610706,0,0,8.590449595,6.704128658,2.560681799,6.160212769
822,0.422843256,0.558930741,0,0,8.590449595,6.704128658,2.560681799,6.160212769
823,0.422330097,0.558252427,0,0,8.590449595,6.704128658,2.560681799,6.160212769
824,0.421818182,0.557575758,0,0,8.590449595,6.704128658,2.560681799,6.160212769
825,0.421307506,0.556900726,0,0,8.590449595,6.704128658,2.560681799,6.160212769
826,0.420798065,0.556227328,0,0,8.590449595,6.704128658,2.560681799,6.160212769
827,0.420289855,0.555555556,0,0,8.590449595,6.704128658,2.560681799,6.160212769
828,0.419782871,0.554885404,0,0,8.590449595,6.704128658,2.560681799,6.160212769
829,0.419277108,0.554216867,0,0,8.590449595,6.704128658,2.560681799,6.160212769
830,0.418772563,0.55354994,0,0,8.590449595,6.704128658,2.560681799,6.160212769
831,0.418269231,0.552884615,0,0,8.590449595,6.704128658,2.560681799,6.160212769
832,0.417767107,0.552220888,0,0,8.590449595,6.704128658,2.560681799,6.160212769
833,0.417266187,0.551558753,0,0,8.590449595,6.704128658,2.560681799,6.160212769
834,0.416766467,0.550898204,0,0,8.590449595,6.704128658,2.560681799,6.160212769
835,0.416267943,0.550239234,0,0,8.590449595,6.704128658,2.560681799,6.160212769
836,0.415770609,0.54958184,0,0,8.590449595,6.704128658,2.560681799,6.160212769
837,0.415274463,0.548926014,0,0,8.590449595,6.704128658,2.560681799,6.160212769
838,0.414779499,0.548271752,0,0,8.590449595,6.704128658,2.560681799,6.160212769
839,0.414285714,0.547619048,0,0,8.590449595,6.704128658,2.560681799,6.160212769
840,0.413793103,0.546967895,0,0,8.590449595,6.704128658,2.560681799,6.160212769
841,0.413301663,0.54631829,0,0,8.590449595,6.704128658,2.560681799,6.160212769
842,0.412811388,0.545670225,0,0,8.590449595,6.704128658,2.560681799,6.160212769
843,0.412322275,0.545023697,0,0,8.590449595,6.704128658,2.560681799,6.160212769
844,0.41183432,0.544378698,0,0,8.590449595,6.704128658,2.560681799,6.160212769
845,0.411347518,0.543735225,0,0,8.590449595,6.704128658,2.560681799,6.160212769
846,0.410861865,0.54309327,0,0,8.590449595,6.704128658,2.560681799,6.160212769
847,0.410377358,0.54245283,0,0,8.590449595,6.704128658,2.560681799,6.160212769
848,0.409893993,0.541813899,0,0,8.590449595,6.704128658,2.560681799,6.160212769
849,0.409411765,0.541176471,0,0,8.590449595,6.704128658,2.560681799,6.160212769
850,0.40893067,0.540540541,0,0,8.590449595,6.704128658,2.560681799,6.160212769
851,0.408450704,0.539906103,0,0,8.590449595,6.704128658,2.560681799,6.160212769
852,0.407971864,0.539273154,0,0,8.590449595,6.704128658,2.560681799,6.160212769
853,0.407494145,0.538641686,0,0,8.590449595,6.704128658,2.560681799,6.160212769
854,0.407017544,0.538011696,0,0,8.590449595,6.704128658,2.560681799,6.160212769
855,0.406542056,0.537383178,0,0,8.590449595,6.704128658,2.560681799,6.160212769
856,0.406067678,0.536756126,0,0,8.590449595,6.704128658,2.560681799,6.160212769
857,0.405594406,0.536130536,0,0,8.590449595,6.704128658,2.560681799,6.160212769
858,0.405122235,0.535506403,0,0,8.590449595,6.704128658,2.560681799,6.160212769
859,0.404651163,0.534883721,0,0,8.590449595,6.704128658,2.560681799,6.160212769
860,0.404181185,0.534262485,0,0,8.590449595,6.704128658,2.560681799,6.160212769
861,0.403712297,0.533642691,0,0,8.590449595,6.704128658,2.560681799,6.160212769
862,0.403244496,0.533024334,0,0,8.590449595,6.704128658,2.560681799,6.160212769
863,0.402777778,0.532407407,0,0,8.590449595,6.704128658,2.560681799,6.160212769
864,0.402312139,0.531791908,0,0,8.590449595,6.704128658,2.560681799,6.160212769
865,0.401847575,0.531177829,0,0,8.590449595,6.704128658,2.560681799,6.160212769
866,0.401384083,0.530565167,0,0,8.590449595,6.704128658,2.560681799,6.160212769
867,0.400921659,0.529953917,0,0,8.590449595,6.704128658,2.560681799,6.160212769
868,0.400460299,0.529344074,0,0,8.590449595,6.704128658,2.560681799,6.160212769
869,0.4,0.528735632,0,0,8.590449595,6.704128658,2.560681799,6.160212769
870,0.399540758,0.528128588,0,0,8.590449595,6.704128658,2.560681799,6.160212769
871,0.399082569,0.527522936,0,0,8.590449595,6.704128658,2.560681799,6.160212769
872,0.39862543,0.526918671,0,0,8.590449595,6.704128658,2.560681799,6.160212769
873,0.398169336,0.526315789,0,0,8.590449595,6.704128658,2.560681799,6.160212769
874,0.397714286,0.525714286,0,0,8.590449595,6.704128658,2.560681799,6.160212769
875,0.397260274,0.525114155,0,0,8.590449595,6.704128658,2.560681799,6.160212769
876,0.396807298,0.524515393,0,0,8.590449595,6.704128658,2.560681799,6.160212769
877,0.396355353,0.523917995,0,0,8.590449595,6.704128658,2.560681799,6.160212769
878,0.395904437,0.523321957,0,0,8.590449595,6.704128658,2.560681799,6.160212769
879,0.395454545,0.522727273,0,0,8.590449595,6.704128658,2.560681799,6.160212769
880,0.395005675,0.522133939,0,0,8.590449595,6.704128658,2.560681799,6.160212769
881,0.394557823,0.52154195,0,0,8.590449595,6.704128658,2.560681799,6.160212769
882,0.394110985,0.520951302,0,0,8.590449595,6.704128658,2.560681799,6.160212769
883,0.393665158,0.520361991,0,0,8.590449595,6.704128658,2.560681799,6.160212769
884,0.393220339,0.519774011,0,0,8.590449595,6.704128658,2.560681799,6.160212769
885,0.392776524,0.519187359,0,0,8.590449595,6.704128658,2.560681799,6.160212769
886,0.392333709,0.518602029,0,0,8.590449595,6.704128658,2.560681799,6.160212769
887,0.391891892,0.518018018,0,0,8.590449595,6.704128658,2.560681799,6.160212769
888,0.391451069,0.517435321,0,0,8.590449595,6.704128658,2.560681799,6.160212769
889,0.391011236,0.516853933,0.001123596,0,8.590449595,6.704128658,2.560681799,6.160212769
890,0.390572391,0.51627385,0.002244669,0,8.590449595,6.704128658,2.560681799,6.160212769
891,0.390134529,0.515695067,0.003363229,0,8.590449595,6.704128658,2.560681799,6.160212769
892,0.389697648,0.515117581,0.004479283,0,8.590449595,6.704128658,2.560681799,6.160212769
893,0.389261745,0.514541387,0.005592841,0,8.590449595,6.704128658,2.560681799,6.160212769
894,0.388826816,0.51396648,0.006703911,0,8.590449595,6.704128658,2.560681799,6.160212769
895,0.388392857,0.513392857,0.0078125,0,8.590449595,6.704128658,2.560681799,6.160212769
896,0.387959866,0.512820513,0.008918618,0,8.590449595,6.704128658,2.560681799,6.160212769
897,0.38752784,0.512249443,0.010022272,0,8.590449595,6.704128658,2.560681799,6.160212769
898,0.387096774,0.511679644,0.011123471,0,8.590449595,6.704128658,2.560681799,6.160212769
899,0.386666667,0.511111111,0.012222222,0,8.590449595,6.704128658,2.560681799,6.160212769
900,0.386237514,0.51054384,0.013318535,0,8.590449595,6.704128658,2.560681799,6.160212769
901,0.385809313,0.509977827,0.014412417,0,8.590449595,6.704128658,2.560681799,6.160212769
902,0.38538206,0.509413068,0.015503876,0,8.590449595,6.704128658,2.560681799,6.160212769
903,0.384955752,0.508849558,0.01659292,0,8.590449595,6.704128658,2.560681799,6.160212769
904,0.384530387,0.508287293,0.017679558,0,8.590449595,6.704128658,2.560681799,6.160212769
905,0.38410596,0.507726269,0.018763797,0,8.590449595,6.704128658,2.560681799,6.160212769
906,0.38368247,0.507166483,0.019845645,0,8.590449595,6.704128658,2.560681799,6.160212769
907,0.383259912,0.50660793,0.02092511,0,8.590449595,6.704128658,2.560681799,6.160212769
908,0.382838284,0.506050605,0.0220022,0,8.590449595,6.704128658,2.560681799,6.160212769
909,0.382417582,0.505494505,0.023076923,0,8.590449595,6.704128658,2.560681799,6.160212769
910,0.381997805,0.504939627,0.024149286,0,8.590449595,6.704128658,2.560681799,6.160212769
911,0.381578947,0.504385965,0.025219298,0,8.590449595,6.704128658,2.560681799,6.160212769
912,0.381161008,0.503833516,0.026286966,0,8.590449595,6.704128658,2.560681799,6.160212769
913,0.380743982,0.503282276,0.027352298,0,8.590449595,6.704128658,2.560681799,6.160212769
914,0.380327869,0.50273224,0.028415301,0,8.590449595,6.704128658,2.560681799,6.160212769
915,0.379912664,0.502183406,0.029475983,0,8.590449595,6.704128658,2.560681799,6.160212769
916,0.379498364,0.501635769,0.030534351,0,8.590449595,6.704128658,2.560681799,6.160212769
917,0.379084967,0.501089325,0.031590414,0,8.590449595,6.704128658,2.560681799,6.160212769
918,0.37867247,0.50054407,0.032644178,0,8.590449595,6.704128658,2.560681799,6.160212769
919,0.37826087,0.5,0.033695652,0,8.590449595,6.704128658,2.560681799,6.160212769
920,0.377850163,0.499457112,0.034744843,0,8.590449595,6.704128658,2.560681799,6.160212769
921,0.377440347,0.498915401,0.035791757,0,8.590449595,6.704128658,2.560681799,6.160212769
922,0.377031419,0.498374865,0.036836403,0,8.590449595,6.704128658,2.560681799,6.160212769
923,0.376623377,0.497835498,0.037878788,0,8.590449595,6.704128658,2.560681799,6.160212769
924,0.376216216,0.497297297,0.038918919,0,8.590449595,6.704128658,2.560681799,6.160212769
925,0.375809935,0.496760259,0.039956803,0,8.590449595,6.704128658,2.560681799,6.160212769
926,0.375404531,0.49622438,0.040992449,0,8.590449595,6.704128658,2.560681799,6.160212769
927,0.375,0.495689655,0.042025862,0,8.590449595,6.704128658,2.560681799,6.160212769
928,0.37459634,0.495156082,0.043057051,0,8.590449595,6.704128658,2.560681799,6.160212769
929,0.374193548,0.494623656,0.044086022,0,8.590449595,6.704128658,2.560681799,6.160212769
930,0.373791622,0.494092374,0.045112782,0,8.590449595,6.704128658,2.560681799,6.160212769
931,0.373390558,0.493562232,0.046137339,0,8.590449595,6.704128658,2.560681799,6.160212769
932,0.372990354,0.493033226,0.0471597,0,8.590449595,6.704128658,2.560681799,6.160212769
933,0.372591006,0.492505353,0.048179872,0,8.590449595,6.704128658,2.560681799,6.160212769
934,0.372192513,0.49197861,0.049197861,0,8.590449595,6.704128658,2.560681799,6.160212769
935,0.371794872,0.491452991,0.050213675,0,8.590449595,6.704128658,2.560681799,6.160212769
936,0.371398079,0.490928495,0.051227321,0,8.590449595,6.704128658,2.560681799,6.160212769
937,0.371002132,0.490405117,0.052238806,0,8.590449595,6.704128658,2.560681799,6.160212769
938,0.370607029,0.489882854,0.053248136,0,8.590449595,6.704128658,2.560681799,6.160212769
939,0.370212766,0.489361702,0.054255319,0,8.590449595,6.704128658,2.560681799,6.160212769
940,0.369819341,0.488841658,0.055260361,0,8.590449595,6.704128658,2.560681799,6.160212769
941,0.369426752,0.488322718,0.05626327,0,8.590449595,6.704128658,2.560681799,6.160212769
942,0.369034995,0.487804878,0.057264051,0,8.590449595,6.704128658,2.560681799,6.160212769
943,0.368644068,0.487288136,0.058262712,0,8.590449595,6.704128658,2.560681799,6.160212769
944,0.368253968,0.486772487,0.059259259,0,8.590449595,6.704128658,2.560681799,6.160212769
945,0.367864693,0.486257928,0.0602537,0,8.590449595,6.704128658,2.560681799,6.160212769
946,0.367476241,0.485744456,0.06124604,0,8.590449595,6.704128658,2.560681799,6.160212769
947,0.367088608,0.485232068,0.062236287,0,8.590449595,6.704128658,2.560681799,6.160212769
948,0.366701791,0.484720759,0.063224447,0,8.590449595,6.704128658,2.560681799,6.160212769
949,0.366315789,0.484210526,0.064210526,0,8.590449595,6.704128658,2.560681799,6.160212769
950,0.365930599,0.483701367,0.065194532,0,8.590449595,6.704128658,2.560681799,6.160212769
951,0.365546218,0.483193277,0.066176471,0,8.590449595,6.704128658,2.560681799,6.160212769
952,0.365162644,0.482686254,0.067156348,0,8.590449595,6.704128658,2.560681799,6.160212769
953,0.364779874,0.482180294,0.068134172,0,8.590449595,6.704128658,2.560681799,6.160212769
954,0.364397906,0.481675393,0.069109948,0,8.590449595,6.704128658,2.560681799,6.160212769
955,0.364016736,0.481171548,0.070083682,0,8.590449595,6.704128658,2.560681799,6.160212769
956,0.363636364,0.480668757,0.071055381,0,8.590449595,6.704128658,2.560681799,6.160212769
957,0.363256785,0.480167015,0.072025052,0,8.590449595,6.704128658,2.560681799,6.160212769
958,0.362877998,0.479666319,0.072992701,0,8.590449595,6.704128658,2.560681799,6.160212769
959,0.3625,0.479166667,0.073958333,0,8.590449595,6.704128658,2.560681799,6.160212769
960,0.362122789,0.478668054,0.074921956,0,8.590449595,6.704128658,2.560681799,6.160212769
961,0.361746362,0.478170478,0.075883576,0,8.590449595,6.704128658,2.560681799,6.160212769
962,0.361370717,0.477673936,0.076843198,0,8.590449595,6.704128658,2.560681799,6.160212769
963,0.360995851,0.477178423,0.07780083,0,8.590449595,6.704128658,2.560681799,6.160212769
964,0.360621762,0.476683938,0.078756477,0,8.590449595,6.704128658,2.560681799,6.160212769
965,0.360248447,0.476190476,0.079710145,0,8.590449595,6.704128658,2.560681799,6.160212769
966,0.359875905,0.475698035,0.080661841,0,8.590449595,6.704128658,2.560681799,6.160212769
967,0.359504132,0.475206612,0.08161157,0,8.590449595,6.704128658,2.560681799,6.160212769
968,0.359133127,0.474716202,0.08255934,0,8.590449595,6.704128658,2.560681799,6.160212769
969,0.358762887,0.474226804,0.083505155,0,8.590449595,6.704128658,2.560681799,6.160212769
970,0.358393409,0.473738414,0.084449022,0,8.590449595,6.704128658,2.560681799,6.160212769
971,0.358024691,0.473251029,0.085390947,0,8.590449595,6.704128658,2.560681799,6.160212769
972,0.357656732,0.472764645,0.086330935,0,8.590449595,6.704128658,2.560681799,6.160212769
973,0.357289528,0.472279261,0.087268994,0,8.590449595,6.704128658,2.560681799,6.160212769
974,0.356923077,0.471794872,0.088205128,0,8.590449595,6.704128658,2.560681799,6.160212769
975,0.356557377,0.471311475,0.089139344,0,8.590449595,6.704128658,2.560681799,6.160212769
976,0.356192426,0.470829069,0.090071648,0,8.590449595,6.704128658,2.560681799,6.160212769
977,0.355828221,0.470347648,0.091002045,0,8.590449595,6.704128658,2.560681799,6.160212769
978,0.35546476,0.469867211,0.091930541,0,8.590449595,6.704128658,2.560681799,6.160212769
979,0.355102041,0.469387755,0.092857143,0,8.590449595,6.704128658,2.560681799,6.160212769
980,0.354740061,0.468909276,0.093781855,0,8.590449595,6.704128658,2.560681799,6.160212769
981,0.354378819,0.468431772,0.094704684,0,8.590449595,6.704128658,2.560681799,6.160212769
982,0.354018311,0.467955239,0.095625636,0,8.590449595,6.704128658,2.560681799,6.160212769
983,0.353658537,0.467479675,0.096544715,0,8.590449595,6.704128658,2.560681799,6.160212769
984,0.353299492,0.467005076,0.097461929,0,8.590449595,6.704128658,2.560681799,6.160212769
985,0.352941176,0.46653144,0.098377282,0,8.590449595,6.704128658,2.560681799,6.160212769
986,0.352583587,0.466058764,0.09929078,0,8.590449595,6.704128658,2.560681799,6.160212769
987,0.352226721,0.465587045,0.100202429,0,8.590449595,6.704128658,2.560681799,6.160212769
988,0.351870576,0.465116279,0.101112235,0,8.590449595,6.704128658,2.560681799,6.160212769
989,0.351515152,0.464646465,0.102020202,0,8.590449595,6.704128658,2.560681799,6.160212769
990,0.351160444,0.464177598,0.102926337,0,8.590449595,6.704128658,2.560681799,6.160212769
991,0.350806452,0.463709677,0.103830645,0,8.590449595,6.704128658,2.560681799,6.160212769
992,0.350453172,0.463242699,0.104733132,0,8.590449595,6.704128658,2.560681799,6.160212769
993,0.350100604,0.46277666,0.105633803,0,8.590449595,6.704128658,2.560681799,6.160212769
994,0.349748744,0.462311558,0.106532663,0,8.590449595,6.704128658,2.560681799,6.160212769
995,0.34939759,0.46184739,0.107429719,0,8.590449595,6.704128658,2.560681799,6.160212769
996,0.349047141,0.461384152,0.108324975,0,8.590449595,6.704128658,2.560681799,6.160212769
997,0.348697395,0.460921844,0.109218437,0,8.590449595,6.704128658,2.560681799,6.160212769
998,0.348348348,0.46046046,0.11011011,0,8.590449595,6.704128658,2.560681799,6.160212769
999,0.348,0.46,0.111,0,8.590449595,6.704128658,2.560681799,6.160212769
1000,0.347652348,0.45954046,0.111888112,0,8.590449595,6.704128658,2.560681799,6.160212769
1001,0.347305389,0.459081836,0.112774451,0,8.590449595,6.704128658,2.560681799,6.160212769
1002,0.346959123,0.458624128,0.113659023,0,8.590449595,6.704128658,2.560681799,6.160212769
1003,0.346613546,0.458167331,0.114541833,0,8.590449595,6.704128658,2.560681799,6.160212769
1004,0.346268657,0.457711443,0.115422886,0,8.590449595,6.704128658,2.560681799,6.160212769
1005,0.345924453,0.457256461,0.116302187,0,8.590449595,6.704128658,2.560681799,6.160212769
1006,0.345580933,0.456802383,0.117179742,0,8.590449595,6.704128658,2.560681799,6.160212769
1007,0.345238095,0.456349206,0.118055556,0,8.590449595,6.704128658,2.560681799,6.160212769
1008,0.344895937,0.455896928,0.118929633,0,8.590449595,6.704128658,2.560681799,6.160212769
1009,0.344554455,0.455445545,0.11980198,0,8.590449595,6.704128658,2.560681799,6.160212769
1010,0.34421365,0.454995054,0.120672601,0,8.590449595,6.704128658,2.560681799,6.160212769
1011,0.343873518,0.454545455,0.121541502,0,8.590449595,6.704128658,2.560681799,6.160212769
1012,0.343534057,0.454096742,0.122408687,0,8.590449595,6.704128658,2.560681799,6.160212769
1013,0.343195266,0.453648915,0.123274162,0,8.590449595,6.704128658,2.560681799,6.160212769
1014,0.342857143,0.45320197,0.124137931,0,8.590449595,6.704128658,2.560681799,6.160212769
1015,0.342519685,0.452755906,0.125,0,8.590449595,6.704128658,2.560681799,6.160212769
1016,0.342182891,0.452310718,0.125860374,0,8.590449595,6.704128658,2.560681799,6.160212769
1017,0.341846758,0.451866405,0.126719057,0,8.590449595,6.704128658,2.560681799,6.160212769
1018,0.341511286,0.451422964,0.127576055,0,8.590449595,6.704128658,2.560681799,6.160212769
1019,0.341176471,0.450980392,0.128431373,0,8.590449595,6.704128658,2.560681799,6.160212769
1020,0.340842311,0.450538688,0.129285015,0,8.590449595,6.704128658,2.560681799,6.160212769
1021,0.340508806,0.450097847,0.130136986,0,8.590449595,6.704128658,2.560681799,6.160212769
1022,0.340175953,0.449657869,0.130987292,0,8.590449595,6.704128658,2.560681799,6.160212769
1023,0.33984375,0.44921875,0.131835938,0,8.590449595,6.704128658,2.560681799,6.160212769
1024,0.339512195,0.448780488,0.132682927,0,8.590449595,6.704128658,2.560681799,6.160212769
1025,0.339181287,0.44834308,0.133528265,0,8.590449595,6.704128658,2.560681799,6.160212769
1026,0.338851022,0.447906524,0.134371957,0,8.590449595,6.704128658,2.560681799,6.160212769
1027,0.338521401,0.447470817,0.135214008,0,8.590449595,6.704128658,2.560681799,6.160212769
1028,0.33819242,0.447035957,0.136054422,0,8.590449595,6.704128658,2.560681799,6.160212769
1029,0.337864078,0.446601942,0.136893204,0,8.590449595,6.704128658,2.560681799,6.160212769
1030,0.337536372,0.446168768,0.137730359,0,8.590449595,6.704128658,2.560681799,6.160212769
1031,0.337209302,0.445736434,0.138565891,0,8.590449595,6.704128658,2.560681799,6.160212769
1032,0.336882865,0.445304937,0.139399806,0,8.590449595,6.704128658,2.560681799,6.160212769
1033,0.33655706,0.444874275,0.140232108,0,8.590449595,6.704128658,2.560681799,6.160212769
1034,0.336231884,0.444444444,0.141062802,0,8.590449595,6.704128658,2.560681799,6.160212769
1035,0.335907336,0.444015444,0.141891892,0,8.590449595,6.704128658,2.560681799,6.160212769
1036,0.335583414,0.443587271,0.142719383,0,8.590449595,6.704128658,2.560681799,6.160212769
1037,0.335260116,0.443159923,0.143545279,0,8.590449595,6.704128658,2.560681799,6.160212769
1038,0.33493744,0.442733397,0.144369586,0,8.590449595,6.704128658,2.560681799,6.160212769
1039,0.334615385,0.442307692,0.145192308,0,8.590449595,6.704128658,2.560681799,6.160212769
1040,0.334293948,0.441882805,0.146013449,0,8.590449595,6.704128658,2.560681799,6.160212769
1041,0.333973129,0.441458733,0.146833013,0,8.590449595,6.704128658,2.560681799,6.160212769
1042,0.333652924,0.441035475,0.147651007,0,8.590449595,6.704128658,2.560681799,6.160212769
1043,0.333333333,0.440613027,0.148467433,0,8.590449595,6.704128658,2.560681799,6.160212769
1044,0.333014354,0.440191388,0.149282297,0,8.590449595,6.704128658,2.560681799,6.160212769
1045,0.332695985,0.439770554,0.150095602,0,8.590449595,6.704128658,2.560681799,6.160212769
1046,0.332378223,0.439350525,0.150907354,0,8.590449595,6.704128658,2.560681799,6.160212769
1047,0.332061069,0.438931298,0.151717557,0,8.590449595,6.704128658,2.560681799,6.160212769
1048,0.331744519,0.438512869,0.152526215,0,8.590449595,6.704128658,2.560681799,6.160212769
1049,0.331428571,0.438095238,0.153333333,0,8.590449595,6.704128658,2.560681799,6.160212769
1050,0.331113225,0.437678402,0.154138915,0,8.590449595,6.704128658,2.560681799,6.160212769
1051,0.330798479,0.437262357,0.154942966,0,8.590449595,6.704128658,2.560681799,6.160212769
1052,0.33048433,0.436847104,0.155745489,0,8.590449595,6.704128658,2.560681799,6.160212769
1053,0.330170778,0.436432638,0.15654649,0,8.590449595,6.704128658,2.560681799,6.160212769
1054,0.32985782,0.436018957,0.157345972,0,8.590449595,6.704128658,2.560681799,6.160212769
1055,0.329545455,0.435606061,0.158143939,0,8.590449595,6.704128658,2.560681799,6.160212769
1056,0.32923368,0.435193945,0.158940397,0,8.590449595,6.704128658,2.560681799,6.160212769
1057,0.328922495,0.434782609,0.15973535,0,8.590449595,6.704128658,2.560681799,6.160212769
1058,0.328611898,0.434372049,0.160528801,0,8.590449595,6.704128658,2.560681799,6.160212769
1059,0.328301887,0.433962264,0.161320755,0,8.590449595,6.704128658,2.560681799,6.160212769
1060,0.32799246,0.433553252,0.162111216,0,8.590449595,6.704128658,2.560681799,6.160212769
1061,0.327683616,0.433145009,0.162900188,0,8.590449595,6.704128658,2.560681799,6.160212769
1062,0.327375353,0.432737535,0.163687676,0,8.590449595,6.704128658,2.560681799,6.160212769
1063,0.327067669,0.432330827,0.164473684,0,8.590449595,6.704128658,2.560681799,6.160212769
1064,0.326760563,0.431924883,0.165258216,0,8.590449595,6.704128658,2.560681799,6.160212769
1065,0.326454034,0.4315197,0.166041276,0,8.590449595,6.704128658,2.560681799,6.160212769
1066,0.326148079,0.431115276,0.166822868,0,8.590449595,6.704128658,2.560681799,6.160212769
1067,0.325842697,0.43071161,0.167602996,0,8.590449595,6.704128658,2.560681799,6.160212769
1068,0.325537886,0.4303087,0.168381665,0,8.590449595,6.704128658,2.560681799,6.160212769
1069,0.325233645,0.429906542,0.169158879,0,8.590449595,6.704128658,2.560681799,6.160212769
1070,0.324929972,0.429505135,0.169934641,0,8.590449595,6.704128658,2.560681799,6.160212769
1071,0.324626866,0.429104478,0.170708955,0,8.590449595,6.704128658,2.560681799,6.160212769
1072,0.324324324,0.428704567,0.171481827,0,8.590449595,6.704128658,2.560681799,6.160212769
1073,0.324022346,0.4283054,0.172253259,0,8.590449595,6.704128658,2.560681799,6.160212769
1074,0.32372093,0.427906977,0.173023256,0,8.590449595,6.704128658,2.560681799,6.160212769
1075,0.323420074,0.427509294,0.173791822,0,8.590449595,6.704128658,2.560681799,6.160212769
1076,0.323119777,0.427112349,0.17455896,0,8.590449595,6.704128658,2.560681799,6.160212769
1077,0.322820037,0.426716141,0.175324675,0,8.590449595,6.704128658,2.560681799,6.160212769
1078,0.322520853,0.426320667,0.176088971,0,8.590449595,6.704128658,2.560681799,6.160212769
1079,0.322222222,0.425925926,0.176851852,0,8.590449595,6.704128658,2.560681799,6.160212769
1080,0.321924144,0.425531915,0.177613321,0,8.590449595,6.704128658,2.560681799,6.160212769
1081,0.321626617,0.425138632,0.178373383,0,8.590449595,6.704128658,2.560681799,6.160212769
1082,0.32132964,0.424746076,0.179132041,0,8.590449595,6.704128658,2.560681799,6.160212769
1083,0.32103321,0.424354244,0.179889299,0,8.590449595,6.704128658,2.560681799,6.160212769
1084,0.320737327,0.423963134,0.180645161,0,8.590449595,6.704128658,2.560681799,6.160212769
1085,0.320441989,0.423572744,0.181399632,0,8.590449595,6.704128658,2.560681799,6.160212769
1086,0.320147194,0.423183073,0.182152714,0,8.590449595,6.704128658,2.560681799,6.160212769
1087,0.319852941,0.422794118,0.182904412,0,8.590449595,6.704128658,2.560681799,6.160212769
1088,0.319559229,0.422405877,0.183654729,0,8.590449595,6.704128658,2.560681799,6.160212769
1089,0.319266055,0.422018349,0.18440367,0,8.590449595,6.704128658,2.560681799,6.160212769
1090,0.318973419,0.421631531,0.185151237,0,8.590449595,6.704128658,2.560681799,6.160212769
1091,0.318681319,0.421245421,0.185897436,0,8.590449595,6.704128658,2.560681799,6.160212769
1092,0.318389753,0.420860018,0.186642269,0,8.590449595,6.704128658,2.560681799,6.160212769
1093,0.31809872,0.42047532,0.18738574,0,8.590449595,6.704128658,2.560681799,6.160212769
1094,0.317808219,0.420091324,0.188127854,0,8.590449595,6.704128658,2.560681799,6.160212769
1095,0.317518248,0.419708029,0.188868613,0,8.590449595,6.704128658,2.560681799,6.160212769
1096,0.317228806,0.419325433,0.189608022,0,8.590449595,6.704128658,2.560681799,6.160212769
1097,0.316939891,0.418943534,0.190346084,0,8.590449595,6.704128658,2.560681799,6.160212769
1098,0.316651501,0.418562329,0.191082803,0,8.590449595,6.704128658,2.560681799,6.160212769
1099,0.316363636,0.418181818,0.191818182,0,8.590449595,6.704128658,2.560681799,6.160212769
1100,0.316076294,0.417801998,0.192552225,0,8.590449595,6.704128658,2.560681799,6.160212769
1101,0.315789474,0.417422868,0.193284936,0,8.590449595,6.704128658,2.560681799,6.160212769
1102,0.315503173,0.417044424,0.194016319,0,8.590449595,6.704128658,2.560681799,6.160212769
1103,0.315217391,0.416666667,0.194746377,0,8.590449595,6.704128658,2.560681799,6.160212769
1104,0.314932127,0.416289593,0.195475113,0,8.590449595,6.704128658,2.560681799,6.160212769
1105,0.314647378,0.415913201,0.196202532,0,8.590449595,6.704128658,2.560681799,6.160212769
1106,0.314363144,0.415537489,0.196928636,0,8.590449595,6.704128658,2.560681799,6.160212769
1107,0.314079422,0.415162455,0.19765343,0,8.590449595,6.704128658,2.560681799,6.160212769
1108,0.313796213,0.414788097,0.198376916,0,8.590449595,6.704128658,2.560681799,6.160212769
1109,0.313513514,0.414414414,0.199099099,0,8.590449595,6.704128658,2.560681799,6.160212769
1110,0.313231323,0.414041404,0.199819982,0,8.590449595,6.704128658,2.560681799,6.160212769
1111,0.31294964,0.413669065,0.200539568,0,8.590449595,6.704128658,2.560681799,6.160212769
1112,0.312668464,0.413297394,0.201257862,0,8.590449595,6.704128658,2.560681799,6.160212769
1113,0.312387792,0.412926391,0.201974865,0,8.590449595,6.704128658,2.560681799,6.160212769
1114,0.312107623,0.412556054,0.202690583,0,8.590449595,6.704128658,2.560681799,6.160212769
1115,0.311827957,0.41218638,0.203405018,0,8.590449595,6.704128658,2.560681799,6.160212769
1116,0.311548791,0.411817368,0.204118174,0,8.590449595,6.704128658,2.560681799,6.160212769
1117,0.311270125,0.411449016,0.204830054,0,8.590449595,6.704128658,2.560681799,6.160212769
1118,0.310991957,0.411081323,0.205540661,0,8.590449595,6.704128658,2.560681799,6.160212769
1119,0.310714286,0.410714286,0.20625,0,8.590449595,6.704128658,2.560681799,6.160212769
1120,0.31043711,0.410347904,0.206958073,0,8.590449595,6.704128658,2.560681799,6.160212769
1121,0.310160428,0.409982175,0.207664884,0,8.590449595,6.704128658,2.560681799,6.160212769
1122,0.309884239,0.409617097,0.208370436,0,8.590449595,6.704128658,2.560681799,6.160212769
1123,0.309608541,0.409252669,0.209074733,0,8.590449595,6.704128658,2.560681799,6.160212769
1124,0.309333333,0.408888889,0.209777778,0,8.590449595,6.704128658,2.560681799,6.160212769
1125,0.309058615,0.408525755,0.210479574,0,8.590449595,6.704128658,2.560681799,6.160212769
1126,0.308784383,0.408163265,0.211180124,0,8.590449595,6.704128658,2.560681799,6.160212769
1127,0.308510638,0.407801418,0.211879433,0,8.590449595,6.704128658,2.560681799,6.160212769
1128,0.308237378,0.407440213,0.212577502,0,8.590449595,6.704128658,2.560681799,6.160212769
1129,0.307964602,0.407079646,0.213274336,0,8.590449595,6.704128658,2.560681799,6.160212769
1130,0.307692308,0.406719717,0.213969938,0,8.590449595,6.704128658,2.560681799,6.160212769
1131,0.307420495,0.406360424,0.214664311,0,8.590449595,6.704128658,2.560681799,6.160212769
1132,0.307149162,0.406001765,0.215357458,0,8.590449595,6.704128658,2.560681799,6.160212769
1133,0.306878307,0.405643739,0.216049383,0,8.590449595,6.704128658,2.560681799,6.160212769
1134,0.30660793,0.405286344,0.216740088,0,8.590449595,6.704128658,2.560681799,6.160212769
1135,0.306338028,0.404929577,0.217429577,0,8.590449595,6.704128658,2.560681799,6.160212769
1136,0.306068602,0.404573439,0.218117854,0,8.590449595,6.704128658,2.560681799,6.160212769
1137,0.305799649,0.404217926,0.218804921,0,8.590449595,6.704128658,2.560681799,6.160212769
1138,0.305531168,0.403863038,0.219490781,0,8.590449595,6.704128658,2.560681799,6.160212769
1139,0.305263158,0.403508772,0.220175439,0,8.590449595,6.704128658,2.560681799,6.160212769
1140,0.304995618,0.403155127,0.220858896,0,8.590449595,6.704128658,2.560681799,6.160212769
1141,0.304728546,0.402802102,0.221541156,0,8.590449595,6.704128658,2.560681799,6.160212769
1142,0.304461942,0.402449694,0.222222222,0,8.590449595,6.704128658,2.560681799,6.160212769
1143,0.304195804,0.402097902,0.222902098,0,8.590449595,6.704128658,2.560681799,6.160212769
1144,0.303930131,0.401746725,0.223580786,0,8.590449595,6.704128658,2.560681799,6.160212769
1145,0.303664921,0.401396161,0.22425829,0,8.590449595,6.704128658,2.560681799,6.160212769
1146,0.303400174,0.401046207,0.224934612,0,8.590449595,6.704128658,2.560681799,6.160212769
1147,0.303135889,0.400696864,0.225609756,0,8.590449595,6.704128658,2.560681799,6.160212769
1148,0.302872063,0.400348129,0.226283725,0,8.590449595,6.704128658,2.560681799,6.160212769
1149,0.302608696,0.4,0.226956522,0,8.590449595,6.704128658,2.560681799,6.160212769
1150,0.302345786,0.399652476,0.227628149,0,8.590449595,6.704128658,2.560681799,6.160212769
1151,0.302083333,0.399305556,0.228298611,0,8.590449595,6.704128658,2.560681799,6.160212769
1152,0.301821336,0.398959237,0.22896791,0,8.590449595,6.704128658,2.560681799,6.160212769
1153,0.301559792,0.398613518,0.229636049,0,8.590449595,6.704128658,2.560681799,6.160212769
1154,0.301298701,0.398268398,0.23030303,0,8.590449595,6.704128658,2.560681799,6.160212769
1155,0.301038062,0.397923875,0.230968858,0,8.590449595,6.704128658,2.560681799,6.160212769
1156,0.300777874,0.397579948,0.231633535,0,8.590449595,6.704128658,2.560681799,6.160212769
1157,0.300518135,0.397236615,0.232297064,0,8.590449595,6.704128658,2.560681799,6.160212769
1158,0.300258844,0.396893874,0.232959448,0,8.590449595,6.704128658,2.560681799,6.160212769
1159,0.3,0.396551724,0.23362069,0,8.590449595,6.704128658,2.560681799,6.160212769
1160,0.299741602,0.396210164,0.234280792,0,8.590449595,6.704128658,2.560681799,6.160212769
1161,0.299483649,0.395869191,0.234939759,0,8.590449595,6.704128658,2.560681799,6.160212769
1162,0.299226139,0.395528805,0.235597592,0,8.590449595,6.704128658,2.560681799,6.160212769
1163,0.298969072,0.395189003,0.236254296,0,8.590449595,6.704128658,2.560681799,6.160212769
1164,0.298712446,0.394849785,0.236909871,0,8.590449595,6.704128658,2.560681799,6.160212769
1165,0.298456261,0.394511149,0.237564322,0,8.590449595,6.704128658,2.560681799,6.160212769
1166,0.298200514,0.394173093,0.238217652,0,8.590449595,6.704128658,2.560681799,6.160212769
1167,0.297945205,0.393835616,0.238869863,0,8.590449595,6.704128658,2.560681799,6.160212769
1168,0.297690334,0.393498717,0.239520958,0,8.590449595,6.704128658,2.560681799,6.160212769
1169,0.297435897,0.393162393,0.24017094,0,8.590449595,6.704128658,2.560681799,6.160212769
1170,0.297181896,0.392826644,0.240819812,0,8.590449595,6.704128658,2.560681799,6.160212769
1171,0.296928328,0.392491468,0.241467577,0,8.590449595,6.704128658,2.560681799,6.160212769
1172,0.296675192,0.392156863,0.242114237,0,8.590449595,6.704128658,2.560681799,6.160212769
1173,0.296422487,0.391822828,0.242759796,0,8.590449595,6.704128658,2.560681799,6.160212769
1174,0.296170213,0.391489362,0.243404255,0,8.590449595,6.704128658,2.560681799,6.160212769
1175,0.295918367,0.391156463,0.244047619,0,8.590449595,6.704128658,2.560681799,6.160212769
1176,0.29566695,0.390824129,0.24468989,0,8.590449595,6.704128658,2.560681799,6.160212769
1177,0.295415959,0.39049236,0.24533107,0,8.590449595,6.704128658,2.560681799,6.160212769
1178,0.295165394,0.390161154,0.245971162,0,8.590449595,6.704128658,2.560681799,6.160212769
1179,0.294915254,0.389830508,0.246610169,0,8.590449595,6.704128658,2.560681799,6.160212769
1180,0.294665538,0.389500423,0.247248095,0,8.590449595,6.704128658,2.560681799,6.160212769
1181,0.294416244,0.389170897,0.247884941,0,8.590449595,6.704128658,2.560681799,6.160212769
1182,0.294167371,0.388841927,0.24852071,0,8.590449595,6.704128658,2.560681799,6.160212769
1183,0.293918919,0.388513514,0.249155405,0,8.590449595,6.704128658,2.560681799,6.160212769
1184,0.293670886,0.388185654,0.24978903,0,8.590449595,6.704128658,2.560681799,6.160212769
1185,0.293423272,0.387858347,0.250421585,0,8.590449595,6.704128658,2.560681799,6.160212769
1186,0.293176074,0.387531592,0.251053075,0,8.590449595,6.704128658,2.560681799,6.160212769
1187,0.292929293,0.387205387,0.251683502,0,8.590449595,6.704128658,2.560681799,6.160212769
1188,0.292682927,0.386879731,0.252312868,0,8.590449595,6.704128658,2.560681799,6.160212769
1189,0.292436975,0.386554622,0.252941176,0,8.590449595,6.704128658,2.560681799,6.160212769
1190,0.292191436,0.386230059,0.25356843,0,8.590449595,6.704128658,2.560681799,6.160212769
1191,0.291946309,0.38590604,0.254194631,0,8.590449595,6.704128658,2.560681799,6.160212769
1192,0.291701593,0.385582565,0.254819782,0,8.590449595,6.704128658,2.560681799,6.160212769
1193,0.291457286,0.385259631,0.255443886,0,8.590449595,6.704128658,2.560681799,6.160212769
1194,0.291213389,0.384937238,0.256066946,0,8.590449595,6.704128658,2.560681799,6.160212769
1195,0.2909699,0.384615385,0.256688963,0,8.590449595,6.704128658,2.560681799,6.160212769
1196,0.290726817,0.384294069,0.257309942,0,8.590449595,6.704128658,2.560681799,6.160212769
1197,0.29048414,0.383973289,0.257929883,0,8.590449595,6.704128658,2.560681799,6.160212769
1198,0.290241868,0.383653044,0.258548791,0,8.590449595,6.704128658,2.560681799,6.160212769
1199,0.29,0.383333333,0.259166667,0,8.590449595,6.704128658,2.560681799,6.160212769
1200,0.289758535,0.383014155,0.259783514,0,8.590449595,6.704128658,2.560681799,6.160212769
1201,0.289517471,0.382695507,0.260399334,0,8.590449595,6.704128658,2.560681799,6.160212769
1202,0.289276808,0.38237739,0.261014131,0,8.590449595,6.704128658,2.560681799,6.160212769
1203,0.289036545,0.382059801,0.261627907,0,8.590449595,6.704128658,2.560681799,6.160212769
1204,0.28879668,0.381742739,0.262240664,0,8.590449595,6.704128658,2.560681799,6.160212769
1205,0.288557214,0.381426202,0.262852405,0,8.590449595,6.704128658,2.560681799,6.160212769
1206,0.288318144,0.381110191,0.263463132,0,8.590449595,6.704128658,2.560681799,6.160212769
1207,0.28807947,0.380794702,0.264072848,0,8.590449595,6.704128658,2.560681799,6.160212769
1208,0.287841191,0.380479735,0.264681555,0,8.590449595,6.704128658,2.560681799,6.160212769
1209,0.287603306,0.380165289,0.265289256,0,8.590449595,6.704128658,2.560681799,6.160212769
1210,0.287365813,0.379851363,0.265895954,0,8.590449595,6.704128658,2.560681799,6.160212769
1211,0.287128713,0.379537954,0.26650165,0,8.590449595,6.704128658,2.560681799,6.160212769
1212,0.286892003,0.379225062,0.267106348,0,8.590449595,6.704128658,2.560681799,6.160212769
1213,0.286655684,0.378912685,0.267710049,0,8.590449595,6.704128658,2.560681799,6.160212769
1214,0.286419753,0.378600823,0.268312757,0,8.590449595,6.704128658,2.560681799,6.160212769
1215,0.286184211,0.378289474,0.268914474,0,8.590449595,6.704128658,2.560681799,6.160212769
1216,0.285949055,0.377978636,0.269515201,0,8.590449595,6.704128658,2.560681799,6.160212769
1217,0.285714286,0.377668309,0.270114943,0,8.590449595,6.704128658,2.560681799,6.160212769
1218,0.285479902,0.377358491,0.2707137,0,8.590449595,6.704128658,2.560681799,6.160212769
1219,0.285245902,0.37704918,0.271311475,0,8.590449595,6.704128658,2.560681799,6.160212769
1220,0.285012285,0.376740377,0.271908272,0,8.590449595,6.704128658,2.560681799,6.160212769
1221,0.284779051,0.376432079,0.272504092,0,8.590449595,6.704128658,2.560681799,6.160212769
1222,0.284546198,0.376124285,0.273098937,0,8.590449595,6.704128658,2.560681799,6.160212769
1223,0.284313725,0.375816993,0.27369281,0,8.590449595,6.704128658,2.560681799,6.160212769
1224,0.284081633,0.375510204,0.274285714,0,8.590449595,6.704128658,2.560681799,6.160212769
1225,0.283849918,0.375203915,0.274877651,0,8.590449595,6.704128658,2.560681799,6.160212769
1226,0.283618582,0.374898126,0.275468623,0,8.590449595,6.704128658,2.560681799,6.160212769
1227,0.283387622,0.374592834,0.276058632,0,8.590449595,6.704128658,2.560681799,6.160212769
1228,0.283157038,0.374288039,0.276647681,0,8.590449595,6.704128658,2.560681799,6.160212769
1229,0.282926829,0.37398374,0.277235772,0,8.590449595,6.704128658,2.560681799,6.160212769
1230,0.282696994,0.373679935,0.277822908,0,8.590449595,6.704128658,2.560681799,6.160212769
1231,0.282467532,0.373376623,0.278409091,0,8.590449595,6.704128658,2.560681799,6.160212769
1232,0.282238443,0.373073804,0.278994323,0,8.590449595,6.704128658,2.560681799,6.160212769
1233,0.282009724,0.372771475,0.279578606,0,8.590449595,6.704128658,2.560681799,6.160212769
1234,0.281781377,0.372469636,0.280161943,0,8.590449595,6.704128658,2.560681799,6.160212769
1235,0.281553398,0.372168285,0.280744337,0,8.590449595,6.704128658,2.560681799,6.160212769
1236,0.281325788,0.371867421,0.281325788,0,8.590449595,6.704128658,2.560681799,6.160212769
1237,0.281098546,0.371567044,0.2819063,0,8.590449595,6.704128658,2.560681799,6.160212769
1238,0.280871671,0.371267151,0.282485876,0,8.590449595,6.704128658,2.560681799,6.160212769
1239,0.280645161,0.370967742,0.283064516,0,8.590449595,6.704128658,2.560681799,6.160212769
1240,0.280419017,0.370668815,0.283642224,0,8.590449595,6.704128658,2.560681799,6.160212769
1241,0.280193237,0.37037037,0.284219002,0,8.590449595,6.704128658,2.560681799,6.160212769
1242,0.27996782,0.370072405,0.284794851,0,8.590449595,6.704128658,2.560681799,6.160212769
1243,0.279742765,0.36977492,0.285369775,0,8.590449595,6.704128658,2.560681799,6.160212769
1244,0.279518072,0.369477912,0.285943775,0,8.590449595,6.704128658,2.560681799,6.160212769
1245,0.27929374,0.36918138,0.286516854,0,8.590449595,6.704128658,2.560681799,6.160212769
1246,0.279069767,0.368885325,0.287089014,0,8.590449595,6.704128658,2.560681799,6.160212769
1247,0.278846154,0.368589744,0.287660256,0,8.590449595,6.704128658,2.560681799,6.160212769
1248,0.278622898,0.368294636,0.288230584,0,8.590449595,6.704128658,2.560681799,6.160212769
1249,0.2784,0.368,0.2888,0,8.590449595,6.704128658,2.560681799,6.160212769
1250,0.278177458,0.367705835,0.289368505,0,8.590449595,6.704128658,2.560681799,6.160212769
1251,0.277955272,0.367412141,0.289936102,0,8.590449595,6.704128658,2.560681799,6.160212769
1252,0.27773344,0.367118915,0.290502793,0,8.590449595,6.704128658,2.560681799,6.160212769
1253,0.277511962,0.366826156,0.291068581,0,8.590449595,6.704128658,2.560681799,6.160212769
1254,0.277290837,0.366533865,0.291633466,0,8.590449595,6.704128658,2.560681799,6.160212769
1255,0.277070064,0.366242038,0.292197452,0,8.590449595,6.704128658,2.560681799,6.160212769
1256,0.276849642,0.365950676,0.292760541,0,8.590449595,6.704128658,2.560681799,6.160212769
1257,0.276629571,0.365659777,0.293322734,0,8.590449595,6.704128658,2.560681799,6.160212769
1258,0.276409849,0.365369341,0.293884035,0,8.590449595,6.704128658,2.560681799,6.160212769
1259,0.276190476,0.365079365,0.294444444,0,8.590449595,6.704128658,2.560681799,6.160212769
1260,0.275971451,0.364789849,0.295003965,0,8.590449595,6.704128658,2.560681799,6.160212769
1261,0.275752773,0.364500792,0.295562599,0,8.590449595,6.704128658,2.560681799,6.160212769
1262,0.275534442,0.364212193,0.296120348,0,8.590449595,6.704128658,2.560681799,6.160212769
1263,0.275316456,0.363924051,0.296677215,0,8.590449595,6.704128658,2.560681799,6.160212769
1264,0.275098814,0.363636364,0.297233202,0,8.590449595,6.704128658,2.560681799,6.160212769
1265,0.274881517,0.363349131,0.29778831,0,8.590449595,6.704128658,2.560681799,6.160212769
1266,0.274664562,0.363062352,0.298342541,0,8.590449595,6.704128658,2.560681799,6.160212769
1267,0.27444795,0.362776025,0.298895899,0,8.590449595,6.704128658,2.560681799,6.160212769
1268,0.274231678,0.36249015,0.299448385,0,8.590449595,6.704128658,2.560681799,6.160212769
1269,0.274015748,0.362204724,0.3,0,8.590449595,6.704128658,2.560681799,6.160212769
1270,0.273800157,0.361919748,0.300550747,0,8.590449595,6.704128658,2.560681799,6.160212769
1271,0.273584906,0.36163522,0.301100629,0,8.590449595,6.704128658,2.560681799,6.160212769
1272,0.273369992,0.361351139,0.301649647,0,8.590449595,6.704128658,2.560681799,6.160212769
1273,0.273155416,0.361067504,0.302197802,0,8.590449595,6.704128658,2.560681799,6.160212769
1274,0.272941176,0.360784314,0.302745098,0,8.590449595,6.704128658,2.560681799,6.160212769
1275,0.272727273,0.360501567,0.303291536,0,8.590449595,6.704128658,2.560681799,6.160212769
1276,0.272513704,0.360219264,0.303837118,0,8.590449595,6.704128658,2.560681799,6.160212769
1277,0.272300469,0.359937402,0.304381847,0,8.590449595,6.704128658,2.560681799,6.160212769
1278,0.272087568,0.359655981,0.304925723,0,8.590449595,6.704128658,2.560681799,6.160212769
1279,0.271875,0.359375,0.30546875,0,8.590449595,6.704128658,2.560681799,6.160212769
1280,0.271662763,0.359094457,0.306010929,0,8.590449595,6.704128658,2.560681799,6.160212769
1281,0.271450858,0.358814353,0.306552262,0,8.590449595,6.704128658,2.560681799,6.160212769
1282,0.271239283,0.358534684,0.307092751,0,8.590449595,6.704128658,2.560681799,6.160212769
1283,0.271028037,0.358255452,0.307632399,0,8.590449595,6.704128658,2.560681799,6.160212769
1284,0.270817121,0.357976654,0.308171206,0,8.590449595,6.704128658,2.560681799,6.160212769
1285,0.270606532,0.357698289,0.308709176,0,8.590449595,6.704128658,2.560681799,6.160212769
1286,0.27039627,0.357420357,0.309246309,0,8.590449595,6.704128658,2.560681799,6.160212769
1287,0.270186335,0.357142857,0.309782609,0,8.590449595,6.704128658,2.560681799,6.160212769
1288,0.269976726,0.356865787,0.310318076,0,8.590449595,6.704128658,2.560681799,6.160212769
1289,0.269767442,0.356589147,0.310852713,0,8.590449595,6.704128658,2.560681799,6.160212769
1290,0.269558482,0.356312936,0.311386522,0,8.590449595,6.704128658,2.560681799,6.160212769
1291,0.269349845,0.356037152,0.311919505,0,8.590449595,6.704128658,2.560681799,6.160212769
1292,0.269141531,0.355761794,0.312451663,0,8.590449595,6.704128658,2.560681799,6.160212769
1293,0.268933539,0.355486862,0.312982998,0,8.590449595,6.704128658,2.560681799,6.160212769
1294,0.268725869,0.355212355,0.313513514,0,8.590449595,6.704128658,2.560681799,6.160212769
1295,0.268518519,0.354938272,0.31404321,0,8.590449595,6.704128658,2.560681799,6.160212769
1296,0.268311488,0.354664611,0.314572089,0,8.590449595,6.704128658,2.560681799,6.160212769
1297,0.268104777,0.354391371,0.315100154,0,8.590449595,6.704128658,2.560681799,6.160212769
1298,0.267898383,0.354118553,0.315627406,0,8.590449595,6.704128658,2.560681799,6.160212769
1299,0.267692308,0.353846154,0.316153846,0,8.590449595,6.704128658,2.560681799,6.160212769
1300,0.267486549,0.353574174,0.316679477,0,8.590449595,6.704128658,2.560681799,6.160212769
1301,0.267281106,0.353302611,0.317204301,0,8.590449595,6.704128658,2.560681799,6.160212769
1302,0.267075979,0.353031466,0.317728319,0,8.590449595,6.704128658,2.560681799,6.160212769
1303,0.266871166,0.352760736,0.318251534,0,8.590449595,6.704128658,2.560681799,6.160212769
1304,0.266666667,0.352490421,0.318773946,0,8.590449595,6.704128658,2.560681799,6.160212769
1305,0.266462481,0.352220521,0.319295559,0,8.590449595,6.704128658,2.560681799,6.160212769
1306,0.266258607,0.351951033,0.319816373,0,8.590449595,6.704128658,2.560681799,6.160212769
1307,0.266055046,0.351681957,0.320336391,0,8.590449595,6.704128658,2.560681799,6.160212769
1308,0.265851795,0.351413293,0.320855615,0,8.590449595,6.704128658,2.560681799,6.160212769
1309,0.265648855,0.351145038,0.321374046,0,8.590449595,6.704128658,2.560681799,6.160212769
1310,0.265446224,0.350877193,0.321891686,0,8.590449595,6.704128658,2.560681799,6.160212769
1311,0.265243902,0.350609756,0.322408537,0,8.590449595,6.704128658,2.560681799,6.160212769
1312,0.265041889,0.350342727,0.3229246,0,8.590449595,6.704128658,2.560681799,6.160212769
1313,0.264840183,0.350076104,0.323439878,0,8.590449595,6.704128658,2.560681799,6.160212769
1314,0.264638783,0.349809886,0.323954373,0,8.590449595,6.704128658,2.560681799,6.160212769
1315,0.26443769,0.349544073,0.324468085,0,8.590449595,6.704128658,2.560681799,6.160212769
1316,0.264236902,0.349278664,0.324981017,0,8.590449595,6.704128658,2.560681799,6.160212769
1317,0.264036419,0.349013657,0.325493171,0,8.590449595,6.704128658,2.560681799,6.160212769
1318,0.26383624,0.348749052,0.326004549,0,8.590449595,6.704128658,2.560681799,6.160212769
1319,0.263636364,0.348484848,0.326515152,0,8.590449595,6.704128658,2.560681799,6.160212769
1320,0.26343679,0.348221045,0.327024981,0,8.590449595,6.704128658,2.560681799,6.160212769
1321,0.263237519,0.34795764,0.327534039,0,8.590449595,6.704128658,2.560681799,6.160212769
1322,0.263038549,0.347694633,0.328042328,0,8.590449595,6.704128658,2.560681799,6.160212769
1323,0.262839879,0.347432024,0.328549849,0,8.590449595,6.704128658,2.560681799,6.160212769
1324,0.262641509,0.347169811,0.329056604,0,8.590449595,6.704128658,2.560681799,6.160212769
1325,0.262443439,0.346907994,0.329562594,0,8.590449595,6.704128658,2.560681799,6.160212769
1326,0.262245667,0.346646571,0.330067822,0,8.590449595,6.704128658,2.560681799,6.160212769
1327,0.262048193,0.346385542,0.330572289,0,8.590449595,6.704128658,2.560681799,6.160212769
1328,0.261851016,0.346124906,0.331075997,0,8.590449595,6.704128658,2.560681799,6.160212769
1329,0.261654135,0.345864662,0.331578947,0,8.590449595,6.704128658,2.560681799,6.160212769
1330,0.261457551,0.345604808,0.332081142,0,8.590449595,6.704128658,2.560681799,6.160212769
1331,0.261261261,0.345345345,0.332582583,0,8.590449595,6.704128658,2.560681799,6.160212769
1332,0.261065266,0.345086272,0.333083271,0,8.590449595,6.704128658,2.560681799,6.160212769
1333,0.260869565,0.344827586,0.333583208,0,8.590449595,6.704128658,2.560681799,6.160212769
1334,0.260674157,0.344569288,0.334082397,0,8.590449595,6.704128658,2.560681799,6.160212769
1335,0.260479042,0.344311377,0.334580838,0,8.590449595,6.704128658,2.560681799,6.160212769
1336,0.260284218,0.344053852,0.335078534,0,8.590449595,6.704128658,2.560681799,6.160212769
1337,0.260089686,0.343796712,0.335575486,0,8.590449595,6.704128658,2.560681799,6.160212769
1338,0.259895444,0.343539955,0.336071695,0,8.590449595,6.704128658,2.560681799,6.160212769
1339,0.259701493,0.343283582,0.336567164,0,8.590449595,6.704128658,2.560681799,6.160212769
1340,0.25950783,0.343027591,0.337061894,0,8.590449595,6.704128658,2.560681799,6.160212769
1341,0.259314456,0.342771982,0.337555887,0,8.590449595,6.704128658,2.560681799,6.160212769
1342,0.25912137,0.342516754,0.338049144,0,8.590449595,6.704128658,2.560681799,6.160212769
1343,0.258928571,0.342261905,0.338541667,0,8.590449595,6.704128658,2.560681799,6.160212769
1344,0.258736059,0.342007435,0.339033457,0,8.590449595,6.704128658,2.560681799,6.160212769
1345,0.258543834,0.341753343,0.339524517,0,8.590449595,6.704128658,2.560681799,6.160212769
1346,0.258351893,0.341499629,0.340014848,0,8.590449595,6.704128658,2.560681799,6.160212769
1347,0.258160237,0.341246291,0.340504451,0,8.590449595,6.704128658,2.560681799,6.160212769
1348,0.257968866,0.340993328,0.340993328,0,8.590449595,6.704128658,2.560681799,6.160212769
1349,0.257777778,0.340740741,0.341481481,0,8.590449595,6.704128658,2.560681799,6.160212769
1350,0.257586973,0.340488527,0.341968912,0,8.590449595,6.704128658,2.560681799,6.160212769
1351,0.25739645,0.340236686,0.342455621,0,8.590449595,6.704128658,2.560681799,6.160212769
1352,0.257206208,0.339985218,0.342941611,0,8.590449595,6.704128658,2.560681799,6.160212769
1353,0.257016248,0.339734121,0.343426883,0,8.590449595,6.704128658,2.560681799,6.160212769
1354,0.256826568,0.339483395,0.343911439,0,8.590449595,6.704128658,2.560681799,6.160212769
1355,0.256637168,0.339233038,0.34439528,0,8.590449595,6.704128658,2.560681799,6.160212769
1356,0.256448047,0.338983051,0.344878408,0,8.590449595,6.704128658,2.560681799,6.160212769
1357,0.256259205,0.338733432,0.345360825,0,8.590449595,6.704128658,2.560681799,6.160212769
1358,0.25607064,0.33848418,0.345842531,0,8.590449595,6.704128658,2.560681799,6.160212769
1359,0.255882353,0.338235294,0.346323529,0,8.590449595,6.704128658,2.560681799,6.160212769
1360,0.255694342,0.337986774,0.346803821,0,8.590449595,6.704128658,2.560681799,6.160212769
1361,0.255506608,0.33773862,0.347283407,0,8.590449595,6.704128658,2.560681799,6.160212769
1362,0.255319149,0.337490829,0.347762289,0,8.590449595,6.704128658,2.560681799,6.160212769
1363,0.255131965,0.337243402,0.348240469,0,8.590449595,6.704128658,2.560681799,6.160212769
1364,0.254945055,0.336996337,0.348717949,0,8.590449595,6.704128658,2.560681799,6.160212769
1365,0.254758419,0.336749634,0.349194729,0,8.590449595,6.704128658,2.560681799,6.160212769
1366,0.254572056,0.336503292,0.349670812,0,8.590449595,6.704128658,2.560681799,6.160212769
1367,0.254385965,0.33625731,0.350146199,0,8.590449595,6.704128658,2.560681799,6.160212769
1368,0.254200146,0.336011687,0.350620891,0,8.590449595,6.704128658,2.560681799,6.160212769
1369,0.254014599,0.335766423,0.351094891,0,8.590449595,6.704128658,2.560681799,6.160212769
1370,0.253829322,0.335521517,0.351568198,0,8.590449595,6.704128658,2.560681799,6.160212769
1371,0.253644315,0.335276968,0.352040816,0,8.590449595,6.704128658,2.560681799,6.160212769
1372,0.253459578,0.335032775,0.352512746,0,8.590449595,6.704128658,2.560681799,6.160212769
1373,0.253275109,0.334788937,0.352983988,0,8.590449595,6.704128658,2.560681799,6.160212769
1374,0.253090909,0.334545455,0.353454545,0,8.590449595,6.704128658,2.560681799,6.160212769
1375,0.252906977,0.334302326,0.353924419,0,8.590449595,6.704128658,2.560681799,6.160212769
1376,0.252723312,0.33405955,0.354393609,0,8.590449595,6.704128658,2.560681799,6.160212769
1377,0.252539913,0.333817126,0.354862119,0,8.590449595,6.704128658,2.560681799,6.160212769
1378,0.25235678,0.333575054,0.355329949,0,8.590449595,6.704128658,2.560681799,6.160212769
1379,0.252173913,0.333333333,0.355797101,0,8.590449595,6.704128658,2.560681799,6.160212769
1380,0.251991311,0.333091962,0.356263577,0,8.590449595,6.704128658,2.560681799,6.160212769
1381,0.251808973,0.332850941,0.356729378,0,8.590449595,6.704128658,2.560681799,6.160212769
1382,0.251626898,0.332610268,0.357194505,0,8.590449595,6.704128658,2.560681799,6.160212769
1383,0.251445087,0.332369942,0.35765896,0,8.590449595,6.704128658,2.560681799,6.160212769
1384,0.251263538,0.332129964,0.358122744,0,8.590449595,6.704128658,2.560681799,6.160212769
1385,0.251082251,0.331890332,0.358585859,0,8.590449595,6.704128658,2.560681799,6.160212769
1386,0.250901226,0.331651045,0.359048306,0,8.590449595,6.704128658,2.560681799,6.160212769
1387,0.250720461,0.331412104,0.359510086,0,8.590449595,6.704128658,2.560681799,6.160212769
1388,0.250539957,0.331173506,0.359971202,0,8.590449595,6.704128658,2.560681799,6.160212769
1389,0.250359712,0.330935252,0.360431655,0,8.590449595,6.704128658,2.560681799,6.160212769
1390,0.250179727,0.33069734,0.360891445,0,8.590449595,6.704128658,2.560681799,6.160212769
1391,0.25,0.33045977,0.360632184,0,8.590449595,6.704128658,2.560681799,6.160212769
1392,0.249820531,0.330222541,0.360373295,0,8.590449595,6.704128658,2.560681799,6.160212769
1393,0.24964132,0.329985653,0.360114778,0,8.590449595,6.704128658,2.560681799,6.160212769
1394,0.249462366,0.329749104,0.359856631,0,8.590449595,6.704128658,2.560681799,6.160212769
1395,0.249283668,0.329512894,0.359598854,0,8.590449595,6.704128658,2.560681799,6.160212769
1396,0.249105225,0.329277022,0.359341446,0,8.590449595,6.704128658,2.560681799,6.160212769
1397,0.248927039,0.329041488,0.359084406,0,8.590449595,6.704128658,2.560681799,6.160212769
1398,0.248749107,0.32880629,0.358827734,0,8.590449595,6.704128658,2.560681799,6.160212769
1399,0.248571429,0.328571429,0.358571429,0,8.590449595,6.704128658,2.560681799,6.160212769
1400,0.248394004,0.328336902,0.358315489,0,8.590449595,6.704128658,2.560681799,6.160212769
1401,0.248216833,0.32810271,0.358059914,0,8.590449595,6.704128658,2.560681799,6.160212769
1402,0.248039914,0.327868852,0.357804704,0,8.590449595,6.704128658,2.560681799,6.160212769
1403,0.247863248,0.327635328,0.357549858,0,8.590449595,6.704128658,2.560681799,6.160212769
1404,0.247686833,0.327402135,0.357295374,0,8.590449595,6.704128658,2.560681799,6.160212769
1405,0.247510669,0.327169275,0.357041252,0,8.590449595,6.704128658,2.560681799,6.160212769
1406,0.247334755,0.326936745,0.356787491,0,8.590449595,6.704128658,2.560681799,6.160212769
1407,0.247159091,0.326704545,0.356534091,0,8.590449595,6.704128658,2.560681799,6.160212769
1408,0.246983676,0.326472676,0.35628105,0,8.590449595,6.704128658,2.560681799,6.160212769
1409,0.246808511,0.326241135,0.356028369,0,8.590449595,6.704128658,2.560681799,6.160212769
1410,0.246633593,0.326009922,0.355776045,0,8.590449595,6.704128658,2.560681799,6.160212769
1411,0.246458924,0.325779037,0.355524079,0,8.590449595,6.704128658,2.560681799,6.160212769
1412,0.246284501,0.325548478,0.35527247,0,8.590449595,6.704128658,2.560681799,6.160212769
1413,0.246110325,0.325318246,0.355021216,0,8.590449595,6.704128658,2.560681799,6.160212769
1414,0.245936396,0.325088339,0.354770318,0,8.590449595,6.704128658,2.560681799,6.160212769
1415,0.245762712,0.324858757,0.354519774,0,8.590449595,6.704128658,2.560681799,6.160212769
1416,0.245589273,0.324629499,0.354269584,0,8.590449595,6.704128658,2.560681799,6.160212769
1417,0.245416079,0.324400564,0.354019746,0,8.590449595,6.704128658,2.560681799,6.160212769
1418,0.245243129,0.324171952,0.353770261,0,8.590449595,6.704128658,2.560681799,6.160212769
1419,0.245070423,0.323943662,0.353521127,0,8.590449595,6.704128658,2.560681799,6.160212769
1420,0.244897959,0.323715693,0.353272343,0,8.590449595,6.704128658,2.560681799,6.160212769
1421,0.244725738,0.323488045,0.35302391,0,8.590449595,6.704128658,2.560681799,6.160212769
1422,0.24455376,0.323260717,0.352775826,0,8.590449595,6.704128658,2.560681799,6.160212769
1423,0.244382022,0.323033708,0.35252809,0,8.590449595,6.704128658,2.560681799,6.160212769
1424,0.244210526,0.322807018,0.352280702,0,8.590449595,6.704128658,2.560681799,6.160212769
1425,0.244039271,0.322580645,0.352033661,0,8.590449595,6.704128658,2.560681799,6.160212769
1426,0.243868255,0.32235459,0.351786966,0,8.590449595,6.704128658,2.560681799,6.160212769
1427,0.243697479,0.322128852,0.351540616,0,8.590449595,6.704128658,2.560681799,6.160212769
1428,0.243526942,0.321903429,0.351294612,0,8.590449595,6.704128658,2.560681799,6.160212769
1429,0.243356643,0.321678322,0.351048951,0,8.590449595,6.704128658,2.560681799,6.160212769
1430,0.243186583,0.321453529,0.350803634,0,8.590449595,6.704128658,2.560681799,6.160212769
1431,0.24301676,0.32122905,0.350558659,0,8.590449595,6.704128658,2.560681799,6.160212769
1432,0.242847174,0.321004885,0.350314027,0,8.590449595,6.704128658,2.560681799,6.160212769
1433,0.242677824,0.320781032,0.350069735,0,8.590449595,6.704128658,2.560681799,6.160212769
1434,0.242508711,0.320557491,0.349825784,0,8.590449595,6.704128658,2.560681799,6.160212769
1435,0.242339833,0.320334262,0.349582173,0,8.590449595,6.704128658,2.560681799,6.160212769
1436,0.24217119,0.320111343,0.3493389,0,8.590449595,6.704128658,2.560681799,6.160212769
1437,0.242002782,0.319888734,0.349095967,0,8.590449595,6.704128658,2.560681799,6.160212769
1438,0.241834607,0.319666435,0.34885337,0,8.590449595,6.704128658,2.560681799,6.160212769
1439,0.241666667,0.319444444,0.348611111,0,8.590449595,6.704128658,2.560681799,6.160212769
1440,0.241498959,0.319222762,0.348369188,0,8.590449595,6.704128658,2.560681799,6.160212769
1441,0.241331484,0.319001387,0.348127601,0,8.590449595,6.704128658,2.560681799,6.160212769
1442,0.241164241,0.318780319,0.347886348,0,8.590449595,6.704128658,2.560681799,6.160212769
1443,0.24099723,0.318559557,0.347645429,0,8.590449595,6.704128658,2.560681799,6.160212769
1444,0.24083045,0.3183391,0.347404844,0,8.590449595,6.704128658,2.560681799,6.160212769
1445,0.2406639,0.318118949,0.347164592,0,8.590449595,6.704128658,2.560681799,6.160212769
1446,0.240497581,0.317899102,0.346924672,0,8.590449595,6.704128658,2.560681799,6.160212769
1447,0.240331492,0.317679558,0.346685083,0,8.590449595,6.704128658,2.560681799,6.160212769
1448,0.240165631,0.317460317,0.346445825,0,8.590449595,6.704128658,2.560681799,6.160212769
1449,0.24,0.317241379,0.346206897,0,8.590449595,6.704128658,2.560681799,6.160212769
1450,0.239834597,0.317022743,0.345968298,0,8.590449595,6.704128658,2.560681799,6.160212769
1451,0.239669421,0.316804408,0.345730028,0,8.590449595,6.704128658,2.560681799,6.160212769
1452,0.239504474,0.316586373,0.345492085,0,8.590449595,6.704128658,2.560681799,6.160212769
1453,0.239339752,0.316368638,0.34525447,0,8.590449595,6.704128658,2.560681799,6.160212769
1454,0.239175258,0.316151203,0.345017182,0,8.590449595,6.704128658,2.560681799,6.160212769
1455,0.239010989,0.315934066,0.34478022,0,8.590449595,6.704128658,2.560681799,6.160212769
1456,0.238846946,0.315717227,0.344543583,0,8.590449595,6.704128658,2.560681799,6.160212769
1457,0.238683128,0.315500686,0.34430727,0,8.590449595,6.704128658,2.560681799,6.160212769
1458,0.238519534,0.315284441,0.344071282,0,8.590449595,6.704128658,2.560681799,6.160212769
1459,0.238356164,0.315068493,0.343835616,0,8.590449595,6.704128658,2.560681799,6.160212769
1460,0.238193018,0.314852841,0.343600274,0,8.590449595,6.704128658,2.560681799,6.160212769
1461,0.238030096,0.314637483,0.343365253,0,8.590449595,6.704128658,2.560681799,6.160212769
1462,0.237867396,0.31442242,0.343130554,0,8.590449595,6.704128658,2.560681799,6.160212769
1463,0.237704918,0.31420765,0.342896175,0,8.590449595,6.704128658,2.560681799,6.160212769
1464,0.237542662,0.313993174,0.342662116,0,8.590449595,6.704128658,2.560681799,6.160212769
1465,0.237380628,0.31377899,0.342428377,0,8.590449595,6.704128658,2.560681799,6.160212769
1466,0.237218814,0.313565099,0.342194956,0,8.590449595,6.704128658,2.560681799,6.160212769
1467,0.237057221,0.313351499,0.341961853,0,8.590449595,6.704128658,2.560681799,6.160212769
1468,0.236895848,0.313138189,0.341729067,0,8.590449595,6.704128658,2.560681799,6.160212769
1469,0.236734694,0.31292517,0.341496599,0.000680272,8.590449595,6.704128658,2.560681799,6.160212769
1470,0.236573759,0.312712441,0.341264446,0.001359619,8.590449595,6.704128658,2.560681799,6.160212769
1471,0.236413043,0.3125,0.341032609,0.002038043,8.590449595,6.704128658,2.560681799,6.160212769
1472,0.236252546,0.312287848,0.340801086,0.002715547,8.590449595,6.704128658,2.560681799,6.160212769
1473,0.236092266,0.312075984,0.340569878,0.00339213,8.590449595,6.704128658,2.560681799,6.160212769
1474,0.235932203,0.311864407,0.340338983,0.004067797,8.590449595,6.704128658,2.560681799,6.160212769
1475,0.235772358,0.311653117,0.340108401,0.004742547,8.590449595,6.704128658,2.560681799,6.160212769
1476,0.235612729,0.311442112,0.339878131,0.005416385,8.590449595,6.704128658,2.560681799,6.160212769
1477,0.235453315,0.311231394,0.339648173,0.00608931,8.590449595,6.704128658,2.560681799,6.160212769
1478,0.235294118,0.31102096,0.339418526,0.006761325,8.590449595,6.704128658,2.560681799,6.160212769
1479,0.235135135,0.310810811,0.339189189,0.007432432,8.590449595,6.704128658,2.560681799,6.160212769
1480,0.234976367,0.310600945,0.338960162,0.008102633,8.590449595,6.704128658,2.560681799,6.160212769
1481,0.234817814,0.310391363,0.338731444,0.00877193,8.590449595,6.704128658,2.560681799,6.160212769
1482,0.234659474,0.310182063,0.338503034,0.009440324,8.590449595,6.704128658,2.560681799,6.160212769
1483,0.234501348,0.309973046,0.338274933,0.010107817,8.590449595,6.704128658,2.560681799,6.160212769
1484,0.234343434,0.30976431,0.338047138,0.010774411,8.590449595,6.704128658,2.560681799,6.160212769
1485,0.234185734,0.309555855,0.33781965,0.011440108,8.590449595,6.704128658,2.560681799,6.160212769
1486,0.234028245,0.30934768,0.337592468,0.012104909,8.590449595,6.704128658,2.560681799,6.160212769
1487,0.233870968,0.309139785,0.337365591,0.012768817,8.590449595,6.704128658,2.560681799,6.160212769
1488,0.233713902,0.308932169,0.337139019,0.013431833,8.590449595,6.704128658,2.560681799,6.160212769
1489,0.233557047,0.308724832,0.336912752,0.01409396,8.590449595,6.704128658,2.560681799,6.160212769
1490,0.233400402,0.308517773,0.336686787,0.014755198,8.590449595,6.704128658,2.560681799,6.160212769
1491,0.233243968,0.308310992,0.336461126,0.01541555,8.590449595,6.704128658,2.560681799,6.160212769
1492,0.233087743,0.308104488,0.336235767,0.016075017,8.590449595,6.704128658,2.560681799,6.160212769
1493,0.232931727,0.30789826,0.33601071,0.016733601,8.590449595,6.704128658,2.560681799,6.160212769
1494,0.23277592,0.307692308,0.335785953,0.017391304,8.590449595,6.704128658,2.560681799,6.160212769
1495,0.232620321,0.307486631,0.335561497,0.018048128,8.590449595,6.704128658,2.560681799,6.160212769
1496,0.23246493,0.307281229,0.335337341,0.018704075,8.590449595,6.704128658,2.560681799,6.160212769
1497,0.232309746,0.307076101,0.335113485,0.019359146,8.590449595,6.704128658,2.560681799,6.160212769
1498,0.23215477,0.306871247,0.334889927,0.020013342,8.590449595,6.704128658,2.560681799,6.160212769
1499,0.232,0.306666667,0.334666667,0.020666667,8.590449595,6.704128658,2.560681799,6.160212769
1500,0.231845436,0.306462358,0.334443704,0.021319121,8.590449595,6.704128658,2.560681799,6.160212769
1501,0.231691079,0.306258322,0.334221039,0.021970706,8.590449595,6.704128658,2.560681799,6.160212769
1502,0.231536926,0.306054558,0.333998669,0.022621424,8.590449595,6.704128658,2.560681799,6.160212769
1503,0.231382979,0.305851064,0.333776596,0.023271277,8.590449595,6.704128658,2.560681799,6.160212769
1504,0.231229236,0.305647841,0.333554817,0.023920266,8.590449595,6.704128658,2.560681799,6.160212769
1505,0.231075697,0.305444887,0.333333333,0.024568393,8.590449595,6.704128658,2.560681799,6.160212769
1506,0.230922362,0.305242203,0.333112143,0.02521566,8.590449595,6.704128658,2.560681799,6.160212769
1507,0.230769231,0.305039788,0.332891247,0.025862069,8.590449595,6.704128658,2.560681799,6.160212769
1508,0.230616302,0.304837641,0.332670643,0.026507621,8.590449595,6.704128658,2.560681799,6.160212769
1509,0.230463576,0.304635762,0.332450331,0.027152318,8.590449595,6.704128658,2.560681799,6.160212769
1510,0.230311052,0.30443415,0.332230311,0.027796161,8.590449595,6.704128658,2.560681799,6.160212769
1511,0.23015873,0.304232804,0.332010582,0.028439153,8.590449595,6.704128658,2.560681799,6.160212769
1512,0.230006609,0.304031725,0.331791143,0.029081295,8.590449595,6.704128658,2.560681799,6.160212769
1513,0.22985469,0.303830911,0.331571995,0.029722589,8.590449595,6.704128658,2.560681799,6.160212769
1514,0.22970297,0.303630363,0.331353135,0.030363036,8.590449595,6.704128658,2.560681799,6.160212769
1515,0.229551451,0.303430079,0.331134565,0.031002639,8.590449595,6.704128658,2.560681799,6.160212769
1516,0.229400132,0.303230059,0.330916282,0.031641397,8.590449595,6.704128658,2.560681799,6.160212769
1517,0.229249012,0.303030303,0.330698287,0.032279315,8.590449595,6.704128658,2.560681799,6.160212769
1518,0.229098091,0.30283081,0.330480579,0.032916392,8.590449595,6.704128658,2.560681799,6.160212769
1519,0.228947368,0.302631579,0.330263158,0.033552632,8.590449595,6.704128658,2.560681799,6.160212769
1520,0.228796844,0.30243261,0.330046022,0.034188034,8.590449595,6.704128658,2.560681799,6.160212769
1521,0.228646518,0.302233903,0.329829172,0.034822602,8.590449595,6.704128658,2.560681799,6.160212769
1522,0.228496389,0.302035456,0.329612607,0.035456336,8.590449595,6.704128658,2.560681799,6.160212769
1523,0.228346457,0.30183727,0.329396325,0.036089239,8.590449595,6.704128658,2.560681799,6.160212769
1524,0.228196721,0.301639344,0.329180328,0.036721311,8.590449595,6.704128658,2.560681799,6.160212769
1525,0.228047182,0.301441678,0.328964613,0.037352556,8.590449595,6.704128658,2.560681799,6.160212769
1526,0.227897839,0.30124427,0.328749181,0.037982973,8.590449595,6.704128658,2.560681799,6.160212769
1527,0.227748691,0.30104712,0.328534031,0.038612565,8.590449595,6.704128658,2.560681799,6.160212769
1528,0.227599738,0.300850229,0.328319163,0.039241334,8.590449595,6.704128658,2.560681799,6.160212769
1529,0.22745098,0.300653595,0.328104575,0.039869281,8.590449595,6.704128658,2.560681799,6.160212769
1530,0.227302417,0.300457218,0.327890268,0.040496408,8.590449595,6.704128658,2.560681799,6.160212769
1531,0.227154047,0.300261097,0.32767624,0.041122715,8.590449595,6.704128658,2.560681799,6.160212769
1532,0.227005871,0.300065232,0.327462492,0.041748206,8.590449595,6.704128658,2.560681799,6.160212769
1533,0.226857888,0.299869622,0.327249022,0.042372881,8.590449595,6.704128658,2.560681799,6.160212769
1534,0.226710098,0.299674267,0.327035831,0.042996743,8.590449595,6.704128658,2.560681799,6.160212769
1535,0.2265625,0.299479167,0.326822917,0.043619792,8.590449595,6.704128658,2.560681799,6.160212769
1536,0.226415094,0.29928432,0.32661028,0.04424203,8.590449595,6.704128658,2.560681799,6.160212769
1537,0.22626788,0.299089727,0.326397919,0.044863459,8.590449595,6.704128658,2.560681799,6.160212769
1538,0.226120858,0.298895387,0.326185835,0.045484081,8.590449595,6.704128658,2.560681799,6.160212769
1539,0.225974026,0.298701299,0.325974026,0.046103896,8.590449595,6.704128658,2.560681799,6.160212769
1540,0.225827385,0.298507463,0.325762492,0.046722907,8.590449595,6.704128658,2.560681799,6.160212769
1541,0.225680934,0.298313878,0.325551232,0.047341115,8.590449595,6.704128658,2.560681799,6.160212769
1542,0.225534673,0.298120544,0.325340246,0.047958522,8.590449595,6.704128658,2.560681799,6.160212769
1543,0.225388601,0.297927461,0.325129534,0.04857513,8.590449595,6.704128658,2.560681799,6.160212769
1544,0.225242718,0.297734628,0.324919094,0.049190939,8.590449595,6.704128658,2.560681799,6.160212769
1545,0.225097025,0.297542044,0.324708926,0.049805951,8.590449595,6.704128658,2.560681799,6.160212769
1546,0.224951519,0.297349709,0.32449903,0.050420168,8.590449595,6.704128658,2.560681799,6.160212769
1547,0.224806202,0.297157623,0.324289406,0.051033592,8.590449595,6.704128658,2.560681799,6.160212769
1548,0.224661072,0.296965784,0.324080052,0.051646223,8.590449595,6.704128658,2.560681799,6.160212769
1549,0.224516129,0.296774194,0.323870968,0.052258065,8.590449595,6.704128658,2.560681799,6.160212769
1550,0.224371373,0.29658285,0.323662153,0.052869117,8.590449595,6.704128658,2.560681799,6.160212769
1551,0.224226804,0.296391753,0.323453608,0.053479381,8.590449595,6.704128658,2.560681799,6.160212769
1552,0.224082421,0.296200901,0.323245332,0.05408886,8.590449595,6.704128658,2.560681799,6.160212769
1553,0.223938224,0.296010296,0.323037323,0.054697555,8.590449595,6.704128658,2.560681799,6.160212769
1554,0.223794212,0.295819936,0.322829582,0.055305466,8.590449595,6.704128658,2.560681799,6.160212769
1555,0.223650386,0.29562982,0.322622108,0.055912596,8.590449595,6.704128658,2.560681799,6.160212769
1556,0.223506744,0.295439949,0.3224149,0.056518947,8.590449595,6.704128658,2.560681799,6.160212769
1557,0.223363286,0.295250321,0.322207959,0.057124519,8.590449595,6.704128658,2.560681799,6.160212769
1558,0.223220013,0.295060936,0.322001283,0.057729314,8.590449595,6.704128658,2.560681799,6.160212769
1559,0.223076923,0.294871795,0.321794872,0.058333333,8.590449595,6.704128658,2.560681799,6.160212769
1560,0.222934017,0.294682896,0.321588725,0.058936579,8.590449595,6.704128658,2.560681799,6.160212769
1561,0.222791293,0.294494238,0.321382843,0.059539052,8.590449595,6.704128658,2.560681799,6.160212769
1562,0.222648752,0.294305822,0.321177223,0.060140755,8.590449595,6.704128658,2.560681799,6.160212769
1563,0.222506394,0.294117647,0.320971867,0.060741688,8.590449595,6.704128658,2.560681799,6.160212769
1564,0.222364217,0.293929712,0.320766773,0.061341853,8.590449595,6.704128658,2.560681799,6.160212769
1565,0.222222222,0.293742018,0.320561941,0.061941252,8.590449595,6.704128658,2.560681799,6.160212769
1566,0.222080408,0.293554563,0.320357371,0.062539885,8.590449595,6.704128658,2.560681799,6.160212769
1567,0.221938776,0.293367347,0.320153061,0.063137755,8.590449595,6.704128658,2.560681799,6.160212769
1568,0.221797323,0.29318037,0.319949012,0.063734863,8.590449595,6.704128658,2.560681799,6.160212769
1569,0.221656051,0.292993631,0.319745223,0.06433121,8.590449595,6.704128658,2.560681799,6.160212769
1570,0.221514959,0.292807129,0.319541693,0.064926798,8.590449595,6.704128658,2.560681799,6.160212769
1571,0.221374046,0.292620865,0.319338422,0.065521628,8.590449595,6.704128658,2.560681799,6.160212769
1572,0.221233312,0.292434838,0.31913541,0.066115702,8.590449595,6.704128658,2.560681799,6.160212769
1573,0.221092757,0.292249047,0.318932656,0.066709022,8.590449595,6.704128658,2.560681799,6.160212769
1574,0.220952381,0.292063492,0.318730159,0.067301587,8.590449595,6.704128658,2.560681799,6.160212769
1575,0.220812183,0.291878173,0.318527919,0.067893401,8.590449595,6.704128658,2.560681799,6.160212769
1576,0.220672162,0.291693088,0.318325935,0.068484464,8.590449595,6.704128658,2.560681799,6.160212769
1577,0.220532319,0.291508238,0.318124208,0.069074778,8.590449595,6.704128658,2.560681799,6.160212769
1578,0.220392654,0.291323623,0.317922736,0.069664345,8.590449595,6.704128658,2.560681799,6.160212769
1579,0.220253165,0.291139241,0.317721519,0.070253165,8.590449595,6.704128658,2.560681799,6.160212769
1580,0.220113852,0.290955092,0.317520557,0.07084124,8.590449595,6.704128658,2.560681799,6.160212769
1581,0.219974716,0.290771176,0.317319848,0.071428571,8.590449595,6.704128658,2.560681799,6.160212769
1582,0.219835755,0.290587492,0.317119394,0.072015161,8.590449595,6.704128658,2.560681799,6.160212769
1583,0.21969697,0.29040404,0.316919192,0.07260101,8.590449595,6.704128658,2.560681799,6.160212769
1584,0.21955836,0.29022082,0.316719243,0.07318612,8.590449595,6.704128658,2.560681799,6.160212769
1585,0.219419924,0.290037831,0.316519546,0.073770492,8.590449595,6.704128658,2.560681799,6.160212769
1586,0.219281664,0.289855072,0.316320101,0.074354127,8.590449595,6.704128658,2.560681799,6.160212769
1587,0.219143577,0.289672544,0.316120907,0.074937028,8.590449595,6.704128658,2.560681799,6.160212769
1588,0.219005664,0.289490245,0.315921963,0.075519194,8.590449595,6.704128658,2.560681799,6.160212769
1589,0.218867925,0.289308176,0.31572327,0.076100629,8.590449595,6.704128658,2.560681799,6.160212769
1590,0.218730358,0.289126336,0.315524827,0.076681332,8.590449595,6.704128658,2.560681799,6.160212769
1591,0.218592965,0.288944724,0.315326633,0.077261307,8.590449595,6.704128658,2.560681799,6.160212769
1592,0.218455744,0.28876334,0.315128688,0.077840552,8.590449595,6.704128658,2.560681799,6.160212769
1593,0.218318695,0.288582183,0.314930991,0.078419072,8.590449595,6.704128658,2.560681799,6.160212769
1594,0.218181818,0.288401254,0.314733542,0.078996865,8.590449595,6.704128658,2.560681799,6.160212769
1595,0.218045113,0.288220551,0.314536341,0.079573935,8.590449595,6.704128658,2.560681799,6.160212769
1596,0.217908579,0.288040075,0.314339386,0.080150282,8.590449595,6.704128658,2.560681799,6.160212769
1597,0.217772215,0.287859825,0.314142678,0.080725907,8.590449595,6.704128658,2.560681799,6.160212769
1598,0.217636023,0.2876798,0.313946216,0.081300813,8.590449595,6.704128658,2.560681799,6.160212769
1599,0.2175,0.2875,0.31375,0.081875,8.590449595,6.704128658,2.560681799,6.160212769
1600,0.217364147,0.287320425,0.313554029,0.08244847,8.590449595,6.704128658,2.560681799,6.160212769
1601,0.217228464,0.287141074,0.313358302,0.083021223,8.590449595,6.704128658,2.560681799,6.160212769
1602,0.217092951,0.286961946,0.31316282,0.083593263,8.590449595,6.704128658,2.560681799,6.160212769
1603,0.216957606,0.286783042,0.312967581,0.084164589,8.590449595,6.704128658,2.560681799,6.160212769
1604,0.21682243,0.286604361,0.312772586,0.084735202,8.590449595,6.704128658,2.560681799,6.160212769
1605,0.216687422,0.286425903,0.312577833,0.085305106,8.590449595,6.704128658,2.560681799,6.160212769
1606,0.216552582,0.286247666,0.312383323,0.0858743,8.590449595,6.704128658,2.560681799,6.160212769
1607,0.21641791,0.286069652,0.312189055,0.086442786,8.590449595,6.704128658,2.560681799,6.160212769
1608,0.216283406,0.285891858,0.311995028,0.087010566,8.590449595,6.704128658,2.560681799,6.160212769
1609,0.216149068,0.285714286,0.311801242,0.08757764,8.590449595,6.704128658,2.560681799,6.160212769
1610,0.216014898,0.285536934,0.311607697,0.08814401,8.590449595,6.704128658,2.560681799,6.160212769
1611,0.215880893,0.285359801,0.311414392,0.088709677,8.590449595,6.704128658,2.560681799,6.160212769
1612,0.215747055,0.285182889,0.311221327,0.089274644,8.590449595,6.704128658,2.560681799,6.160212769
1613,0.215613383,0.285006196,0.311028501,0.08983891,8.590449595,6.704128658,2.560681799,6.160212769
1614,0.215479876,0.284829721,0.310835913,0.090402477,8.590449595,6.704128658,2.560681799,6.160212769
1615,0.215346535,0.284653465,0.310643564,0.090965347,8.590449595,6.704128658,2.560681799,6.160212769
1616,0.215213358,0.284477427,0.310451453,0.09152752,8.590449595,6.704128658,2.560681799,6.160212769
1617,0.215080346,0.284301607,0.31025958,0.092088999,8.590449595,6.704128658,2.560681799,6.160212769
1618,0.214947498,0.284126004,0.310067943,0.092649784,8.590449595,6.704128658,2.560681799,6.160212769
1619,0.214814815,0.283950617,0.309876543,0.093209877,8.590449595,6.704128658,2.560681799,6.160212769
1620,0.214682295,0.283775447,0.309685379,0.093769278,8.590449595,6.704128658,2.560681799,6.160212769
1621,0.214549938,0.283600493,0.309494451,0.09432799,8.590449595,6.704128658,2.560681799,6.160212769
1622,0.214417745,0.283425755,0.309303758,0.094886014,8.590449595,6.704128658,2.560681799,6.160212769
1623,0.214285714,0.283251232,0.3091133,0.09544335,8.590449595,6.704128658,2.560681799,6.160212769
1624,0.214153846,0.283076923,0.308923077,0.096,8.590449595,6.704128658,2.560681799,6.160212769
1625,0.21402214,0.282902829,0.308733087,0.096555966,8.590449595,6.704128658,2.560681799,6.160212769
1626,0.213890596,0.282728949,0.308543331,0.097111248,8.590449595,6.704128658,2.560681799,6.160212769
1627,0.213759214,0.282555283,0.308353808,0.097665848,8.590449595,6.704128658,2.560681799,6.160212769
1628,0.213627993,0.282381829,0.308164518,0.098219767,8.590449595,6.704128658,2.560681799,6.160212769
1629,0.213496933,0.282208589,0.30797546,0.098773006,8.590449595,6.704128658,2.560681799,6.160212769
1630,0.213366033,0.282035561,0.307786634,0.099325567,8.590449595,6.704128658,2.560681799,6.160212769
1631,0.213235294,0.281862745,0.307598039,0.099877451,8.590449595,6.704128658,2.560681799,6.160212769
1632,0.213104715,0.281690141,0.307409675,0.100428659,8.590449595,6.704128658,2.560681799,6.160212769
1633,0.212974296,0.281517748,0.307221542,0.100979192,8.590449595,6.704128658,2.560681799,6.160212769
1634,0.212844037,0.281345566,0.307033639,0.101529052,8.590449595,6.704128658,2.560681799,6.160212769
1635,0.212713936,0.281173594,0.306845966,0.10207824,8.590449595,6.704128658,2.560681799,6.160212769
1636,0.212583995,0.281001833,0.306658522,0.102626756,8.590449595,6.704128658,2.560681799,6.160212769
1637,0.212454212,0.280830281,0.306471306,0.103174603,8.590449595,6.704128658,2.560681799,6.160212769
1638,0.212324588,0.280658938,0.30628432,0.103721782,8.590449595,6.704128658,2.560681799,6.160212769
1639,0.212195122,0.280487805,0.306097561,0.104268293,8.590449595,6.704128658,2.560681799,6.160212769
1640,0.212065814,0.28031688,0.30591103,0.104814138,8.590449595,6.704128658,2.560681799,6.160212769
1641,0.211936663,0.280146163,0.305724726,0.105359318,8.590449595,6.704128658,2.560681799,6.160212769
1642,0.211807669,0.279975654,0.305538649,0.105903834,8.590449595,6.704128658,2.560681799,6.160212769
1643,0.211678832,0.279805353,0.305352798,0.106447689,8.590449595,6.704128658,2.560681799,6.160212769
1644,0.211550152,0.279635258,0.305167173,0.106990881,8.590449595,6.704128658,2.560681799,6.160212769
1645,0.211421628,0.279465371,0.304981774,0.107533414,8.590449595,6.704128658,2.560681799,6.160212769
1646,0.21129326,0.279295689,0.3047966,0.108075288,8.590449595,6.704128658,2.560681799,6.160212769
1647,0.211165049,0.279126214,0.30461165,0.108616505,8.590449595,6.704128658,2.560681799,6.160212769
1648,0.211036992,0.278956944,0.304426925,0.109157065,8.590449595,6.704128658,2.560681799,6.160212769
1649,0.210909091,0.278787879,0.304242424,0.10969697,8.590449595,6.704128658,2.560681799,6.160212769
1650,0.210781345,0.278619019,0.304058147,0.11023622,8.590449595,6.704128658,2.560681799,6.160212769
1651,0.210653753,0.278450363,0.303874092,0.110774818,8.590449595,6.704128658,2.560681799,6.160212769
1652,0.210526316,0.278281912,0.30369026,0.111312765,8.590449595,6.704128658,2.560681799,6.160212769
1653,0.210399033,0.278113664,0.303506651,0.11185006,8.590449595,6.704128658,2.560681799,6.160212769
1654,0.210271903,0.277945619,0.303323263,0.112386707,8.590449595,6.704128658,2.560681799,6.160212769
1655,0.210144928,0.277777778,0.303140097,0.112922705,8.590449595,6.704128658,2.560681799,6.160212769
1656,0.210018105,0.277610139,0.302957151,0.113458057,8.590449595,6.704128658,2.560681799,6.160212769
1657,0.209891435,0.277442702,0.302774427,0.113992762,8.590449595,6.704128658,2.560681799,6.160212769
1658,0.209764919,0.277275467,0.302591923,0.114526823,8.590449595,6.704128658,2.560681799,6.160212769
1659,0.209638554,0.277108434,0.302409639,0.115060241,8.590449595,6.704128658,2.560681799,6.160212769
1660,0.209512342,0.276941601,0.302227574,0.115593016,8.590449595,6.704128658,2.560681799,6.160212769
1661,0.209386282,0.27677497,0.302045728,0.11612515,8.590449595,6.704128658,2.560681799,6.160212769
1662,0.209260373,0.276608539,0.301864101,0.116656645,8.590449595,6.704128658,2.560681799,6.160212769
1663,0.209134615,0.276442308,0.301682692,0.1171875,8.590449595,6.704128658,2.560681799,6.160212769
1664,0.209009009,0.276276276,0.301501502,0.117717718,8.590449595,6.704128658,2.560681799,6.160212769
1665,0.208883553,0.276110444,0.301320528,0.118247299,8.590449595,6.704128658,2.560681799,6.160212769
1666,0.208758248,0.275944811,0.301139772,0.118776245,8.590449595,6.704128658,2.560681799,6.160212769
1667,0.208633094,0.275779376,0.300959233,0.119304556,8.590449595,6.704128658,2.560681799,6.160212769
1668,0.208508089,0.27561414,0.30077891,0.119832235,8.590449595,6.704128658,2.560681799,6.160212769
1669,0.208383234,0.275449102,0.300598802,0.120359281,8.590449595,6.704128658,2.560681799,6.160212769
1670,0.208258528,0.275284261,0.300418911,0.120885697,8.590449595,6.704128658,2.560681799,6.160212769
1671,0.208133971,0.275119617,0.300239234,0.121411483,8.590449595,6.704128658,2.560681799,6.160212769
1672,0.208009564,0.27495517,0.300059773,0.121936641,8.590449595,6.704128658,2.560681799,6.160212769
1673,0.207885305,0.27479092,0.299880526,0.122461171,8.590449595,6.704128658,2.560681799,6.160212769
1674,0.207761194,0.274626866,0.299701493,0.122985075,8.590449595,6.704128658,2.560681799,6.160212769
1675,0.207637232,0.274463007,0.299522673,0.123508353,8.590449595,6.704128658,2.560681799,6.160212769
1676,0.20810972,0.274299344,0.299344067,0.124031008,8.590449595,6.704128658,2.560681799,6.160212769
1677,0.208581645,0.274135876,0.299165673,0.124553039,8.590449595,6.704128658,2.560681799,6.160212769
1678,0.209053008,0.273972603,0.298987493,0.125074449,8.590449595,6.704128658,2.560681799,6.160212769
1679,0.20952381,0.273809524,0.298809524,0.125595238,8.590449595,6.704128658,2.560681799,6.160212769
1680,0.209994051,0.273646639,0.298631767,0.126115407,8.590449595,6.704128658,2.560681799,6.160212769
1681,0.210463734,0.273483948,0.298454221,0.126634958,8.590449595,6.704128658,2.560681799,6.160212769
1682,0.210932858,0.27332145,0.298276887,0.127153892,8.590449595,6.704128658,2.560681799,6.160212769
1683,0.211401425,0.273159145,0.298099762,0.127672209,8.590449595,6.704128658,2.560681799,6.160212769
1684,0.211869436,0.272997033,0.297922849,0.128189911,8.590449595,6.704128658,2.560681799,6.160212769
1685,0.212336892,0.272835113,0.297746145,0.128706999,8.590449595,6.704128658,2.560681799,6.160212769
1686,0.212803794,0.272673385,0.29756965,0.129223474,8.590449595,6.704128658,2.560681799,6.160212769
1687,0.213270142,0.272511848,0.297393365,0.129739336,8.590449595,6.704128658,2.560681799,6.160212769
1688,0.213735938,0.272350503,0.297217288,0.130254589,8.590449595,6.704128658,2.560681799,6.160212769
1689,0.214201183,0.272189349,0.29704142,0.130769231,8.590449595,6.704128658,2.560681799,6.160212769
1690,0.214665878,0.272028386,0.29686576,0.131283264,8.590449595,6.704128658,2.560681799,6.160212769
1691,0.215130024,0.271867612,0.296690307,0.13179669,8.590449595,6.704128658,2.560681799,6.160212769
1692,0.215593621,0.271707029,0.296515062,0.13230951,8.590449595,6.704128658,2.560681799,6.160212769
1693,0.216056671,0.271546635,0.296340024,0.132821724,8.590449595,6.704128658,2.560681799,6.160212769
1694,0.216519174,0.271386431,0.296165192,0.133333333,8.590449595,6.704128658,2.560681799,6.160212769
1695,0.216981132,0.271226415,0.295990566,0.13384434,8.590449595,6.704128658,2.560681799,6.160212769
1696,0.217442546,0.271066588,0.295816146,0.134354744,8.590449595,6.704128658,2.560681799,6.160212769
1697,0.217903416,0.270906949,0.295641932,0.134864547,8.590449595,6.704128658,2.560681799,6.160212769
1698,0.218363743,0.270747499,0.295467922,0.135373749,8.590449595,6.704128658,2.560681799,6.160212769
1699,0.218823529,0.270588235,0.295294118,0.135882353,8.590449595,6.704128658,2.560681799,6.160212769
1700,0.219282775,0.270429159,0.295120517,0.136390359,8.590449595,6.704128658,2.560681799,6.160212769
1701,0.219741481,0.27027027,0.294947121,0.136897767,8.590449595,6.704128658,2.560681799,6.160212769
1702,0.220199648,0.270111568,0.294773928,0.13740458,8.590449595,6.704128658,2.560681799,6.160212769
1703,0.220657277,0.269953052,0.294600939,0.137910798,8.590449595,6.704128658,2.560681799,6.160212769
1704,0.22111437,0.269794721,0.294428152,0.138416422,8.590449595,6.704128658,2.560681799,6.160212769
1705,0.221570926,0.269636577,0.294255569,0.138921454,8.590449595,6.704128658,2.560681799,6.160212769
1706,0.222026948,0.269478617,0.294083187,0.139425893,8.590449595,6.704128658,2.560681799,6.160212769
1707,0.222482436,0.269320843,0.293911007,0.139929742,8.590449595,6.704128658,2.560681799,6.160212769
1708,0.22293739,0.269163253,0.293739029,0.140433002,8.590449595,6.704128658,2.560681799,6.160212769
1709,0.223391813,0.269005848,0.293567251,0.140935673,8.590449595,6.704128658,2.560681799,6.160212769
1710,0.223845704,0.268848627,0.293395675,0.141437756,8.590449595,6.704128658,2.560681799,6.160212769
1711,0.224299065,0.268691589,0.293224299,0.141939252,8.590449595,6.704128658,2.560681799,6.160212769
1712,0.224751897,0.268534734,0.293053123,0.142440163,8.590449595,6.704128658,2.560681799,6.160212769
1713,0.225204201,0.268378063,0.292882147,0.14294049,8.590449595,6.704128658,2.560681799,6.160212769
1714,0.225655977,0.268221574,0.29271137,0.143440233,8.590449595,6.704128658,2.560681799,6.160212769
1715,0.226107226,0.268065268,0.292540793,0.143939394,8.590449595,6.704128658,2.560681799,6.160212769
1716,0.22655795,0.267909144,0.292370414,0.144437973,8.590449595,6.704128658,2.560681799,6.160212769
1717,0.227008149,0.267753201,0.292200233,0.144935972,8.590449595,6.704128658,2.560681799,6.160212769
1718,0.227457824,0.26759744,0.29203025,0.145433392,8.590449595,6.704128658,2.560681799,6.160212769
1719,0.227906977,0.26744186,0.291860465,0.145930233,8.590449595,6.704128658,2.560681799,6.160212769
1720,0.228355607,0.267286461,0.291690877,0.146426496,8.590449595,6.704128658,2.560681799,6.160212769
1721,0.228803717,0.267131243,0.291521487,0.146922184,8.590449595,6.704128658,2.560681799,6.160212769
1722,0.229251306,0.266976204,0.291352293,0.147417295,8.590449595,6.704128658,2.560681799,6.160212769
1723,0.229698376,0.266821346,0.291183295,0.147911833,8.590449595,6.704128658,2.560681799,6.160212769
1724,0.230144928,0.266666667,0.291014493,0.148405797,8.590449595,6.704128658,2.560681799,6.160212769
1725,0.230590962,0.266512167,0.290845886,0.148899189,8.590449595,6.704128658,2.560681799,6.160212769
1726,0.231036479,0.266357846,0.290677475,0.149392009,8.590449595,6.704128658,2.560681799,6.160212769
1727,0.231481481,0.266203704,0.290509259,0.149884259,8.590449595,6.704128658,2.560681799,6.160212769
1728,0.231925969,0.26604974,0.290341238,0.15037594,8.590449595,6.704128658,2.560681799,6.160212769
1729,0.232369942,0.265895954,0.29017341,0.150867052,8.590449595,6.704128658,2.560681799,6.160212769
1730,0.232813403,0.265742345,0.290005777,0.151357597,8.590449595,6.704128658,2.560681799,6.160212769
1731,0.233256351,0.265588915,0.289838337,0.151847575,8.590449595,6.704128658,2.560681799,6.160212769
1732,0.233698788,0.265435661,0.289671091,0.152336988,8.590449595,6.704128658,2.560681799,6.160212769
1733,0.234140715,0.265282584,0.289504037,0.152825836,8.590449595,6.704128658,2.560681799,6.160212769
1734,0.234582133,0.265129683,0.289337176,0.153314121,8.590449595,6.704128658,2.560681799,6.160212769
1735,0.235023041,0.264976959,0.289170507,0.153801843,8.590449595,6.704128658,2.560681799,6.160212769
1736,0.235463443,0.26482441,0.28900403,0.154289004,8.590449595,6.704128658,2.560681799,6.160212769
1737,0.235903337,0.264672037,0.288837745,0.154775604,8.590449595,6.704128658,2.560681799,6.160212769
1738,0.236342726,0.264519839,0.28867165,0.155261645,8.590449595,6.704128658,2.560681799,6.160212769
1739,0.236781609,0.264367816,0.288505747,0.155747126,8.590449595,6.704128658,2.560681799,6.160212769
1740,0.237219989,0.264215968,0.288340034,0.156232051,8.590449595,6.704128658,2.560681799,6.160212769
1741,0.237657865,0.264064294,0.288174512,0.156716418,8.590449595,6.704128658,2.560681799,6.160212769
1742,0.238095238,0.263912794,0.28800918,0.157200229,8.590449595,6.704128658,2.560681799,6.160212769
1743,0.23853211,0.263761468,0.287844037,0.157683486,8.590449595,6.704128658,2.560681799,6.160212769
1744,0.238968481,0.263610315,0.287679083,0.158166189,8.590449595,6.704128658,2.560681799,6.160212769
1745,0.239404353,0.263459336,0.287514318,0.158648339,8.590449595,6.704128658,2.560681799,6.160212769
1746,0.239839725,0.263308529,0.287349742,0.159129937,8.590449595,6.704128658,2.560681799,6.160212769
1747,0.2402746,0.263157895,0.287185355,0.159610984,8.590449595,6.704128658,2.560681799,6.160212769
1748,0.240708977,0.263007433,0.287021155,0.160091481,8.590449595,6.704128658,2.560681799,6.160212769
1749,0.241142857,0.262857143,0.286857143,0.160571429,8.590449595,6.704128658,2.560681799,6.160212769
1750,0.241576242,0.262707025,0.286693318,0.161050828,8.590449595,6.704128658,2.560681799,6.160212769
1751,0.242009132,0.262557078,0.28652968,0.16152968,8.590449595,6.704128658,2.560681799,6.160212769
1752,0.242441529,0.262407302,0.286366229,0.162007986,8.590449595,6.704128658,2.560681799,6.160212769
1753,0.242873432,0.262257697,0.286202965,0.162485747,8.590449595,6.704128658,2.560681799,6.160212769
1754,0.243304843,0.262108262,0.286039886,0.162962963,8.590449595,6.704128658,2.560681799,6.160212769
1755,0.243735763,0.261958998,0.285876993,0.163439636,8.590449595,6.704128658,2.560681799,6.160212769
1756,0.244166192,0.261809903,0.285714286,0.163915766,8.590449595,6.704128658,2.560681799,6.160212769
1757,0.244596132,0.261660978,0.285551763,0.164391354,8.590449595,6.704128658,2.560681799,6.160212769
1758,0.245025583,0.261512223,0.285389426,0.164866401,8.590449595,6.704128658,2.560681799,6.160212769
1759,0.245454545,0.261363636,0.285227273,0.165340909,8.590449595,6.704128658,2.560681799,6.160212769
1760,0.245883021,0.261215219,0.285065304,0.165814878,8.590449595,6.704128658,2.560681799,6.160212769
1761,0.24631101,0.261066969,0.284903519,0.166288309,8.590449595,6.704128658,2.560681799,6.160212769
1762,0.246738514,0.260918888,0.284741917,0.166761202,8.590449595,6.704128658,2.560681799,6.160212769
1763,0.247165533,0.260770975,0.284580499,0.16723356,8.590449595,6.704128658,2.560681799,6.160212769
1764,0.247592068,0.260623229,0.284419263,0.167705382,8.590449595,6.704128658,2.560681799,6.160212769
1765,0.24801812,0.260475651,0.284258211,0.16817667,8.590449595,6.704128658,2.560681799,6.160212769
1766,0.24844369,0.26032824,0.28409734,0.168647425,8.590449595,6.704128658,2.560681799,6.160212769
1767,0.248868778,0.260180995,0.283936652,0.169117647,8.590449595,6.704128658,2.560681799,6.160212769
1768,0.249293386,0.260033917,0.283776145,0.169587337,8.590449595,6.704128658,2.560681799,6.160212769
1769,0.249717514,0.259887006,0.283615819,0.170056497,8.590449595,6.704128658,2.560681799,6.160212769
1770,0.250141163,0.25974026,0.283455675,0.170525127,8.590449595,6.704128658,2.560681799,6.160212769
1771,0.250564334,0.259593679,0.283295711,0.170993228,8.590449595,6.704128658,2.560681799,6.160212769
1772,0.250987028,0.259447265,0.283135928,0.171460801,8.590449595,6.704128658,2.560681799,6.160212769
1773,0.251409245,0.259301015,0.282976325,0.171927847,8.590449595,6.704128658,2.560681799,6.160212769
1774,0.251830986,0.25915493,0.282816901,0.172394366,8.590449595,6.704128658,2.560681799,6.160212769
1775,0.252252252,0.259009009,0.282657658,0.17286036,8.590449595,6.704128658,2.560681799,6.160212769
1776,0.252673044,0.258863253,0.282498593,0.17332583,8.590449595,6.704128658,2.560681799,6.160212769
1777,0.253093363,0.25871766,0.282339708,0.173790776,8.590449595,6.704128658,2.560681799,6.160212769
1778,0.25351321,0.258572232,0.282181001,0.1742552,8.590449595,6.704128658,2.560681799,6.160212769
1779,0.253932584,0.258426966,0.282022472,0.174719101,8.590449595,6.704128658,2.560681799,6.160212769
1780,0.254351488,0.258281864,0.281864121,0.175182482,8.590449595,6.704128658,2.560681799,6.160212769
1781,0.254769921,0.258136925,0.281705948,0.175645342,8.590449595,6.704128658,2.560681799,6.160212769
1782,0.255187886,0.257992148,0.281547953,0.176107684,8.590449595,6.704128658,2.560681799,6.160212769
1783,0.255605381,0.257847534,0.281390135,0.176569507,8.590449595,6.704128658,2.560681799,6.160212769
1784,0.256022409,0.257703081,0.281232493,0.177030812,8.590449595,6.704128658,2.560681799,6.160212769
1785,0.25643897,0.257558791,0.281075028,0.177491601,8.590449595,6.704128658,2.560681799,6.160212769
1786,0.256855064,0.257414661,0.280917739,0.177951875,8.590449595,6.704128658,2.560681799,6.160212769
1787,0.257270694,0.257270694,0.280760626,0.178411633,8.590449595,6.704128658,2.560681799,6.160212769
1788,0.257685858,0.257126887,0.280603689,0.178870878,8.590449595,6.704128658,2.560681799,6.160212769
1789,0.258100559,0.25698324,0.280446927,0.179329609,8.590449595,6.704128658,2.560681799,6.160212769
1790,0.258514796,0.256839754,0.280290341,0.179787828,8.590449595,6.704128658,2.560681799,6.160212769
1791,0.258928571,0.256696429,0.280133929,0.180245536,8.590449595,6.704128658,2.560681799,6.160212769
1792,0.259341885,0.256553263,0.279977691,0.180702733,8.590449595,6.704128658,2.560681799,6.160212769
1793,0.259754738,0.256410256,0.279821628,0.18115942,8.590449595,6.704128658,2.560681799,6.160212769
1794,0.260167131,0.256267409,0.279665738,0.181615599,8.590449595,6.704128658,2.560681799,6.160212769
1795,0.260579065,0.256124722,0.279510022,0.182071269,8.590449595,6.704128658,2.560681799,6.160212769
1796,0.26099054,0.255982193,0.27935448,0.182526433,8.590449595,6.704128658,2.560681799,6.160212769
1797,0.261401557,0.255839822,0.27919911,0.18298109,8.590449595,6.704128658,2.560681799,6.160212769
1798,0.261812118,0.25569761,0.279043913,0.183435242,8.590449595,6.704128658,2.560681799,6.160212769
1799,0.262222222,0.255555556,0.278888889,0.183888889,8.590449595,6.704128658,2.560681799,6.160212769
1800,0.262631871,0.255413659,0.278734037,0.184342032,8.590449595,6.704128658,2.560681799,6.160212769
1801,0.263041065,0.25527192,0.278579356,0.184794673,8.590449595,6.704128658,2.560681799,6.160212769
1802,0.263449806,0.255130338,0.278424847,0.185246811,8.590449595,6.704128658,2.560681799,6.160212769
1803,0.263858093,0.254988914,0.27827051,0.185698448,8.590449595,6.704128658,2.560681799,6.160212769
1804,0.264265928,0.254847645,0.278116343,0.186149584,8.590449595,6.704128658,2.560681799,6.160212769
1805,0.264673311,0.254706534,0.277962348,0.186600221,8.590449595,6.704128658,2.560681799,6.160212769
1806,0.265080243,0.254565578,0.277808522,0.18705036,8.590449595,6.704128658,2.560681799,6.160212769
1807,0.265486726,0.254424779,0.277654867,0.1875,8.590449595,6.704128658,2.560681799,6.160212769
1808,0.265892758,0.254284135,0.277501382,0.187949143,8.590449595,6.704128658,2.560681799,6.160212769
1809,0.266298343,0.254143646,0.277348066,0.18839779,8.590449595,6.704128658,2.560681799,6.160212769
1810,0.266703479,0.254003313,0.27719492,0.188845941,8.590449595,6.704128658,2.560681799,6.160212769
1811,0.267108168,0.253863135,0.277041943,0.189293598,8.590449595,6.704128658,2.560681799,6.160212769
1812,0.26751241,0.253723111,0.276889134,0.189740761,8.590449595,6.704128658,2.560681799,6.160212769
1813,0.267916207,0.253583241,0.276736494,0.190187431,8.590449595,6.704128658,2.560681799,6.160212769
1814,0.268319559,0.253443526,0.276584022,0.190633609,8.590449595,6.704128658,2.560681799,6.160212769
1815,0.268722467,0.253303965,0.276431718,0.191079295,8.590449595,6.704128658,2.560681799,6.160212769
1816,0.269124931,0.253164557,0.276279582,0.191524491,8.590449595,6.704128658,2.560681799,6.160212769
1817,0.269526953,0.253025303,0.276127613,0.191969197,8.590449595,6.704128658,2.560681799,6.160212769
1818,0.269928532,0.252886201,0.275975811,0.192413414,8.590449595,6.704128658,2.560681799,6.160212769
1819,0.27032967,0.252747253,0.275824176,0.192857143,8.590449595,6.704128658,2.560681799,6.160212769
1820,0.270730368,0.252608457,0.275672707,0.193300384,8.590449595,6.704128658,2.560681799,6.160212769
1821,0.271130626,0.252469813,0.275521405,0.193743139,8.590449595,6.704128658,2.560681799,6.160212769
1822,0.271530444,0.252331322,0.275370269,0.194185409,8.590449595,6.704128658,2.560681799,6.160212769
1823,0.271929825,0.252192982,0.275219298,0.194627193,8.590449595,6.704128658,2.560681799,6.160212769
1824,0.272328767,0.252054795,0.275068493,0.195068493,8.590449595,6.704128658,2.560681799,6.160212769
1825,0.272727273,0.251916758,0.274917853,0.19550931,8.590449595,6.704128658,2.560681799,6.160212769
1826,0.273125342,0.251778872,0.274767378,0.195949644,8.590449595,6.704128658,2.560681799,6.160212769
1827,0.273522976,0.251641138,0.274617068,0.196389497,8.590449595,6.704128658,2.560681799,6.160212769
1828,0.273920175,0.251503554,0.274466922,0.196828868,8.590449595,6.704128658,2.560681799,6.160212769
1829,0.27431694,0.25136612,0.27431694,0.19726776,8.590449595,6.704128658,2.560681799,6.160212769
1830,0.274713271,0.251228837,0.274167122,0.197706171,8.590449595,6.704128658,2.560681799,6.160212769
1831,0.27510917,0.251091703,0.274017467,0.198144105,8.590449595,6.704128658,2.560681799,6.160212769
1832,0.275504637,0.250954719,0.273867976,0.19858156,8.590449595,6.704128658,2.560681799,6.160212769
1833,0.275899673,0.250817884,0.273718648,0.199018539,8.590449595,6.704128658,2.560681799,6.160212769
1834,0.276294278,0.250681199,0.273569482,0.199455041,8.590449595,6.704128658,2.560681799,6.160212769
1835,0.276688453,0.250544662,0.273420479,0.199891068,8.590449595,6.704128658,2.560681799,6.160212769
1836,0.277082199,0.250408274,0.273271639,0.200326619,8.590449595,6.704128658,2.560681799,6.160212769
1837,0.277475517,0.250272035,0.27312296,0.200761697,8.590449595,6.704128658,2.560681799,6.160212769
1838,0.277868407,0.250135943,0.272974443,0.201196302,8.590449595,6.704128658,2.560681799,6.160212769
1839,0.27826087,0.25,0.272826087,0.201630435,8.590449595,6.704128658,2.560681799,6.160212769
1840,0.278652906,0.249864204,0.272677892,0.202064096,8.590449595,6.704128658,2.560681799,6.160212769
1841,0.279044517,0.249728556,0.272529859,0.202497286,8.590449595,6.704128658,2.560681799,6.160212769
1842,0.279435703,0.249593055,0.272381986,0.202930005,8.590449595,6.704128658,2.560681799,6.160212769
1843,0.279826464,0.249457701,0.272234273,0.203362256,8.590449595,6.704128658,2.560681799,6.160212769
1844,0.280216802,0.249322493,0.272086721,0.203794038,8.590449595,6.704128658,2.560681799,6.160212769
1845,0.280606717,0.249187432,0.271939328,0.204225352,8.590449595,6.704128658,2.560681799,6.160212769
1846,0.28099621,0.249052518,0.271792095,0.204656199,8.590449595,6.704128658,2.560681799,6.160212769
1847,0.281385281,0.248917749,0.271645022,0.20508658,8.590449595,6.704128658,2.560681799,6.160212769
1848,0.281773932,0.248783126,0.271498107,0.205516495,8.590449595,6.704128658,2.560681799,6.160212769
1849,0.282162162,0.248648649,0.271351351,0.205945946,8.590449595,6.704128658,2.560681799,6.160212769
1850,0.282549973,0.248514317,0.271204754,0.206374932,8.590449595,6.704128658,2.560681799,6.160212769
1851,0.282937365,0.24838013,0.271058315,0.206803456,8.590449595,6.704128658,2.560681799,6.160212769
1852,0.283324339,0.248246087,0.270912035,0.207231516,8.590449595,6.704128658,2.560681799,6.160212769
1853,0.283710895,0.24811219,0.270765912,0.207659115,8.590449595,6.704128658,2.560681799,6.160212769
1854,0.284097035,0.247978437,0.270619946,0.208086253,8.590449595,6.704128658,2.560681799,6.160212769
1855,0.284482759,0.247844828,0.270474138,0.208512931,8.590449595,6.704128658,2.560681799,6.160212769
1856,0.284868067,0.247711362,0.270328487,0.208939149,8.590449595,6.704128658,2.560681799,6.160212769
1857,0.28525296,0.247578041,0.270182992,0.209364909,8.590449595,6.704128658,2.560681799,6.160212769
1858,0.285637439,0.247444863,0.270037655,0.20979021,8.590449595,6.704128658,2.560681799,6.160212769
1859,0.286021505,0.247311828,0.269892473,0.210215054,8.590449595,6.704128658,2.560681799,6.160212769
1860,0.286405159,0.247178936,0.269747448,0.210639441,8.590449595,6.704128658,2.560681799,6.160212769
1861,0.2867884,0.247046187,0.269602578,0.211063373,8.590449595,6.704128658,2.560681799,6.160212769
1862,0.287171229,0.24691358,0.269457864,0.211486849,8.590449595,6.704128658,2.560681799,6.160212769
1863,0.287553648,0.246781116,0.269313305,0.211909871,8.590449595,6.704128658,2.560681799,6.160212769
1864,0.287935657,0.246648794,0.269168901,0.21233244,8.590449595,6.704128658,2.560681799,6.160212769
1865,0.288317256,0.246516613,0.269024652,0.212754555,8.590449595,6.704128658,2.560681799,6.160212769
1866,0.288698447,0.246384574,0.268880557,0.213176219,8.590449595,6.704128658,2.560681799,6.160212769
1867,0.289079229,0.246252677,0.268736617,0.21359743,8.590449595,6.704128658,2.560681799,6.160212769
1868,0.289459604,0.24612092,0.26859283,0.214018192,8.590449595,6.704128658,2.560681799,6.160212769
1869,0.289839572,0.245989305,0.268449198,0.214438503,8.590449595,6.704128658,2.560681799,6.160212769
1870,0.290219134,0.24585783,0.268305719,0.214858365,8.590449595,6.704128658,2.560681799,6.160212769
1871,0.290598291,0.245726496,0.268162393,0.215277778,8.590449595,6.704128658,2.560681799,6.160212769
1872,0.290977042,0.245595302,0.268019221,0.215696743,8.590449595,6.704128658,2.560681799,6.160212769
1873,0.29135539,0.245464248,0.267876201,0.216115261,8.590449595,6.704128658,2.560681799,6.160212769
1874,0.291733333,0.245333333,0.267733333,0.216533333,8.590449595,6.704128658,2.560681799,6.160212769
1875,0.292110874,0.245202559,0.267590618,0.216950959,8.590449595,6.704128658,2.560681799,6.160212769
1876,0.292488013,0.245071923,0.267448055,0.217368141,8.590449595,6.704128658,2.560681799,6.160212769
1877,0.29286475,0.244941427,0.267305644,0.217784878,8.590449595,6.704128658,2.560681799,6.160212769
1878,0.293241086,0.24481107,0.267163385,0.218201171,8.590449595,6.704128658,2.560681799,6.160212769
1879,0.293617021,0.244680851,0.267021277,0.218617021,8.590449595,6.704128658,2.560681799,6.160212769
1880,0.293992557,0.244550771,0.26687932,0.21903243,8.590449595,6.704128658,2.560681799,6.160212769
1881,0.294367694,0.244420829,0.266737513,0.219447396,8.590449595,6.704128658,2.560681799,6.160212769
1882,0.294742432,0.244291025,0.266595858,0.219861922,8.590449595,6.704128658,2.560681799,6.160212769
1883,0.295116773,0.244161359,0.266454352,0.220276008,8.590449595,6.704128658,2.560681799,6.160212769
1884,0.295490716,0.24403183,0.266312997,0.220689655,8.590449595,6.704128658,2.560681799,6.160212769
1885,0.295864263,0.243902439,0.266171792,0.221102863,8.590449595,6.704128658,2.560681799,6.160212769
1886,0.296237414,0.243773185,0.266030737,0.221515633,8.590449595,6.704128658,2.560681799,6.160212769
1887,0.296610169,0.243644068,0.265889831,0.221927966,8.590449595,6.704128658,2.560681799,6.160212769
1888,0.29698253,0.243515087,0.265749074,0.222339862,8.590449595,6.704128658,2.560681799,6.160212769
1889,0.297354497,0.243386243,0.265608466,0.222751323,8.590449595,6.704128658,2.560681799,6.160212769
1890,0.297726071,0.243257536,0.265468006,0.223162348,8.590449595,6.704128658,2.560681799,6.160212769
1891,0.298097252,0.243128964,0.265327696,0.223572939,8.590449595,6.704128658,2.560681799,6.160212769
1892,0.29846804,0.243000528,0.265187533,0.223983096,8.590449595,6.704128658,2.560681799,6.160212769
1893,0.298838437,0.242872228,0.265047518,0.224392819,8.590449595,6.704128658,2.560681799,6.160212769
1894,0.299208443,0.242744063,0.264907652,0.224802111,8.590449595,6.704128658,2.560681799,6.160212769
1895,0.299578059,0.242616034,0.264767932,0.22521097,8.590449595,6.704128658,2.560681799,6.160212769
1896,0.299947285,0.242488139,0.264628361,0.225619399,8.590449595,6.704128658,2.560681799,6.160212769
1897,0.300316122,0.242360379,0.264488936,0.226027397,8.590449595,6.704128658,2.560681799,6.160212769
1898,0.300684571,0.242232754,0.264349658,0.226434966,8.590449595,6.704128658,2.560681799,6.160212769
1899,0.301052632,0.242105263,0.264210526,0.226842105,8.590449595,6.704128658,2.560681799,6.160212769
1900,0.301420305,0.241977906,0.264071541,0.227248816,8.590449595,6.704128658,2.560681799,6.160212769
1901,0.301787592,0.241850683,0.263932702,0.2276551,8.590449595,6.704128658,2.560681799,6.160212769
1902,0.302154493,0.241723594,0.263794009,0.228060956,8.590449595,6.704128658,2.560681799,6.160212769
1903,0.302521008,0.241596639,0.263655462,0.228466387,8.590449595,6.704128658,2.560681799,6.160212769
1904,0.302887139,0.241469816,0.26351706,0.228871391,8.590449595,6.704128658,2.560681799,6.160212769
1905,0.303252886,0.241343127,0.263378804,0.229275971,8.590449595,6.704128658,2.560681799,6.160212769
1906,0.303618249,0.241216571,0.263240692,0.229680126,8.590449595,6.704128658,2.560681799,6.160212769
1907,0.303983229,0.241090147,0.263102725,0.230083857,8.590449595,6.704128658,2.560681799,6.160212769
1908,0.304347826,0.240963855,0.262964903,0.230487166,8.590449595,6.704128658,2.560681799,6.160212769
1909,0.304712042,0.240837696,0.262827225,0.230890052,8.590449595,6.704128658,2.560681799,6.160212769
1910,0.305075877,0.240711669,0.262689691,0.231292517,8.590449595,6.704128658,2.560681799,6.160212769
1911,0.305439331,0.240585774,0.262552301,0.231694561,8.590449595,6.704128658,2.560681799,6.160212769
1912,0.305802405,0.24046001,0.262415055,0.232096184,8.590449595,6.704128658,2.560681799,6.160212769
1913,0.306165099,0.240334378,0.262277952,0.232497388,8.590449595,6.704128658,2.560681799,6.160212769
1914,0.306527415,0.240208877,0.262140992,0.232898172,8.590449595,6.704128658,2.560681799,6.160212769
1915,0.306889353,0.240083507,0.262004175,0.233298539,8.590449595,6.704128658,2.560681799,6.160212769
1916,0.307250913,0.239958268,0.261867501,0.233698487,8.590449595,6.704128658,2.560681799,6.160212769
1917,0.307612096,0.23983316,0.26173097,0.234098019,8.590449595,6.704128658,2.560681799,6.160212769
1918,0.307972903,0.239708181,0.261594581,0.234497134,8.590449595,6.704128658,2.560681799,6.160212769
1919,0.308333333,0.239583333,0.261458333,0.234895833,8.590449595,6.704128658,2.560681799,6.160212769
1920,0.308693389,0.239458615,0.261322228,0.235294118,8.590449595,6.704128658,2.560681799,6.160212769
1921,0.30905307,0.239334027,0.261186264,0.235691988,8.590449595,6.704128658,2.560681799,6.160212769
1922,0.309412376,0.239209568,0.261050442,0.236089444,8.590449595,6.704128658,2.560681799,6.160212769
1923,0.30977131,0.239085239,0.260914761,0.236486486,8.590449595,6.704128658,2.560681799,6.160212769
1924,0.31012987,0.238961039,0.260779221,0.236883117,8.590449595,6.704128658,2.560681799,6.160212769
1925,0.310488058,0.238836968,0.260643821,0.237279335,8.590449595,6.704128658,2.560681799,6.160212769
1926,0.310845874,0.238713025,0.260508563,0.237675143,8.590449595,6.704128658,2.560681799,6.160212769
1927,0.31120332,0.238589212,0.260373444,0.238070539,8.590449595,6.704128658,2.560681799,6.160212769
1928,0.311560394,0.238465526,0.260238466,0.238465526,8.590449595,6.704128658,2.560681799,6.160212769
1929,0.311917098,0.238341969,0.260103627,0.238860104,8.590449595,6.704128658,2.560681799,6.160212769
1930,0.312273433,0.23821854,0.259968928,0.239254272,8.590449595,6.704128658,2.560681799,6.160212769
1931,0.3126294,0.238095238,0.259834369,0.239648033,8.590449595,6.704128658,2.560681799,6.160212769
1932,0.312984997,0.237972064,0.259699948,0.240041386,8.590449595,6.704128658,2.560681799,6.160212769
1933,0.313340228,0.237849018,0.259565667,0.240434333,8.590449595,6.704128658,2.560681799,6.160212769
1934,0.31369509,0.237726098,0.259431525,0.240826873,8.590449595,6.704128658,2.560681799,6.160212769
1935,0.314049587,0.237603306,0.259297521,0.241219008,8.590449595,6.704128658,2.560681799,6.160212769
1936,0.314403717,0.23748064,0.259163655,0.241610738,8.590449595,6.704128658,2.560681799,6.160212769
1937,0.314757482,0.237358101,0.259029928,0.242002064,8.590449595,6.704128658,2.560681799,6.160212769
1938,0.315110882,0.237235688,0.258896338,0.242392986,8.590449595,6.704128658,2.560681799,6.160212769
1939,0.315463918,0.237113402,0.258762887,0.242783505,8.590449595,6.704128658,2.560681799,6.160212769
1940,0.315816589,0.236991242,0.258629572,0.243173622,8.590449595,6.704128658,2.560681799,6.160212769
1941,0.316168898,0.236869207,0.258496395,0.243563337,8.590449595,6.704128658,2.560681799,6.160212769
1942,0.316520844,0.236747298,0.258363356,0.243952651,8.590449595,6.704128658,2.560681799,6.160212769
1943,0.316872428,0.236625514,0.258230453,0.244341564,8.590449595,6.704128658,2.560681799,6.160212769
1944,0.31722365,0.236503856,0.258097686,0.244730077,8.590449595,6.704128658,2.560681799,6.160212769
1945,0.317574512,0.236382323,0.257965057,0.245118191,8.590449595,6.704128658,2.560681799,6.160212769
1946,0.317925013,0.236260914,0.257832563,0.245505907,8.590449595,6.704128658,2.560681799,6.160212769
1947,0.318275154,0.23613963,0.257700205,0.245893224,8.590449595,6.704128658,2.560681799,6.160212769
1948,0.318624936,0.236018471,0.257567984,0.246280144,8.590449595,6.704128658,2.560681799,6.160212769
1949,0.318974359,0.235897436,0.257435897,0.246666667,8.590449595,6.704128658,2.560681799,6.160212769
1950,0.319323424,0.235776525,0.257303947,0.247052793,8.590449595,6.704128658,2.560681799,6.160212769
1951,0.319672131,0.235655738,0.257172131,0.247438525,8.590449595,6.704128658,2.560681799,6.160212769
1952,0.320020481,0.235535074,0.257040451,0.247823861,8.590449595,6.704128658,2.560681799,6.160212769
1953,0.320368475,0.235414534,0.256908905,0.248208802,8.590449595,6.704128658,2.560681799,6.160212769
1954,0.320716113,0.235294118,0.256777494,0.24859335,8.590449595,6.704128658,2.560681799,6.160212769
1955,0.321063395,0.235173824,0.256646217,0.248977505,8.590449595,6.704128658,2.560681799,6.160212769
1956,0.321410322,0.235053654,0.256515074,0.249361267,8.590449595,6.704128658,2.560681799,6.160212769
1957,0.321756895,0.234933606,0.256384065,0.249744637,8.590449595,6.704128658,2.560681799,6.160212769
1958,0.322103114,0.23481368,0.25625319,0.250127616,8.590449595,6.704128658,2.560681799,6.160212769
1959,0.32244898,0.234693878,0.256122449,0.250510204,8.590449595,6.704128658,2.560681799,6.160212769
1960,0.322794493,0.234574197,0.255991841,0.250892402,8.590449595,6.704128658,2.560681799,6.160212769
1961,0.323139653,0.234454638,0.255861366,0.25127421,8.590449595,6.704128658,2.560681799,6.160212769
1962,0.323484463,0.234335201,0.255731024,0.251655629,8.590449595,6.704128658,2.560681799,6.160212769
1963,0.323828921,0.234215886,0.255600815,0.25203666,8.590449595,6.704128658,2.560681799,6.160212769
1964,0.324173028,0.234096692,0.255470738,0.252417303,8.590449595,6.704128658,2.560681799,6.160212769
1965,0.324516785,0.23397762,0.255340793,0.252797558,8.590449595,6.704128658,2.560681799,6.160212769
1966,0.324860193,0.233858668,0.255210981,0.253177428,8.590449595,6.704128658,2.560681799,6.160212769
1967,0.325203252,0.233739837,0.255081301,0.253556911,8.590449595,6.704128658,2.560681799,6.160212769
1968,0.325545962,0.233621127,0.254951752,0.253936008,8.590449595,6.704128658,2.560681799,6.160212769
1969,0.325888325,0.233502538,0.254822335,0.254314721,8.590449595,6.704128658,2.560681799,6.160212769
1970,0.32623034,0.233384069,0.254693049,0.254693049,8.590449595,6.704128658,2.560681799,6.160212769
1971,0.326572008,0.23326572,0.254563895,0.255070994,8.590449595,6.704128658,2.560681799,6.160212769
1972,0.32691333,0.233147491,0.254434871,0.255448555,8.590449595,6.704128658,2.560681799,6.160212769
1973,0.327254306,0.233029382,0.254305978,0.255825735,8.590449595,6.704128658,2.560681799,6.160212769
1974,0.327594937,0.232911392,0.254177215,0.256202532,8.590449595,6.704128658,2.560681799,6.160212769
1975,0.327935223,0.232793522,0.254048583,0.256578947,8.590449595,6.704128658,2.560681799,6.160212769
1976,0.328275164,0.232675771,0.253920081,0.256954982,8.590449595,6.704128658,2.560681799,6.160212769
1977,0.328614762,0.23255814,0.253791709,0.257330637,8.590449595,6.704128658,2.560681799,6.160212769
1978,0.328954017,0.232440627,0.253663466,0.257705912,8.590449595,6.704128658,2.560681799,6.160212769
1979,0.329292929,0.232323232,0.253535354,0.258080808,8.590449595,6.704128658,2.560681799,6.160212769
1980,0.329631499,0.232205957,0.25340737,0.258455326,8.590449595,6.704128658,2.560681799,6.160212769
1981,0.329969728,0.232088799,0.253279516,0.258829465,8.590449595,6.704128658,2.560681799,6.160212769
1982,0.330307615,0.23197176,0.25315179,0.259203227,8.590449595,6.704128658,2.560681799,6.160212769
1983,0.330645161,0.231854839,0.253024194,0.259576613,8.590449595,6.704128658,2.560681799,6.160212769
1984,0.330982368,0.231738035,0.252896725,0.259949622,8.590449595,6.704128658,2.560681799,6.160212769
1985,0.331319235,0.231621349,0.252769386,0.260322256,8.590449595,6.704128658,2.560681799,6.160212769
1986,0.331655762,0.231504781,0.252642174,0.260694514,8.590449595,6.704128658,2.560681799,6.160212769
1987,0.331991952,0.23138833,0.252515091,0.261066398,8.590449595,6.704128658,2.560681799,6.160212769
1988,0.332327803,0.231271996,0.252388135,0.261437908,8.590449595,6.704128658,2.560681799,6.160212769
1989,0.332663317,0.231155779,0.252261307,0.261809045,8.590449595,6.704128658,2.560681799,6.160212769
1990,0.332998493,0.231039679,0.252134606,0.262179809,8.590449595,6.704128658,2.560681799,6.160212769
1991,0.333333333,0.230923695,0.252008032,0.262550201,8.590449595,6.704128658,2.560681799,6.160212769
1992,0.333667837,0.230807827,0.251881586,0.262920221,8.590449595,6.704128658,2.560681799,6.160212769
1993,0.334002006,0.230692076,0.251755266,0.26328987,8.590449595,6.704128658,2.560681799,6.160212769
1994,0.33433584,0.230576441,0.251629073,0.263157895,8.590449595,6.704128658,2.560681799,6.160212769
1995,0.334669339,0.230460922,0.251503006,0.263026052,8.590449595,6.704128658,2.560681799,6.160212769
1996,0.335002504,0.230345518,0.251377066,0.262894342,8.590449595,6.704128658,2.560681799,6.160212769
1997,0.335335335,0.23023023,0.251251251,0.262762763,8.590449595,6.704128658,2.560681799,6.160212769
1998,0.335667834,0.230115058,0.251125563,0.262631316,8.590449595,6.704128658,2.560681799,6.160212769
1999,0.336,0.23,0.251,0.2625,8.590449595,6.704128658,2.560681799,6.160212769
2000,0.336331834,0.229885057,0.250874563,0.262368816,8.590449595,6.704128658,2.560681799,6.160212769
2001,0.336663337,0.22977023,0.250749251,0.262237762,8.590449595,6.704128658,2.560681799,6.160212769
2002,0.336994508,0.229655517,0.250624064,0.26210684,8.590449595,6.704128658,2.560681799,6.160212769
2003,0.337325349,0.229540918,0.250499002,0.261976048,8.590449595,6.704128658,2.560681799,6.160212769
2004,0.33765586,0.229426434,0.250374065,0.261845387,8.590449595,6.704128658,2.560681799,6.160212769
2005,0.337986042,0.229312064,0.250249252,0.261714855,8.590449595,6.704128658,2.560681799,6.160212769
2006,0.338315894,0.229197808,0.250124564,0.261584454,8.590449595,6.704128658,2.560681799,6.160212769
2007,0.338645418,0.229083665,0.25,0.261454183,8.590449595,6.704128658,2.560681799,6.160212769
2008,0.338974614,0.228969637,0.24987556,0.261324042,8.590449595,6.704128658,2.560681799,6.160212769
2009,0.339303483,0.228855721,0.249751244,0.26119403,8.590449595,6.704128658,2.560681799,6.160212769
2010,0.339632024,0.228741919,0.249627051,0.261064147,8.590449595,6.704128658,2.560681799,6.160212769
2011,0.339960239,0.228628231,0.249502982,0.260934394,8.590449595,6.704128658,2.560681799,6.160212769
2012,0.340288127,0.228514655,0.249379036,0.260804769,8.590449595,6.704128658,2.560681799,6.160212769
2013,0.34061569,0.228401192,0.249255214,0.260675273,8.590449595,6.704128658,2.560681799,6.160212769
2014,0.340942928,0.228287841,0.249131514,0.260545906,8.590449595,6.704128658,2.560681799,6.160212769
2015,0.341269841,0.228174603,0.249007937,0.260416667,8.590449595,6.704128658,2.560681799,6.160212769
2016,0.34159643,0.228061477,0.248884482,0.260287556,8.590449595,6.704128658,2.560681799,6.160212769
2017,0.341922696,0.227948464,0.24876115,0.260158573,8.590449595,6.704128658,2.560681799,6.160212769
2018,0.342248638,0.227835562,0.24863794,0.260029718,8.590449595,6.704128658,2.560681799,6.160212769
2019,0.342574257,0.227722772,0.248514851,0.25990099,8.590449595,6.704128658,2.560681799,6.160212769
2020,0.342899555,0.227610094,0.248391885,0.25977239,8.590449595,6.704128658,2.560681799,6.160212769
2021,0.34322453,0.227497527,0.248269041,0.259643917,8.590449595,6.704128658,2.560681799,6.160212769
2022,0.343549184,0.227385072,0.248146317,0.259515571,8.590449595,6.704128658,2.560681799,6.160212769
2023,0.343873518,0.227272727,0.248023715,0.259387352,8.590449595,6.704128658,2.560681799,6.160212769
2024,0.344197531,0.227160494,0.247901235,0.259259259,8.590449595,6.704128658,2.560681799,6.160212769
2025,0.344521224,0.227048371,0.247778875,0.259131293,8.590449595,6.704128658,2.560681799,6.160212769
2026,0.344844598,0.226936359,0.247656635,0.259003453,8.590449595,6.704128658,2.560681799,6.160212769
2027,0.345167653,0.226824458,0.247534517,0.25887574,8.590449595,6.704128658,2.560681799,6.160212769
2028,0.345490389,0.226712666,0.247412518,0.258748152,8.590449595,6.704128658,2.560681799,6.160212769
2029,0.345812808,0.226600985,0.24729064,0.25862069,8.590449595,6.704128658,2.560681799,6.160212769
2030,0.346134909,0.226489414,0.247168882,0.258493353,8.590449595,6.704128658,2.560681799,6.160212769
2031,0.346456693,0.226377953,0.247047244,0.258366142,8.590449595,6.704128658,2.560681799,6.160212769
2032,0.34677816,0.226266601,0.246925726,0.258239056,8.590449595,6.704128658,2.560681799,6.160212769
2033,0.347099312,0.226155359,0.246804326,0.258112094,8.590449595,6.704128658,2.560681799,6.160212769
2034,0.347420147,0.226044226,0.246683047,0.257985258,8.590449595,6.704128658,2.560681799,6.160212769
2035,0.347740668,0.225933202,0.246561886,0.257858546,8.590449595,6.704128658,2.560681799,6.160212769
2036,0.348060874,0.225822288,0.246440844,0.257731959,8.590449595,6.704128658,2.560681799,6.160212769
2037,0.348380765,0.225711482,0.246319921,0.257605496,8.590449595,6.704128658,2.560681799,6.160212769
2038,0.348700343,0.225600785,0.246199117,0.257479156,8.590449595,6.704128658,2.560681799,6.160212769
2039,0.349019608,0.225490196,0.246078431,0.257352941,8.590449595,6.704128658,2.560681799,6.160212769
2040,0.34933856,0.225379716,0.245957864,0.25722685,8.590449595,6.704128658,2.560681799,6.160212769
2041,0.349167483,0.225269344,0.245837414,0.257100881,8.590449595,6.704128658,2.560681799,6.160212769
2042,0.348996574,0.22515908,0.245717083,0.256975037,8.590449595,6.704128658,2.560681799,6.160212769
2043,0.348825832,0.225048924,0.245596869,0.256849315,8.590449595,6.704128658,2.560681799,6.160212769
2044,0.348655257,0.224938875,0.245476773,0.256723716,8.590449595,6.704128658,2.560681799,6.160212769
2045,0.348484848,0.224828935,0.245356794,0.25659824,8.590449595,6.704128658,2.560681799,6.160212769
2046,0.348314607,0.224719101,0.245236932,0.256472887,8.590449595,6.704128658,2.560681799,6.160212769
2047,0.348144531,0.224609375,0.245117188,0.256347656,8.590449595,6.704128658,2.560681799,6.160212769
2048,0.347974622,0.224499756,0.24499756,0.256222548,8.590449595,6.704128658,2.560681799,6.160212769
2049,0.347804878,0.224390244,0.244878049,0.256097561,8.590449595,6.704128658,2.560681799,6.160212769
2050,0.3476353,0.224280839,0.244758654,0.255972696,8.590449595,6.704128658,2.560681799,6.160212769
2051,0.347465887,0.22417154,0.244639376,0.255847953,8.590449595,6.704128658,2.560681799,6.160212769
2052,0.347296639,0.224062348,0.244520214,0.255723332,8.590449595,6.704128658,2.560681799,6.160212769
2053,0.347127556,0.223953262,0.244401168,0.255598832,8.590449595,6.704128658,2.560681799,6.160212769
2054,0.346958637,0.223844282,0.244282238,0.255474453,8.590449595,6.704128658,2.560681799,6.160212769
2055,0.346789883,0.223735409,0.244163424,0.255350195,8.590449595,6.704128658,2.560681799,6.160212769
2056,0.346621293,0.223626641,0.244044725,0.255226057,8.590449595,6.704128658,2.560681799,6.160212769
2057,0.346452867,0.223517979,0.243926142,0.255102041,8.590449595,6.704128658,2.560681799,6.160212769
2058,0.346284604,0.223409422,0.243807674,0.254978145,8.590449595,6.704128658,2.560681799,6.160212769
2059,0.346116505,0.223300971,0.24368932,0.254854369,8.590449595,6.704128658,2.560681799,6.160212769
2060,0.345948569,0.223192625,0.243571082,0.254730713,8.590449595,6.704128658,2.560681799,6.160212769
2061,0.345780795,0.223084384,0.243452958,0.254607177,8.590449595,6.704128658,2.560681799,6.160212769
2062,0.345613185,0.222976248,0.243334949,0.254483762,8.590449595,6.704128658,2.560681799,6.160212769
2063,0.345445736,0.222868217,0.243217054,0.254360465,8.590449595,6.704128658,2.560681799,6.160212769
2064,0.34527845,0.222760291,0.243099274,0.254237288,8.590449595,6.704128658,2.560681799,6.160212769
2065,0.345111326,0.222652469,0.242981607,0.25411423,8.590449595,6.704128658,2.560681799,6.160212769
2066,0.344944364,0.222544751,0.242864054,0.253991292,8.590449595,6.704128658,2.560681799,6.160212769
2067,0.344777563,0.222437137,0.242746615,0.253868472,8.590449595,6.704128658,2.560681799,6.160212769
2068,0.344610923,0.222329628,0.24262929,0.253745771,8.590449595,6.704128658,2.560681799,6.160212769
2069,0.344444444,0.222222222,0.242512077,0.253623188,8.590449595,6.704128658,2.560681799,6.160212769
2070,0.344278127,0.22211492,0.242394978,0.253500724,8.590449595,6.704128658,2.560681799,6.160212769
2071,0.344111969,0.222007722,0.242277992,0.253378378,8.590449595,6.704128658,2.560681799,6.160212769
2072,0.343945972,0.221900627,0.242161119,0.253256151,8.590449595,6.704128658,2.560681799,6.160212769
2073,0.343780135,0.221793635,0.242044359,0.253134041,8.590449595,6.704128658,2.560681799,6.160212769
2074,0.343614458,0.221686747,0.241927711,0.253012048,8.590449595,6.704128658,2.560681799,6.160212769
2075,0.34344894,0.221579961,0.241811175,0.252890173,8.590449595,6.704128658,2.560681799,6.160212769
2076,0.343283582,0.221473279,0.241694752,0.252768416,8.590449595,6.704128658,2.560681799,6.160212769
2077,0.343118383,0.221366699,0.241578441,0.252646776,8.590449595,6.704128658,2.560681799,6.160212769
2078,0.342953343,0.221260221,0.241462241,0.252525253,8.590449595,6.704128658,2.560681799,6.160212769
2079,0.342788462,0.221153846,0.241346154,0.252403846,8.590449595,6.704128658,2.560681799,6.160212769
2080,0.342623739,0.221047573,0.241230178,0.252282556,8.590449595,6.704128658,2.560681799,6.160212769
2081,0.342459174,0.220941402,0.241114313,0.252161383,8.590449595,6.704128658,2.560681799,6.160212769
2082,0.342294767,0.220835334,0.24099856,0.252040326,8.590449595,6.704128658,2.560681799,6.160212769
2083,0.342130518,0.220729367,0.240882917,0.251919386,8.590449595,6.704128658,2.560681799,6.160212769
2084,0.341966427,0.220623501,0.240767386,0.251798561,8.590449595,6.704128658,2.560681799,6.160212769
2085,0.341802493,0.220517737,0.240651965,0.251677852,8.590449595,6.704128658,2.560681799,6.160212769
2086,0.341638716,0.220412075,0.240536655,0.251557259,8.590449595,6.704128658,2.560681799,6.160212769
2087,0.341475096,0.220306513,0.240421456,0.251436782,8.590449595,6.704128658,2.560681799,6.160212769
2088,0.341311632,0.220201053,0.240306367,0.251316419,8.590449595,6.704128658,2.560681799,6.160212769
2089,0.341148325,0.220095694,0.240191388,0.251196172,8.590449595,6.704128658,2.560681799,6.160212769
2090,0.340985175,0.219990435,0.240076518,0.25107604,8.590449595,6.704128658,2.560681799,6.160212769
2091,0.34082218,0.219885277,0.239961759,0.250956023,8.590449595,6.704128658,2.560681799,6.160212769
2092,0.340659341,0.21978022,0.239847109,0.25083612,8.590449595,6.704128658,2.560681799,6.160212769
2093,0.340496657,0.219675263,0.239732569,0.250716332,8.590449595,6.704128658,2.560681799,6.160212769
2094,0.340334129,0.219570406,0.239618138,0.250596659,8.590449595,6.704128658,2.560681799,6.160212769
2095,0.340171756,0.219465649,0.239503817,0.250477099,8.590449595,6.704128658,2.560681799,6.160212769
2096,0.340009537,0.219360992,0.239389604,0.250357654,8.590449595,6.704128658,2.560681799,6.160212769
2097,0.339847474,0.219256435,0.2392755,0.250238322,8.590449595,6.704128658,2.560681799,6.160212769
2098,0.339685565,0.219151977,0.239161505,0.250119104,8.590449595,6.704128658,2.560681799,6.160212769
2099,0.33952381,0.219047619,0.239047619,0.25,8.590449595,6.704128658,2.560681799,6.160212769
2100,0.339362208,0.21894336,0.238933841,0.249881009,8.590449595,6.704128658,2.560681799,6.160212769
2101,0.339200761,0.218839201,0.238820171,0.249762131,8.590449595,6.704128658,2.560681799,6.160212769
2102,0.339039467,0.21873514,0.23870661,0.249643367,8.590449595,6.704128658,2.560681799,6.160212769
2103,0.338878327,0.218631179,0.238593156,0.249524715,8.590449595,6.704128658,2.560681799,6.160212769
2104,0.33871734,0.218527316,0.23847981,0.249406176,8.590449595,6.704128658,2.560681799,6.160212769
2105,0.338556505,0.218423552,0.238366572,0.249287749,8.590449595,6.704128658,2.560681799,6.160212769
2106,0.338395823,0.218319886,0.238253441,0.249169435,8.590449595,6.704128658,2.560681799,6.160212769
2107,0.338235294,0.218216319,0.238140417,0.249051233,8.590449595,6.704128658,2.560681799,6.160212769
2108,0.338074917,0.21811285,0.238027501,0.248933144,8.590449595,6.704128658,2.560681799,6.160212769
2109,0.337914692,0.218009479,0.237914692,0.248815166,8.590449595,6.704128658,2.560681799,6.160212769
2110,0.337754619,0.217906206,0.23780199,0.2486973,8.590449595,6.704128658,2.560681799,6.160212769
2111,0.337594697,0.21780303,0.237689394,0.248579545,8.590449595,6.704128658,2.560681799,6.160212769
2112,0.337434927,0.217699953,0.237576905,0.248461903,8.590449595,6.704128658,2.560681799,6.160212769
2113,0.337275307,0.217596973,0.237464522,0.248344371,8.590449595,6.704128658,2.560681799,6.160212769
2114,0.337115839,0.21749409,0.237352246,0.24822695,8.590449595,6.704128658,2.560681799,6.160212769
2115,0.336956522,0.217391304,0.237240076,0.248109641,8.590449595,6.704128658,2.560681799,6.160212769
2116,0.336797355,0.217288616,0.237128011,0.247992442,8.590449595,6.704128658,2.560681799,6.160212769
2117,0.336638338,0.217186025,0.237016053,0.247875354,8.590449595,6.704128658,2.560681799,6.160212769
2118,0.336479471,0.21708353,0.2369042,0.247758377,8.590449595,6.704128658,2.560681799,6.160212769
2119,0.336320755,0.216981132,0.236792453,0.247641509,8.590449595,6.704128658,2.560681799,6.160212769
2120,0.336162188,0.216878831,0.236680811,0.247524752,8.590449595,6.704128658,2.560681799,6.160212769
2121,0.33600377,0.216776626,0.236569274,0.247408106,8.590449595,6.704128658,2.560681799,6.160212769
2122,0.335845502,0.216674517,0.236457843,0.247291569,8.590449595,6.704128658,2.560681799,6.160212769
2123,0.335687382,0.216572505,0.236346516,0.247175141,8.590449595,6.704128658,2.560681799,6.160212769
2124,0.335529412,0.216470588,0.236235294,0.247058824,8.590449595,6.704128658,2.560681799,6.160212769
2125,0.33537159,0.216368768,0.236124177,0.246942615,8.590449595,6.704128658,2.560681799,6.160212769
2126,0.335213916,0.216267043,0.236013164,0.246826516,8.590449595,6.704128658,2.560681799,6.160212769
2127,0.335056391,0.216165414,0.235902256,0.246710526,8.590449595,6.704128658,2.560681799,6.160212769
2128,0.334899014,0.21606388,0.235791451,0.246594645,8.590449595,6.704128658,2.560681799,6.160212769
2129,0.334741784,0.215962441,0.235680751,0.246478873,8.590449595,6.704128658,2.560681799,6.160212769
2130,0.334584702,0.215861098,0.235570155,0.24636321,8.590449595,6.704128658,2.560681799,6.160212769
2131,0.334427767,0.21575985,0.235459662,0.246247655,8.590449595,6.704128658,2.560681799,6.160212769
2132,0.33427098,0.215658697,0.235349273,0.246132208,8.590449595,6.704128658,2.560681799,6.160212769
2133,0.334114339,0.215557638,0.235238988,0.24601687,8.590449595,6.704128658,2.560681799,6.160212769
2134,0.333957845,0.215456674,0.235128806,0.245901639,8.590449595,6.704128658,2.560681799,6.160212769
2135,0.333801498,0.215355805,0.235018727,0.245786517,8.590449595,6.704128658,2.560681799,6.160212769
2136,0.333645297,0.21525503,0.234908751,0.245671502,8.590449595,6.704128658,2.560681799,6.160212769
2137,0.333489242,0.21515435,0.234798877,0.245556595,8.590449595,6.704128658,2.560681799,6.160212769
2138,0.333333333,0.215053763,0.234689107,0.245441795,8.590449595,6.704128658,2.560681799,6.160212769
2139,0.33317757,0.214953271,0.234579439,0.245327103,8.590449595,6.704128658,2.560681799,6.160212769
2140,0.333021952,0.214852872,0.234469874,0.245212518,8.590449595,6.704128658,2.560681799,6.160212769
2141,0.33286648,0.214752568,0.234360411,0.245098039,8.590449595,6.704128658,2.560681799,6.160212769
2142,0.332711153,0.214652357,0.23425105,0.244983668,8.590449595,6.704128658,2.560681799,6.160212769
2143,0.33255597,0.214552239,0.234141791,0.244869403,8.590449595,6.704128658,2.560681799,6.160212769
2144,0.332400932,0.214452214,0.234032634,0.244755245,8.590449595,6.704128658,2.560681799,6.160212769
2145,0.332246039,0.214352283,0.233923579,0.244641193,8.590449595,6.704128658,2.560681799,6.160212769
2146,0.33209129,0.214252445,0.233814625,0.244527247,8.590449595,6.704128658,2.560681799,6.160212769
2147,0.331936685,0.2141527,0.233705773,0.244413408,8.590449595,6.704128658,2.560681799,6.160212769
2148,0.331782224,0.214053048,0.233597022,0.244299674,8.590449595,6.704128658,2.560681799,6.160212769
2149,0.331627907,0.213953488,0.233488372,0.244186047,8.590449595,6.704128658,2.560681799,6.160212769
2150,0.331473733,0.213854021,0.233379823,0.244072524,8.590449595,6.704128658,2.560681799,6.160212769
2151,0.331319703,0.213754647,0.233271375,0.243959108,8.590449595,6.704128658,2.560681799,6.160212769
2152,0.331165815,0.213655365,0.233163028,0.243845797,8.590449595,6.704128658,2.560681799,6.160212769
2153,0.331012071,0.213556175,0.233054782,0.243732591,8.590449595,6.704128658,2.560681799,6.160212769
2154,0.330858469,0.213457077,0.232946636,0.24361949,8.590449595,6.704128658,2.560681799,6.160212769
2155,0.330705009,0.213358071,0.23283859,0.243506494,8.590449595,6.704128658,2.560681799,6.160212769
2156,0.330551692,0.213259156,0.232730644,0.243393602,8.590449595,6.704128658,2.560681799,6.160212769
2157,0.330398517,0.213160334,0.232622799,0.243280816,8.590449595,6.704128658,2.560681799,6.160212769
2158,0.330245484,0.213061603,0.232515053,0.243168133,8.590449595,6.704128658,2.560681799,6.160212769
2159,0.330092593,0.212962963,0.232407407,0.243055556,8.590449595,6.704128658,2.560681799,6.160212769
2160,0.329939843,0.212864415,0.232299861,0.242943082,8.590449595,6.704128658,2.560681799,6.160212769
2161,0.329787234,0.212765957,0.232192414,0.242830712,8.590449595,6.704128658,2.560681799,6.160212769
2162,0.329634767,0.212667591,0.232085067,0.242718447,8.590449595,6.704128658,2.560681799,6.160212769
2163,0.32948244,0.212569316,0.231977819,0.242606285,8.590449595,6.704128658,2.560681799,6.160212769
2164,0.329330254,0.212471132,0.23187067,0.242494226,8.590449595,6.704128658,2.560681799,6.160212769
2165,0.329178209,0.212373038,0.23176362,0.242382271,8.590449595,6.704128658,2.560681799,6.160212769
2166,0.329026304,0.212275035,0.231656668,0.24227042,8.590449595,6.704128658,2.560681799,6.160212769
2167,0.328874539,0.212177122,0.231549815,0.242158672,8.590449595,6.704128658,2.560681799,6.160212769
2168,0.328722914,0.212079299,0.231443061,0.242047026,8.590449595,6.704128658,2.560681799,6.160212769
2169,0.328571429,0.211981567,0.231336406,0.241935484,8.590449595,6.704128658,2.560681799,6.160212769
2170,0.328420083,0.211883924,0.231229848,0.241824044,8.590449595,6.704128658,2.560681799,6.160212769
2171,0.328268877,0.211786372,0.231123389,0.241712707,8.590449595,6.704128658,2.560681799,6.160212769
2172,0.328117809,0.211688909,0.231017027,0.241601473,8.590449595,6.704128658,2.560681799,6.160212769
2173,0.327966881,0.211591536,0.230910764,0.24149034,8.590449595,6.704128658,2.560681799,6.160212769
2174,0.327816092,0.211494253,0.230804598,0.24137931,8.590449595,6.704128658,2.560681799,6.160212769
2175,0.327665441,0.211397059,0.230698529,0.241268382,8.590449595,6.704128658,2.560681799,6.160212769
2176,0.327514929,0.211299954,0.230592559,0.241157556,8.590449595,6.704128658,2.560681799,6.160212769
2177,0.327364555,0.211202938,0.230486685,0.241046832,8.590449595,6.704128658,2.560681799,6.160212769
2178,0.327214318,0.211106012,0.230380909,0.240936209,8.590449595,6.704128658,2.560681799,6.160212769
2179,0.32706422,0.211009174,0.230275229,0.240825688,8.590449595,6.704128658,2.560681799,6.160212769
2180,0.32691426,0.210912425,0.230169647,0.240715268,8.590449595,6.704128658,2.560681799,6.160212769
2181,0.326764436,0.210815765,0.230064161,0.24060495,8.590449595,6.704128658,2.560681799,6.160212769
2182,0.32661475,0.210719194,0.229958772,0.240494732,8.590449595,6.704128658,2.560681799,6.160212769
2183,0.326465201,0.210622711,0.22985348,0.240384615,8.590449595,6.704128658,2.560681799,6.160212769
2184,0.326315789,0.210526316,0.229748284,0.2402746,8.590449595,6.704128658,2.560681799,6.160212769
2185,0.326166514,0.210430009,0.229643184,0.240164684,8.590449595,6.704128658,2.560681799,6.160212769
2186,0.326017375,0.210333791,0.22953818,0.24005487,8.590449595,6.704128658,2.560681799,6.160212769
2187,0.325868373,0.21023766,0.229433272,0.239945155,8.590449595,6.704128658,2.560681799,6.160212769
2188,0.325719507,0.210141617,0.22932846,0.239835541,8.590449595,6.704128658,2.560681799,6.160212769
2189,0.325570776,0.210045662,0.229223744,0.239726027,8.590449595,6.704128658,2.560681799,6.160212769
2190,0.325422182,0.209949795,0.229119124,0.239616613,8.590449595,6.704128658,2.560681799,6.160212769
2191,0.325273723,0.209854015,0.229014599,0.239507299,8.590449595,6.704128658,2.560681799,6.160212769
2192,0.325125399,0.209758322,0.228910169,0.239398085,8.590449595,6.704128658,2.560681799,6.160212769
2193,0.324977211,0.209662716,0.228805834,0.23928897,8.590449595,6.704128658,2.560681799,6.160212769
2194,0.324829157,0.209567198,0.228701595,0.239179954,8.590449595,6.704128658,2.560681799,6.160212769
2195,0.324681239,0.209471767,0.22859745,0.239071038,8.590449595,6.704128658,2.560681799,6.160212769
2196,0.324533455,0.209376422,0.2284934,0.238962221,8.590449595,6.704128658,2.560681799,6.160212769
2197,0.324385805,0.209281165,0.228389445,0.238853503,8.590449595,6.704128658,2.560681799,6.160212769
2198,0.32423829,0.209185994,0.228285584,0.238744884,8.590449595,6.704128658,2.560681799,6.160212769
2199,0.324090909,0.209090909,0.228181818,0.238636364,8.590449595,6.704128658,2.560681799,6.160212769
2200,0.323943662,0.208995911,0.228078146,0.238527942,8.590449595,6.704128658,2.560681799,6.160212769
2201,0.323796549,0.208900999,0.227974569,0.238419619,8.590449595,6.704128658,2.560681799,6.160212769
2202,0.323649569,0.208806173,0.227871085,0.238311394,8.590449595,6.704128658,2.560681799,6.160212769
2203,0.323502722,0.208711434,0.227767695,0.238203267,8.590449595,6.704128658,2.560681799,6.160212769
2204,0.323356009,0.20861678,0.227664399,0.238095238,8.590449595,6.704128658,2.560681799,6.160212769
2205,0.323209429,0.208522212,0.227561197,0.237987307,8.590449595,6.704128658,2.560681799,6.160212769
2206,0.323062981,0.20842773,0.227458088,0.237879474,8.590449595,6.704128658,2.560681799,6.160212769
2207,0.322916667,0.208333333,0.227355072,0.237771739,8.590449595,6.704128658,2.560681799,6.160212769
2208,0.322770484,0.208239022,0.22725215,0.237664101,8.590449595,6.704128658,2.560681799,6.160212769
2209,0.322624434,0.208144796,0.227149321,0.237556561,8.590449595,6.704128658,2.560681799,6.160212769
2210,0.322478517,0.208050656,0.227046585,0.237449118,8.590449595,6.704128658,2.560681799,6.160212769
2211,0.322332731,0.2079566,0.226943942,0.237341772,8.590449595,6.704128658,2.560681799,6.160212769
2212,0.322187076,0.20786263,0.226841392,0.237234523,8.590449595,6.704128658,2.560681799,6.160212769
2213,0.322041554,0.207768744,0.226738934,0.237127371,8.590449595,6.704128658,2.560681799,6.160212769
2214,0.321896163,0.207674944,0.226636569,0.237020316,8.590449595,6.704128658,2.560681799,6.160212769
2215,0.321750903,0.207581227,0.226534296,0.236913357,8.590449595,6.704128658,2.560681799,6.160212769
2216,0.321605774,0.207487596,0.226432115,0.236806495,8.590449595,6.704128658,2.560681799,6.160212769
2217,0.321460775,0.207394049,0.226330027,0.236699729,8.590449595,6.704128658,2.560681799,6.160212769
2218,0.321315908,0.207300586,0.226228031,0.23659306,8.590449595,6.704128658,2.560681799,6.160212769
2219,0.321171171,0.207207207,0.226126126,0.236486486,8.590449595,6.704128658,2.560681799,6.160212769
2220,0.321026565,0.207113913,0.226024313,0.236380009,8.590449595,6.704128658,2.560681799,6.160212769
2221,0.320882088,0.207020702,0.225922592,0.236273627,8.590449595,6.704128658,2.560681799,6.160212769
2222,0.320737742,0.206927575,0.225820963,0.236167341,8.590449595,6.704128658,2.560681799,6.160212769
2223,0.320593525,0.206834532,0.225719424,0.236061151,8.590449595,6.704128658,2.560681799,6.160212769
2224,0.320449438,0.206741573,0.225617978,0.235955056,8.590449595,6.704128658,2.560681799,6.160212769
2225,0.320305481,0.206648697,0.225516622,0.235849057,8.590449595,6.704128658,2.560681799,6.160212769
2226,0.320161652,0.207004939,0.225415357,0.235743152,8.590449595,6.704128658,2.560681799,6.160212769
2227,0.320017953,0.207360862,0.225314183,0.235637343,8.590449595,6.704128658,2.560681799,6.160212769
2228,0.319874383,0.207716465,0.2252131,0.235531629,8.590449595,6.704128658,2.560681799,6.160212769
2229,0.319730942,0.208071749,0.225112108,0.235426009,8.590449595,6.704128658,2.560681799,6.160212769
2230,0.319587629,0.208426714,0.225011206,0.235320484,8.590449595,6.704128658,2.560681799,6.160212769
2231,0.319444444,0.208781362,0.224910394,0.235215054,8.590449595,6.704128658,2.560681799,6.160212769
2232,0.319301388,0.209135692,0.224809673,0.235109718,8.590449595,6.704128658,2.560681799,6.160212769
2233,0.31915846,0.209489705,0.224709042,0.235004476,8.590449595,6.704128658,2.560681799,6.160212769
2234,0.31901566,0.2098434,0.224608501,0.234899329,8.590449595,6.704128658,2.560681799,6.160212769
2235,0.318872987,0.21019678,0.22450805,0.234794275,8.590449595,6.704128658,2.560681799,6.160212769
2236,0.318730443,0.210549844,0.224407689,0.234689316,8.590449595,6.704128658,2.560681799,6.160212769
2237,0.318588025,0.210902592,0.224307417,0.23458445,8.590449595,6.704128658,2.560681799,6.160212769
2238,0.318445735,0.211255025,0.224207235,0.234479678,8.590449595,6.704128658,2.560681799,6.160212769
2239,0.318303571,0.211607143,0.224107143,0.234375,8.590449595,6.704128658,2.560681799,6.160212769
2240,0.318161535,0.211958947,0.22400714,0.234270415,8.590449595,6.704128658,2.560681799,6.160212769
2241,0.318019625,0.212310437,0.223907226,0.234165923,8.590449595,6.704128658,2.560681799,6.160212769
2242,0.317877842,0.212661614,0.223807401,0.234061525,8.590449595,6.704128658,2.560681799,6.160212769
2243,0.317736185,0.213012478,0.223707665,0.233957219,8.590449595,6.704128658,2.560681799,6.160212769
2244,0.317594655,0.213363029,0.223608018,0.233853007,8.590449595,6.704128658,2.560681799,6.160212769
2245,0.31745325,0.213713268,0.223508459,0.233748887,8.590449595,6.704128658,2.560681799,6.160212769
2246,0.317311972,0.214063195,0.22340899,0.23364486,8.590449595,6.704128658,2.560681799,6.160212769
2247,0.317170819,0.214412811,0.223309609,0.233540925,8.590449595,6.704128658,2.560681799,6.160212769
2248,0.317029791,0.214762116,0.223210316,0.233437083,8.590449595,6.704128658,2.560681799,6.160212769
2249,0.316888889,0.215111111,0.223111111,0.233333333,8.590449595,6.704128658,2.560681799,6.160212769
2250,0.316748112,0.215459796,0.223011995,0.233229676,8.590449595,6.704128658,2.560681799,6.160212769
2251,0.31660746,0.215808171,0.222912966,0.23312611,8.590449595,6.704128658,2.560681799,6.160212769
2252,0.316466933,0.216156236,0.222814026,0.233022636,8.590449595,6.704128658,2.560681799,6.160212769
2253,0.316326531,0.216503993,0.222715173,0.232919255,8.590449595,6.704128658,2.560681799,6.160212769
2254,0.316186253,0.216851441,0.222616408,0.232815965,8.590449595,6.704128658,2.560681799,6.160212769
2255,0.316046099,0.217198582,0.22251773,0.232712766,8.590449595,6.704128658,2.560681799,6.160212769
2256,0.31590607,0.217545414,0.22241914,0.232609659,8.590449595,6.704128658,2.560681799,6.160212769
2257,0.315766165,0.21789194,0.222320638,0.232506643,8.590449595,6.704128658,2.560681799,6.160212769
2258,0.315626383,0.218238158,0.222222222,0.232403718,8.590449595,6.704128658,2.560681799,6.160212769
2259,0.315486726,0.218584071,0.222123894,0.232300885,8.590449595,6.704128658,2.560681799,6.160212769
2260,0.315347192,0.218929677,0.222025652,0.232198142,8.590449595,6.704128658,2.560681799,6.160212769
2261,0.315207781,0.219274978,0.221927498,0.232095491,8.590449595,6.704128658,2.560681799,6.160212769
2262,0.315068493,0.219619973,0.22182943,0.23199293,8.590449595,6.704128658,2.560681799,6.160212769
2263,0.314929329,0.219964664,0.221731449,0.231890459,8.590449595,6.704128658,2.560681799,6.160212769
2264,0.314790287,0.220309051,0.221633554,0.231788079,8.590449595,6.704128658,2.560681799,6.160212769
2265,0.314651368,0.220653133,0.221535746,0.23168579,8.590449595,6.704128658,2.560681799,6.160212769
2266,0.314512572,0.220996912,0.221438024,0.231583591,8.590449595,6.704128658,2.560681799,6.160212769
2267,0.314373898,0.221340388,0.221340388,0.231481481,8.590449595,6.704128658,2.560681799,6.160212769
2268,0.314235346,0.221683561,0.221242838,0.231379462,8.590449595,6.704128658,2.560681799,6.160212769
2269,0.314096916,0.222026432,0.221145374,0.231277533,8.590449595,6.704128658,2.560681799,6.160212769
2270,0.313958609,0.222369,0.221047996,0.231175694,8.590449595,6.704128658,2.560681799,6.160212769
2271,0.313820423,0.222711268,0.220950704,0.231073944,8.590449595,6.704128658,2.560681799,6.160212769
2272,0.313682358,0.223053234,0.220853498,0.230972283,8.590449595,6.704128658,2.560681799,6.160212769
2273,0.313544415,0.223394899,0.220756376,0.230870712,8.590449595,6.704128658,2.560681799,6.160212769
2274,0.313406593,0.223736264,0.220659341,0.230769231,8.590449595,6.704128658,2.560681799,6.160212769
2275,0.313268893,0.224077329,0.22056239,0.230667838,8.590449595,6.704128658,2.560681799,6.160212769
2276,0.313131313,0.224418094,0.220465525,0.230566535,8.590449595,6.704128658,2.560681799,6.160212769
2277,0.312993854,0.22475856,0.220368745,0.23046532,8.590449595,6.704128658,2.560681799,6.160212769
2278,0.312856516,0.225098728,0.220272049,0.230364195,8.590449595,6.704128658,2.560681799,6.160212769
2279,0.312719298,0.225438596,0.220175439,0.230263158,8.590449595,6.704128658,2.560681799,6.160212769
2280,0.312582201,0.225778167,0.220078913,0.23016221,8.590449595,6.704128658,2.560681799,6.160212769
2281,0.312445223,0.226117441,0.219982472,0.23006135,8.590449595,6.704128658,2.560681799,6.160212769
2282,0.312308366,0.226456417,0.219886115,0.229960578,8.590449595,6.704128658,2.560681799,6.160212769
2283,0.312171629,0.226795096,0.219789842,0.229859895,8.590449595,6.704128658,2.560681799,6.160212769
2284,0.312035011,0.227133479,0.219693654,0.2297593,8.590449595,6.704128658,2.560681799,6.160212769
2285,0.311898513,0.227471566,0.21959755,0.229658793,8.590449595,6.704128658,2.560681799,6.160212769
2286,0.311762134,0.227809357,0.21950153,0.229558373,8.590449595,6.704128658,2.560681799,6.160212769
2287,0.311625874,0.228146853,0.219405594,0.229458042,8.590449595,6.704128658,2.560681799,6.160212769
2288,0.311489734,0.228484054,0.219309742,0.229357798,8.590449595,6.704128658,2.560681799,6.160212769
2289,0.311353712,0.228820961,0.219213974,0.229257642,8.590449595,6.704128658,2.560681799,6.160212769
2290,0.311217809,0.229157573,0.219118289,0.229157573,8.590449595,6.704128658,2.560681799,6.160212769
2291,0.311082024,0.229493892,0.219022688,0.229057592,8.590449595,6.704128658,2.560681799,6.160212769
2292,0.310946358,0.229829917,0.21892717,0.228957697,8.590449595,6.704128658,2.560681799,6.160212769
2293,0.310810811,0.23016565,0.218831735,0.22885789,8.590449595,6.704128658,2.560681799,6.160212769
2294,0.310675381,0.230501089,0.219172113,0.22875817,8.590449595,6.704128658,2.560681799,6.160212769
2295,0.31054007,0.230836237,0.219512195,0.228658537,8.590449595,6.704128658,2.560681799,6.160212769
2296,0.310404876,0.231171093,0.219851981,0.22855899,8.590449595,6.704128658,2.560681799,6.160212769
2297,0.3102698,0.231505657,0.220191471,0.22845953,8.590449595,6.704128658,2.560681799,6.160212769
2298,0.310134841,0.23183993,0.220530666,0.228360157,8.590449595,6.704128658,2.560681799,6.160212769
2299,0.31,0.232173913,0.220869565,0.22826087,8.590449595,6.704128658,2.560681799,6.160212769
2300,0.309865276,0.232507605,0.22120817,0.228161669,8.590449595,6.704128658,2.560681799,6.160212769
2301,0.309730669,0.232841008,0.221546481,0.228062554,8.590449595,6.704128658,2.560681799,6.160212769
2302,0.309596179,0.233174121,0.221884498,0.227963526,8.590449595,6.704128658,2.560681799,6.160212769
2303,0.309461806,0.233506944,0.222222222,0.227864583,8.590449595,6.704128658,2.560681799,6.160212769
2304,0.309327549,0.233839479,0.222559653,0.227765727,8.590449595,6.704128658,2.560681799,6.160212769
2305,0.309193408,0.234171726,0.222896791,0.227666956,8.590449595,6.704128658,2.560681799,6.160212769
2306,0.309059384,0.234503684,0.223233637,0.22756827,8.590449595,6.704128658,2.560681799,6.160212769
2307,0.308925477,0.234835355,0.223136915,0.227469671,8.590449595,6.704128658,2.560681799,6.160212769
2308,0.308791685,0.235166739,0.223040277,0.227371156,8.590449595,6.704128658,2.560681799,6.160212769
2309,0.308658009,0.235497835,0.222943723,0.227272727,8.590449595,6.704128658,2.560681799,6.160212769
2310,0.308524448,0.235828646,0.222847252,0.227174383,8.590449595,6.704128658,2.560681799,6.160212769
2311,0.308391003,0.23615917,0.222750865,0.227076125,8.590449595,6.704128658,2.560681799,6.160212769
2312,0.308257674,0.236489408,0.222654561,0.226977951,8.590449595,6.704128658,2.560681799,6.160212769
2313,0.30812446,0.23681936,0.222558341,0.226879862,8.590449595,6.704128658,2.560681799,6.160212769
2314,0.307991361,0.237149028,0.222462203,0.226781857,8.590449595,6.704128658,2.560681799,6.160212769
2315,0.307858377,0.237478411,0.222366149,0.226683938,8.590449595,6.704128658,2.560681799,6.160212769
2316,0.307725507,0.23780751,0.222270177,0.226586103,8.590449595,6.704128658,2.560681799,6.160212769
2317,0.307592752,0.238136324,0.222174288,0.226488352,8.590449595,6.704128658,2.560681799,6.160212769
2318,0.307460112,0.238464856,0.222078482,0.226390686,8.590449595,6.704128658,2.560681799,6.160212769
2319,0.307327586,0.238793103,0.221982759,0.226293103,8.590449595,6.704128658,2.560681799,6.160212769
2320,0.307195174,0.239121069,0.221887118,0.226195605,8.590449595,6.704128658,2.560681799,6.160212769
2321,0.307062877,0.239448751,0.221791559,0.226098191,8.590449595,6.704128658,2.560681799,6.160212769
2322,0.306930693,0.239776152,0.221696083,0.226000861,8.590449595,6.704128658,2.560681799,6.160212769
2323,0.306798623,0.24010327,0.221600688,0.225903614,8.590449595,6.704128658,2.560681799,6.160212769
2324,0.306666667,0.240430108,0.221505376,0.225806452,8.590449595,6.704128658,2.560681799,6.160212769
2325,0.306534824,0.240756664,0.221410146,0.225709372,8.590449595,6.704128658,2.560681799,6.160212769
2326,0.306403094,0.241082939,0.221314998,0.225612376,8.590449595,6.704128658,2.560681799,6.160212769
2327,0.306271478,0.241408935,0.221219931,0.225515464,8.590449595,6.704128658,2.560681799,6.160212769
2328,0.306139974,0.24173465,0.221124946,0.225418635,8.590449595,6.704128658,2.560681799,6.160212769
2329,0.306008584,0.242060086,0.221030043,0.225321888,8.590449595,6.704128658,2.560681799,6.160212769
2330,0.305877306,0.242385242,0.220935221,0.225225225,8.590449595,6.704128658,2.560681799,6.160212769
2331,0.305746141,0.24271012,0.22084048,0.225128645,8.590449595,6.704128658,2.560681799,6.160212769
2332,0.305615088,0.243034719,0.220745821,0.225032147,8.590449595,6.704128658,2.560681799,6.160212769
2333,0.305484147,0.24335904,0.220651243,0.224935733,8.590449595,6.704128658,2.560681799,6.160212769
2334,0.305353319,0.243683084,0.220556745,0.2248394,8.590449595,6.704128658,2.560681799,6.160212769
2335,0.305222603,0.244006849,0.220462329,0.224743151,8.590449595,6.704128658,2.560681799,6.160212769
2336,0.305091998,0.244330338,0.220367993,0.224646983,8.590449595,6.704128658,2.560681799,6.160212769
2337,0.304961506,0.24465355,0.220273738,0.224550898,8.590449595,6.704128658,2.560681799,6.160212769
2338,0.304831124,0.244976486,0.220179564,0.224454895,8.590449595,6.704128658,2.560681799,6.160212769
2339,0.304700855,0.245299145,0.22008547,0.224358974,8.590449595,6.704128658,2.560681799,6.160212769
2340,0.304570696,0.245621529,0.219991457,0.224263135,8.590449595,6.704128658,2.560681799,6.160212769
2341,0.304440649,0.245943638,0.219897523,0.224167378,8.590449595,6.704128658,2.560681799,6.160212769
2342,0.304310713,0.246265472,0.219803671,0.224071703,8.590449595,6.704128658,2.560681799,6.160212769
2343,0.304180887,0.246587031,0.219709898,0.223976109,8.590449595,6.704128658,2.560681799,6.160212769
2344,0.304051173,0.246908316,0.219616205,0.223880597,8.590449595,6.704128658,2.560681799,6.160212769
2345,0.303921569,0.247229327,0.219522592,0.223785166,8.590449595,6.704128658,2.560681799,6.160212769
2346,0.303792075,0.247550064,0.219429058,0.223689817,8.590449595,6.704128658,2.560681799,6.160212769
2347,0.303662692,0.247870528,0.219335605,0.223594549,8.590449595,6.704128658,2.560681799,6.160212769
2348,0.303533418,0.248190719,0.219242231,0.223499361,8.590449595,6.704128658,2.560681799,6.160212769
2349,0.303404255,0.248510638,0.219148936,0.223404255,8.590449595,6.704128658,2.560681799,6.160212769
2350,0.303275202,0.248830285,0.219055721,0.22330923,8.590449595,6.704128658,2.560681799,6.160212769
2351,0.303146259,0.24914966,0.218962585,0.223214286,8.590449595,6.704128658,2.560681799,6.160212769
2352,0.303017425,0.249468763,0.218869528,0.223119422,8.590449595,6.704128658,2.560681799,6.160212769
2353,0.3028887,0.249787596,0.218776551,0.223024639,8.590449595,6.704128658,2.560681799,6.160212769
2354,0.302760085,0.250106157,0.218683652,0.222929936,8.590449595,6.704128658,2.560681799,6.160212769
2355,0.302631579,0.250424448,0.218590832,0.222835314,8.590449595,6.704128658,2.560681799,6.160212769
2356,0.302503182,0.250742469,0.218498091,0.222740772,8.590449595,6.704128658,2.560681799,6.160212769
2357,0.302374894,0.251060221,0.218405428,0.22264631,8.590449595,6.704128658,2.560681799,6.160212769
2358,0.302246715,0.251377702,0.218312844,0.222551929,8.590449595,6.704128658,2.560681799,6.160212769
2359,0.302118644,0.251694915,0.218220339,0.222457627,8.590449595,6.704128658,2.560681799,6.160212769
2360,0.301990682,0.252011859,0.218127912,0.222363405,8.590449595,6.704128658,2.560681799,6.160212769
2361,0.301862828,0.252328535,0.218035563,0.222269263,8.590449595,6.704128658,2.560681799,6.160212769
2362,0.301735083,0.252644943,0.217943292,0.222175201,8.590449595,6.704128658,2.560681799,6.160212769
2363,0.301607445,0.252961083,0.2178511,0.222081218,8.590449595,6.704128658,2.560681799,6.160212769
2364,0.301479915,0.253276956,0.217758985,0.221987315,8.590449595,6.704128658,2.560681799,6.160212769
2365,0.301352494,0.253592561,0.217666948,0.221893491,8.590449595,6.704128658,2.560681799,6.160212769
2366,0.30122518,0.2539079,0.217574989,0.221799747,8.590449595,6.704128658,2.560681799,6.160212769
2367,0.301097973,0.254222973,0.217483108,0.221706081,8.590449595,6.704128658,2.560681799,6.160212769
2368,0.300970874,0.25453778,0.217391304,0.221612495,8.590449595,6.704128658,2.560681799,6.160212769
2369,0.300843882,0.254852321,0.217299578,0.221518987,8.590449595,6.704128658,2.560681799,6.160212769
2370,0.300716997,0.255166596,0.217207929,0.221425559,8.590449595,6.704128658,2.560681799,6.160212769
2371,0.300590219,0.255480607,0.217116358,0.221332209,8.590449595,6.704128658,2.560681799,6.160212769
2372,0.300463548,0.255794353,0.217024863,0.221238938,8.590449595,6.704128658,2.560681799,6.160212769
2373,0.300336984,0.256107835,0.216933446,0.221145746,8.590449595,6.704128658,2.560681799,6.160212769
2374,0.300210526,0.256421053,0.216842105,0.221052632,8.590449595,6.704128658,2.560681799,6.160212769
2375,0.300084175,0.256734007,0.216750842,0.220959596,8.590449595,6.704128658,2.560681799,6.160212769
2376,0.29995793,0.257046698,0.216659655,0.220866639,8.590449595,6.704128658,2.560681799,6.160212769
2377,0.299831791,0.257359125,0.216568545,0.220773759,8.590449595,6.704128658,2.560681799,6.160212769
2378,0.299705759,0.25767129,0.216477512,0.220680958,8.590449595,6.704128658,2.560681799,6.160212769
2379,0.299579832,0.257983193,0.216386555,0.220588235,8.590449595,6.704128658,2.560681799,6.160212769
2380,0.299454011,0.258294834,0.216295674,0.22049559,8.590449595,6.704128658,2.560681799,6.160212769
2381,0.299328296,0.258606213,0.21620487,0.220403023,8.590449595,6.704128658,2.560681799,6.160212769
2382,0.299202686,0.258917331,0.216114142,0.220310533,8.590449595,6.704128658,2.560681799,6.160212769
2383,0.299077181,0.259228188,0.21602349,0.220218121,8.590449595,6.704128658,2.560681799,6.160212769
2384,0.298951782,0.259538784,0.215932914,0.220125786,8.590449595,6.704128658,2.560681799,6.160212769
2385,0.298826488,0.25984912,0.215842414,0.220033529,8.590449595,6.704128658,2.560681799,6.160212769
2386,0.298701299,0.260159196,0.21575199,0.219941349,8.590449595,6.704128658,2.560681799,6.160212769
2387,0.298576214,0.260469012,0.215661642,0.219849246,8.590449595,6.704128658,2.560681799,6.160212769
2388,0.298451235,0.260778568,0.215571369,0.219757221,8.590449595,6.704128658,2.560681799,6.160212769
2389,0.29832636,0.261087866,0.215481172,0.219665272,8.590449595,6.704128658,2.560681799,6.160212769
2390,0.298201589,0.261396905,0.21539105,0.2195734,8.590449595,6.704128658,2.560681799,6.160212769
2391,0.298076923,0.261705686,0.215301003,0.219481605,8.590449595,6.704128658,2.560681799,6.160212769
2392,0.297952361,0.262014208,0.215211032,0.219389887,8.590449595,6.704128658,2.560681799,6.160212769
2393,0.297827903,0.262322473,0.215121136,0.219298246,8.590449595,6.704128658,2.560681799,6.160212769
2394,0.297703549,0.26263048,0.215031315,0.219206681,8.590449595,6.704128658,2.560681799,6.160212769
2395,0.297579299,0.26293823,0.214941569,0.219115192,8.590449595,6.704128658,2.560681799,6.160212769
2396,0.297455152,0.263245724,0.214851898,0.21902378,8.590449595,6.704128658,2.560681799,6.160212769
2397,0.297331109,0.263552961,0.214762302,0.218932444,8.590449595,6.704128658,2.560681799,6.160212769
2398,0.29720717,0.263859942,0.21467278,0.218841184,8.590449595,6.704128658,2.560681799,6.160212769
2399,0.297083333,0.264166667,0.214583333,0.21875,8.590449595,6.704128658,2.560681799,6.160212769
2400,0.2969596,0.264473136,0.214493961,0.218658892,8.590449595,6.704128658,2.560681799,6.160212769
2401,0.29683597,0.264779351,0.214404663,0.21856786,8.590449595,6.704128658,2.560681799,6.160212769
2402,0.296712443,0.26508531,0.214315439,0.218476904,8.590449595,6.704128658,2.560681799,6.160212769
2403,0.296589018,0.265391015,0.21422629,0.218386023,8.590449595,6.704128658,2.560681799,6.160212769
2404,0.296465696,0.265696466,0.214137214,0.218295218,8.590449595,6.704128658,2.560681799,6.160212769
2405,0.296342477,0.266001663,0.214048213,0.218204489,8.590449595,6.704128658,2.560681799,6.160212769
2406,0.29621936,0.266306606,0.213959285,0.218113835,8.590449595,6.704128658,2.560681799,6.160212769
2407,0.296096346,0.266611296,0.213870432,0.218023256,8.590449595,6.704128658,2.560681799,6.160212769
2408,0.295973433,0.266915733,0.213781652,0.217932752,8.590449595,6.704128658,2.560681799,6.160212769
2409,0.295850622,0.267219917,0.213692946,0.217842324,8.590449595,6.704128658,2.560681799,6.160212769
2410,0.295727914,0.267523849,0.213604314,0.21775197,8.590449595,6.704128658,2.560681799,6.160212769
2411,0.295605307,0.267827529,0.213515755,0.217661692,8.590449595,6.704128658,2.560681799,6.160212769
2412,0.295482801,0.268130957,0.213427269,0.217571488,8.590449595,6.704128658,2.560681799,6.160212769
2413,0.295360398,0.268434134,0.213338857,0.217481359,8.590449595,6.704128658,2.560681799,6.160212769
2414,0.295238095,0.26873706,0.213250518,0.217391304,8.590449595,6.704128658,2.560681799,6.160212769
2415,0.295115894,0.269039735,0.213162252,0.217301325,8.590449595,6.704128658,2.560681799,6.160212769
2416,0.294993794,0.26934216,0.213074059,0.217211419,8.590449595,6.704128658,2.560681799,6.160212769
2417,0.294871795,0.269644334,0.212985939,0.217121588,8.590449595,6.704128658,2.560681799,6.160212769
2418,0.294749897,0.269946259,0.212897892,0.217031831,8.590449595,6.704128658,2.560681799,6.160212769
2419,0.294628099,0.270247934,0.212809917,0.216942149,8.590449595,6.704128658,2.560681799,6.160212769
2420,0.294506402,0.27054936,0.212722016,0.21685254,8.590449595,6.704128658,2.560681799,6.160212769
2421,0.294384806,0.270850537,0.212634187,0.216763006,8.590449595,6.704128658,2.560681799,6.160212769
2422,0.29426331,0.271151465,0.21254643,0.216673545,8.590449595,6.704128658,2.560681799,6.160212769
2423,0.294141914,0.271452145,0.212458746,0.216584158,8.590449595,6.704128658,2.560681799,6.160212769
2424,0.294020619,0.271752577,0.212371134,0.216494845,8.590449595,6.704128658,2.560681799,6.160212769
2425,0.293899423,0.272052762,0.212283594,0.216405606,8.590449595,6.704128658,2.560681799,6.160212769
2426,0.293778327,0.272352699,0.212196127,0.21631644,8.590449595,6.704128658,2.560681799,6.160212769
2427,0.293657331,0.272652389,0.212108731,0.216227348,8.590449595,6.704128658,2.560681799,6.160212769
2428,0.293536435,0.272951832,0.212021408,0.216138329,8.590449595,6.704128658,2.560681799,6.160212769
2429,0.293415638,0.273251029,0.211934156,0.216049383,8.590449595,6.704128658,2.560681799,6.160212769
2430,0.29329494,0.273549979,0.211846977,0.21596051,8.590449595,6.704128658,2.560681799,6.160212769
2431,0.293174342,0.273848684,0.211759868,0.215871711,8.590449595,6.704128658,2.560681799,6.160212769
2432,0.293053843,0.274147143,0.211672832,0.215782984,8.590449595,6.704128658,2.560681799,6.160212769
2433,0.292933443,0.274445357,0.211585867,0.21569433,8.590449595,6.704128658,2.560681799,6.160212769
2434,0.292813142,0.274743326,0.211498973,0.215605749,8.590449595,6.704128658,2.560681799,6.160212769
2435,0.292692939,0.275041051,0.211412151,0.215517241,8.590449595,6.704128658,2.560681799,6.160212769
2436,0.292572835,0.275338531,0.2113254,0.215428806,8.590449595,6.704128658,2.560681799,6.160212769
2437,0.29245283,0.275635767,0.21123872,0.215340443,8.590449595,6.704128658,2.560681799,6.160212769
2438,0.292332923,0.275932759,0.211152112,0.215252153,8.590449595,6.704128658,2.560681799,6.160212769
2439,0.292213115,0.276229508,0.211065574,0.215163934,8.590449595,6.704128658,2.560681799,6.160212769
2440,0.292093404,0.276526014,0.210979107,0.215075789,8.590449595,6.704128658,2.560681799,6.160212769
2441,0.291973792,0.276822277,0.210892711,0.214987715,8.590449595,6.704128658,2.560681799,6.160212769
2442,0.291854278,0.277118297,0.210806386,0.214899713,8.590449595,6.704128658,2.560681799,6.160212769
2443,0.291734861,0.277414075,0.210720131,0.214811784,8.590449595,6.704128658,2.560681799,6.160212769
2444,0.291615542,0.277709611,0.210633947,0.214723926,8.590449595,6.704128658,2.560681799,6.160212769
2445,0.291496321,0.278004906,0.210547833,0.214636141,8.590449595,6.704128658,2.560681799,6.160212769
2446,0.291377197,0.278299959,0.21046179,0.214548427,8.590449595,6.704128658,2.560681799,6.160212769
2447,0.29125817,0.278594771,0.210375817,0.214460784,8.590449595,6.704128658,2.560681799,6.160212769
2448,0.291139241,0.278889343,0.210289914,0.214373214,8.590449595,6.704128658,2.560681799,6.160212769
2449,0.291020408,0.279183673,0.210204082,0.214285714,8.590449595,6.704128658,2.560681799,6.160212769
2450,0.290901673,0.279477764,0.210118319,0.214198286,8.590449595,6.704128658,2.560681799,6.160212769
2451,0.290783034,0.279771615,0.210032626,0.21411093,8.590449595,6.704128658,2.560681799,6.160212769
2452,0.290664492,0.280065226,0.209947004,0.214023645,8.590449595,6.704128658,2.560681799,6.160212769
2453,0.290546047,0.280358598,0.209861451,0.21393643,8.590449595,6.704128658,2.560681799,6.160212769
2454,0.290427699,0.280651731,0.209775967,0.213849287,8.590449595,6.704128658,2.560681799,6.160212769
2455,0.290309446,0.280944625,0.209690554,0.213762215,8.590449595,6.704128658,2.560681799,6.160212769
2456,0.29019129,0.281237281,0.20960521,0.213675214,8.590449595,6.704128658,2.560681799,6.160212769
2457,0.29007323,0.281529699,0.209519935,0.213588283,8.590449595,6.704128658,2.560681799,6.160212769
2458,0.289955266,0.281821879,0.20943473,0.213501423,8.590449595,6.704128658,2.560681799,6.160212769
2459,0.289837398,0.282113821,0.209349593,0.213414634,8.590449595,6.704128658,2.560681799,6.160212769
2460,0.289719626,0.282405526,0.209264527,0.213327915,8.590449595,6.704128658,2.560681799,6.160212769
2461,0.28960195,0.282696994,0.209179529,0.213241267,8.590449595,6.704128658,2.560681799,6.160212769
2462,0.289484369,0.282988226,0.2090946,0.213154689,8.590449595,6.704128658,2.560681799,6.160212769
2463,0.289366883,0.283279221,0.20900974,0.213068182,8.590449595,6.704128658,2.560681799,6.160212769
2464,0.289249493,0.28356998,0.208924949,0.212981744,8.590449595,6.704128658,2.560681799,6.160212769
2465,0.289132198,0.283860503,0.208840227,0.212895377,8.590449595,6.704128658,2.560681799,6.160212769
2466,0.289014998,0.28415079,0.208755574,0.21280908,8.590449595,6.704128658,2.560681799,6.160212769
2467,0.288897893,0.284440843,0.208670989,0.212722853,8.590449595,6.704128658,2.560681799,6.160212769
2468,0.288780883,0.28473066,0.208586472,0.212636695,8.590449595,6.704128658,2.560681799,6.160212769
2469,0.288663968,0.285020243,0.208502024,0.212550607,8.590449595,6.704128658,2.560681799,6.160212769
2470,0.288547147,0.285309591,0.208417645,0.212464589,8.590449595,6.704128658,2.560681799,6.160212769
2471,0.288430421,0.285598706,0.208333333,0.212378641,8.590449595,6.704128658,2.560681799,6.160212769
2472,0.288313789,0.285887586,0.20824909,0.212292762,8.590449595,6.704128658,2.560681799,6.160212769
2473,0.288197251,0.286176233,0.208164915,0.212206952,8.590449595,6.704128658,2.560681799,6.160212769
2474,0.288080808,0.286464646,0.208080808,0.212121212,8.590449595,6.704128658,2.560681799,6.160212769
2475,0.287964459,0.286752827,0.207996769,0.212035541,8.590449595,6.704128658,2.560681799,6.160212769
2476,0.287848203,0.287040775,0.207912798,0.211949939,8.590449595,6.704128658,2.560681799,6.160212769
2477,0.287732042,0.287328491,0.207828894,0.211864407,8.590449595,6.704128658,2.560681799,6.160212769
2478,0.287615974,0.287615974,0.207745058,0.211778943,8.590449595,6.704128658,2.560681799,6.160212769
2479,0.2875,0.287903226,0.20766129,0.211693548,8.590449595,6.704128658,2.560681799,6.160212769
2480,0.287384119,0.288190246,0.20757759,0.211608222,8.590449595,6.704128658,2.560681799,6.160212769
2481,0.287268332,0.288477035,0.207493956,0.211522965,8.590449595,6.704128658,2.560681799,6.160212769
2482,0.287152638,0.288763592,0.207410391,0.211437777,8.590449595,6.704128658,2.560681799,6.160212769
2483,0.287037037,0.289049919,0.207326892,0.211352657,8.590449595,6.704128658,2.560681799,6.160212769
2484,0.286921529,0.289336016,0.207243461,0.211267606,8.590449595,6.704128658,2.560681799,6.160212769
2485,0.286806114,0.289621883,0.207160097,0.211182623,8.590449595,6.704128658,2.560681799,6.160212769
2486,0.286690792,0.289907519,0.207076799,0.211097708,8.590449595,6.704128658,2.560681799,6.160212769
2487,0.286575563,0.290192926,0.206993569,0.211012862,8.590449595,6.704128658,2.560681799,6.160212769
2488,0.286460426,0.290478104,0.206910406,0.210928084,8.590449595,6.704128658,2.560681799,6.160212769
2489,0.286345382,0.290763052,0.206827309,0.210843373,8.590449595,6.704128658,2.560681799,6.160212769
2490,0.28623043,0.291047772,0.206744279,0.210758731,8.590449595,6.704128658,2.560681799,6.160212769
2491,0.28611557,0.291332263,0.206661316,0.210674157,8.590449595,6.704128658,2.560681799,6.160212769
2492,0.286000802,0.291616526,0.20657842,0.210589651,8.590449595,6.704128658,2.560681799,6.160212769
2493,0.285886127,0.291900561,0.206495589,0.210505213,8.590449595,6.704128658,2.560681799,6.160212769
2494,0.285771543,0.292184369,0.206412826,0.210420842,8.590449595,6.704128658,2.560681799,6.160212769
2495,0.285657051,0.292467949,0.206330128,0.210336538,8.590449595,6.704128658,2.560681799,6.160212769
2496,0.285542651,0.292751302,0.206247497,0.210252303,8.590449595,6.704128658,2.560681799,6.160212769
2497,0.285428343,0.293034428,0.206164932,0.210168135,8.590449595,6.704128658,2.560681799,6.160212769
2498,0.285314126,0.293317327,0.206082433,0.210084034,8.590449595,6.704128658,2.560681799,6.160212769
2499,0.2852,0.2936,0.206,0.21,8.590449595,6.704128658,2.560681799,6.160212769
2500,0.285085966,0.293882447,0.205917633,0.209916034,8.590449595,6.704128658,2.560681799,6.160212769
2501,0.284972022,0.294164668,0.205835332,0.209832134,8.590449595,6.704128658,2.560681799,6.160212769
2502,0.28485817,0.294446664,0.205753096,0.209748302,8.590449595,6.704128658,2.560681799,6.160212769
2503,0.284744409,0.294728435,0.205670927,0.209664537,8.590449595,6.704128658,2.560681799,6.160212769
2504,0.284630739,0.29500998,0.205588822,0.209580838,8.590449595,6.704128658,2.560681799,6.160212769
2505,0.284517159,0.295291301,0.205506784,0.209497207,8.590449595,6.704128658,2.560681799,6.160212769
2506,0.28440367,0.295572397,0.205424811,0.209413642,8.590449595,6.704128658,2.560681799,6.160212769
2507,0.284290271,0.29585327,0.205342903,0.209330144,8.590449595,6.704128658,2.560681799,6.160212769
2508,0.284176963,0.296133918,0.20526106,0.209246712,8.590449595,6.704128658,2.560681799,6.160212769
2509,0.284063745,0.296414343,0.205179283,0.209163347,8.590449595,6.704128658,2.560681799,6.160212769
2510,0.283950617,0.296694544,0.205097571,0.209080048,8.590449595,6.704128658,2.560681799,6.160212769
2511,0.28383758,0.296974522,0.205015924,0.208996815,8.590449595,6.704128658,2.560681799,6.160212769
2512,0.283724632,0.297254278,0.204934341,0.208913649,8.590449595,6.704128658,2.560681799,6.160212769
2513,0.283611774,0.297533811,0.204852824,0.208830549,8.590449595,6.704128658,2.560681799,6.160212769
2514,0.283499006,0.297813121,0.204771372,0.208747515,8.590449595,6.704128658,2.560681799,6.160212769
2515,0.283386328,0.29809221,0.204689984,0.208664547,8.590449595,6.704128658,2.560681799,6.160212769
2516,0.283273739,0.298371077,0.204608661,0.208581645,8.590449595,6.704128658,2.560681799,6.160212769
2517,0.283161239,0.298649722,0.204527403,0.208498809,8.590449595,6.704128658,2.560681799,6.160212769
2518,0.283048829,0.298928146,0.204446209,0.208416038,8.590449595,6.704128658,2.560681799,6.160212769
2519,0.282936508,0.299206349,0.204365079,0.208333333,8.590449595,6.704128658,2.560681799,6.160212769
2520,0.282824276,0.299484332,0.204284014,0.208250694,8.590449595,6.704128658,2.560681799,6.160212769
2521,0.282712133,0.299762094,0.204203013,0.208168121,8.590449595,6.704128658,2.560681799,6.160212769
2522,0.282600079,0.300039635,0.204122077,0.208085612,8.590449595,6.704128658,2.560681799,6.160212769
2523,0.282488114,0.300316957,0.204041204,0.20800317,8.590449595,6.704128658,2.560681799,6.160212769
2524,0.282376238,0.300594059,0.203960396,0.207920792,8.590449595,6.704128658,2.560681799,6.160212769
2525,0.28226445,0.300870942,0.203879652,0.20783848,8.590449595,6.704128658,2.560681799,6.160212769
2526,0.28215275,0.301147606,0.203798971,0.207756233,8.590449595,6.704128658,2.560681799,6.160212769
2527,0.282041139,0.301424051,0.203718354,0.207674051,8.590449595,6.704128658,2.560681799,6.160212769
2528,0.281929616,0.301700277,0.203637802,0.207591934,8.590449595,6.704128658,2.560681799,6.160212769
2529,0.281818182,0.301976285,0.203557312,0.207509881,8.590449595,6.704128658,2.560681799,6.160212769
2530,0.281706835,0.302252074,0.203476887,0.207427894,8.590449595,6.704128658,2.560681799,6.160212769
2531,0.281595577,0.302527646,0.203396524,0.207345972,8.590449595,6.704128658,2.560681799,6.160212769
2532,0.281484406,0.302803,0.203316226,0.207264114,8.590449595,6.704128658,2.560681799,6.160212769
2533,0.281373323,0.303078137,0.203235991,0.20718232,8.590449595,6.704128658,2.560681799,6.160212769
2534,0.281262327,0.303353057,0.203155819,0.207100592,8.590449595,6.704128658,2.560681799,6.160212769
2535,0.28115142,0.30362776,0.20307571,0.207018927,8.590449595,6.704128658,2.560681799,6.160212769
2536,0.281040599,0.303902247,0.202995664,0.206937328,8.590449595,6.704128658,2.560681799,6.160212769
2537,0.280929866,0.304176517,0.202915682,0.206855792,8.590449595,6.704128658,2.560681799,6.160212769
2538,0.28081922,0.304450571,0.202835762,0.206774321,8.590449595,6.704128658,2.560681799,6.160212769
2539,0.280708661,0.304724409,0.202755906,0.206692913,8.590449595,6.704128658,2.560681799,6.160212769
2540,0.28059819,0.304998032,0.202676112,0.20661157,8.590449595,6.704128658,2.560681799,6.160212769
2541,0.280487805,0.30527144,0.202596381,0.206530291,8.590449595,6.704128658,2.560681799,6.160212769
2542,0.280377507,0.305544632,0.202516713,0.206449076,8.590449595,6.704128658,2.560681799,6.160212769
2543,0.280267296,0.30581761,0.202437107,0.206367925,8.590449595,6.704128658,2.560681799,6.160212769
2544,0.280157171,0.306090373,0.202357564,0.206286837,8.590449595,6.704128658,2.560681799,6.160212769
2545,0.280047133,0.306362922,0.202278083,0.206205813,8.590449595,6.704128658,2.560681799,6.160212769
2546,0.279937181,0.306635257,0.202198665,0.206124853,8.590449595,6.704128658,2.560681799,6.160212769
2547,0.279827316,0.306907378,0.202119309,0.206043956,8.590449595,6.704128658,2.560681799,6.160212769
2548,0.279717536,0.307179286,0.202040016,0.205963123,8.590449595,6.704128658,2.560681799,6.160212769
2549,0.279607843,0.30745098,0.201960784,0.205882353,8.590449595,6.704128658,2.560681799,6.160212769
2550,0.279498236,0.307722462,0.202273618,0.205801646,8.590449595,6.704128658,2.560681799,6.160212769
2551,0.279388715,0.30799373,0.202586207,0.205721003,8.590449595,6.704128658,2.560681799,6.160212769
2552,0.279279279,0.308264787,0.202898551,0.205640423,8.590449595,6.704128658,2.560681799,6.160212769
2553,0.27916993,0.30853563,0.20321065,0.205559906,8.590449595,6.704128658,2.560681799,6.160212769
2554,0.279060665,0.308806262,0.203522505,0.205479452,8.590449595,6.704128658,2.560681799,6.160212769
2555,0.278951487,0.309076682,0.203834116,0.205399061,8.590449595,6.704128658,2.560681799,6.160212769
2556,0.278842393,0.309346891,0.204145483,0.205318733,8.590449595,6.704128658,2.560681799,6.160212769
2557,0.278733385,0.309616888,0.204456607,0.205238468,8.590449595,6.704128658,2.560681799,6.160212769
2558,0.278624463,0.309886674,0.204767487,0.205158265,8.590449595,6.704128658,2.560681799,6.160212769
2559,0.278515625,0.31015625,0.205078125,0.205078125,8.590449595,6.704128658,2.560681799,6.160212769
2560,0.278406872,0.310425615,0.20538852,0.204998048,8.590449595,6.704128658,2.560681799,6.160212769
2561,0.278298205,0.31069477,0.205698673,0.204918033,8.590449595,6.704128658,2.560681799,6.160212769
2562,0.278189622,0.310963714,0.206008584,0.20483808,8.590449595,6.704128658,2.560681799,6.160212769
2563,0.278081123,0.311232449,0.206318253,0.20475819,8.590449595,6.704128658,2.560681799,6.160212769
2564,0.27797271,0.311500975,0.20662768,0.204678363,8.590449595,6.704128658,2.560681799,6.160212769
2565,0.27786438,0.311769291,0.206936867,0.204598597,8.590449595,6.704128658,2.560681799,6.160212769
2566,0.277756136,0.312037398,0.207245812,0.204518894,8.590449595,6.704128658,2.560681799,6.160212769
2567,0.277647975,0.312305296,0.207554517,0.204439252,8.590449595,6.704128658,2.560681799,6.160212769
2568,0.277539899,0.312572986,0.207862982,0.204359673,8.590449595,6.704128658,2.560681799,6.160212769
2569,0.277431907,0.312840467,0.208171206,0.204280156,8.590449595,6.704128658,2.560681799,6.160212769
2570,0.277323998,0.31310774,0.208479191,0.2042007,8.590449595,6.704128658,2.560681799,6.160212769
2571,0.277216174,0.313374806,0.208786936,0.204121306,8.590449595,6.704128658,2.560681799,6.160212769
2572,0.277108434,0.313641663,0.209094442,0.204041974,8.590449595,6.704128658,2.560681799,6.160212769
2573,0.277000777,0.313908314,0.209401709,0.203962704,8.590449595,6.704128658,2.560681799,6.160212769
2574,0.276893204,0.314174757,0.209708738,0.203883495,8.590449595,6.704128658,2.560681799,6.160212769
2575,0.276785714,0.314440994,0.210015528,0.203804348,8.590449595,6.704128658,2.560681799,6.160212769
2576,0.276678308,0.314707024,0.21032208,0.203725262,8.590449595,6.704128658,2.560681799,6.160212769
2577,0.276570985,0.314972847,0.210628394,0.203646237,8.590449595,6.704128658,2.560681799,6.160212769
2578,0.276463746,0.315238465,0.210934471,0.203567274,8.590449595,6.704128658,2.560681799,6.160212769
2579,0.276356589,0.315503876,0.21124031,0.203488372,8.590449595,6.704128658,2.560681799,6.160212769
2580,0.276249516,0.315769082,0.211545912,0.203409531,8.590449595,6.704128658,2.560681799,6.160212769
2581,0.276142525,0.316034082,0.211851278,0.203330751,8.590449595,6.704128658,2.560681799,6.160212769
2582,0.276035617,0.316298877,0.212156407,0.203252033,8.590449595,6.704128658,2.560681799,6.160212769
2583,0.275928793,0.316563467,0.2124613,0.203173375,8.590449595,6.704128658,2.560681799,6.160212769
2584,0.27582205,0.316827853,0.212765957,0.203094778,8.590449595,6.704128658,2.560681799,6.160212769
2585,0.275715391,0.317092034,0.213070379,0.203016241,8.590449595,6.704128658,2.560681799,6.160212769
2586,0.275608813,0.317356011,0.213374565,0.202937766,8.590449595,6.704128658,2.560681799,6.160212769
2587,0.275502318,0.317619784,0.213678516,0.202859351,8.590449595,6.704128658,2.560681799,6.160212769
2588,0.275395906,0.317883353,0.213982233,0.202780997,8.590449595,6.704128658,2.560681799,6.160212769
2589,0.275289575,0.318146718,0.214285714,0.202702703,8.590449595,6.704128658,2.560681799,6.160212769
2590,0.275183327,0.31840988,0.214588962,0.202624469,8.590449595,6.704128658,2.560681799,6.160212769
2591,0.27507716,0.31867284,0.214891975,0.202546296,8.590449595,6.704128658,2.560681799,6.160212769
2592,0.274971076,0.318935596,0.215194755,0.202468184,8.590449595,6.704128658,2.560681799,6.160212769
2593,0.274865073,0.31919815,0.215497301,0.202390131,8.590449595,6.704128658,2.560681799,6.160212769
2594,0.274759152,0.319460501,0.215799615,0.202312139,8.590449595,6.704128658,2.560681799,6.160212769
2595,0.274653313,0.31972265,0.216101695,0.202234206,8.590449595,6.704128658,2.560681799,6.160212769
2596,0.274547555,0.319984598,0.216403543,0.202156334,8.590449595,6.704128658,2.560681799,6.160212769
2597,0.274441878,0.320246343,0.216705158,0.202078522,8.590449595,6.704128658,2.560681799,6.160212769
2598,0.274336283,0.320507888,0.217006541,0.20200077,8.590449595,6.704128658,2.560681799,6.160212769
2599,0.274230769,0.320769231,0.217307692,0.201923077,8.590449595,6.704128658,2.560681799,6.160212769
2600,0.274125336,0.321030373,0.217608612,0.201845444,8.590449595,6.704128658,2.560681799,6.160212769
2601,0.274019985,0.321291314,0.217909301,0.201767871,8.590449595,6.704128658,2.560681799,6.160212769
2602,0.273914714,0.321552055,0.218209758,0.201690357,8.590449595,6.704128658,2.560681799,6.160212769
2603,0.273809524,0.321812596,0.218509985,0.201612903,8.590449595,6.704128658,2.560681799,6.160212769
2604,0.273704415,0.322072937,0.218809981,0.201535509,8.590449595,6.704128658,2.560681799,6.160212769
2605,0.273599386,0.322333078,0.219109747,0.201458173,8.590449595,6.704128658,2.560681799,6.160212769
2606,0.273494438,0.322593019,0.219409283,0.201380898,8.590449595,6.704128658,2.560681799,6.160212769
2607,0.273389571,0.322852761,0.219708589,0.201303681,8.590449595,6.704128658,2.560681799,6.160212769
2608,0.273284783,0.323112304,0.220007666,0.201226524,8.590449595,6.704128658,2.560681799,6.160212769
2609,0.273180077,0.323371648,0.220306513,0.201149425,8.590449595,6.704128658,2.560681799,6.160212769
2610,0.27307545,0.323630793,0.220605132,0.201072386,8.590449595,6.704128658,2.560681799,6.160212769
2611,0.272970904,0.32388974,0.220903522,0.200995406,8.590449595,6.704128658,2.560681799,6.160212769
2612,0.272866437,0.324148488,0.221201684,0.200918485,8.590449595,6.704128658,2.560681799,6.160212769
2613,0.27276205,0.324407039,0.221499617,0.200841622,8.590449595,6.704128658,2.560681799,6.160212769
2614,0.272657744,0.324665392,0.221797323,0.200764818,8.590449595,6.704128658,2.560681799,6.160212769
2615,0.272553517,0.324923547,0.222094801,0.200688073,8.590449595,6.704128658,2.560681799,6.160212769
2616,0.27244937,0.325181506,0.222392052,0.200611387,8.590449595,6.704128658,2.560681799,6.160212769
2617,0.272345302,0.325439267,0.222689076,0.200534759,8.590449595,6.704128658,2.560681799,6.160212769
2618,0.272241313,0.325696831,0.222985872,0.20045819,8.590449595,6.704128658,2.560681799,6.160212769
2619,0.272137405,0.325954198,0.223282443,0.200381679,8.590449595,6.704128658,2.560681799,6.160212769
2620,0.272033575,0.32621137,0.223578787,0.200305227,8.590449595,6.704128658,2.560681799,6.160212769
2621,0.271929825,0.326468345,0.223874905,0.200228833,8.590449595,6.704128658,2.560681799,6.160212769
2622,0.271826153,0.326725124,0.224170797,0.200152497,8.590449595,6.704128658,2.560681799,6.160212769
2623,0.271722561,0.326981707,0.224466463,0.20007622,8.590449595,6.704128658,2.560681799,6.160212769
2624,0.271619048,0.327238095,0.224761905,0.2,8.590449595,6.704128658,2.560681799,6.160212769
2625,0.271515613,0.327494288,0.225057121,0.199923839,8.590449595,6.704128658,2.560681799,6.160212769
2626,0.271412257,0.327750285,0.225352113,0.199847735,8.590449595,6.704128658,2.560681799,6.160212769
2627,0.27130898,0.328006088,0.22564688,0.199771689,8.590449595,6.704128658,2.560681799,6.160212769
2628,0.271205782,0.328261696,0.225941423,0.199695702,8.590449595,6.704128658,2.560681799,6.160212769
2629,0.271102662,0.32851711,0.226235741,0.199619772,8.590449595,6.704128658,2.560681799,6.160212769
2630,0.27099962,0.32877233,0.226529837,0.1995439,8.590449595,6.704128658,2.560681799,6.160212769
2631,0.270896657,0.329027356,0.226823708,0.199468085,8.590449595,6.704128658,2.560681799,6.160212769
2632,0.270793771,0.329282188,0.227117357,0.199392328,8.590449595,6.704128658,2.560681799,6.160212769
2633,0.270690964,0.329536826,0.227410782,0.199316629,8.590449595,6.704128658,2.560681799,6.160212769
2634,0.270588235,0.329791271,0.227703985,0.199240987,8.590449595,6.704128658,2.560681799,6.160212769
2635,0.270485584,0.330045524,0.227996965,0.199165402,8.590449595,6.704128658,2.560681799,6.160212769
2636,0.270383011,0.330299583,0.228289723,0.199089875,8.590449595,6.704128658,2.560681799,6.160212769
2637,0.270280516,0.33055345,0.228582259,0.199014405,8.590449595,6.704128658,2.560681799,6.160212769
2638,0.270178098,0.330807124,0.228874574,0.198938992,8.590449595,6.704128658,2.560681799,6.160212769
2639,0.270075758,0.331060606,0.229166667,0.198863636,8.590449595,6.704128658,2.560681799,6.160212769
2640,0.269973495,0.331313896,0.229458538,0.198788338,8.590449595,6.704128658,2.560681799,6.160212769
2641,0.26987131,0.331566995,0.229750189,0.198713096,8.590449595,6.704128658,2.560681799,6.160212769
2642,0.269769202,0.331819902,0.230041619,0.198637911,8.590449595,6.704128658,2.560681799,6.160212769
2643,0.269667171,0.332072617,0.230332829,0.198562784,8.590449595,6.704128658,2.560681799,6.160212769
2644,0.269565217,0.332325142,0.230623819,0.198487713,8.590449595,6.704128658,2.560681799,6.160212769
2645,0.269463341,0.332577475,0.230914588,0.198412698,8.590449595,6.704128658,2.560681799,6.160212769
2646,0.269361541,0.332829618,0.231205138,0.198337741,8.590449595,6.704128658,2.560681799,6.160212769
2647,0.269259819,0.333081571,0.231495468,0.19826284,8.590449595,6.704128658,2.560681799,6.160212769
2648,0.269158173,0.333333333,0.231785579,0.198187995,8.590449595,6.704128658,2.560681799,6.160212769
2649,0.269056604,0.333584906,0.232075472,0.198113208,8.590449595,6.704128658,2.560681799,6.160212769
2650,0.268955111,0.333836288,0.232365145,0.198038476,8.590449595,6.704128658,2.560681799,6.160212769
2651,0.268853695,0.334087481,0.2326546,0.197963801,8.590449595,6.704128658,2.560681799,6.160212769
2652,0.268752356,0.334338485,0.232943837,0.197889182,8.590449595,6.704128658,2.560681799,6.160212769
2653,0.268651093,0.334589299,0.233232856,0.197814619,8.590449595,6.704128658,2.560681799,6.160212769
2654,0.268549906,0.334839925,0.233521657,0.197740113,8.590449595,6.704128658,2.560681799,6.160212769
2655,0.268448795,0.335090361,0.233810241,0.197665663,8.590449595,6.704128658,2.560681799,6.160212769
2656,0.268347761,0.33534061,0.234098607,0.197591268,8.590449595,6.704128658,2.560681799,6.160212769
2657,0.268246802,0.33559067,0.234386757,0.19751693,8.590449595,6.704128658,2.560681799,6.160212769
2658,0.26814592,0.335840542,0.23467469,0.197442648,8.590449595,6.704128658,2.560681799,6.160212769
2659,0.268045113,0.336090226,0.234962406,0.197368421,8.590449595,6.704128658,2.560681799,6.160212769
2660,0.267944382,0.336339722,0.235249906,0.19729425,8.590449595,6.704128658,2.560681799,6.160212769
2661,0.267843727,0.336589031,0.23553719,0.197220135,8.590449595,6.704128658,2.560681799,6.160212769
2662,0.267743147,0.336838152,0.235824258,0.197146076,8.590449595,6.704128658,2.560681799,6.160212769
2663,0.267642643,0.337087087,0.236111111,0.197072072,8.590449595,6.704128658,2.560681799,6.160212769
2664,0.267542214,0.337335835,0.236397749,0.196998124,8.590449595,6.704128658,2.560681799,6.160212769
2665,0.26744186,0.337584396,0.236684171,0.196924231,8.590449595,6.704128658,2.560681799,6.160212769
2666,0.267341582,0.337832771,0.236970379,0.196850394,8.590449595,6.704128658,2.560681799,6.160212769
2667,0.267241379,0.33808096,0.237256372,0.196776612,8.590449595,6.704128658,2.560681799,6.160212769
2668,0.267141251,0.338328962,0.237542151,0.196702885,8.590449595,6.704128658,2.560681799,6.160212769
2669,0.267041199,0.338576779,0.237827715,0.196629213,8.590449595,6.704128658,2.560681799,6.160212769
2670,0.266941221,0.33882441,0.238113066,0.196555597,8.590449595,6.704128658,2.560681799,6.160212769
2671,0.266841317,0.339071856,0.238398204,0.196482036,8.590449595,6.704128658,2.560681799,6.160212769
2672,0.266741489,0.339319117,0.238683128,0.19640853,8.590449595,6.704128658,2.560681799,6.160212769
2673,0.266641735,0.339566193,0.238967838,0.196335079,8.590449595,6.704128658,2.560681799,6.160212769
2674,0.266542056,0.339813084,0.239252336,0.196261682,8.590449595,6.704128658,2.560681799,6.160212769
2675,0.266442451,0.340059791,0.239536622,0.196188341,8.590449595,6.704128658,2.560681799,6.160212769
2676,0.266342921,0.340306313,0.239820695,0.196115054,8.590449595,6.704128658,2.560681799,6.160212769
2677,0.266243465,0.340552651,0.240104556,0.196041822,8.590449595,6.704128658,2.560681799,6.160212769
2678,0.266144084,0.340798806,0.240388205,0.195968645,8.590449595,6.704128658,2.560681799,6.160212769
2679,0.266044776,0.341044776,0.240671642,0.195895522,8.590449595,6.704128658,2.560681799,6.160212769
2680,0.265945543,0.341290563,0.240954868,0.195822454,8.590449595,6.704128658,2.560681799,6.160212769
2681,0.265846383,0.341536167,0.241237882,0.195749441,8.590449595,6.704128658,2.560681799,6.160212769
2682,0.265747298,0.341781588,0.241520686,0.195676482,8.590449595,6.704128658,2.560681799,6.160212769
2683,0.265648286,0.342026826,0.241803279,0.195603577,8.590449595,6.704128658,2.560681799,6.160212769
2684,0.265549348,0.342271881,0.242085661,0.195530726,8.590449595,6.704128658,2.560681799,6.160212769
2685,0.265450484,0.342516754,0.242367833,0.19545793,8.590449595,6.704128658,2.560681799,6.160212769
2686,0.265351693,0.342761444,0.242649795,0.195385188,8.590449595,6.704128658,2.560681799,6.160212769
2687,0.265252976,0.343005952,0.242931548,0.1953125,8.590449595,6.704128658,2.560681799,6.160212769
2688,0.265154332,0.343250279,0.24321309,0.195239866,8.590449595,6.704128658,2.560681799,6.160212769
2689,0.265055762,0.343494424,0.243494424,0.195167286,8.590449595,6.704128658,2.560681799,6.160212769
2690,0.264957265,0.343738387,0.243775548,0.19509476,8.590449595,6.704128658,2.560681799,6.160212769
2691,0.264858841,0.343982169,0.244056464,0.195022288,8.590449595,6.704128658,2.560681799,6.160212769
2692,0.26476049,0.344225771,0.24433717,0.19494987,8.590449595,6.704128658,2.560681799,6.160212769
2693,0.264662212,0.344469191,0.244617669,0.194877506,8.590449595,6.704128658,2.560681799,6.160212769
2694,0.264564007,0.34471243,0.244897959,0.194805195,8.590449595,6.704128658,2.560681799,6.160212769
2695,0.264465875,0.34495549,0.245178042,0.194732938,8.590449595,6.704128658,2.560681799,6.160212769
2696,0.264367816,0.345198369,0.245457916,0.194660734,8.590449595,6.704128658,2.560681799,6.160212769
2697,0.26426983,0.345441067,0.245737583,0.194588584,8.590449595,6.704128658,2.560681799,6.160212769
2698,0.264171916,0.345683587,0.246017043,0.194516488,8.590449595,6.704128658,2.560681799,6.160212769
2699,0.264074074,0.345925926,0.246296296,0.194444444,8.590449595,6.704128658,2.560681799,6.160212769
2700,0.263976305,0.346168086,0.246575342,0.194372455,8.590449595,6.704128658,2.560681799,6.160212769
2701,0.263878608,0.346410067,0.246854182,0.194300518,8.590449595,6.704128658,2.560681799,6.160212769
2702,0.263780984,0.346651868,0.247132815,0.194228635,8.590449595,6.704128658,2.560681799,6.160212769
2703,0.263683432,0.346893491,0.247411243,0.194156805,8.590449595,6.704128658,2.560681799,6.160212769
2704,0.263585952,0.347134935,0.247689464,0.194085028,8.590449595,6.704128658,2.560681799,6.160212769
2705,0.263488544,0.347376201,0.24796748,0.194013304,8.590449595,6.704128658,2.560681799,6.160212769
2706,0.263391208,0.347617289,0.24824529,0.193941633,8.590449595,6.704128658,2.560681799,6.160212769
2707,0.263293944,0.347858198,0.248522895,0.193870015,8.590449595,6.704128658,2.560681799,6.160212769
2708,0.263196752,0.348098929,0.248800295,0.19379845,8.590449595,6.704128658,2.560681799,6.160212769
2709,0.263099631,0.348339483,0.249077491,0.193726937,8.590449595,6.704128658,2.560681799,6.160212769
2710,0.263002582,0.34857986,0.249354482,0.193655478,8.590449595,6.704128658,2.560681799,6.160212769
2711,0.262905605,0.348820059,0.249631268,0.193584071,8.590449595,6.704128658,2.560681799,6.160212769
2712,0.262808699,0.349060081,0.249907851,0.193512717,8.590449595,6.704128658,2.560681799,6.160212769
2713,0.262711864,0.349299926,0.25018423,0.193441415,8.590449595,6.704128658,2.560681799,6.160212769
2714,0.262615101,0.349539595,0.250460405,0.193370166,8.590449595,6.704128658,2.560681799,6.160212769
2715,0.262518409,0.349779087,0.250736377,0.193298969,8.590449595,6.704128658,2.560681799,6.160212769
2716,0.262421789,0.350018403,0.251012146,0.193227825,8.590449595,6.704128658,2.560681799,6.160212769
2717,0.262325239,0.350257542,0.251287712,0.193156733,8.590449595,6.704128658,2.560681799,6.160212769
2718,0.262228761,0.350496506,0.251563075,0.193085693,8.590449595,6.704128658,2.560681799,6.160212769
2719,0.262132353,0.350735294,0.251838235,0.193014706,8.590449595,6.704128658,2.560681799,6.160212769
2720,0.262036016,0.350973907,0.252113194,0.192943771,8.590449595,6.704128658,2.560681799,6.160212769
2721,0.26193975,0.351212344,0.25238795,0.192872888,8.590449595,6.704128658,2.560681799,6.160212769
2722,0.261843555,0.351450606,0.252662505,0.192802057,8.590449595,6.704128658,2.560681799,6.160212769
2723,0.26174743,0.351688693,0.252936858,0.192731278,8.590449595,6.704128658,2.560681799,6.160212769
2724,0.261651376,0.351926606,0.253211009,0.19266055,8.590449595,6.704128658,2.560681799,6.160212769
2725,0.261555393,0.352164343,0.25348496,0.192589875,8.590449595,6.704128658,2.560681799,6.160212769
2726,0.261459479,0.352401907,0.253758709,0.192519252,8.590449595,6.704128658,2.560681799,6.160212769
2727,0.261363636,0.352639296,0.254032258,0.19244868,8.590449595,6.704128658,2.560681799,6.160212769
2728,0.261267864,0.352876512,0.254305606,0.19237816,8.590449595,6.704128658,2.560681799,6.160212769
2729,0.261172161,0.353113553,0.254578755,0.192307692,8.590449595,6.704128658,2.560681799,6.160212769
2730,0.261076529,0.353350421,0.254851703,0.192237276,8.590449595,6.704128658,2.560681799,6.160212769
2731,0.260980966,0.353587116,0.255124451,0.192166911,8.590449595,6.704128658,2.560681799,6.160212769
2732,0.260885474,0.353823637,0.255397,0.192096597,8.590449595,6.704128658,2.560681799,6.160212769
2733,0.260790051,0.354059985,0.255669349,0.192026335,8.590449595,6.704128658,2.560681799,6.160212769
2734,0.260694698,0.354296161,0.255941499,0.191956124,8.590449595,6.704128658,2.560681799,6.160212769
2735,0.260599415,0.354532164,0.25621345,0.191885965,8.590449595,6.704128658,2.560681799,6.160212769
2736,0.260504202,0.354767994,0.256485203,0.191815857,8.590449595,6.704128658,2.560681799,6.160212769
2737,0.260409058,0.355003652,0.256756757,0.1917458,8.590449595,6.704128658,2.560681799,6.160212769
2738,0.260313983,0.355239138,0.257028112,0.191675794,8.590449595,6.704128658,2.560681799,6.160212769
2739,0.260218978,0.355474453,0.25729927,0.191605839,8.590449595,6.704128658,2.560681799,6.160212769
2740,0.260124042,0.355709595,0.25757023,0.191535936,8.590449595,6.704128658,2.560681799,6.160212769
2741,0.260029176,0.355944566,0.257840992,0.191466083,8.590449595,6.704128658,2.560681799,6.160212769
2742,0.259934378,0.356179366,0.258111557,0.191396281,8.590449595,6.704128658,2.560681799,6.160212769
2743,0.25983965,0.356413994,0.258381924,0.191326531,8.590449595,6.704128658,2.560681799,6.160212769
2744,0.259744991,0.356648452,0.258652095,0.191256831,8.590449595,6.704128658,2.560681799,6.160212769
2745,0.259650401,0.356882739,0.258922068,0.191187181,8.590449595,6.704128658,2.560681799,6.160212769
2746,0.259555879,0.357116855,0.259191846,0.191117583,8.590449595,6.704128658,2.560681799,6.160212769
2747,0.259461426,0.357350801,0.259461426,0.191048035,8.590449595,6.704128658,2.560681799,6.160212769
2748,0.259367043,0.357584576,0.259730811,0.190978538,8.590449595,6.704128658,2.560681799,6.160212769
2749,0.259272727,0.357818182,0.26,0.190909091,8.590449595,6.704128658,2.560681799,6.160212769
2750,0.259178481,0.358051618,0.260268993,0.190839695,8.590449595,6.704128658,2.560681799,6.160212769
2751,0.259084302,0.358284884,0.260537791,0.190770349,8.590449595,6.704128658,2.560681799,6.160212769
2752,0.258990193,0.35851798,0.260806393,0.190701053,8.590449595,6.704128658,2.560681799,6.160212769
2753,0.258896151,0.358750908,0.2610748,0.190631808,8.590449595,6.704128658,2.560681799,6.160212769
2754,0.258802178,0.358983666,0.261343013,0.190562613,8.590449595,6.704128658,2.560681799,6.160212769
2755,0.258708273,0.359216255,0.26161103,0.190493469,8.590449595,6.704128658,2.560681799,6.160212769
2756,0.258614436,0.359448676,0.261878854,0.190424374,8.590449595,6.704128658,2.560681799,6.160212769
2757,0.258520667,0.359680928,0.262146483,0.19035533,8.590449595,6.704128658,2.560681799,6.160212769
2758,0.258426966,0.359913012,0.262413918,0.190286336,8.590449595,6.704128658,2.560681799,6.160212769
2759,0.258333333,0.360144928,0.262681159,0.190217391,8.590449595,6.704128658,2.560681799,6.160212769
2760,0.258239768,0.360376675,0.262948207,0.190148497,8.590449595,6.704128658,2.560681799,6.160212769
2761,0.258146271,0.360608255,0.263215062,0.190079652,8.590449595,6.704128658,2.560681799,6.160212769
2762,0.258052841,0.360839667,0.263481723,0.190010858,8.590449595,6.704128658,2.560681799,6.160212769
2763,0.257959479,0.361070912,0.263748191,0.189942113,8.590449595,6.704128658,2.560681799,6.160212769
2764,0.257866184,0.361301989,0.264014467,0.189873418,8.590449595,6.704128658,2.560681799,6.160212769
2765,0.257772957,0.361532899,0.26428055,0.189804772,8.590449595,6.704128658,2.560681799,6.160212769
2766,0.257679798,0.361763643,0.26454644,0.189736176,8.590449595,6.704128658,2.560681799,6.160212769
2767,0.257586705,0.36199422,0.264812139,0.18966763,8.590449595,6.704128658,2.560681799,6.160212769
2768,0.25749368,0.36222463,0.265077645,0.189599133,8.590449595,6.704128658,2.560681799,6.160212769
2769,0.257400722,0.362454874,0.26534296,0.189530686,8.590449595,6.704128658,2.560681799,6.160212769
2770,0.257307831,0.362684951,0.265247203,0.189462288,8.590449595,6.704128658,2.560681799,6.160212769
2771,0.257215007,0.362914863,0.265151515,0.189393939,8.590449595,6.704128658,2.560681799,6.160212769
2772,0.25712225,0.363144609,0.265055896,0.18932564,8.590449595,6.704128658,2.560681799,6.160212769
2773,0.25702956,0.363374189,0.264960346,0.18925739,8.590449595,6.704128658,2.560681799,6.160212769
2774,0.256936937,0.363603604,0.264864865,0.189189189,8.590449595,6.704128658,2.560681799,6.160212769
2775,0.25684438,0.363832853,0.264769452,0.189121037,8.590449595,6.704128658,2.560681799,6.160212769
2776,0.256751891,0.364061937,0.264674109,0.189052935,8.590449595,6.704128658,2.560681799,6.160212769
2777,0.256659467,0.364290857,0.264578834,0.188984881,8.590449595,6.704128658,2.560681799,6.160212769
2778,0.25656711,0.364519611,0.264483627,0.188916877,8.590449595,6.704128658,2.560681799,6.160212769
2779,0.25647482,0.364748201,0.264388489,0.188848921,8.590449595,6.704128658,2.560681799,6.160212769
2780,0.256382596,0.364976627,0.26429342,0.188781014,8.590449595,6.704128658,2.560681799,6.160212769
2781,0.256290439,0.365204889,0.264198418,0.188713156,8.590449595,6.704128658,2.560681799,6.160212769
2782,0.256198347,0.365432986,0.264103485,0.188645347,8.590449595,6.704128658,2.560681799,6.160212769
2783,0.256106322,0.36566092,0.264008621,0.188577586,8.590449595,6.704128658,2.560681799,6.160212769
2784,0.256014363,0.365888689,0.263913824,0.188509874,8.590449595,6.704128658,2.560681799,6.160212769
2785,0.255922469,0.366116296,0.263819095,0.188442211,8.590449595,6.704128658,2.560681799,6.160212769
2786,0.255830642,0.366343739,0.263724435,0.188374596,8.590449595,6.704128658,2.560681799,6.160212769
2787,0.255738881,0.366571019,0.263629842,0.18830703,8.590449595,6.704128658,2.560681799,6.160212769
2788,0.255647185,0.366798136,0.263535317,0.188239512,8.590449595,6.704128658,2.560681799,6.160212769
2789,0.255555556,0.36702509,0.26344086,0.188172043,8.590449595,6.704128658,2.560681799,6.160212769
2790,0.255463991,0.367251881,0.263346471,0.188104622,8.590449595,6.704128658,2.560681799,6.160212769
2791,0.255372493,0.36747851,0.263252149,0.188037249,8.590449595,6.704128658,2.560681799,6.160212769
2792,0.25528106,0.367346939,0.263157895,0.187969925,8.590449595,6.704128658,2.560681799,6.160212769
2793,0.255189692,0.367215462,0.263063708,0.187902649,8.590449595,6.704128658,2.560681799,6.160212769
2794,0.25509839,0.367084079,0.262969589,0.18783542,8.590449595,6.704128658,2.560681799,6.160212769
2795,0.255007153,0.36695279,0.262875536,0.18776824,8.590449595,6.704128658,2.560681799,6.160212769
2796,0.254915981,0.366821595,0.262781552,0.187701108,8.590449595,6.704128658,2.560681799,6.160212769
2797,0.254824875,0.366690493,0.262687634,0.187634024,8.590449595,6.704128658,2.560681799,6.160212769
2798,0.254733834,0.366559486,0.262593783,0.187566988,8.590449595,6.704128658,2.560681799,6.160212769
2799,0.254642857,0.366428571,0.2625,0.1875,8.590449595,6.704128658,2.560681799,6.160212769
2800,0.254551946,0.366297751,0.262406283,0.18743306,8.590449595,6.704128658,2.560681799,6.160212769
2801,0.254461099,0.366167024,0.262312634,0.187366167,8.590449595,6.704128658,2.560681799,6.160212769
2802,0.254370318,0.36603639,0.262219051,0.187299322,8.590449595,6.704128658,2.560681799,6.160212769
2803,0.254279601,0.365905849,0.262125535,0.187232525,8.590449595,6.704128658,2.560681799,6.160212769
2804,0.254188948,0.365775401,0.262032086,0.187165775,8.590449595,6.704128658,2.560681799,6.160212769
2805,0.254098361,0.365645046,0.261938703,0.187099073,8.590449595,6.704128658,2.560681799,6.160212769
2806,0.254007838,0.365514784,0.261845387,0.187032419,8.590449595,6.704128658,2.560681799,6.160212769
2807,0.253917379,0.365384615,0.261752137,0.186965812,8.590449595,6.704128658,2.560681799,6.160212769
2808,0.253826985,0.365254539,0.261658953,0.186899252,8.590449595,6.704128658,2.560681799,6.160212769
2809,0.253736655,0.365124555,0.261565836,0.18683274,8.590449595,6.704128658,2.560681799,6.160212769
2810,0.253646389,0.364994664,0.261472785,0.186766275,8.590449595,6.704128658,2.560681799,6.160212769
2811,0.253556188,0.364864865,0.261379801,0.186699858,8.590449595,6.704128658,2.560681799,6.160212769
2812,0.25346605,0.364735158,0.261286882,0.186633487,8.590449595,6.704128658,2.560681799,6.160212769
2813,0.253375977,0.364605544,0.26119403,0.186567164,8.590449595,6.704128658,2.560681799,6.160212769
2814,0.253285968,0.364476021,0.261101243,0.186500888,8.590449595,6.704128658,2.560681799,6.160212769
2815,0.253196023,0.364346591,0.261008523,0.186434659,8.590449595,6.704128658,2.560681799,6.160212769
2816,0.253106141,0.364217252,0.260915868,0.186368477,8.590449595,6.704128658,2.560681799,6.160212769
2817,0.253016324,0.364088006,0.260823279,0.186302342,8.590449595,6.704128658,2.560681799,6.160212769
2818,0.25292657,0.363958851,0.260730756,0.186236254,8.590449595,6.704128658,2.560681799,6.160212769
2819,0.252836879,0.363829787,0.260638298,0.186170213,8.590449595,6.704128658,2.560681799,6.160212769
2820,0.252747253,0.363700815,0.260545906,0.186104218,8.590449595,6.704128658,2.560681799,6.160212769
2821,0.25265769,0.363571935,0.260453579,0.186038271,8.590449595,6.704128658,2.560681799,6.160212769
2822,0.25256819,0.363443146,0.260361318,0.18597237,8.590449595,6.704128658,2.560681799,6.160212769
2823,0.252478754,0.363314448,0.260269122,0.185906516,8.590449595,6.704128658,2.560681799,6.160212769
2824,0.252389381,0.363185841,0.260176991,0.185840708,8.590449595,6.704128658,2.560681799,6.160212769
2825,0.252300071,0.363057325,0.260084926,0.185774947,8.590449595,6.704128658,2.560681799,6.160212769
2826,0.252210824,0.3629289,0.259992925,0.185709232,8.590449595,6.704128658,2.560681799,6.160212769
2827,0.252121641,0.362800566,0.25990099,0.185643564,8.590449595,6.704128658,2.560681799,6.160212769
2828,0.25203252,0.362672322,0.25980912,0.185577943,8.590449595,6.704128658,2.560681799,6.160212769
2829,0.251943463,0.36254417,0.259717314,0.185512367,8.590449595,6.704128658,2.560681799,6.160212769
2830,0.251854468,0.362416107,0.259625574,0.185446839,8.590449595,6.704128658,2.560681799,6.160212769
2831,0.251765537,0.362288136,0.259533898,0.185381356,8.590449595,6.704128658,2.560681799,6.160212769
2832,0.251676668,0.362160254,0.259442287,0.18531592,8.590449595,6.704128658,2.560681799,6.160212769
2833,0.251587862,0.362032463,0.259350741,0.185250529,8.590449595,6.704128658,2.560681799,6.160212769
2834,0.251499118,0.361904762,0.259259259,0.185185185,8.590449595,6.704128658,2.560681799,6.160212769
2835,0.251410437,0.361777151,0.259167842,0.185119887,8.590449595,6.704128658,2.560681799,6.160212769
2836,0.251321819,0.36164963,0.259076489,0.185054635,8.590449595,6.704128658,2.560681799,6.160212769
2837,0.251233263,0.361522199,0.258985201,0.184989429,8.590449595,6.704128658,2.560681799,6.160212769
2838,0.251144769,0.361394857,0.258893977,0.184924269,8.590449595,6.704128658,2.560681799,6.160212769
2839,0.251056338,0.361267606,0.258802817,0.184859155,8.590449595,6.704128658,2.560681799,6.160212769
2840,0.250967969,0.361140444,0.258711721,0.184794087,8.590449595,6.704128658,2.560681799,6.160212769
2841,0.250879662,0.361013371,0.25862069,0.184729064,8.590449595,6.704128658,2.560681799,6.160212769
2842,0.250791418,0.360886388,0.258529722,0.184664087,8.590449595,6.704128658,2.560681799,6.160212769
2843,0.250703235,0.360759494,0.258438819,0.184599156,8.590449595,6.704128658,2.560681799,6.160212769
2844,0.250615114,0.360632689,0.258347979,0.184534271,8.590449595,6.704128658,2.560681799,6.160212769
2845,0.250527056,0.360505973,0.258257203,0.184469431,8.590449595,6.704128658,2.560681799,6.160212769
2846,0.250439059,0.360379347,0.258166491,0.184404636,8.590449595,6.704128658,2.560681799,6.160212769
2847,0.250351124,0.360252809,0.258075843,0.184339888,8.590449595,6.704128658,2.560681799,6.160212769
2848,0.25026325,0.36012636,0.257985258,0.184275184,8.590449595,6.704128658,2.560681799,6.160212769
2849,0.250175439,0.36,0.257894737,0.184210526,8.590449595,6.704128658,2.560681799,6.160212769
2850,0.250087689,0.359873729,0.257804279,0.184145914,8.590449595,6.704128658,2.560681799,6.160212769
2851,0.25,0.359747546,0.257713885,0.184081346,8.590449595,6.704128658,2.560681799,6.160212769
2852,0.249912373,0.359621451,0.257623554,0.184016824,8.590449595,6.704128658,2.560681799,6.160212769
2853,0.249824807,0.359495445,0.257533287,0.183952348,8.590449595,6.704128658,2.560681799,6.160212769
2854,0.249737303,0.359369527,0.257443082,0.183887916,8.590449595,6.704128658,2.560681799,6.160212769
2855,0.24964986,0.359243697,0.257352941,0.183823529,8.590449595,6.704128658,2.560681799,6.160212769
2856,0.249562478,0.359117956,0.257262863,0.183759188,8.590449595,6.704128658,2.560681799,6.160212769
2857,0.249475157,0.358992302,0.257172848,0.183694892,8.590449595,6.704128658,2.560681799,6.160212769
2858,0.249387898,0.358866737,0.257082896,0.18363064,8.590449595,6.704128658,2.560681799,6.160212769
2859,0.249300699,0.358741259,0.256993007,0.183566434,8.590449595,6.704128658,2.560681799,6.160212769
2860,0.249213562,0.358615869,0.256903181,0.183502272,8.590449595,6.704128658,2.560681799,6.160212769
2861,0.249126485,0.358490566,0.256813417,0.183438155,8.590449595,6.704128658,2.560681799,6.160212769
2862,0.249039469,0.358365351,0.256723716,0.183374083,8.590449595,6.704128658,2.560681799,6.160212769
2863,0.248952514,0.358240223,0.256634078,0.183310056,8.590449595,6.704128658,2.560681799,6.160212769
2864,0.24886562,0.358115183,0.256544503,0.183246073,8.590449595,6.704128658,2.560681799,6.160212769
2865,0.248778786,0.35799023,0.25645499,0.183182135,8.590449595,6.704128658,2.560681799,6.160212769
2866,0.248692013,0.357865364,0.256365539,0.183118242,8.590449595,6.704128658,2.560681799,6.160212769
2867,0.2486053,0.357740586,0.256276151,0.183054393,8.590449595,6.704128658,2.560681799,6.160212769
2868,0.248518648,0.357615894,0.256186825,0.182990589,8.590449595,6.704128658,2.560681799,6.160212769
2869,0.248432056,0.357491289,0.256097561,0.182926829,8.590449595,6.704128658,2.560681799,6.160212769
2870,0.248345524,0.357366771,0.256008359,0.182863114,8.590449595,6.704128658,2.560681799,6.160212769
2871,0.248259053,0.35724234,0.25591922,0.182799443,8.590449595,6.704128658,2.560681799,6.160212769
2872,0.248172642,0.357117995,0.255830143,0.182735816,8.590449595,6.704128658,2.560681799,6.160212769
2873,0.248086291,0.356993737,0.255741127,0.182672234,8.590449595,6.704128658,2.560681799,6.160212769
2874,0.248,0.356869565,0.255652174,0.182608696,8.590449595,6.704128658,2.560681799,6.160212769
2875,0.247913769,0.35674548,0.255563282,0.182545202,8.590449595,6.704128658,2.560681799,6.160212769
2876,0.247827598,0.356621481,0.255474453,0.182481752,8.590449595,6.704128658,2.560681799,6.160212769
2877,0.247741487,0.356497568,0.255385685,0.182418346,8.590449595,6.704128658,2.560681799,6.160212769
2878,0.247655436,0.356373741,0.255296978,0.182354984,8.590449595,6.704128658,2.560681799,6.160212769
2879,0.247569444,0.35625,0.255208333,0.182291667,8.590449595,6.704128658,2.560681799,6.160212769
2880,0.247483513,0.356126345,0.25511975,0.182228393,8.590449595,6.704128658,2.560681799,6.160212769
2881,0.247397641,0.356002776,0.255031228,0.182165163,8.590449595,6.704128658,2.560681799,6.160212769
2882,0.247311828,0.355879292,0.254942768,0.182101977,8.590449595,6.704128658,2.560681799,6.160212769
2883,0.247226075,0.355755895,0.254854369,0.182038835,8.590449595,6.704128658,2.560681799,6.160212769
2884,0.247140381,0.355632582,0.254766031,0.181975737,8.590449595,6.704128658,2.560681799,6.160212769
2885,0.247054747,0.355509356,0.254677755,0.181912682,8.590449595,6.704128658,2.560681799,6.160212769
2886,0.246969172,0.355386214,0.254589539,0.181849671,8.590449595,6.704128658,2.560681799,6.160212769
2887,0.246883657,0.355263158,0.254501385,0.181786704,8.590449595,6.704128658,2.560681799,6.160212769
2888,0.2467982,0.355140187,0.254413292,0.18172378,8.590449595,6.704128658,2.560681799,6.160212769
2889,0.246712803,0.355017301,0.25432526,0.1816609,8.590449595,6.704128658,2.560681799,6.160212769
2890,0.246627465,0.3548945,0.254237288,0.181598063,8.590449595,6.704128658,2.560681799,6.160212769
2891,0.246542185,0.354771784,0.254149378,0.18153527,8.590449595,6.704128658,2.560681799,6.160212769
2892,0.246456965,0.354649153,0.254061528,0.18147252,8.590449595,6.704128658,2.560681799,6.160212769
2893,0.246371804,0.354526607,0.253973739,0.181409813,8.590449595,6.704128658,2.560681799,6.160212769
2894,0.246286701,0.354404145,0.25388601,0.18134715,8.590449595,6.704128658,2.560681799,6.160212769
2895,0.246201657,0.354281768,0.253798343,0.18128453,8.590449595,6.704128658,2.560681799,6.160212769
2896,0.246116672,0.354159475,0.253710735,0.181221954,8.590449595,6.704128658,2.560681799,6.160212769
2897,0.246031746,0.354037267,0.253623188,0.18115942,8.590449595,6.704128658,2.560681799,6.160212769
2898,0.245946878,0.353915143,0.253535702,0.18109693,8.590449595,6.704128658,2.560681799,6.160212769
2899,0.245862069,0.353793103,0.253448276,0.181034483,8.590449595,6.704128658,2.560681799,6.160212769
2900,0.245777318,0.353671148,0.25336091,0.180972079,8.590449595,6.704128658,2.560681799,6.160212769
2901,0.245692626,0.353549276,0.253273604,0.180909717,8.590449595,6.704128658,2.560681799,6.160212769
2902,0.245607992,0.353427489,0.253186359,0.180847399,8.590449595,6.704128658,2.560681799,6.160212769
2903,0.245523416,0.353305785,0.253099174,0.180785124,8.590449595,6.704128658,2.560681799,6.160212769
2904,0.245438898,0.353184165,0.253012048,0.180722892,8.590449595,6.704128658,2.560681799,6.160212769
2905,0.245354439,0.353062629,0.252924983,0.180660702,8.590449595,6.704128658,2.560681799,6.160212769
2906,0.245270038,0.352941176,0.252837977,0.180598555,8.590449595,6.704128658,2.560681799,6.160212769
2907,0.245185695,0.352819807,0.252751032,0.180536451,8.590449595,6.704128658,2.560681799,6.160212769
2908,0.245101409,0.352698522,0.252664146,0.18047439,8.590449595,6.704128658,2.560681799,6.160212769
2909,0.245017182,0.35257732,0.25257732,0.180412371,8.590449595,6.704128658,2.560681799,6.160212769
2910,0.244933013,0.352456201,0.252490553,0.180350395,8.590449595,6.704128658,2.560681799,6.160212769
2911,0.244848901,0.352335165,0.252403846,0.180288462,8.590449595,6.704128658,2.560681799,6.160212769
2912,0.244764847,0.352214212,0.252317199,0.180226571,8.590449595,6.704128658,2.560681799,6.160212769
2913,0.244680851,0.352093342,0.252230611,0.180164722,8.590449595,6.704128658,2.560681799,6.160212769
2914,0.244596913,0.351972556,0.252144082,0.180102916,8.590449595,6.704128658,2.560681799,6.160212769
2915,0.244513032,0.351851852,0.252057613,0.180041152,8.590449595,6.704128658,2.560681799,6.160212769
2916,0.244429208,0.351731231,0.251971203,0.179979431,8.590449595,6.704128658,2.560681799,6.160212769
2917,0.244345442,0.351610692,0.251884853,0.179917752,8.590449595,6.704128658,2.560681799,6.160212769
2918,0.244261733,0.351490236,0.251798561,0.179856115,8.590449595,6.704128658,2.560681799,6.160212769
2919,0.244178082,0.351369863,0.251712329,0.179794521,8.590449595,6.704128658,2.560681799,6.160212769
2920,0.244094488,0.351249572,0.251626155,0.179732968,8.590449595,6.704128658,2.560681799,6.160212769
2921,0.244010951,0.351129363,0.251540041,0.179671458,8.590449595,6.704128658,2.560681799,6.160212769
2922,0.243927472,0.351009237,0.251453986,0.17960999,8.590449595,6.704128658,2.560681799,6.160212769
2923,0.243844049,0.350889193,0.251367989,0.179548564,8.590449595,6.704128658,2.560681799,6.160212769
2924,0.243760684,0.350769231,0.251282051,0.179487179,8.590449595,6.704128658,2.560681799,6.160212769
2925,0.243677375,0.350649351,0.251196172,0.179425837,8.590449595,6.704128658,2.560681799,6.160212769
2926,0.243594124,0.350529552,0.251110352,0.179364537,8.590449595,6.704128658,2.560681799,6.160212769
2927,0.243510929,0.350409836,0.25102459,0.179303279,8.590449595,6.704128658,2.560681799,6.160212769
2928,0.243427791,0.350290201,0.250938887,0.179242062,8.590449595,6.704128658,2.560681799,6.160212769
2929,0.24334471,0.350170648,0.250853242,0.179180887,8.590449595,6.704128658,2.560681799,6.160212769
2930,0.243261685,0.350051177,0.250767656,0.179119754,8.590449595,6.704128658,2.560681799,6.160212769
2931,0.243178718,0.349931787,0.250682128,0.179058663,8.590449595,6.704128658,2.560681799,6.160212769
2932,0.243095806,0.349812479,0.250596659,0.178997613,8.590449595,6.704128658,2.560681799,6.160212769
2933,0.243012952,0.349693252,0.250511247,0.178936605,8.590449595,6.704128658,2.560681799,6.160212769
2934,0.242930153,0.349574106,0.250425894,0.178875639,8.590449595,6.704128658,2.560681799,6.160212769
2935,0.242847411,0.349455041,0.250340599,0.178814714,8.590449595,6.704128658,2.560681799,6.160212769
2936,0.242764726,0.349336057,0.250255363,0.17875383,8.590449595,6.704128658,2.560681799,6.160212769
2937,0.242682097,0.349217155,0.250170184,0.178692988,8.590449595,6.704128658,2.560681799,6.160212769
2938,0.242939775,0.349098333,0.250085063,0.178632188,8.590449595,6.704128658,2.560681799,6.160212769
2939,0.243197279,0.348979592,0.25,0.178571429,8.590449595,6.704128658,2.560681799,6.160212769
2940,0.243454607,0.348860932,0.249914995,0.178510711,8.590449595,6.704128658,2.560681799,6.160212769
2941,0.243711761,0.348742352,0.249830048,0.178450034,8.590449595,6.704128658,2.560681799,6.160212769
2942,0.243968739,0.348623853,0.249745158,0.178389399,8.590449595,6.704128658,2.560681799,6.160212769
2943,0.244225543,0.348505435,0.249660326,0.178328804,8.590449595,6.704128658,2.560681799,6.160212769
2944,0.244482173,0.348387097,0.249575552,0.178268251,8.590449595,6.704128658,2.560681799,6.160212769
2945,0.244738629,0.348268839,0.249490835,0.178207739,8.590449595,6.704128658,2.560681799,6.160212769
2946,0.24499491,0.348150662,0.249406176,0.178147268,8.590449595,6.704128658,2.560681799,6.160212769
2947,0.245251018,0.348032564,0.249321574,0.178086839,8.590449595,6.704128658,2.560681799,6.160212769
2948,0.245506952,0.347914547,0.24923703,0.17802645,8.590449595,6.704128658,2.560681799,6.160212769
2949,0.245762712,0.34779661,0.249152542,0.177966102,8.590449595,6.704128658,2.560681799,6.160212769
2950,0.246018299,0.347678753,0.249068113,0.177905795,8.590449595,6.704128658,2.560681799,6.160212769
2951,0.246273713,0.347560976,0.24898374,0.177845528,8.590449595,6.704128658,2.560681799,6.160212769
2952,0.246528954,0.347443278,0.248899424,0.177785303,8.590449595,6.704128658,2.560681799,6.160212769
2953,0.246784022,0.34732566,0.248815166,0.177725118,8.590449595,6.704128658,2.560681799,6.160212769
2954,0.247038917,0.347208122,0.248730964,0.177664975,8.590449595,6.704128658,2.560681799,6.160212769
2955,0.24729364,0.347090663,0.24864682,0.177604871,8.590449595,6.704128658,2.560681799,6.160212769
2956,0.247548191,0.346973284,0.248562732,0.177544809,8.590449595,6.704128658,2.560681799,6.160212769
2957,0.247802569,0.346855984,0.248478702,0.177484787,8.590449595,6.704128658,2.560681799,6.160212769
2958,0.248056776,0.346738763,0.248394728,0.177424806,8.590449595,6.704128658,2.560681799,6.160212769
2959,0.248310811,0.346621622,0.248310811,0.177364865,8.590449595,6.704128658,2.560681799,6.160212769
2960,0.248564674,0.346504559,0.24822695,0.177304965,8.590449595,6.704128658,2.560681799,6.160212769
2961,0.248818366,0.346387576,0.248143147,0.177245105,8.590449595,6.704128658,2.560681799,6.160212769
2962,0.249071887,0.346270672,0.248059399,0.177185285,8.590449595,6.704128658,2.560681799,6.160212769
2963,0.249325236,0.346153846,0.247975709,0.177125506,8.590449595,6.704128658,2.560681799,6.160212769
2964,0.249578415,0.346037099,0.247892074,0.177065767,8.590449595,6.704128658,2.560681799,6.160212769
2965,0.249831423,0.345920432,0.247808496,0.177006069,8.590449595,6.704128658,2.560681799,6.160212769
2966,0.25008426,0.345803842,0.247724975,0.176946411,8.590449595,6.704128658,2.560681799,6.160212769
2967,0.250336927,0.345687332,0.247641509,0.176886792,8.590449595,6.704128658,2.560681799,6.160212769
2968,0.250589424,0.345570899,0.2475581,0.176827215,8.590449595,6.704128658,2.560681799,6.160212769
2969,0.250841751,0.345454545,0.247474747,0.176767677,8.590449595,6.704128658,2.560681799,6.160212769
2970,0.251093908,0.34533827,0.247391451,0.176708179,8.590449595,6.704128658,2.560681799,6.160212769
2971,0.251345895,0.345222073,0.24730821,0.176648721,8.590449595,6.704128658,2.560681799,6.160212769
2972,0.251597713,0.345105954,0.247225025,0.176589304,8.590449595,6.704128658,2.560681799,6.160212769
2973,0.251849361,0.344989913,0.247141896,0.176529926,8.590449595,6.704128658,2.560681799,6.160212769
2974,0.25210084,0.34487395,0.247058824,0.176470588,8.590449595,6.704128658,2.560681799,6.160212769
2975,0.252352151,0.344758065,0.246975806,0.17641129,8.590449595,6.704128658,2.560681799,6.160212769
2976,0.252603292,0.344642257,0.246892845,0.176352032,8.590449595,6.704128658,2.560681799,6.160212769
2977,0.252854265,0.344526528,0.24680994,0.176292814,8.590449595,6.704128658,2.560681799,6.160212769
2978,0.253105069,0.344410876,0.24672709,0.176233635,8.590449595,6.704128658,2.560681799,6.160212769
2979,0.253355705,0.344295302,0.246644295,0.176174497,8.590449595,6.704128658,2.560681799,6.160212769
2980,0.253606172,0.344179805,0.246561557,0.176115398,8.590449595,6.704128658,2.560681799,6.160212769
2981,0.253856472,0.344064386,0.246478873,0.176056338,8.590449595,6.704128658,2.560681799,6.160212769
2982,0.254106604,0.343949045,0.246396245,0.175997318,8.590449595,6.704128658,2.560681799,6.160212769
2983,0.254356568,0.34383378,0.246313673,0.175938338,8.590449595,6.704128658,2.560681799,6.160212769
2984,0.254606365,0.343718593,0.246231156,0.175879397,8.590449595,6.704128658,2.560681799,6.160212769
2985,0.254855995,0.343603483,0.246148694,0.175820496,8.590449595,6.704128658,2.560681799,6.160212769
2986,0.255105457,0.34348845,0.246066287,0.175761634,8.590449595,6.704128658,2.560681799,6.160212769
2987,0.255354752,0.343373494,0.245983936,0.175702811,8.590449595,6.704128658,2.560681799,6.160212769
2988,0.255603881,0.343258615,0.245901639,0.175644028,8.590449595,6.704128658,2.560681799,6.160212769
2989,0.255852843,0.343143813,0.245819398,0.175585284,8.590449595,6.704128658,2.560681799,6.160212769
2990,0.256101638,0.343029087,0.245737212,0.17552658,8.590449595,6.704128658,2.560681799,6.160212769
2991,0.256350267,0.342914439,0.24565508,0.175467914,8.590449595,6.704128658,2.560681799,6.160212769
2992,0.25659873,0.342799866,0.245573004,0.175409288,8.590449595,6.704128658,2.560681799,6.160212769
2993,0.256847027,0.342685371,0.245490982,0.175350701,8.590449595,6.704128658,2.560681799,6.160212769
2994,0.257095159,0.342570952,0.245409015,0.175292154,8.590449595,6.704128658,2.560681799,6.160212769
2995,0.257343124,0.342456609,0.245327103,0.175233645,8.590449595,6.704128658,2.560681799,6.160212769
2996,0.257590924,0.342342342,0.245245245,0.175175175,8.590449595,6.704128658,2.560681799,6.160212769
2997,0.257838559,0.342228152,0.245163442,0.175116744,8.590449595,6.704128658,2.560681799,6.160212769
2998,0.258086029,0.342114038,0.245081694,0.175058353,8.590449595,6.704128658,2.560681799,6.160212769
2999,0.258333333,0.342,0.245,0.175,8.590449595,6.704128658,2.560681799,6.160212769
3000,0.258580473,0.341886038,0.244918361,0.174941686,8.590449595,6.704128658,2.560681799,6.160212769
3001,0.258827448,0.341772152,0.244836775,0.174883411,8.590449595,6.704128658,2.560681799,6.160212769
3002,0.259074259,0.341658342,0.244755245,0.174825175,8.590449595,6.704128658,2.560681799,6.160212769
3003,0.259320905,0.341544607,0.244673768,0.174766977,8.590449595,6.704128658,2.560681799,6.160212769
3004,0.259567388,0.341430948,0.244592346,0.174708819,8.590449595,6.704128658,2.560681799,6.160212769
3005,0.259813706,0.341317365,0.244510978,0.174650699,8.590449595,6.704128658,2.560681799,6.160212769
3006,0.26005986,0.341203858,0.244429664,0.174592617,8.590449595,6.704128658,2.560681799,6.160212769
3007,0.260305851,0.341090426,0.244348404,0.174534574,8.590449595,6.704128658,2.560681799,6.160212769
3008,0.260551678,0.340977069,0.244267198,0.17447657,8.590449595,6.704128658,2.560681799,6.160212769
3009,0.260797342,0.340863787,0.244186047,0.174418605,8.590449595,6.704128658,2.560681799,6.160212769
3010,0.261042843,0.340750581,0.244104949,0.174360678,8.590449595,6.704128658,2.560681799,6.160212769
3011,0.261288181,0.34063745,0.244023904,0.174302789,8.590449595,6.704128658,2.560681799,6.160212769
3012,0.261533355,0.340524394,0.243942914,0.174244939,8.590449595,6.704128658,2.560681799,6.160212769
3013,0.261778368,0.340411413,0.243861977,0.174187127,8.590449595,6.704128658,2.560681799,6.160212769
3014,0.262023217,0.340298507,0.243781095,0.174129353,8.590449595,6.704128658,2.560681799,6.160212769
3015,0.262267905,0.340185676,0.243700265,0.174071618,8.590449595,6.704128658,2.560681799,6.160212769
3016,0.26251243,0.34007292,0.24361949,0.174013921,8.590449595,6.704128658,2.560681799,6.160212769
3017,0.262756793,0.339960239,0.243538767,0.173956262,8.590449595,6.704128658,2.560681799,6.160212769
3018,0.263000994,0.339847632,0.243458099,0.173898642,8.590449595,6.704128658,2.560681799,6.160212769
3019,0.263245033,0.339735099,0.243377483,0.17384106,8.590449595,6.704128658,2.560681799,6.160212769
3020,0.263488911,0.339622642,0.243296922,0.173783515,8.590449595,6.704128658,2.560681799,6.160212769
3021,0.263732627,0.339510258,0.243216413,0.173726009,8.590449595,6.704128658,2.560681799,6.160212769
3022,0.263976183,0.339397949,0.243135958,0.173668541,8.590449595,6.704128658,2.560681799,6.160212769
3023,0.264219577,0.339285714,0.243055556,0.173611111,8.590449595,6.704128658,2.560681799,6.160212769
3024,0.26446281,0.339173554,0.242975207,0.173553719,8.590449595,6.704128658,2.560681799,6.160212769
3025,0.264705882,0.339061467,0.242894911,0.173496365,8.590449595,6.704128658,2.560681799,6.160212769
3026,0.264948794,0.338949455,0.242814668,0.173439049,8.590449595,6.704128658,2.560681799,6.160212769
3027,0.265191546,0.338837517,0.242734478,0.17338177,8.590449595,6.704128658,2.560681799,6.160212769
3028,0.265434137,0.338725652,0.242654341,0.17332453,8.590449595,6.704128658,2.560681799,6.160212769
3029,0.265676568,0.338613861,0.242574257,0.173267327,8.590449595,6.704128658,2.560681799,6.160212769
3030,0.265918839,0.338502145,0.242494226,0.173210162,8.590449595,6.704128658,2.560681799,6.160212769
3031,0.26616095,0.338390501,0.242414248,0.173153034,8.590449595,6.704128658,2.560681799,6.160212769
3032,0.266402901,0.338278932,0.242334322,0.173095945,8.590449595,6.704128658,2.560681799,6.160212769
3033,0.266644693,0.338167436,0.24225445,0.173038893,8.590449595,6.704128658,2.560681799,6.160212769
3034,0.266886326,0.338056013,0.242174629,0.172981878,8.590449595,6.704128658,2.560681799,6.160212769
3035,0.2671278,0.337944664,0.242094862,0.172924901,8.590449595,6.704128658,2.560681799,6.160212769
3036,0.267369114,0.337833388,0.242015147,0.172867962,8.590449595,6.704128658,2.560681799,6.160212769
3037,0.26761027,0.337722186,0.241935484,0.17281106,8.590449595,6.704128658,2.560681799,6.160212769
3038,0.267851267,0.337611056,0.241855874,0.172754195,8.590449595,6.704128658,2.560681799,6.160212769
3039,0.268092105,0.3375,0.241776316,0.172697368,8.590449595,6.704128658,2.560681799,6.160212769
3040,0.268332785,0.337389017,0.24169681,0.172640579,8.590449595,6.704128658,2.560681799,6.160212769
3041,0.268573307,0.337278107,0.241617357,0.172583826,8.590449595,6.704128658,2.560681799,6.160212769
3042,0.268813671,0.337167269,0.241537956,0.172527111,8.590449595,6.704128658,2.560681799,6.160212769
3043,0.269053876,0.337056505,0.241458607,0.172470434,8.590449595,6.704128658,2.560681799,6.160212769
3044,0.269293924,0.336945813,0.24137931,0.172413793,8.590449595,6.704128658,2.560681799,6.160212769
3045,0.269533815,0.336835194,0.241300066,0.17235719,8.590449595,6.704128658,2.560681799,6.160212769
3046,0.269773548,0.336724647,0.241220873,0.172300624,8.590449595,6.704128658,2.560681799,6.160212769
3047,0.270013123,0.336614173,0.241141732,0.172244094,8.590449595,6.704128658,2.560681799,6.160212769
3048,0.270252542,0.336503772,0.241062643,0.172187602,8.590449595,6.704128658,2.560681799,6.160212769
3049,0.270491803,0.336393443,0.240983607,0.172131148,8.590449595,6.704128658,2.560681799,6.160212769
3050,0.270730908,0.336283186,0.240904621,0.17207473,8.590449595,6.704128658,2.560681799,6.160212769
3051,0.270969856,0.336173001,0.240825688,0.172018349,8.590449595,6.704128658,2.560681799,6.160212769
3052,0.271208647,0.336062889,0.240746806,0.171962005,8.590449595,6.704128658,2.560681799,6.160212769
3053,0.271447282,0.335952849,0.240667976,0.171905697,8.590449595,6.704128658,2.560681799,6.160212769
3054,0.271685761,0.335842881,0.240589198,0.171849427,8.590449595,6.704128658,2.560681799,6.160212769
3055,0.271924084,0.335732984,0.240510471,0.171793194,8.590449595,6.704128658,2.560681799,6.160212769
3056,0.272162251,0.33562316,0.240431796,0.171736997,8.590449595,6.704128658,2.560681799,6.160212769
3057,0.272400262,0.335513407,0.240353172,0.171680837,8.590449595,6.704128658,2.560681799,6.160212769
3058,0.272638117,0.335403727,0.2402746,0.171624714,8.590449595,6.704128658,2.560681799,6.160212769
3059,0.272875817,0.335294118,0.240196078,0.171568627,8.590449595,6.704128658,2.560681799,6.160212769
3060,0.273113362,0.33518458,0.240117609,0.171512578,8.590449595,6.704128658,2.560681799,6.160212769
3061,0.273350751,0.335075114,0.24003919,0.171456564,8.590449595,6.704128658,2.560681799,6.160212769
3062,0.273587986,0.33496572,0.239960823,0.171400588,8.590449595,6.704128658,2.560681799,6.160212769
3063,0.273825065,0.334856397,0.239882507,0.171344648,8.590449595,6.704128658,2.560681799,6.160212769
3064,0.27406199,0.334747145,0.239804241,0.171288744,8.590449595,6.704128658,2.560681799,6.160212769
3065,0.274298761,0.334637965,0.239726027,0.171232877,8.590449595,6.704128658,2.560681799,6.160212769
3066,0.274535377,0.334528856,0.239647864,0.171177046,8.590449595,6.704128658,2.560681799,6.160212769
3067,0.274771838,0.334419817,0.239569752,0.171121252,8.590449595,6.704128658,2.560681799,6.160212769
3068,0.275008146,0.33431085,0.239491691,0.171065494,8.590449595,6.704128658,2.560681799,6.160212769
3069,0.2752443,0.334201954,0.239413681,0.171009772,8.590449595,6.704128658,2.560681799,6.160212769
3070,0.2754803,0.334093129,0.239335721,0.170954087,8.590449595,6.704128658,2.560681799,6.160212769
3071,0.275716146,0.333984375,0.239257813,0.170898438,8.590449595,6.704128658,2.560681799,6.160212769
3072,0.275951839,0.333875692,0.239179954,0.170842825,8.590449595,6.704128658,2.560681799,6.160212769
3073,0.276187378,0.333767079,0.239102147,0.170787248,8.590449595,6.704128658,2.560681799,6.160212769
3074,0.276422764,0.333658537,0.23902439,0.170731707,8.590449595,6.704128658,2.560681799,6.160212769
3075,0.276657997,0.333550065,0.238946684,0.170676203,8.590449595,6.704128658,2.560681799,6.160212769
3076,0.276893078,0.333441664,0.238869028,0.170620734,8.590449595,6.704128658,2.560681799,6.160212769
3077,0.277128005,0.333333333,0.238791423,0.170565302,8.590449595,6.704128658,2.560681799,6.160212769
3078,0.27736278,0.333225073,0.238713868,0.170509906,8.590449595,6.704128658,2.560681799,6.160212769
3079,0.277597403,0.333116883,0.238636364,0.170454545,8.590449595,6.704128658,2.560681799,6.160212769
3080,0.277831873,0.333008763,0.238558909,0.170399221,8.590449595,6.704128658,2.560681799,6.160212769
3081,0.278066191,0.332900714,0.238481506,0.170343933,8.590449595,6.704128658,2.560681799,6.160212769
3082,0.278300357,0.332792734,0.238404152,0.17028868,8.590449595,6.704128658,2.560681799,6.160212769
3083,0.278534371,0.332684825,0.238326848,0.170233463,8.590449595,6.704128658,2.560681799,6.160212769
3084,0.278768233,0.332576985,0.238249595,0.170178282,8.590449595,6.704128658,2.560681799,6.160212769
3085,0.279001944,0.332469216,0.238172391,0.170123137,8.590449595,6.704128658,2.560681799,6.160212769
3086,0.279235504,0.332361516,0.238095238,0.170068027,8.590449595,6.704128658,2.560681799,6.160212769
3087,0.279468912,0.332253886,0.238018135,0.170012953,8.590449595,6.704128658,2.560681799,6.160212769
3088,0.279702169,0.332146326,0.237941081,0.169957915,8.590449595,6.704128658,2.560681799,6.160212769
3089,0.279935275,0.332038835,0.237864078,0.169902913,8.590449595,6.704128658,2.560681799,6.160212769
3090,0.28016823,0.331931414,0.237787124,0.169847946,8.590449595,6.704128658,2.560681799,6.160212769
3091,0.280401035,0.331824062,0.23771022,0.169793014,8.590449595,6.704128658,2.560681799,6.160212769
3092,0.280633689,0.33171678,0.237633366,0.169738118,8.590449595,6.704128658,2.560681799,6.160212769
3093,0.280866193,0.331609567,0.237556561,0.169683258,8.590449595,6.704128658,2.560681799,6.160212769
3094,0.281098546,0.331502423,0.237479806,0.169628433,8.590449595,6.704128658,2.560681799,6.160212769
3095,0.281330749,0.331395349,0.237403101,0.169573643,8.590449595,6.704128658,2.560681799,6.160212769
3096,0.281562803,0.331288344,0.237326445,0.169518889,8.590449595,6.704128658,2.560681799,6.160212769
3097,0.281794706,0.331181407,0.237249839,0.16946417,8.590449595,6.704128658,2.560681799,6.160212769
3098,0.28202646,0.33107454,0.237173282,0.169409487,8.590449595,6.704128658,2.560681799,6.160212769
3099,0.282258065,0.330967742,0.237096774,0.169354839,8.590449595,6.704128658,2.560681799,6.160212769
3100,0.28248952,0.330861013,0.237020316,0.169300226,8.590449595,6.704128658,2.560681799,6.160212769
3101,0.282720825,0.330754352,0.236943907,0.169245648,8.590449595,6.704128658,2.560681799,6.160212769
3102,0.282951982,0.33064776,0.236867548,0.169191105,8.590449595,6.704128658,2.560681799,6.160212769
3103,0.28318299,0.330541237,0.236791237,0.169136598,8.590449595,6.704128658,2.560681799,6.160212769
3104,0.283413849,0.330434783,0.236714976,0.169082126,8.590449595,6.704128658,2.560681799,6.160212769
3105,0.283644559,0.330328397,0.236638764,0.169027688,8.590449595,6.704128658,2.560681799,6.160212769
3106,0.283875121,0.330222079,0.236562601,0.168973286,8.590449595,6.704128658,2.560681799,6.160212769
3107,0.284105534,0.33011583,0.236486486,0.168918919,8.590449595,6.704128658,2.560681799,6.160212769
3108,0.284335799,0.330009649,0.236410421,0.168864587,8.590449595,6.704128658,2.560681799,6.160212769
3109,0.284565916,0.329903537,0.236334405,0.168810289,8.590449595,6.704128658,2.560681799,6.160212769
3110,0.284795886,0.329797493,0.236258438,0.168756027,8.590449595,6.704128658,2.560681799,6.160212769
3111,0.285025707,0.329691517,0.236182519,0.168701799,8.590449595,6.704128658,2.560681799,6.160212769
3112,0.285255381,0.329585609,0.23610665,0.168647607,8.590449595,6.704128658,2.560681799,6.160212769
3113,0.285484907,0.329479769,0.236030829,0.168593449,8.590449595,6.704128658,2.560681799,6.160212769
3114,0.285714286,0.329373997,0.235955056,0.168539326,8.590449595,6.704128658,2.560681799,6.160212769
3115,0.285943517,0.329268293,0.235879332,0.168485237,8.590449595,6.704128658,2.560681799,6.160212769
3116,0.286172602,0.329162656,0.235803657,0.168431184,8.590449595,6.704128658,2.560681799,6.160212769
3117,0.286401539,0.329057088,0.235728031,0.168377165,8.590449595,6.704128658,2.560681799,6.160212769
3118,0.28663033,0.328951587,0.235652453,0.168323181,8.590449595,6.704128658,2.560681799,6.160212769
3119,0.286858974,0.328846154,0.235576923,0.168269231,8.590449595,6.704128658,2.560681799,6.160212769
3120,0.287087472,0.328740788,0.235501442,0.168215316,8.590449595,6.704128658,2.560681799,6.160212769
3121,0.287315823,0.32863549,0.235426009,0.168161435,8.590449595,6.704128658,2.560681799,6.160212769
3122,0.287544028,0.328530259,0.235350624,0.168107589,8.590449595,6.704128658,2.560681799,6.160212769
3123,0.287772087,0.328425096,0.235275288,0.168053777,8.590449595,6.704128658,2.560681799,6.160212769
3124,0.288,0.32832,0.2352,0.168,8.590449595,6.704128658,2.560681799,6.160212769
3125,0.288227767,0.328214971,0.23512476,0.167946257,8.590449595,6.704128658,2.560681799,6.160212769
3126,0.288455389,0.32811001,0.235049568,0.167892549,8.590449595,6.704128658,2.560681799,6.160212769
3127,0.288682864,0.328005115,0.234974425,0.167838875,8.590449595,6.704128658,2.560681799,6.160212769
3128,0.288910195,0.327900288,0.234899329,0.167785235,8.590449595,6.704128658,2.560681799,6.160212769
3129,0.28913738,0.327795527,0.234824281,0.167731629,8.590449595,6.704128658,2.560681799,6.160212769
3130,0.28936442,0.327690834,0.234749281,0.167678058,8.590449595,6.704128658,2.560681799,6.160212769
3131,0.289591315,0.327586207,0.23467433,0.167624521,8.590449595,6.704128658,2.560681799,6.160212769
3132,0.289818066,0.327481647,0.234599425,0.167571018,8.590449595,6.704128658,2.560681799,6.160212769
3133,0.290044671,0.327377154,0.234524569,0.167517549,8.590449595,6.704128658,2.560681799,6.160212769
3134,0.290271132,0.327272727,0.234449761,0.167464115,8.590449595,6.704128658,2.560681799,6.160212769
3135,0.290497449,0.327168367,0.234375,0.167410714,8.590449595,6.704128658,2.560681799,6.160212769
3136,0.290723621,0.327064074,0.234300287,0.167357348,8.590449595,6.704128658,2.560681799,6.160212769
3137,0.290949649,0.326959847,0.234225621,0.167304015,8.590449595,6.704128658,2.560681799,6.160212769
3138,0.291175534,0.326855687,0.234151004,0.167250717,8.590449595,6.704128658,2.560681799,6.160212769
3139,0.291401274,0.326751592,0.234076433,0.167197452,8.590449595,6.704128658,2.560681799,6.160212769
3140,0.29162687,0.326647564,0.23400191,0.167144222,8.590449595,6.704128658,2.560681799,6.160212769
3141,0.291852323,0.326543603,0.233927435,0.167091025,8.590449595,6.704128658,2.560681799,6.160212769
3142,0.292077633,0.326439707,0.233853007,0.167037862,8.590449595,6.704128658,2.560681799,6.160212769
3143,0.292302799,0.326335878,0.233778626,0.166984733,8.590449595,6.704128658,2.560681799,6.160212769
3144,0.292527822,0.326232114,0.233704293,0.166931638,8.590449595,6.704128658,2.560681799,6.160212769
3145,0.292752702,0.326128417,0.233630006,0.166878576,8.590449595,6.704128658,2.560681799,6.160212769
3146,0.292977439,0.326024786,0.233555767,0.166825548,8.590449595,6.704128658,2.560681799,6.160212769
3147,0.293202033,0.32592122,0.233481576,0.166772554,8.590449595,6.704128658,2.560681799,6.160212769
3148,0.293426485,0.32581772,0.233407431,0.166719594,8.590449595,6.704128658,2.560681799,6.160212769
3149,0.293650794,0.325714286,0.233333333,0.166666667,8.590449595,6.704128658,2.560681799,6.160212769
3150,0.29387496,0.325610917,0.233259283,0.166613773,8.590449595,6.704128658,2.560681799,6.160212769
3151,0.294098985,0.325507614,0.233185279,0.166560914,8.590449595,6.704128658,2.560681799,6.160212769
3152,0.294322867,0.325404377,0.233111323,0.166508088,8.590449595,6.704128658,2.560681799,6.160212769
3153,0.294546607,0.325301205,0.233037413,0.166455295,8.590449595,6.704128658,2.560681799,6.160212769
3154,0.294770206,0.325198098,0.23296355,0.166402536,8.590449595,6.704128658,2.560681799,6.160212769
3155,0.294993663,0.325095057,0.232889734,0.16634981,8.590449595,6.704128658,2.560681799,6.160212769
3156,0.295216978,0.324992081,0.232815965,0.166297118,8.590449595,6.704128658,2.560681799,6.160212769
3157,0.295440152,0.32488917,0.232742242,0.166244459,8.590449595,6.704128658,2.560681799,6.160212769
3158,0.295663185,0.324786325,0.232668566,0.166191833,8.590449595,6.704128658,2.560681799,6.160212769
3159,0.295886076,0.324683544,0.232594937,0.166139241,8.590449595,6.704128658,2.560681799,6.160212769
3160,0.296108826,0.324580829,0.232521354,0.166086681,8.590449595,6.704128658,2.560681799,6.160212769
3161,0.296331436,0.324478178,0.232447818,0.166034156,8.590449595,6.704128658,2.560681799,6.160212769
3162,0.296553905,0.324375593,0.232374328,0.165981663,8.590449595,6.704128658,2.560681799,6.160212769
3163,0.296776233,0.324273072,0.232300885,0.165929204,8.590449595,6.704128658,2.560681799,6.160212769
3164,0.29699842,0.324170616,0.232227488,0.165876777,8.590449595,6.704128658,2.560681799,6.160212769
3165,0.297220467,0.324068225,0.232154138,0.165824384,8.590449595,6.704128658,2.560681799,6.160212769
3166,0.297442374,0.323965898,0.232080834,0.165772024,8.590449595,6.704128658,2.560681799,6.160212769
3167,0.297664141,0.323863636,0.232007576,0.165719697,8.590449595,6.704128658,2.560681799,6.160212769
3168,0.297885768,0.323761439,0.231934364,0.165667403,8.590449595,6.704128658,2.560681799,6.160212769
3169,0.298107256,0.323659306,0.231861199,0.165615142,8.590449595,6.704128658,2.560681799,6.160212769
3170,0.298328603,0.323557237,0.231788079,0.165562914,8.590449595,6.704128658,2.560681799,6.160212769
3171,0.298549811,0.323455233,0.231715006,0.165510719,8.590449595,6.704128658,2.560681799,6.160212769
3172,0.298770879,0.323353293,0.231641979,0.165458557,8.590449595,6.704128658,2.560681799,6.160212769
3173,0.298991808,0.323251418,0.231568998,0.165406427,8.590449595,6.704128658,2.560681799,6.160212769
3174,0.299212598,0.323149606,0.231496063,0.165354331,8.590449595,6.704128658,2.560681799,6.160212769
3175,0.299433249,0.323047859,0.231423174,0.165302267,8.590449595,6.704128658,2.560681799,6.160212769
3176,0.299653761,0.322946176,0.231350331,0.165250236,8.590449595,6.704128658,2.560681799,6.160212769
3177,0.299874135,0.322844556,0.231277533,0.165198238,8.590449595,6.704128658,2.560681799,6.160212769
3178,0.300094369,0.322743001,0.231204781,0.165146272,8.590449595,6.704128658,2.560681799,6.160212769
3179,0.300314465,0.322641509,0.231132075,0.16509434,8.590449595,6.704128658,2.560681799,6.160212769
3180,0.300534423,0.322540082,0.231059415,0.165042439,8.590449595,6.704128658,2.560681799,6.160212769
3181,0.300754243,0.322438718,0.230986801,0.164990572,8.590449595,6.704128658,2.560681799,6.160212769
3182,0.300973924,0.322337418,0.230914232,0.164938737,8.590449595,6.704128658,2.560681799,6.160212769
3183,0.300879397,0.322236181,0.230841709,0.164886935,8.590449595,6.704128658,2.560681799,6.160212769
3184,0.300784929,0.322135008,0.230769231,0.164835165,8.590449595,6.704128658,2.560681799,6.160212769
3185,0.300690521,0.322033898,0.230696798,0.164783427,8.590449595,6.704128658,2.560681799,6.160212769
3186,0.300596172,0.321932852,0.230624412,0.164731723,8.590449595,6.704128658,2.560681799,6.160212769
3187,0.300501882,0.32183187,0.23055207,0.16468005,8.590449595,6.704128658,2.560681799,6.160212769
3188,0.300407651,0.32173095,0.230479774,0.16462841,8.590449595,6.704128658,2.560681799,6.160212769
3189,0.30031348,0.321630094,0.230407524,0.164576803,8.590449595,6.704128658,2.560681799,6.160212769
3190,0.300219367,0.321529301,0.230335318,0.164525227,8.590449595,6.704128658,2.560681799,6.160212769
3191,0.300125313,0.321428571,0.230263158,0.164473684,8.590449595,6.704128658,2.560681799,6.160212769
3192,0.300031319,0.321327905,0.230191043,0.164422174,8.590449595,6.704128658,2.560681799,6.160212769
3193,0.299937383,0.321227301,0.230118973,0.164370695,8.590449595,6.704128658,2.560681799,6.160212769
3194,0.299843505,0.321126761,0.230046948,0.164319249,8.590449595,6.704128658,2.560681799,6.160212769
3195,0.299749687,0.321026283,0.229974969,0.164267835,8.590449595,6.704128658,2.560681799,6.160212769
3196,0.299655927,0.320925868,0.229903034,0.164216453,8.590449595,6.704128658,2.560681799,6.160212769
3197,0.299562226,0.320825516,0.229831144,0.164165103,8.590449595,6.704128658,2.560681799,6.160212769
3198,0.299468584,0.320725227,0.2297593,0.164113786,8.590449595,6.704128658,2.560681799,6.160212769
3199,0.299375,0.320625,0.2296875,0.1640625,8.590449595,6.704128658,2.560681799,6.160212769
3200,0.299281475,0.320524836,0.229615745,0.164011246,8.590449595,6.704128658,2.560681799,6.160212769
3201,0.299188007,0.320424735,0.229544035,0.163960025,8.590449595,6.704128658,2.560681799,6.160212769
3202,0.299094599,0.320324696,0.22947237,0.163908835,8.590449595,6.704128658,2.560681799,6.160212769
3203,0.299001248,0.320224719,0.229400749,0.163857678,8.590449595,6.704128658,2.560681799,6.160212769
3204,0.298907956,0.320124805,0.229329173,0.163806552,8.590449595,6.704128658,2.560681799,6.160212769
3205,0.298814722,0.320024953,0.229257642,0.163755459,8.590449595,6.704128658,2.560681799,6.160212769
3206,0.298721547,0.319925164,0.229186155,0.163704397,8.590449595,6.704128658,2.560681799,6.160212769
3207,0.298628429,0.319825436,0.229114713,0.163653367,8.590449595,6.704128658,2.560681799,6.160212769
3208,0.298535369,0.319725771,0.229043316,0.163602368,8.590449595,6.704128658,2.560681799,6.160212769
3209,0.298442368,0.319626168,0.228971963,0.163551402,8.590449595,6.704128658,2.560681799,6.160212769
3210,0.298349424,0.319526627,0.228900654,0.163500467,8.590449595,6.704128658,2.560681799,6.160212769
3211,0.298256538,0.319427148,0.22882939,0.163449564,8.590449595,6.704128658,2.560681799,6.160212769
3212,0.29816371,0.319327731,0.22875817,0.163398693,8.590449595,6.704128658,2.560681799,6.160212769
3213,0.29807094,0.319228376,0.228686994,0.163347853,8.590449595,6.704128658,2.560681799,6.160212769
3214,0.297978227,0.319129082,0.228615863,0.163297045,8.590449595,6.704128658,2.560681799,6.160212769
3215,0.297885572,0.319029851,0.228544776,0.163246269,8.590449595,6.704128658,2.560681799,6.160212769
3216,0.297792975,0.318930681,0.228473733,0.163195524,8.590449595,6.704128658,2.560681799,6.160212769
3217,0.297700435,0.318831572,0.228402735,0.16314481,8.590449595,6.704128658,2.560681799,6.160212769
3218,0.297607953,0.318732526,0.22833178,0.163094129,8.590449595,6.704128658,2.560681799,6.160212769
3219,0.297515528,0.31863354,0.22826087,0.163043478,8.590449595,6.704128658,2.560681799,6.160212769
3220,0.297423161,0.318534617,0.228190003,0.162992859,8.590449595,6.704128658,2.560681799,6.160212769
3221,0.29733085,0.318435754,0.228119181,0.162942272,8.590449595,6.704128658,2.560681799,6.160212769
3222,0.297238598,0.318336953,0.228048402,0.162891716,8.590449595,6.704128658,2.560681799,6.160212769
3223,0.297146402,0.318238213,0.227977667,0.162841191,8.590449595,6.704128658,2.560681799,6.160212769
3224,0.297054264,0.318139535,0.227906977,0.162790698,8.590449595,6.704128658,2.560681799,6.160212769
3225,0.296962182,0.318040918,0.22783633,0.162740236,8.590449595,6.704128658,2.560681799,6.160212769
3226,0.296870158,0.317942361,0.227765727,0.162689805,8.590449595,6.704128658,2.560681799,6.160212769
3227,0.296778191,0.317843866,0.227695167,0.162639405,8.590449595,6.704128658,2.560681799,6.160212769
3228,0.296686281,0.317745432,0.227624652,0.162589037,8.590449595,6.704128658,2.560681799,6.160212769
3229,0.296594427,0.317647059,0.22755418,0.1625387,8.590449595,6.704128658,2.560681799,6.160212769
3230,0.296502631,0.317548747,0.227483751,0.162488394,8.590449595,6.704128658,2.560681799,6.160212769
3231,0.296410891,0.317450495,0.227413366,0.162747525,8.590449595,6.704128658,2.560681799,6.160212769
3232,0.296319208,0.317352304,0.227343025,0.163006496,8.590449595,6.704128658,2.560681799,6.160212769
3233,0.296227582,0.317254174,0.227272727,0.163265306,8.590449595,6.704128658,2.560681799,6.160212769
3234,0.296136012,0.317156105,0.227202473,0.163523957,8.590449595,6.704128658,2.560681799,6.160212769
3235,0.296044499,0.317058096,0.227132262,0.163782447,8.590449595,6.704128658,2.560681799,6.160212769
3236,0.295953043,0.316960148,0.227062095,0.164040778,8.590449595,6.704128658,2.560681799,6.160212769
3237,0.295861643,0.316862261,0.22699197,0.16429895,8.590449595,6.704128658,2.560681799,6.160212769
3238,0.295770299,0.316764433,0.226921889,0.164556962,8.590449595,6.704128658,2.560681799,6.160212769
3239,0.295679012,0.316666667,0.226851852,0.164814815,8.590449595,6.704128658,2.560681799,6.160212769
3240,0.295587782,0.31656896,0.226781857,0.165072508,8.590449595,6.704128658,2.560681799,6.160212769
3241,0.295496607,0.316471314,0.226711906,0.165330043,8.590449595,6.704128658,2.560681799,6.160212769
3242,0.295405489,0.316373728,0.226641998,0.165587419,8.590449595,6.704128658,2.560681799,6.160212769
3243,0.295314427,0.316276202,0.226572133,0.165844636,8.590449595,6.704128658,2.560681799,6.160212769
3244,0.295223421,0.316178737,0.226502311,0.166101695,8.590449595,6.704128658,2.560681799,6.160212769
3245,0.295132471,0.316081331,0.226432532,0.166358595,8.590449595,6.704128658,2.560681799,6.160212769
3246,0.295041577,0.315983985,0.226362796,0.166615337,8.590449595,6.704128658,2.560681799,6.160212769
3247,0.294950739,0.3158867,0.226293103,0.166871921,8.590449595,6.704128658,2.560681799,6.160212769
3248,0.294859957,0.315789474,0.226223453,0.167128347,8.590449595,6.704128658,2.560681799,6.160212769
3249,0.294769231,0.315692308,0.226153846,0.167384615,8.590449595,6.704128658,2.560681799,6.160212769
3250,0.29467856,0.315595201,0.226084282,0.167640726,8.590449595,6.704128658,2.560681799,6.160212769
3251,0.294587946,0.315498155,0.22601476,0.167896679,8.590449595,6.704128658,2.560681799,6.160212769
3252,0.294497387,0.315401168,0.225945281,0.168152475,8.590449595,6.704128658,2.560681799,6.160212769
3253,0.294406884,0.315304241,0.225875845,0.168408113,8.590449595,6.704128658,2.560681799,6.160212769
3254,0.294316436,0.315207373,0.225806452,0.168663594,8.590449595,6.704128658,2.560681799,6.160212769
3255,0.294226044,0.315110565,0.225737101,0.168918919,8.590449595,6.704128658,2.560681799,6.160212769
3256,0.294135708,0.315013816,0.225667792,0.169174087,8.590449595,6.704128658,2.560681799,6.160212769
3257,0.294045427,0.314917127,0.225598527,0.169429098,8.590449595,6.704128658,2.560681799,6.160212769
3258,0.293955201,0.314820497,0.225529303,0.169683952,8.590449595,6.704128658,2.560681799,6.160212769
3259,0.293865031,0.314723926,0.225460123,0.16993865,8.590449595,6.704128658,2.560681799,6.160212769
3260,0.293774916,0.314627415,0.225390984,0.170193192,8.590449595,6.704128658,2.560681799,6.160212769
3261,0.293684856,0.314530963,0.225321888,0.170447578,8.590449595,6.704128658,2.560681799,6.160212769
3262,0.293594851,0.314434569,0.225252835,0.170701808,8.590449595,6.704128658,2.560681799,6.160212769
3263,0.293504902,0.314338235,0.225183824,0.170955882,8.590449595,6.704128658,2.560681799,6.160212769
3264,0.293415008,0.31424196,0.225114855,0.171209801,8.590449595,6.704128658,2.560681799,6.160212769
3265,0.293325168,0.314145744,0.225045928,0.171463564,8.590449595,6.704128658,2.560681799,6.160212769
3266,0.293235384,0.314049587,0.224977043,0.171717172,8.590449595,6.704128658,2.560681799,6.160212769
3267,0.293145655,0.313953488,0.224908201,0.171970624,8.590449595,6.704128658,2.560681799,6.160212769
3268,0.29305598,0.313857449,0.2248394,0.172223922,8.590449595,6.704128658,2.560681799,6.160212769
3269,0.292966361,0.313761468,0.224770642,0.172477064,8.590449595,6.704128658,2.560681799,6.160212769
3270,0.292876796,0.313665546,0.224701926,0.172730052,8.590449595,6.704128658,2.560681799,6.160212769
3271,0.292787286,0.313569682,0.224633252,0.172982885,8.590449595,6.704128658,2.560681799,6.160212769
3272,0.292697831,0.313473877,0.22456462,0.173235564,8.590449595,6.704128658,2.560681799,6.160212769
3273,0.29260843,0.313378131,0.224496029,0.173488088,8.590449595,6.704128658,2.560681799,6.160212769
3274,0.292519084,0.313282443,0.224427481,0.173740458,8.590449595,6.704128658,2.560681799,6.160212769
3275,0.292429792,0.313186813,0.224358974,0.173992674,8.590449595,6.704128658,2.560681799,6.160212769
3276,0.292340555,0.313091242,0.22429051,0.174244736,8.590449595,6.704128658,2.560681799,6.160212769
3277,0.292251373,0.312995729,0.224222087,0.174496644,8.590449595,6.704128658,2.560681799,6.160212769
3278,0.292162245,0.312900274,0.224153705,0.174748399,8.590449595,6.704128658,2.560681799,6.160212769
3279,0.292073171,0.312804878,0.224085366,0.175,8.590449595,6.704128658,2.560681799,6.160212769
3280,0.291984151,0.31270954,0.224017068,0.175251448,8.590449595,6.704128658,2.560681799,6.160212769
3281,0.291895186,0.31261426,0.223948812,0.175502742,8.590449595,6.704128658,2.560681799,6.160212769
3282,0.291806275,0.312519037,0.223880597,0.175753884,8.590449595,6.704128658,2.560681799,6.160212769
3283,0.291717418,0.312423873,0.223812424,0.176004872,8.590449595,6.704128658,2.560681799,6.160212769
3284,0.291628615,0.312328767,0.223744292,0.176255708,8.590449595,6.704128658,2.560681799,6.160212769
3285,0.291539866,0.312233719,0.223676202,0.176506391,8.590449595,6.704128658,2.560681799,6.160212769
3286,0.291451171,0.312138728,0.223608153,0.176756921,8.590449595,6.704128658,2.560681799,6.160212769
3287,0.29136253,0.312043796,0.223540146,0.177007299,8.590449595,6.704128658,2.560681799,6.160212769
3288,0.291273943,0.311948921,0.22347218,0.177257525,8.590449595,6.704128658,2.560681799,6.160212769
3289,0.29118541,0.311854103,0.223404255,0.177507599,8.590449595,6.704128658,2.560681799,6.160212769
3290,0.291096931,0.311759344,0.223336372,0.177757521,8.590449595,6.704128658,2.560681799,6.160212769
3291,0.291008505,0.311664642,0.22326853,0.17800729,8.590449595,6.704128658,2.560681799,6.160212769
3292,0.290920134,0.311569997,0.223200729,0.178256909,8.590449595,6.704128658,2.560681799,6.160212769
3293,0.290831815,0.31147541,0.223132969,0.178506375,8.590449595,6.704128658,2.560681799,6.160212769
3294,0.290743551,0.31138088,0.22306525,0.17875569,8.590449595,6.704128658,2.560681799,6.160212769
3295,0.29065534,0.311286408,0.222997573,0.179004854,8.590449595,6.704128658,2.560681799,6.160212769
3296,0.290567182,0.311191993,0.222929936,0.179253867,8.590449595,6.704128658,2.560681799,6.160212769
3297,0.290479078,0.311097635,0.222862341,0.179502729,8.590449595,6.704128658,2.560681799,6.160212769
3298,0.290391028,0.311003334,0.222794786,0.17975144,8.590449595,6.704128658,2.560681799,6.160212769
3299,0.29030303,0.310909091,0.222727273,0.18,8.590449595,6.704128658,2.560681799,6.160212769
3300,0.290215086,0.310814905,0.2226598,0.18024841,8.590449595,6.704128658,2.560681799,6.160212769
3301,0.290127196,0.310720775,0.222592368,0.180496669,8.590449595,6.704128658,2.560681799,6.160212769
3302,0.290039358,0.310626703,0.222524977,0.180744777,8.590449595,6.704128658,2.560681799,6.160212769
3303,0.289951574,0.310532688,0.222457627,0.180992736,8.590449595,6.704128658,2.560681799,6.160212769
3304,0.289863843,0.310438729,0.222390318,0.181240545,8.590449595,6.704128658,2.560681799,6.160212769
3305,0.289776165,0.310344828,0.222323049,0.181488203,8.590449595,6.704128658,2.560681799,6.160212769
3306,0.289688539,0.310250983,0.222255821,0.181735712,8.590449595,6.704128658,2.560681799,6.160212769
3307,0.289600967,0.310157195,0.222188634,0.181983071,8.590449595,6.704128658,2.560681799,6.160212769
3308,0.289513448,0.310063463,0.222121487,0.182230281,8.590449595,6.704128658,2.560681799,6.160212769
3309,0.289425982,0.309969789,0.222054381,0.182477341,8.590449595,6.704128658,2.560681799,6.160212769
3310,0.289338568,0.30987617,0.221987315,0.182724252,8.590449595,6.704128658,2.560681799,6.160212769
3311,0.289251208,0.309782609,0.22192029,0.182971014,8.590449595,6.704128658,2.560681799,6.160212769
3312,0.2891639,0.309689104,0.221853305,0.183217628,8.590449595,6.704128658,2.560681799,6.160212769
3313,0.289076645,0.309595655,0.221786361,0.183464092,8.590449595,6.704128658,2.560681799,6.160212769
3314,0.288989442,0.309502262,0.221719457,0.183710407,8.590449595,6.704128658,2.560681799,6.160212769
3315,0.288902292,0.309408926,0.221652593,0.183956574,8.590449595,6.704128658,2.560681799,6.160212769
3316,0.288815194,0.309315647,0.22158577,0.184202593,8.590449595,6.704128658,2.560681799,6.160212769
3317,0.288728149,0.309222423,0.221518987,0.184448463,8.590449595,6.704128658,2.560681799,6.160212769
3318,0.288641157,0.309129256,0.221452245,0.184694185,8.590449595,6.704128658,2.560681799,6.160212769
3319,0.288554217,0.309036145,0.221385542,0.184939759,8.590449595,6.704128658,2.560681799,6.160212769
3320,0.288467329,0.308943089,0.22131888,0.185185185,8.590449595,6.704128658,2.560681799,6.160212769
3321,0.288380494,0.30885009,0.221252258,0.185430464,8.590449595,6.704128658,2.560681799,6.160212769
3322,0.288293711,0.308757147,0.221185676,0.185675594,8.590449595,6.704128658,2.560681799,6.160212769
3323,0.28820698,0.30866426,0.221119134,0.185920578,8.590449595,6.704128658,2.560681799,6.160212769
3324,0.288120301,0.308571429,0.221052632,0.186165414,8.590449595,6.704128658,2.560681799,6.160212769
3325,0.288033674,0.308478653,0.22098617,0.186410102,8.590449595,6.704128658,2.560681799,6.160212769
3326,0.287947099,0.308385933,0.220919748,0.186654644,8.590449595,6.704128658,2.560681799,6.160212769
3327,0.287860577,0.308293269,0.220853365,0.186899038,8.590449595,6.704128658,2.560681799,6.160212769
3328,0.287774106,0.308200661,0.220787023,0.187143286,8.590449595,6.704128658,2.560681799,6.160212769
3329,0.287687688,0.308108108,0.220720721,0.187387387,8.590449595,6.704128658,2.560681799,6.160212769
3330,0.287601321,0.308015611,0.220654458,0.187631342,8.590449595,6.704128658,2.560681799,6.160212769
3331,0.287515006,0.307923169,0.220588235,0.18787515,8.590449595,6.704128658,2.560681799,6.160212769
3332,0.287428743,0.307830783,0.220522052,0.188118812,8.590449595,6.704128658,2.560681799,6.160212769
3333,0.287342531,0.307738452,0.220455909,0.188362328,8.590449595,6.704128658,2.560681799,6.160212769
3334,0.287256372,0.307646177,0.220389805,0.188605697,8.590449595,6.704128658,2.560681799,6.160212769
3335,0.287170264,0.307553957,0.220323741,0.188848921,8.590449595,6.704128658,2.560681799,6.160212769
3336,0.287084207,0.307461792,0.220257717,0.189091999,8.590449595,6.704128658,2.560681799,6.160212769
3337,0.286998203,0.307369682,0.220191732,0.189334931,8.590449595,6.704128658,2.560681799,6.160212769
3338,0.286912249,0.307277628,0.220125786,0.189577718,8.590449595,6.704128658,2.560681799,6.160212769
3339,0.286826347,0.307185629,0.22005988,0.189820359,8.590449595,6.704128658,2.560681799,6.160212769
3340,0.286740497,0.307093685,0.219994014,0.190062855,8.590449595,6.704128658,2.560681799,6.160212769
3341,0.286654698,0.307001795,0.219928187,0.190305206,8.590449595,6.704128658,2.560681799,6.160212769
3342,0.28656895,0.306909961,0.219862399,0.190547413,8.590449595,6.704128658,2.560681799,6.160212769
3343,0.286483254,0.306818182,0.219796651,0.190789474,8.590449595,6.704128658,2.560681799,6.160212769
3344,0.286397608,0.306726457,0.219730942,0.19103139,8.590449595,6.704128658,2.560681799,6.160212769
3345,0.286312014,0.306634788,0.219665272,0.191273162,8.590449595,6.704128658,2.560681799,6.160212769
3346,0.286226471,0.306543173,0.219599641,0.191514789,8.590449595,6.704128658,2.560681799,6.160212769
3347,0.28614098,0.306451613,0.21953405,0.191756272,8.590449595,6.704128658,2.560681799,6.160212769
3348,0.286055539,0.306360107,0.219468498,0.191997611,8.590449595,6.704128658,2.560681799,6.160212769
3349,0.285970149,0.306268657,0.219402985,0.192238806,8.590449595,6.704128658,2.560681799,6.160212769
3350,0.285884811,0.306177261,0.219337511,0.192479857,8.590449595,6.704128658,2.560681799,6.160212769
3351,0.285799523,0.306085919,0.219272076,0.192720764,8.590449595,6.704128658,2.560681799,6.160212769
3352,0.285714286,0.305994632,0.219206681,0.192961527,8.590449595,6.704128658,2.560681799,6.160212769
3353,0.2856291,0.305903399,0.219141324,0.193202147,8.590449595,6.704128658,2.560681799,6.160212769
3354,0.285543964,0.305812221,0.219076006,0.193442623,8.590449595,6.704128658,2.560681799,6.160212769
3355,0.28545888,0.305721097,0.219010727,0.193682956,8.590449595,6.704128658,2.560681799,6.160212769
3356,0.285373846,0.305630027,0.218945487,0.193923146,8.590449595,6.704128658,2.560681799,6.160212769
3357,0.285288862,0.305539011,0.218880286,0.194163192,8.590449595,6.704128658,2.560681799,6.160212769
3358,0.28520393,0.30544805,0.218815124,0.194403096,8.590449595,6.704128658,2.560681799,6.160212769
3359,0.285119048,0.305357143,0.21875,0.194642857,8.590449595,6.704128658,2.560681799,6.160212769
3360,0.285034216,0.30526629,0.218684915,0.194882475,8.590449595,6.704128658,2.560681799,6.160212769
3361,0.284949435,0.305175491,0.218619869,0.195121951,8.590449595,6.704128658,2.560681799,6.160212769
3362,0.284864704,0.305084746,0.218554862,0.195361285,8.590449595,6.704128658,2.560681799,6.160212769
3363,0.284780024,0.304994055,0.218489893,0.195600476,8.590449595,6.704128658,2.560681799,6.160212769
3364,0.284695394,0.304903418,0.218424963,0.195839525,8.590449595,6.704128658,2.560681799,6.160212769
3365,0.284610814,0.304812834,0.218360071,0.196078431,8.590449595,6.704128658,2.560681799,6.160212769
3366,0.284526285,0.304722305,0.218295218,0.196317196,8.590449595,6.704128658,2.560681799,6.160212769
3367,0.284441805,0.304631829,0.218230404,0.196555819,8.590449595,6.704128658,2.560681799,6.160212769
3368,0.284357376,0.304541407,0.218165628,0.196794301,8.590449595,6.704128658,2.560681799,6.160212769
3369,0.284272997,0.304451039,0.21810089,0.197032641,8.590449595,6.704128658,2.560681799,6.160212769
3370,0.284188668,0.304360724,0.218036191,0.19727084,8.590449595,6.704128658,2.560681799,6.160212769
3371,0.284104389,0.304270463,0.21797153,0.197508897,8.590449595,6.704128658,2.560681799,6.160212769
3372,0.28402016,0.304180255,0.217906908,0.197746813,8.590449595,6.704128658,2.560681799,6.160212769
3373,0.283935981,0.304090101,0.217842324,0.197984588,8.590449595,6.704128658,2.560681799,6.160212769
3374,0.283851852,0.304,0.217777778,0.198222222,8.590449595,6.704128658,2.560681799,6.160212769
3375,0.283767773,0.303909953,0.21771327,0.198459716,8.590449595,6.704128658,2.560681799,6.160212769
3376,0.283683743,0.303819959,0.217648801,0.198697068,8.590449595,6.704128658,2.560681799,6.160212769
3377,0.283599763,0.303730018,0.217584369,0.198934281,8.590449595,6.704128658,2.560681799,6.160212769
3378,0.283515833,0.30364013,0.217519976,0.199171352,8.590449595,6.704128658,2.560681799,6.160212769
3379,0.283431953,0.303550296,0.217455621,0.199408284,8.590449595,6.704128658,2.560681799,6.160212769
3380,0.283348122,0.303460515,0.217391304,0.199645075,8.590449595,6.704128658,2.560681799,6.160212769
3381,0.283264341,0.303370787,0.217327025,0.199881727,8.590449595,6.704128658,2.560681799,6.160212769
3382,0.283180609,0.303281111,0.217262785,0.200118238,8.590449595,6.704128658,2.560681799,6.160212769
3383,0.283096927,0.303191489,0.217198582,0.20035461,8.590449595,6.704128658,2.560681799,6.160212769
3384,0.283013294,0.30310192,0.217134417,0.200590842,8.590449595,6.704128658,2.560681799,6.160212769
3385,0.282929711,0.303012404,0.217070289,0.200826934,8.590449595,6.704128658,2.560681799,6.160212769
3386,0.282846177,0.302922941,0.2170062,0.201062888,8.590449595,6.704128658,2.560681799,6.160212769
3387,0.282762692,0.30283353,0.216942149,0.201298701,8.590449595,6.704128658,2.560681799,6.160212769
3388,0.282679256,0.302744172,0.216878135,0.201534376,8.590449595,6.704128658,2.560681799,6.160212769
3389,0.28259587,0.302654867,0.216814159,0.201769912,8.590449595,6.704128658,2.560681799,6.160212769
3390,0.282512533,0.302565615,0.216750221,0.202005308,8.590449595,6.704128658,2.560681799,6.160212769
3391,0.282429245,0.302476415,0.216686321,0.202240566,8.590449595,6.704128658,2.560681799,6.160212769
3392,0.282346006,0.302387268,0.216622458,0.202475685,8.590449595,6.704128658,2.560681799,6.160212769
3393,0.282262817,0.302298173,0.216558633,0.202710666,8.590449595,6.704128658,2.560681799,6.160212769
3394,0.282179676,0.302209131,0.216494845,0.202945508,8.590449595,6.704128658,2.560681799,6.160212769
3395,0.282096584,0.302120141,0.216431095,0.203180212,8.590449595,6.704128658,2.560681799,6.160212769
3396,0.282013541,0.302031204,0.216367383,0.203414778,8.590449595,6.704128658,2.560681799,6.160212769
3397,0.281930547,0.301942319,0.216303708,0.203649205,8.590449595,6.704128658,2.560681799,6.160212769
3398,0.281847602,0.301853486,0.216240071,0.203883495,8.590449595,6.704128658,2.560681799,6.160212769
3399,0.281764706,0.301764706,0.216176471,0.204117647,8.590449595,6.704128658,2.560681799,6.160212769
3400,0.281681858,0.301675978,0.216112908,0.204351661,8.590449595,6.704128658,2.560681799,6.160212769
3401,0.281599059,0.301587302,0.216049383,0.204585538,8.590449595,6.704128658,2.560681799,6.160212769
3402,0.281516309,0.301498678,0.215985895,0.204819277,8.590449595,6.704128658,2.560681799,6.160212769
3403,0.281433608,0.301410106,0.215922444,0.205052879,8.590449595,6.704128658,2.560681799,6.160212769
3404,0.281350954,0.301321586,0.215859031,0.205286344,8.590449595,6.704128658,2.560681799,6.160212769
3405,0.28126835,0.301233118,0.215795655,0.205519671,8.590449595,6.704128658,2.560681799,6.160212769
3406,0.281185794,0.301144702,0.215732316,0.205752862,8.590449595,6.704128658,2.560681799,6.160212769
3407,0.281103286,0.301056338,0.215669014,0.205985915,8.590449595,6.704128658,2.560681799,6.160212769
3408,0.281020827,0.300968026,0.215605749,0.206218833,8.590449595,6.704128658,2.560681799,6.160212769
3409,0.280938416,0.300879765,0.215542522,0.206451613,8.590449595,6.704128658,2.560681799,6.160212769
3410,0.280856054,0.300791557,0.215479332,0.206684257,8.590449595,6.704128658,2.560681799,6.160212769
3411,0.28077374,0.3007034,0.215416178,0.206916764,8.590449595,6.704128658,2.560681799,6.160212769
3412,0.280691474,0.300615294,0.215353062,0.207149136,8.590449595,6.704128658,2.560681799,6.160212769
3413,0.280609256,0.300527241,0.215289982,0.207381371,8.590449595,6.704128658,2.560681799,6.160212769
3414,0.280527086,0.300439239,0.21522694,0.20761347,8.590449595,6.704128658,2.560681799,6.160212769
3415,0.280444965,0.300351288,0.215163934,0.207845433,8.590449595,6.704128658,2.560681799,6.160212769
3416,0.280362891,0.300263389,0.215100966,0.208077261,8.590449595,6.704128658,2.560681799,6.160212769
3417,0.280280866,0.300175541,0.215038034,0.208308953,8.590449595,6.704128658,2.560681799,6.160212769
3418,0.280198889,0.300087745,0.214975139,0.208540509,8.590449595,6.704128658,2.560681799,6.160212769
3419,0.280116959,0.3,0.214912281,0.20877193,8.590449595,6.704128658,2.560681799,6.160212769
3420,0.280035077,0.299912306,0.214849459,0.209003215,8.590449595,6.704128658,2.560681799,6.160212769
3421,0.279953244,0.299824664,0.214786674,0.209234366,8.590449595,6.704128658,2.560681799,6.160212769
3422,0.279871458,0.299737073,0.214723926,0.209465381,8.590449595,6.704128658,2.560681799,6.160212769
3423,0.27978972,0.299649533,0.214661215,0.209696262,8.590449595,6.704128658,2.560681799,6.160212769
3424,0.279708029,0.299562044,0.21459854,0.209927007,8.590449595,6.704128658,2.560681799,6.160212769
3425,0.279626386,0.299474606,0.214535902,0.210157618,8.590449595,6.704128658,2.560681799,6.160212769
3426,0.279544791,0.299387219,0.2144733,0.210388095,8.590449595,6.704128658,2.560681799,6.160212769
3427,0.279463244,0.299299883,0.214410735,0.210618436,8.590449595,6.704128658,2.560681799,6.160212769
3428,0.279381744,0.299212598,0.214348206,0.210848644,8.590449595,6.704128658,2.560681799,6.160212769
3429,0.279300292,0.299125364,0.214285714,0.211078717,8.590449595,6.704128658,2.560681799,6.160212769
3430,0.279218887,0.299038181,0.214223259,0.211308656,8.590449595,6.704128658,2.560681799,6.160212769
3431,0.279137529,0.298951049,0.214160839,0.211538462,8.590449595,6.704128658,2.560681799,6.160212769
3432,0.279056219,0.298863967,0.214098456,0.211768133,8.590449595,6.704128658,2.560681799,6.160212769
3433,0.278974956,0.298776937,0.214036109,0.21199767,8.590449595,6.704128658,2.560681799,6.160212769
3434,0.278893741,0.298689956,0.213973799,0.212227074,8.590449595,6.704128658,2.560681799,6.160212769
3435,0.278812573,0.298603027,0.213911525,0.212456345,8.590449595,6.704128658,2.560681799,6.160212769
3436,0.278731452,0.298516148,0.213849287,0.212685482,8.590449595,6.704128658,2.560681799,6.160212769
3437,0.278650378,0.298429319,0.213787086,0.212914485,8.590449595,6.704128658,2.560681799,6.160212769
3438,0.278569352,0.298342541,0.21372492,0.213143356,8.590449595,6.704128658,2.560681799,6.160212769
3439,0.278488372,0.298255814,0.213662791,0.213372093,8.590449595,6.704128658,2.560681799,6.160212769
3440,0.27840744,0.298169137,0.213600697,0.213600697,8.590449595,6.704128658,2.560681799,6.160212769
3441,0.278326554,0.29808251,0.21353864,0.213829169,8.590449595,6.704128658,2.560681799,6.160212769
3442,0.278245716,0.297995934,0.213476619,0.214057508,8.590449595,6.704128658,2.560681799,6.160212769
3443,0.278164925,0.297909408,0.213414634,0.214285714,8.590449595,6.704128658,2.560681799,6.160212769
3444,0.27808418,0.297822932,0.213352685,0.214513788,8.590449595,6.704128658,2.560681799,6.160212769
3445,0.278003482,0.297736506,0.213290772,0.21474173,8.590449595,6.704128658,2.560681799,6.160212769
3446,0.277922831,0.297650131,0.213228895,0.214969539,8.590449595,6.704128658,2.560681799,6.160212769
3447,0.277842227,0.297563805,0.213167053,0.215197216,8.590449595,6.704128658,2.560681799,6.160212769
3448,0.27776167,0.29747753,0.213105248,0.215424761,8.590449595,6.704128658,2.560681799,6.160212769
3449,0.277681159,0.297391304,0.213043478,0.215652174,8.590449595,6.704128658,2.560681799,6.160212769
3450,0.277600695,0.297305129,0.212981744,0.215879455,8.590449595,6.704128658,2.560681799,6.160212769
3451,0.277520278,0.297219003,0.212920046,0.216106605,8.590449595,6.704128658,2.560681799,6.160212769
3452,0.277439907,0.297132928,0.212858384,0.216333623,8.590449595,6.704128658,2.560681799,6.160212769
3453,0.277359583,0.297046902,0.212796757,0.21656051,8.590449595,6.704128658,2.560681799,6.160212769
3454,0.277279305,0.296960926,0.212735166,0.216787265,8.590449595,6.704128658,2.560681799,6.160212769
3455,0.277199074,0.296875,0.212673611,0.217013889,8.590449595,6.704128658,2.560681799,6.160212769
3456,0.277118889,0.296789124,0.212612091,0.217240382,8.590449595,6.704128658,2.560681799,6.160212769
3457,0.277038751,0.296703297,0.212550607,0.217466744,8.590449595,6.704128658,2.560681799,6.160212769
3458,0.276958659,0.29661752,0.212489159,0.217692975,8.590449595,6.704128658,2.560681799,6.160212769
3459,0.276878613,0.296531792,0.212427746,0.217919075,8.590449595,6.704128658,2.560681799,6.160212769
3460,0.276798613,0.296446114,0.212366368,0.218145045,8.590449595,6.704128658,2.560681799,6.160212769
3461,0.27671866,0.296360485,0.212305026,0.218370884,8.590449595,6.704128658,2.560681799,6.160212769
3462,0.276638753,0.296274906,0.212243719,0.218596593,8.590449595,6.704128658,2.560681799,6.160212769
3463,0.276558891,0.296189376,0.212182448,0.218822171,8.590449595,6.704128658,2.560681799,6.160212769
3464,0.276479076,0.296103896,0.212121212,0.219047619,8.590449595,6.704128658,2.560681799,6.160212769
3465,0.276399308,0.296018465,0.212060012,0.219272937,8.590449595,6.704128658,2.560681799,6.160212769
3466,0.276319585,0.295933083,0.211998846,0.219498125,8.590449595,6.704128658,2.560681799,6.160212769
3467,0.276239908,0.295847751,0.211937716,0.219723183,8.590449595,6.704128658,2.560681799,6.160212769
3468,0.276160277,0.295762468,0.211876622,0.219948112,8.590449595,6.704128658,2.560681799,6.160212769
3469,0.276080692,0.295677233,0.211815562,0.220172911,8.590449595,6.704128658,2.560681799,6.160212769
3470,0.276001152,0.295592048,0.211754538,0.22039758,8.590449595,6.704128658,2.560681799,6.160212769
3471,0.275921659,0.295506912,0.211693548,0.22062212,8.590449595,6.704128658,2.560681799,6.160212769
3472,0.275842211,0.295421826,0.211632594,0.22084653,8.590449595,6.704128658,2.560681799,6.160212769
3473,0.275762809,0.295336788,0.211571675,0.221070812,8.590449595,6.704128658,2.560681799,6.160212769
3474,0.275683453,0.295251799,0.211510791,0.221294964,8.590449595,6.704128658,2.560681799,6.160212769
3475,0.275604143,0.295166858,0.211449942,0.221518987,8.590449595,6.704128658,2.560681799,6.160212769
3476,0.275524878,0.295081967,0.211389129,0.221742882,8.590449595,6.704128658,2.560681799,6.160212769
3477,0.275445658,0.294997125,0.21132835,0.221966647,8.590449595,6.704128658,2.560681799,6.160212769
3478,0.275366485,0.294912331,0.211267606,0.222190285,8.590449595,6.704128658,2.560681799,6.160212769
3479,0.275287356,0.294827586,0.211206897,0.222413793,8.590449595,6.704128658,2.560681799,6.160212769
3480,0.275208273,0.29474289,0.211146222,0.222637173,8.590449595,6.704128658,2.560681799,6.160212769
3481,0.275129236,0.294658242,0.211085583,0.222860425,8.590449595,6.704128658,2.560681799,6.160212769
3482,0.275050244,0.294573643,0.211024978,0.223083549,8.590449595,6.704128658,2.560681799,6.160212769
3483,0.274971297,0.294489093,0.210964409,0.223306544,8.590449595,6.704128658,2.560681799,6.160212769
3484,0.274892396,0.294404591,0.210903874,0.223529412,8.590449595,6.704128658,2.560681799,6.160212769
3485,0.27481354,0.294320138,0.210843373,0.223752151,8.590449595,6.704128658,2.560681799,6.160212769
3486,0.274734729,0.294235733,0.210782908,0.223974763,8.590449595,6.704128658,2.560681799,6.160212769
3487,0.274655963,0.294151376,0.210722477,0.224197248,8.590449595,6.704128658,2.560681799,6.160212769
3488,0.274577243,0.294067068,0.210662081,0.224419604,8.590449595,6.704128658,2.560681799,6.160212769
3489,0.274498567,0.293982808,0.210601719,0.224641834,8.590449595,6.704128658,2.560681799,6.160212769
3490,0.274419937,0.293898596,0.210541392,0.224863936,8.590449595,6.704128658,2.560681799,6.160212769
3491,0.274341352,0.293814433,0.2104811,0.225085911,8.590449595,6.704128658,2.560681799,6.160212769
3492,0.274262811,0.293730318,0.210420842,0.225307758,8.590449595,6.704128658,2.560681799,6.160212769
3493,0.274184316,0.293646251,0.210360618,0.225529479,8.590449595,6.704128658,2.560681799,6.160212769
3494,0.274105866,0.293562232,0.210300429,0.225751073,8.590449595,6.704128658,2.560681799,6.160212769
3495,0.27402746,0.293478261,0.210240275,0.22597254,8.590449595,6.704128658,2.560681799,6.160212769
3496,0.273949099,0.293394338,0.210180154,0.22619388,8.590449595,6.704128658,2.560681799,6.160212769
3497,0.273870783,0.293310463,0.210120069,0.226415094,8.590449595,6.704128658,2.560681799,6.160212769
3498,0.273792512,0.293226636,0.210060017,0.226636182,8.590449595,6.704128658,2.560681799,6.160212769
3499,0.273714286,0.293142857,0.21,0.226857143,8.590449595,6.704128658,2.560681799,6.160212769
3500,0.273636104,0.293059126,0.209940017,0.227077978,8.590449595,6.704128658,2.560681799,6.160212769
3501,0.273557967,0.292975443,0.209880069,0.227298686,8.590449595,6.704128658,2.560681799,6.160212769
3502,0.273479874,0.292891807,0.209820154,0.227519269,8.590449595,6.704128658,2.560681799,6.160212769
3503,0.273401826,0.292808219,0.209760274,0.227739726,8.590449595,6.704128658,2.560681799,6.160212769
3504,0.273323823,0.292724679,0.209700428,0.227960057,8.590449595,6.704128658,2.560681799,6.160212769
3505,0.273245864,0.292641187,0.209640616,0.228180262,8.590449595,6.704128658,2.560681799,6.160212769
3506,0.27316795,0.292557742,0.209580838,0.228400342,8.590449595,6.704128658,2.560681799,6.160212769
3507,0.27309008,0.292474344,0.209521095,0.228620296,8.590449595,6.704128658,2.560681799,6.160212769
3508,0.273012254,0.292390995,0.209461385,0.228840125,8.590449595,6.704128658,2.560681799,6.160212769
3509,0.272934473,0.292307692,0.209401709,0.229059829,8.590449595,6.704128658,2.560681799,6.160212769
3510,0.272856736,0.292224437,0.209342068,0.229279408,8.590449595,6.704128658,2.560681799,6.160212769
3511,0.272779043,0.29214123,0.20928246,0.229498861,8.590449595,6.704128658,2.560681799,6.160212769
3512,0.272701395,0.29205807,0.209222886,0.22971819,8.590449595,6.704128658,2.560681799,6.160212769
3513,0.272623791,0.291974957,0.209163347,0.229937393,8.590449595,6.704128658,2.560681799,6.160212769
3514,0.27254623,0.291891892,0.209103841,0.230156472,8.590449595,6.704128658,2.560681799,6.160212769
3515,0.272468714,0.291808874,0.209044369,0.230375427,8.590449595,6.704128658,2.560681799,6.160212769
3516,0.272391243,0.291725903,0.20898493,0.230594256,8.590449595,6.704128658,2.560681799,6.160212769
3517,0.272313815,0.291642979,0.208925526,0.230812962,8.590449595,6.704128658,2.560681799,6.160212769
3518,0.272236431,0.291560102,0.208866155,0.231031543,8.590449595,6.704128658,2.560681799,6.160212769
3519,0.272159091,0.291477273,0.208806818,0.23125,8.590449595,6.704128658,2.560681799,6.160212769
3520,0.272081795,0.29139449,0.208747515,0.231468333,8.590449595,6.704128658,2.560681799,6.160212769
3521,0.272004543,0.291311755,0.208688245,0.231686542,8.590449595,6.704128658,2.560681799,6.160212769
3522,0.271927335,0.291229066,0.208629009,0.231904627,8.590449595,6.704128658,2.560681799,6.160212769
3523,0.27185017,0.291146425,0.208569807,0.232122588,8.590449595,6.704128658,2.560681799,6.160212769
3524,0.27177305,0.29106383,0.208510638,0.232340426,8.590449595,6.704128658,2.560681799,6.160212769
3525,0.271695973,0.290981282,0.208451503,0.23255814,8.590449595,6.704128658,2.560681799,6.160212769
3526,0.27161894,0.290898781,0.208392401,0.23277573,8.590449595,6.704128658,2.560681799,6.160212769
3527,0.27154195,0.290816327,0.208333333,0.232993197,8.590449595,6.704128658,2.560681799,6.160212769
3528,0.271465004,0.290733919,0.208274299,0.233210541,8.590449595,6.704128658,2.560681799,6.160212769
3529,0.271388102,0.290651558,0.208215297,0.233427762,8.590449595,6.704128658,2.560681799,6.160212769
3530,0.271311243,0.290569244,0.20815633,0.23364486,8.590449595,6.704128658,2.560681799,6.160212769
3531,0.271234428,0.290486976,0.208097395,0.233861835,8.590449595,6.704128658,2.560681799,6.160212769
3532,0.271157656,0.290404755,0.208038494,0.234078687,8.590449595,6.704128658,2.560681799,6.160212769
3533,0.271080928,0.290322581,0.207979626,0.234295416,8.590449595,6.704128658,2.560681799,6.160212769
3534,0.271004243,0.290240453,0.207920792,0.234512023,8.590449595,6.704128658,2.560681799,6.160212769
3535,0.270927602,0.290158371,0.207861991,0.234728507,8.590449595,6.704128658,2.560681799,6.160212769
3536,0.270851004,0.290076336,0.207803223,0.234944869,8.590449595,6.704128658,2.560681799,6.160212769
3537,0.270774449,0.289994347,0.207744488,0.235161108,8.590449595,6.704128658,2.560681799,6.160212769
3538,0.270697937,0.289912405,0.207685787,0.235377225,8.590449595,6.704128658,2.560681799,6.160212769
3539,0.270621469,0.289830508,0.207627119,0.23559322,8.590449595,6.704128658,2.560681799,6.160212769
3540,0.270545044,0.289748659,0.207568483,0.235809093,8.590449595,6.704128658,2.560681799,6.160212769
3541,0.270468662,0.289666855,0.207509881,0.236024845,8.590449595,6.704128658,2.560681799,6.160212769
3542,0.270392323,0.289585097,0.207451312,0.236240474,8.590449595,6.704128658,2.560681799,6.160212769
3543,0.270316027,0.289503386,0.207392777,0.236455982,8.590449595,6.704128658,2.560681799,6.160212769
3544,0.270239774,0.289421721,0.207334274,0.236671368,8.590449595,6.704128658,2.560681799,6.160212769
3545,0.270163565,0.289340102,0.207275804,0.236886633,8.590449595,6.704128658,2.560681799,6.160212769
3546,0.270087398,0.289258528,0.207217367,0.237101776,8.590449595,6.704128658,2.560681799,6.160212769
3547,0.270011274,0.289177001,0.207158963,0.237316798,8.590449595,6.704128658,2.560681799,6.160212769
3548,0.269935193,0.28909552,0.207100592,0.237531699,8.590449595,6.704128658,2.560681799,6.160212769
3549,0.269859155,0.289014085,0.207042254,0.237746479,8.590449595,6.704128658,2.560681799,6.160212769
3550,0.26978316,0.288932695,0.206983948,0.237961138,8.590449595,6.704128658,2.560681799,6.160212769
3551,0.269707207,0.288851351,0.206925676,0.238175676,8.590449595,6.704128658,2.560681799,6.160212769
3552,0.269631297,0.288770053,0.206867436,0.238390093,8.590449595,6.704128658,2.560681799,6.160212769
3553,0.269555431,0.288688801,0.206809229,0.238604389,8.590449595,6.704128658,2.560681799,6.160212769
3554,0.269479606,0.288607595,0.206751055,0.238818565,8.590449595,6.704128658,2.560681799,6.160212769
3555,0.269403825,0.288526434,0.206692913,0.239032621,8.590449595,6.704128658,2.560681799,6.160212769
3556,0.269328085,0.288445319,0.206634805,0.239246556,8.590449595,6.704128658,2.560681799,6.160212769
3557,0.269252389,0.28836425,0.206576728,0.239460371,8.590449595,6.704128658,2.560681799,6.160212769
3558,0.269176735,0.288283226,0.206518685,0.239674066,8.590449595,6.704128658,2.560681799,6.160212769
3559,0.269101124,0.288202247,0.206460674,0.23988764,8.590449595,6.704128658,2.560681799,6.160212769
3560,0.269025555,0.288121314,0.206402696,0.240101095,8.590449595,6.704128658,2.560681799,6.160212769
3561,0.268950028,0.288040427,0.20634475,0.24031443,8.590449595,6.704128658,2.560681799,6.160212769
3562,0.268874544,0.287959585,0.206286837,0.240527645,8.590449595,6.704128658,2.560681799,6.160212769
3563,0.268799102,0.287878788,0.206228956,0.240740741,8.590449595,6.704128658,2.560681799,6.160212769
3564,0.268723703,0.287798036,0.206171108,0.240953717,8.590449595,6.704128658,2.560681799,6.160212769
3565,0.268648345,0.28771733,0.206113292,0.241166573,8.590449595,6.704128658,2.560681799,6.160212769
3566,0.268573031,0.287636669,0.206055509,0.24137931,8.590449595,6.704128658,2.560681799,6.160212769
3567,0.268497758,0.287556054,0.205997758,0.241591928,8.590449595,6.704128658,2.560681799,6.160212769
3568,0.268422527,0.287475483,0.205940039,0.241804427,8.590449595,6.704128658,2.560681799,6.160212769
3569,0.268347339,0.287394958,0.205882353,0.242016807,8.590449595,6.704128658,2.560681799,6.160212769
3570,0.268272193,0.287314478,0.205824699,0.242229067,8.590449595,6.704128658,2.560681799,6.160212769
3571,0.268197088,0.287234043,0.205767077,0.242441209,8.590449595,6.704128658,2.560681799,6.160212769
3572,0.268122026,0.287153652,0.205709488,0.242653233,8.590449595,6.704128658,2.560681799,6.160212769
3573,0.268047006,0.287073307,0.205651931,0.242865137,8.590449595,6.704128658,2.560681799,6.160212769
3574,0.267972028,0.286993007,0.205594406,0.243076923,8.590449595,6.704128658,2.560681799,6.160212769
3575,0.267897092,0.286912752,0.205536913,0.243288591,8.590449595,6.704128658,2.560681799,6.160212769
3576,0.267822197,0.286832541,0.205479452,0.24350014,8.590449595,6.704128658,2.560681799,6.160212769
3577,0.267747345,0.286752376,0.205422023,0.243711571,8.590449595,6.704128658,2.560681799,6.160212769
3578,0.267672534,0.286672255,0.205364627,0.243922883,8.590449595,6.704128658,2.560681799,6.160212769
3579,0.267597765,0.286592179,0.205307263,0.244134078,8.590449595,6.704128658,2.560681799,6.160212769
3580,0.267523038,0.286512147,0.20524993,0.244345155,8.590449595,6.704128658,2.560681799,6.160212769
3581,0.267448353,0.286432161,0.20519263,0.244556114,8.590449595,6.704128658,2.560681799,6.160212769
3582,0.267373709,0.286352219,0.205135361,0.244766955,8.590449595,6.704128658,2.560681799,6.160212769
3583,0.267299107,0.286272321,0.205078125,0.244977679,8.590449595,6.704128658,2.560681799,6.160212769
3584,0.267224547,0.286192469,0.205020921,0.245188285,8.590449595,6.704128658,2.560681799,6.160212769
3585,0.267150028,0.28611266,0.204963748,0.245398773,8.590449595,6.704128658,2.560681799,6.160212769
3586,0.267075551,0.286032897,0.204906607,0.245609144,8.590449595,6.704128658,2.560681799,6.160212769
3587,0.267001115,0.285953177,0.204849498,0.245819398,8.590449595,6.704128658,2.560681799,6.160212769
3588,0.266926721,0.285873502,0.204792421,0.246029535,8.590449595,6.704128658,2.560681799,6.160212769
3589,0.266852368,0.285793872,0.204735376,0.246239554,8.590449595,6.704128658,2.560681799,6.160212769
3590,0.266778056,0.285714286,0.204678363,0.246449457,8.590449595,6.704128658,2.560681799,6.160212769
3591,0.266703786,0.285634744,0.204621381,0.246659243,8.590449595,6.704128658,2.560681799,6.160212769
3592,0.266629557,0.285555246,0.204564431,0.246868912,8.590449595,6.704128658,2.560681799,6.160212769
3593,0.26655537,0.285475793,0.204507513,0.247078464,8.590449595,6.704128658,2.560681799,6.160212769
3594,0.266481224,0.285396384,0.204450626,0.2472879,8.590449595,6.704128658,2.560681799,6.160212769
3595,0.266407119,0.285317019,0.204393771,0.247497219,8.590449595,6.704128658,2.560681799,6.160212769
3596,0.266333055,0.285237698,0.204336947,0.247706422,8.590449595,6.704128658,2.560681799,6.160212769
3597,0.266259033,0.285158421,0.204280156,0.247915509,8.590449595,6.704128658,2.560681799,6.160212769
3598,0.266185051,0.285079189,0.204223395,0.248124479,8.590449595,6.704128658,2.560681799,6.160212769
3599,0.266111111,0.285,0.204166667,0.248333333,8.590449595,6.704128658,2.560681799,6.160212769
3600,0.266037212,0.284920855,0.204109969,0.248542072,8.590449595,6.704128658,2.560681799,6.160212769
3601,0.265963354,0.284841755,0.204053304,0.248750694,8.590449595,6.704128658,2.560681799,6.160212769
3602,0.265889536,0.284762698,0.203996669,0.248959201,8.590449595,6.704128658,2.560681799,6.160212769
3603,0.26581576,0.284683685,0.203940067,0.249167592,8.590449595,6.704128658,2.560681799,6.160212769
3604,0.265742025,0.284604716,0.203883495,0.249375867,8.590449595,6.704128658,2.560681799,6.160212769
3605,0.265668331,0.28452579,0.203826955,0.249584027,8.590449595,6.704128658,2.560681799,6.160212769
3606,0.265594677,0.284446909,0.203770446,0.249792071,8.590449595,6.704128658,2.560681799,6.160212769
3607,0.265521064,0.284368071,0.203713969,0.25,8.590449595,6.704128658,2.560681799,6.160212769
3608,0.265447492,0.284289277,0.203657523,0.250207814,8.590449595,6.704128658,2.560681799,6.160212769
3609,0.265373961,0.284210526,0.203601108,0.250415512,8.590449595,6.704128658,2.560681799,6.160212769
3610,0.265300471,0.284131819,0.203544724,0.250623096,8.590449595,6.704128658,2.560681799,6.160212769
3611,0.265227021,0.284053156,0.203488372,0.250830565,8.590449595,6.704128658,2.560681799,6.160212769
3612,0.265153612,0.283974536,0.203432051,0.251037919,8.590449595,6.704128658,2.560681799,6.160212769
3613,0.265080243,0.28389596,0.203375761,0.251245158,8.590449595,6.704128658,2.560681799,6.160212769
3614,0.265006916,0.283817427,0.203319502,0.251452282,8.590449595,6.704128658,2.560681799,6.160212769
3615,0.264933628,0.283738938,0.203263274,0.251659292,8.590449595,6.704128658,2.560681799,6.160212769
3616,0.264860382,0.283660492,0.203207078,0.251866187,8.590449595,6.704128658,2.560681799,6.160212769
3617,0.264787175,0.28358209,0.203150912,0.252072968,8.590449595,6.704128658,2.560681799,6.160212769
3618,0.264714009,0.28350373,0.203094778,0.252279635,8.590449595,6.704128658,2.560681799,6.160212769
3619,0.264640884,0.283425414,0.203038674,0.252486188,8.590449595,6.704128658,2.560681799,6.160212769
3620,0.264567799,0.283347142,0.202982601,0.252692626,8.590449595,6.704128658,2.560681799,6.160212769
3621,0.264494754,0.283268912,0.20292656,0.252898951,8.590449595,6.704128658,2.560681799,6.160212769
3622,0.26442175,0.283190726,0.202870549,0.253105161,8.590449595,6.704128658,2.560681799,6.160212769
3623,0.264348786,0.283112583,0.20281457,0.253311258,8.590449595,6.704128658,2.560681799,6.160212769
3624,0.264275862,0.283034483,0.202758621,0.253517241,8.590449595,6.704128658,2.560681799,6.160212769
3625,0.264202978,0.282956426,0.202702703,0.253723111,8.590449595,6.704128658,2.560681799,6.160212769
3626,0.264130135,0.282878412,0.202646816,0.253928867,8.590449595,6.704128658,2.560681799,6.160212769
3627,0.264057332,0.282800441,0.202590959,0.254134509,8.590449595,6.704128658,2.560681799,6.160212769
3628,0.263984569,0.282722513,0.202535134,0.254340039,8.590449595,6.704128658,2.560681799,6.160212769
3629,0.263911846,0.282644628,0.202479339,0.254545455,8.590449595,6.704128658,2.560681799,6.160212769
3630,0.263839163,0.282566786,0.202423575,0.254750757,8.590449595,6.704128658,2.560681799,6.160212769
3631,0.26376652,0.282488987,0.202367841,0.254955947,8.590449595,6.704128658,2.560681799,6.160212769
3632,0.263693917,0.28241123,0.202312139,0.255161024,8.590449595,6.704128658,2.560681799,6.160212769
3633,0.263621354,0.282333517,0.202256467,0.255365988,8.590449595,6.704128658,2.560681799,6.160212769
3634,0.263548831,0.282255846,0.202200825,0.255570839,8.590449595,6.704128658,2.560681799,6.160212769
3635,0.263476348,0.282178218,0.202145215,0.255775578,8.590449595,6.704128658,2.560681799,6.160212769
3636,0.263403904,0.282100632,0.202089634,0.255980203,8.590449595,6.704128658,2.560681799,6.160212769
3637,0.263331501,0.28202309,0.202034085,0.256184717,8.590449595,6.704128658,2.560681799,6.160212769
3638,0.263259137,0.281945589,0.201978566,0.256389118,8.590449595,6.704128658,2.560681799,6.160212769
3639,0.263186813,0.281868132,0.201923077,0.256593407,8.590449595,6.704128658,2.560681799,6.160212769
3640,0.263114529,0.281790717,0.201867619,0.256797583,8.590449595,6.704128658,2.560681799,6.160212769
3641,0.263042284,0.281713344,0.201812191,0.257001647,8.590449595,6.704128658,2.560681799,6.160212769
3642,0.26297008,0.281636014,0.201756794,0.2572056,8.590449595,6.704128658,2.560681799,6.160212769
3643,0.262897914,0.281558727,0.201701427,0.25740944,8.590449595,6.704128658,2.560681799,6.160212769
3644,0.262825789,0.281481481,0.201646091,0.257613169,8.590449595,6.704128658,2.560681799,6.160212769
3645,0.262753703,0.281404279,0.201590784,0.257816786,8.590449595,6.704128658,2.560681799,6.160212769
3646,0.262681656,0.281327118,0.201535509,0.258020291,8.590449595,6.704128658,2.560681799,6.160212769
3647,0.262609649,0.28125,0.201480263,0.258223684,8.590449595,6.704128658,2.560681799,6.160212769
3648,0.262537682,0.281172924,0.201425048,0.258426966,8.590449595,6.704128658,2.560681799,6.160212769
3649,0.262465753,0.28109589,0.201369863,0.258630137,8.590449595,6.704128658,2.560681799,6.160212769
3650,0.262393865,0.281018899,0.201314708,0.258833196,8.590449595,6.704128658,2.560681799,6.160212769
3651,0.262322015,0.28094195,0.201259584,0.259036145,8.590449595,6.704128658,2.560681799,6.160212769
3652,0.262250205,0.280865042,0.201204489,0.259238982,8.590449595,6.704128658,2.560681799,6.160212769
3653,0.262178435,0.280788177,0.201149425,0.259441708,8.590449595,6.704128658,2.560681799,6.160212769
3654,0.262106703,0.280711354,0.201094391,0.259644323,8.590449595,6.704128658,2.560681799,6.160212769
3655,0.262035011,0.280634573,0.201039387,0.259846827,8.590449595,6.704128658,2.560681799,6.160212769
3656,0.261963358,0.280557834,0.200984413,0.260049221,8.590449595,6.704128658,2.560681799,6.160212769
3657,0.261891744,0.280481137,0.20092947,0.260251504,8.590449595,6.704128658,2.560681799,6.160212769
3658,0.261820169,0.280404482,0.200874556,0.260453676,8.590449595,6.704128658,2.560681799,6.160212769
3659,0.261748634,0.280327869,0.200819672,0.260655738,8.590449595,6.704128658,2.560681799,6.160212769
3660,0.261677137,0.280251297,0.200764818,0.260857689,8.590449595,6.704128658,2.560681799,6.160212769
3661,0.26160568,0.280174768,0.200709995,0.26105953,8.590449595,6.704128658,2.560681799,6.160212769
3662,0.261534262,0.28009828,0.200655201,0.261261261,8.590449595,6.704128658,2.560681799,6.160212769
3663,0.261462882,0.280021834,0.200600437,0.261462882,8.590449595,6.704128658,2.560681799,6.160212769
3664,0.261391542,0.27994543,0.200545703,0.261664393,8.590449595,6.704128658,2.560681799,6.160212769
3665,0.26132024,0.279869067,0.200490998,0.261865794,8.590449595,6.704128658,2.560681799,6.160212769
3666,0.261248977,0.279792746,0.200436324,0.262067085,8.590449595,6.704128658,2.560681799,6.160212769
3667,0.261177754,0.279716467,0.200381679,0.262268266,8.590449595,6.704128658,2.560681799,6.160212769
3668,0.261106569,0.279640229,0.200327065,0.262469338,8.590449595,6.704128658,2.560681799,6.160212769
3669,0.261035422,0.279564033,0.20027248,0.2626703,8.590449595,6.704128658,2.560681799,6.160212769
3670,0.260964315,0.279487878,0.200217924,0.262871152,8.590449595,6.704128658,2.560681799,6.160212769
3671,0.260893246,0.279411765,0.200163399,0.263071895,8.590449595,6.704128658,2.560681799,6.160212769
3672,0.260822216,0.279335693,0.200108903,0.263272529,8.590449595,6.704128658,2.560681799,6.160212769
3673,0.260751225,0.279259662,0.200054437,0.263473054,8.590449595,6.704128658,2.560681799,6.160212769
3674,0.260680272,0.279183673,0.2,0.263673469,8.590449595,6.704128658,2.560681799,6.160212769
3675,0.260609358,0.279107726,0.199945593,0.263873776,8.590449595,6.704128658,2.560681799,6.160212769
3676,0.260538482,0.279031819,0.199891216,0.264073973,8.590449595,6.704128658,2.560681799,6.160212769
3677,0.260467645,0.278955954,0.199836868,0.264274062,8.590449595,6.704128658,2.560681799,6.160212769
3678,0.260396847,0.27888013,0.19978255,0.264474042,8.590449595,6.704128658,2.560681799,6.160212769
3679,0.260326087,0.278804348,0.199728261,0.264673913,8.590449595,6.704128658,2.560681799,6.160212769
3680,0.260255365,0.278728606,0.199674002,0.264873676,8.590449595,6.704128658,2.560681799,6.160212769
3681,0.260184682,0.278652906,0.199619772,0.26507333,8.590449595,6.704128658,2.560681799,6.160212769
3682,0.260114037,0.278577247,0.199565572,0.265272875,8.590449595,6.704128658,2.560681799,6.160212769
3683,0.260043431,0.278501629,0.199511401,0.265472313,8.590449595,6.704128658,2.560681799,6.160212769
3684,0.259972863,0.278426052,0.199457259,0.265671642,8.590449595,6.704128658,2.560681799,6.160212769
3685,0.259902333,0.278350515,0.199403147,0.265870863,8.590449595,6.704128658,2.560681799,6.160212769
3686,0.259831842,0.27827502,0.199349064,0.266069976,8.590449595,6.704128658,2.560681799,6.160212769
3687,0.259761388,0.278199566,0.199295011,0.265997831,8.590449595,6.704128658,2.560681799,6.160212769
3688,0.259690973,0.278124153,0.199240987,0.265925725,8.590449595,6.704128658,2.560681799,6.160212769
3689,0.259620596,0.27804878,0.199186992,0.265853659,8.590449595,6.704128658,2.560681799,6.160212769
3690,0.259550257,0.277973449,0.199133026,0.265781631,8.590449595,6.704128658,2.560681799,6.160212769
3691,0.259479957,0.277898158,0.19907909,0.265709642,8.590449595,6.704128658,2.560681799,6.160212769
3692,0.259409694,0.277822908,0.199025183,0.265637693,8.590449595,6.704128658,2.560681799,6.160212769
3693,0.259339469,0.277747699,0.198971305,0.265565782,8.590449595,6.704128658,2.560681799,6.160212769
3694,0.259269283,0.27767253,0.198917456,0.265493911,8.590449595,6.704128658,2.560681799,6.160212769
3695,0.259199134,0.277597403,0.198863636,0.265422078,8.590449595,6.704128658,2.560681799,6.160212769
3696,0.259129024,0.277522315,0.198809846,0.265350284,8.590449595,6.704128658,2.560681799,6.160212769
3697,0.259058951,0.277447269,0.198756084,0.265278529,8.590449595,6.704128658,2.560681799,6.160212769
3698,0.258988916,0.277372263,0.198702352,0.265206813,8.590449595,6.704128658,2.560681799,6.160212769
3699,0.258918919,0.277297297,0.198648649,0.265135135,8.590449595,6.704128658,2.560681799,6.160212769
3700,0.25884896,0.277222372,0.198594974,0.265063496,8.590449595,6.704128658,2.560681799,6.160212769
3701,0.258779038,0.277147488,0.198541329,0.264991896,8.590449595,6.704128658,2.560681799,6.160212769
3702,0.258709155,0.277072644,0.198487713,0.264920335,8.590449595,6.704128658,2.560681799,6.160212769
3703,0.258639309,0.27699784,0.198434125,0.264848812,8.590449595,6.704128658,2.560681799,6.160212769
3704,0.258569501,0.276923077,0.198380567,0.264777328,8.590449595,6.704128658,2.560681799,6.160212769
3705,0.25849973,0.276848354,0.198327037,0.264705882,8.590449595,6.704128658,2.560681799,6.160212769
3706,0.258429997,0.276773671,0.198273537,0.264634475,8.590449595,6.704128658,2.560681799,6.160212769
3707,0.258360302,0.276699029,0.198220065,0.264563107,8.590449595,6.704128658,2.560681799,6.160212769
3708,0.258290644,0.276624427,0.198166622,0.264491777,8.590449595,6.704128658,2.560681799,6.160212769
3709,0.258221024,0.276549865,0.198113208,0.264420485,8.590449595,6.704128658,2.560681799,6.160212769
3710,0.258151442,0.276475344,0.198059822,0.264349232,8.590449595,6.704128658,2.560681799,6.160212769
3711,0.258081897,0.276400862,0.198006466,0.264278017,8.590449595,6.704128658,2.560681799,6.160212769
3712,0.258012389,0.276326421,0.197953138,0.264206841,8.590449595,6.704128658,2.560681799,6.160212769
3713,0.257942919,0.276252019,0.197899838,0.264135703,8.590449595,6.704128658,2.560681799,6.160212769
3714,0.257873486,0.276177658,0.197846568,0.264064603,8.590449595,6.704128658,2.560681799,6.160212769
3715,0.25780409,0.276103337,0.197793326,0.263993541,8.590449595,6.704128658,2.560681799,6.160212769
3716,0.257734732,0.276029056,0.197740113,0.263922518,8.590449595,6.704128658,2.560681799,6.160212769
3717,0.257665412,0.275954814,0.197686928,0.263851533,8.590449595,6.704128658,2.560681799,6.160212769
3718,0.257596128,0.275880613,0.197633773,0.263780586,8.590449595,6.704128658,2.560681799,6.160212769
3719,0.257526882,0.275806452,0.197580645,0.263709677,8.590449595,6.704128658,2.560681799,6.160212769
3720,0.257457673,0.27573233,0.197527546,0.263638807,8.590449595,6.704128658,2.560681799,6.160212769
3721,0.257388501,0.275658248,0.197474476,0.263567974,8.590449595,6.704128658,2.560681799,6.160212769
3722,0.257319366,0.275584206,0.197421434,0.26349718,8.590449595,6.704128658,2.560681799,6.160212769
3723,0.257250269,0.275510204,0.197368421,0.263426423,8.590449595,6.704128658,2.560681799,6.160212769
3724,0.257181208,0.275436242,0.197315436,0.263355705,8.590449595,6.704128658,2.560681799,6.160212769
3725,0.257112185,0.275362319,0.19726248,0.263285024,8.590449595,6.704128658,2.560681799,6.160212769
3726,0.257043198,0.275288436,0.197209552,0.263214382,8.590449595,6.704128658,2.560681799,6.160212769
3727,0.256974249,0.275214592,0.197156652,0.263143777,8.590449595,6.704128658,2.560681799,6.160212769
3728,0.256905337,0.275140788,0.197103781,0.26307321,8.590449595,6.704128658,2.560681799,6.160212769
3729,0.256836461,0.275067024,0.197050938,0.263002681,8.590449595,6.704128658,2.560681799,6.160212769
3730,0.256767623,0.274993299,0.196998124,0.26293219,8.590449595,6.704128658,2.560681799,6.160212769
3731,0.256698821,0.274919614,0.196945338,0.262861736,8.590449595,6.704128658,2.560681799,6.160212769
3732,0.256630056,0.274845968,0.19689258,0.262791321,8.590449595,6.704128658,2.560681799,6.160212769
3733,0.256561328,0.274772362,0.19683985,0.262720943,8.590449595,6.704128658,2.560681799,6.160212769
3734,0.256492637,0.274698795,0.196787149,0.262650602,8.590449595,6.704128658,2.560681799,6.160212769
3735,0.256423983,0.274625268,0.196734475,0.2625803,8.590449595,6.704128658,2.560681799,6.160212769
3736,0.256355365,0.27455178,0.19668183,0.262510035,8.590449595,6.704128658,2.560681799,6.160212769
3737,0.256286784,0.274478331,0.196629213,0.262439807,8.590449595,6.704128658,2.560681799,6.160212769
3738,0.25621824,0.274404921,0.196576625,0.262369618,8.590449595,6.704128658,2.560681799,6.160212769
3739,0.256149733,0.274331551,0.196524064,0.262299465,8.590449595,6.704128658,2.560681799,6.160212769
3740,0.256081262,0.27425822,0.196471532,0.26222935,8.590449595,6.704128658,2.560681799,6.160212769
3741,0.256012827,0.274184928,0.196419027,0.262159273,8.590449595,6.704128658,2.560681799,6.160212769
3742,0.25594443,0.274111675,0.196366551,0.262089233,8.590449595,6.704128658,2.560681799,6.160212769
3743,0.255876068,0.274038462,0.196314103,0.262019231,8.590449595,6.704128658,2.560681799,6.160212769
3744,0.255807744,0.273965287,0.196261682,0.261949266,8.590449595,6.704128658,2.560681799,6.160212769
3745,0.255739455,0.273892152,0.19620929,0.261879338,8.590449595,6.704128658,2.560681799,6.160212769
3746,0.255671204,0.273819055,0.196156926,0.261809448,8.590449595,6.704128658,2.560681799,6.160212769
3747,0.255602988,0.273745998,0.196104589,0.261739594,8.590449595,6.704128658,2.560681799,6.160212769
3748,0.255534809,0.273672979,0.196052281,0.261669779,8.590449595,6.704128658,2.560681799,6.160212769
3749,0.255466667,0.2736,0.196,0.2616,8.590449595,6.704128658,2.560681799,6.160212769
3750,0.25539856,0.273527059,0.195947747,0.261530259,8.590449595,6.704128658,2.560681799,6.160212769
3751,0.25533049,0.273454158,0.195895522,0.261460554,8.590449595,6.704128658,2.560681799,6.160212769
3752,0.255262457,0.273381295,0.195843325,0.261390887,8.590449595,6.704128658,2.560681799,6.160212769
3753,0.255194459,0.273308471,0.195791156,0.261321257,8.590449595,6.704128658,2.560681799,6.160212769
3754,0.255126498,0.273235686,0.195739015,0.261251664,8.590449595,6.704128658,2.560681799,6.160212769
3755,0.255058573,0.273162939,0.195686901,0.261182109,8.590449595,6.704128658,2.560681799,6.160212769
3756,0.254990684,0.273090232,0.195634815,0.26111259,8.590449595,6.704128658,2.560681799,6.160212769
3757,0.254922831,0.273017563,0.195582757,0.261043108,8.590449595,6.704128658,2.560681799,6.160212769
3758,0.254855015,0.272944932,0.195530726,0.260973663,8.590449595,6.704128658,2.560681799,6.160212769
3759,0.254787234,0.27287234,0.195478723,0.260904255,8.590449595,6.704128658,2.560681799,6.160212769
3760,0.254719489,0.272799787,0.195426748,0.260834884,8.590449595,6.704128658,2.560681799,6.160212769
3761,0.254651781,0.272727273,0.195374801,0.26076555,8.590449595,6.704128658,2.560681799,6.160212769
3762,0.254584108,0.272654797,0.195322881,0.260696253,8.590449595,6.704128658,2.560681799,6.160212769
3763,0.254516472,0.272582359,0.195270988,0.260626993,8.590449595,6.704128658,2.560681799,6.160212769
3764,0.254448871,0.27250996,0.195219124,0.260557769,8.590449595,6.704128658,2.560681799,6.160212769
3765,0.254381306,0.2724376,0.195167286,0.260488582,8.590449595,6.704128658,2.560681799,6.160212769
3766,0.254313778,0.272365277,0.195115477,0.260419432,8.590449595,6.704128658,2.560681799,6.160212769
3767,0.254246285,0.272292994,0.195063694,0.260350318,8.590449595,6.704128658,2.560681799,6.160212769
3768,0.254178827,0.272220748,0.19501194,0.260281242,8.590449595,6.704128658,2.560681799,6.160212769
3769,0.254111406,0.272148541,0.194960212,0.260212202,8.590449595,6.704128658,2.560681799,6.160212769
3770,0.25404402,0.272076372,0.194908512,0.260143198,8.590449595,6.704128658,2.560681799,6.160212769
3771,0.25397667,0.272004242,0.19485684,0.260074231,8.590449595,6.704128658,2.560681799,6.160212769
3772,0.253909356,0.271932149,0.194805195,0.260005301,8.590449595,6.704128658,2.560681799,6.160212769
3773,0.253842077,0.271860095,0.194753577,0.259936407,8.590449595,6.704128658,2.560681799,6.160212769
3774,0.253774834,0.271788079,0.194701987,0.25986755,8.590449595,6.704128658,2.560681799,6.160212769
3775,0.253707627,0.271716102,0.194650424,0.259798729,8.590449595,6.704128658,2.560681799,6.160212769
3776,0.253640455,0.271644162,0.194598888,0.259729944,8.590449595,6.704128658,2.560681799,6.160212769
3777,0.253573319,0.27157226,0.19454738,0.259661196,8.590449595,6.704128658,2.560681799,6.160212769
3778,0.253506219,0.271500397,0.194495898,0.259592485,8.590449595,6.704128658,2.560681799,6.160212769
3779,0.253439153,0.271428571,0.194444444,0.25952381,8.590449595,6.704128658,2.560681799,6.160212769
3780,0.253372124,0.271356784,0.194393018,0.259455171,8.590449595,6.704128658,2.560681799,6.160212769
3781,0.25330513,0.271285034,0.194341618,0.259386568,8.590449595,6.704128658,2.560681799,6.160212769
3782,0.253238171,0.271213323,0.194290246,0.259318002,8.590449595,6.704128658,2.560681799,6.160212769
3783,0.253171247,0.271141649,0.194238901,0.259249471,8.590449595,6.704128658,2.560681799,6.160212769
3784,0.253104359,0.271070013,0.194187583,0.259180978,8.590449595,6.704128658,2.560681799,6.160212769
3785,0.253037507,0.270998415,0.194136292,0.25911252,8.590449595,6.704128658,2.560681799,6.160212769
3786,0.252970689,0.270926855,0.194085028,0.259044098,8.590449595,6.704128658,2.560681799,6.160212769
3787,0.252903907,0.270855333,0.194033791,0.258975713,8.590449595,6.704128658,2.560681799,6.160212769
3788,0.25283716,0.270783848,0.193982581,0.258907363,8.590449595,6.704128658,2.560681799,6.160212769
3789,0.252770449,0.270712401,0.193931398,0.25883905,8.590449595,6.704128658,2.560681799,6.160212769
3790,0.252703772,0.270640992,0.193880243,0.258770773,8.590449595,6.704128658,2.560681799,6.160212769
3791,0.252637131,0.27056962,0.193829114,0.258702532,8.590449595,6.704128658,2.560681799,6.160212769
3792,0.252570525,0.270498286,0.193778012,0.258634326,8.590449595,6.704128658,2.560681799,6.160212769
3793,0.252503954,0.27042699,0.193726937,0.258566157,8.590449595,6.704128658,2.560681799,6.160212769
3794,0.252437418,0.270355731,0.193675889,0.258498024,8.590449595,6.704128658,2.560681799,6.160212769
3795,0.252370917,0.27028451,0.193624868,0.258429926,8.590449595,6.704128658,2.560681799,6.160212769
3796,0.252304451,0.270213326,0.193573874,0.258361865,8.590449595,6.704128658,2.560681799,6.160212769
3797,0.25223802,0.27014218,0.193522907,0.258293839,8.590449595,6.704128658,2.560681799,6.160212769
3798,0.252171624,0.270071071,0.193471966,0.258225849,8.590449595,6.704128658,2.560681799,6.160212769
3799,0.252105263,0.27,0.193421053,0.258157895,8.590449595,6.704128658,2.560681799,6.160212769
3800,0.252038937,0.269928966,0.193370166,0.258089976,8.590449595,6.704128658,2.560681799,6.160212769
3801,0.251972646,0.269857969,0.193319306,0.258022094,8.590449595,6.704128658,2.560681799,6.160212769
3802,0.25190639,0.26978701,0.193268472,0.257954247,8.590449595,6.704128658,2.560681799,6.160212769
3803,0.251840168,0.269716088,0.193217666,0.257886435,8.590449595,6.704128658,2.560681799,6.160212769
3804,0.251773982,0.269645204,0.193166886,0.25781866,8.590449595,6.704128658,2.560681799,6.160212769
3805,0.25170783,0.269574356,0.193116132,0.25775092,8.590449595,6.704128658,2.560681799,6.160212769
3806,0.251641713,0.269503546,0.193065406,0.257683215,8.590449595,6.704128658,2.560681799,6.160212769
3807,0.25157563,0.269432773,0.193014706,0.257615546,8.590449595,6.704128658,2.560681799,6.160212769
3808,0.251509583,0.269362037,0.192964033,0.257547913,8.590449595,6.704128658,2.560681799,6.160212769
3809,0.25144357,0.269291339,0.192913386,0.257480315,8.590449595,6.704128658,2.560681799,6.160212769
3810,0.251377591,0.269220677,0.192862766,0.257412753,8.590449595,6.704128658,2.560681799,6.160212769
3811,0.251311647,0.269150052,0.192812172,0.257345226,8.590449595,6.704128658,2.560681799,6.160212769
3812,0.251245738,0.269079465,0.192761605,0.257277734,8.590449595,6.704128658,2.560681799,6.160212769
3813,0.251179864,0.269008915,0.192711064,0.257210278,8.590449595,6.704128658,2.560681799,6.160212769
3814,0.251114024,0.268938401,0.19266055,0.257142857,8.590449595,6.704128658,2.560681799,6.160212769
3815,0.251048218,0.268867925,0.192610063,0.257075472,8.590449595,6.704128658,2.560681799,6.160212769
3816,0.250982447,0.268797485,0.192559602,0.257008122,8.590449595,6.704128658,2.560681799,6.160212769
3817,0.25091671,0.268727082,0.192509167,0.256940807,8.590449595,6.704128658,2.560681799,6.160212769
3818,0.250851008,0.268656716,0.192458759,0.256873527,8.590449595,6.704128658,2.560681799,6.160212769
3819,0.25078534,0.268586387,0.192408377,0.256806283,8.590449595,6.704128658,2.560681799,6.160212769
3820,0.250719707,0.268516095,0.192358021,0.256739074,8.590449595,6.704128658,2.560681799,6.160212769
3821,0.250654108,0.26844584,0.192307692,0.2566719,8.590449595,6.704128658,2.560681799,6.160212769
3822,0.250588543,0.268375621,0.192257389,0.256604761,8.590449595,6.704128658,2.560681799,6.160212769
3823,0.250523013,0.268305439,0.192207113,0.256537657,8.590449595,6.704128658,2.560681799,6.160212769
3824,0.250457516,0.268235294,0.192156863,0.256470588,8.590449595,6.704128658,2.560681799,6.160212769
3825,0.250392054,0.268165186,0.192106639,0.256403555,8.590449595,6.704128658,2.560681799,6.160212769
3826,0.250326627,0.268095114,0.192056441,0.256336556,8.590449595,6.704128658,2.560681799,6.160212769
3827,0.250261233,0.268025078,0.19200627,0.256269592,8.590449595,6.704128658,2.560681799,6.160212769
3828,0.250195874,0.26795508,0.191956124,0.256202664,8.590449595,6.704128658,2.560681799,6.160212769
3829,0.250130548,0.267885117,0.191906005,0.25613577,8.590449595,6.704128658,2.560681799,6.160212769
3830,0.250065257,0.267815192,0.191855912,0.256068912,8.590449595,6.704128658,2.560681799,6.160212769
3831,0.25,0.267745303,0.191805846,0.256002088,8.590449595,6.704128658,2.560681799,6.160212769
3832,0.249934777,0.26767545,0.191755805,0.255935299,8.590449595,6.704128658,2.560681799,6.160212769
3833,0.249869588,0.267605634,0.19170579,0.255868545,8.590449595,6.704128658,2.560681799,6.160212769
3834,0.249804433,0.267535854,0.191655802,0.255801825,8.590449595,6.704128658,2.560681799,6.160212769
3835,0.249739312,0.267466111,0.191605839,0.255735141,8.590449595,6.704128658,2.560681799,6.160212769
3836,0.249674225,0.267396403,0.191555903,0.255668491,8.590449595,6.704128658,2.560681799,6.160212769
3837,0.249609171,0.267326733,0.191505993,0.255601876,8.590449595,6.704128658,2.560681799,6.160212769
3838,0.249544152,0.267257098,0.191456108,0.255535296,8.590449595,6.704128658,2.560681799,6.160212769
3839,0.249479167,0.2671875,0.19140625,0.25546875,8.590449595,6.704128658,2.560681799,6.160212769
3840,0.249414215,0.267117938,0.191356418,0.255402239,8.590449595,6.704128658,2.560681799,6.160212769
3841,0.249349297,0.267048412,0.191306611,0.255335763,8.590449595,6.704128658,2.560681799,6.160212769
3842,0.249284413,0.266978923,0.191256831,0.255269321,8.590449595,6.704128658,2.560681799,6.160212769
3843,0.249219563,0.266909469,0.191207076,0.255202914,8.590449595,6.704128658,2.560681799,6.160212769
3844,0.249154746,0.266840052,0.191157347,0.255136541,8.590449595,6.704128658,2.560681799,6.160212769
3845,0.249089964,0.266770671,0.191107644,0.255070203,8.590449595,6.704128658,2.560681799,6.160212769
3846,0.249025214,0.266701326,0.191057967,0.255003899,8.590449595,6.704128658,2.560681799,6.160212769
3847,0.248960499,0.266632017,0.191008316,0.25493763,8.590449595,6.704128658,2.560681799,6.160212769
3848,0.248895817,0.266562744,0.190958691,0.254871395,8.590449595,6.704128658,2.560681799,6.160212769
3849,0.248831169,0.266493506,0.190909091,0.254805195,8.590449595,6.704128658,2.560681799,6.160212769
3850,0.248766554,0.266424305,0.190859517,0.254739029,8.590449595,6.704128658,2.560681799,6.160212769
3851,0.248701973,0.26635514,0.190809969,0.254672897,8.590449595,6.704128658,2.560681799,6.160212769
3852,0.248637425,0.266286011,0.190760446,0.2546068,8.590449595,6.704128658,2.560681799,6.160212769
3853,0.248572911,0.266216917,0.19071095,0.254540737,8.590449595,6.704128658,2.560681799,6.160212769
3854,0.248508431,0.26614786,0.190661479,0.254474708,8.590449595,6.704128658,2.560681799,6.160212769
3855,0.248443983,0.266078838,0.190612033,0.254408714,8.590449595,6.704128658,2.560681799,6.160212769
3856,0.24837957,0.266009852,0.190562613,0.254342753,8.590449595,6.704128658,2.560681799,6.160212769
3857,0.248315189,0.265940902,0.190513219,0.254276827,8.590449595,6.704128658,2.560681799,6.160212769
3858,0.248250842,0.265871988,0.190463851,0.254210935,8.590449595,6.704128658,2.560681799,6.160212769
3859,0.248186528,0.265803109,0.190414508,0.254145078,8.590449595,6.704128658,2.560681799,6.160212769
3860,0.248122248,0.265734266,0.19036519,0.254079254,8.590449595,6.704128658,2.560681799,6.160212769
3861,0.248058001,0.265665458,0.190315898,0.254013465,8.590449595,6.704128658,2.560681799,6.160212769
3862,0.247993787,0.265596687,0.190266632,0.253947709,8.590449595,6.704128658,2.560681799,6.160212769
3863,0.247929607,0.26552795,0.190217391,0.253881988,8.590449595,6.704128658,2.560681799,6.160212769
3864,0.247865459,0.26545925,0.190168176,0.2538163,8.590449595,6.704128658,2.560681799,6.160212769
3865,0.247801345,0.265390585,0.190118986,0.253750647,8.590449595,6.704128658,2.560681799,6.160212769
3866,0.247737264,0.265321955,0.190069822,0.253685027,8.590449595,6.704128658,2.560681799,6.160212769
3867,0.247673216,0.265253361,0.190020683,0.253619442,8.590449595,6.704128658,2.560681799,6.160212769
3868,0.247609201,0.265184802,0.189971569,0.25355389,8.590449595,6.704128658,2.560681799,6.160212769
3869,0.24754522,0.265116279,0.189922481,0.253488372,8.590449595,6.704128658,2.560681799,6.160212769
3870,0.247481271,0.265047791,0.189873418,0.253422888,8.590449595,6.704128658,2.560681799,6.160212769
3871,0.247417355,0.264979339,0.18982438,0.253357438,8.590449595,6.704128658,2.560681799,6.160212769
3872,0.247353473,0.264910922,0.189775368,0.253292022,8.590449595,6.704128658,2.560681799,6.160212769
3873,0.247289623,0.26484254,0.189726381,0.253226639,8.590449595,6.704128658,2.560681799,6.160212769
3874,0.247225806,0.264774194,0.189677419,0.25316129,8.590449595,6.704128658,2.560681799,6.160212769
3875,0.247162023,0.264705882,0.189628483,0.253095975,8.590449595,6.704128658,2.560681799,6.160212769
3876,0.247098272,0.264637606,0.189579572,0.253030694,8.590449595,6.704128658,2.560681799,6.160212769
3877,0.247034554,0.264569366,0.189530686,0.252965446,8.590449595,6.704128658,2.560681799,6.160212769
3878,0.246970869,0.26450116,0.189481825,0.252900232,8.590449595,6.704128658,2.560681799,6.160212769
3879,0.246907216,0.26443299,0.18943299,0.252835052,8.590449595,6.704128658,2.560681799,6.160212769
3880,0.246843597,0.264364854,0.189384179,0.252769905,8.590449595,6.704128658,2.560681799,6.160212769
3881,0.24678001,0.264296754,0.189335394,0.252704791,8.590449595,6.704128658,2.560681799,6.160212769
3882,0.246716456,0.264228689,0.189286634,0.252639712,8.590449595,6.704128658,2.560681799,6.160212769
3883,0.246652935,0.264160659,0.189237899,0.252574665,8.590449595,6.704128658,2.560681799,6.160212769
3884,0.246589447,0.264092664,0.189189189,0.252509653,8.590449595,6.704128658,2.560681799,6.160212769
3885,0.246525991,0.264024704,0.189140504,0.252444673,8.590449595,6.704128658,2.560681799,6.160212769
3886,0.246462568,0.263956779,0.189091845,0.252379727,8.590449595,6.704128658,2.560681799,6.160212769
3887,0.246399177,0.263888889,0.18904321,0.252314815,8.590449595,6.704128658,2.560681799,6.160212769
3888,0.246335819,0.263821034,0.1889946,0.252249936,8.590449595,6.704128658,2.560681799,6.160212769
3889,0.246272494,0.263753213,0.188946015,0.25218509,8.590449595,6.704128658,2.560681799,6.160212769
3890,0.246209201,0.263685428,0.188897456,0.252120278,8.590449595,6.704128658,2.560681799,6.160212769
3891,0.24614594,0.263617677,0.188848921,0.252055498,8.590449595,6.704128658,2.560681799,6.160212769
3892,0.246082713,0.263549961,0.188800411,0.251990753,8.590449595,6.704128658,2.560681799,6.160212769
3893,0.246019517,0.26348228,0.188751926,0.25192604,8.590449595,6.704128658,2.560681799,6.160212769
3894,0.245956354,0.263414634,0.188703466,0.251861361,8.590449595,6.704128658,2.560681799,6.160212769
3895,0.245893224,0.263347023,0.188655031,0.251796715,8.590449595,6.704128658,2.560681799,6.160212769
3896,0.245830126,0.263279446,0.18860662,0.251732102,8.590449595,6.704128658,2.560681799,6.160212769
3897,0.24576706,0.263211904,0.188558235,0.251667522,8.590449595,6.704128658,2.560681799,6.160212769
3898,0.245704027,0.263144396,0.188509874,0.251602975,8.590449595,6.704128658,2.560681799,6.160212769
3899,0.245641026,0.263076923,0.188461538,0.251538462,8.590449595,6.704128658,2.560681799,6.160212769
3900,0.245578057,0.263009485,0.188413227,0.251473981,8.590449595,6.704128658,2.560681799,6.160212769
3901,0.24551512,0.262942081,0.188364941,0.251409534,8.590449595,6.704128658,2.560681799,6.160212769
3902,0.245452216,0.262874712,0.188316679,0.251345119,8.590449595,6.704128658,2.560681799,6.160212769
3903,0.245389344,0.262807377,0.188268443,0.251280738,8.590449595,6.704128658,2.560681799,6.160212769
3904,0.245326504,0.262740077,0.18822023,0.251216389,8.590449595,6.704128658,2.560681799,6.160212769
3905,0.245263697,0.262672811,0.188172043,0.251152074,8.590449595,6.704128658,2.560681799,6.160212769
3906,0.245200921,0.26260558,0.18812388,0.251087791,8.590449595,6.704128658,2.560681799,6.160212769
3907,0.245138178,0.262538383,0.188075742,0.251023541,8.590449595,6.704128658,2.560681799,6.160212769
3908,0.245075467,0.26247122,0.188027629,0.250959325,8.590449595,6.704128658,2.560681799,6.160212769
3909,0.245012788,0.262404092,0.18797954,0.250895141,8.590449595,6.704128658,2.560681799,6.160212769
3910,0.244950141,0.262336998,0.187931475,0.25083099,8.590449595,6.704128658,2.560681799,6.160212769
3911,0.244887526,0.262269939,0.187883436,0.250766871,8.590449595,6.704128658,2.560681799,6.160212769
3912,0.244824942,0.262202913,0.18783542,0.250702786,8.590449595,6.704128658,2.560681799,6.160212769
3913,0.244762391,0.262135922,0.18778743,0.250638733,8.590449595,6.704128658,2.560681799,6.160212769
3914,0.244699872,0.262068966,0.187739464,0.250574713,8.590449595,6.704128658,2.560681799,6.160212769
3915,0.244637385,0.262002043,0.187691522,0.250510725,8.590449595,6.704128658,2.560681799,6.160212769
3916,0.24457493,0.261935154,0.187643605,0.25044677,8.590449595,6.704128658,2.560681799,6.160212769
3917,0.244512506,0.2618683,0.187595712,0.250382848,8.590449595,6.704128658,2.560681799,6.160212769
3918,0.244450115,0.26180148,0.187547844,0.250318959,8.590449595,6.704128658,2.560681799,6.160212769
3919,0.244387755,0.261734694,0.1875,0.250255102,8.590449595,6.704128658,2.560681799,6.160212769
3920,0.244325427,0.261667942,0.187452181,0.250191278,8.590449595,6.704128658,2.560681799,6.160212769
3921,0.244263131,0.261601224,0.187404386,0.250127486,8.590449595,6.704128658,2.560681799,6.160212769
3922,0.244200867,0.26153454,0.187356615,0.250063727,8.590449595,6.704128658,2.560681799,6.160212769
3923,0.244138634,0.26146789,0.187308869,0.25,8.590449595,6.704128658,2.560681799,6.160212769
3924,0.244076433,0.261401274,0.187261146,0.249936306,8.590449595,6.704128658,2.560681799,6.160212769
3925,0.244014264,0.261334692,0.187213449,0.249872644,8.590449595,6.704128658,2.560681799,6.160212769
3926,0.243952126,0.261268144,0.187165775,0.249809015,8.590449595,6.704128658,2.560681799,6.160212769
3927,0.24389002,0.261201629,0.187118126,0.249745418,8.590449595,6.704128658,2.560681799,6.160212769
3928,0.243827946,0.261135149,0.187070501,0.249681853,8.590449595,6.704128658,2.560681799,6.160212769
3929,0.243765903,0.261068702,0.187022901,0.249618321,8.590449595,6.704128658,2.560681799,6.160212769
3930,0.243703892,0.261002289,0.186975324,0.249554821,8.590449595,6.704128658,2.560681799,6.160212769
3931,0.243641913,0.26093591,0.186927772,0.249491353,8.590449595,6.704128658,2.560681799,6.160212769
3932,0.243579964,0.260869565,0.186880244,0.249427918,8.590449595,6.704128658,2.560681799,6.160212769
3933,0.243518048,0.260803254,0.18683274,0.249364514,8.590449595,6.704128658,2.560681799,6.160212769
3934,0.243456163,0.260736976,0.18678526,0.249301144,8.590449595,6.704128658,2.560681799,6.160212769
3935,0.243394309,0.260670732,0.186737805,0.249237805,8.590449595,6.704128658,2.560681799,6.160212769
3936,0.243332487,0.260604521,0.186690373,0.249174498,8.590449595,6.704128658,2.560681799,6.160212769
3937,0.243270696,0.260538344,0.186642966,0.249111224,8.590449595,6.704128658,2.560681799,6.160212769
3938,0.243208936,0.260472201,0.186595583,0.249047982,8.590449595,6.704128658,2.560681799,6.160212769
3939,0.243147208,0.260406091,0.186548223,0.248984772,8.590449595,6.704128658,2.560681799,6.160212769
3940,0.243085511,0.260340015,0.186500888,0.248921594,8.590449595,6.704128658,2.560681799,6.160212769
3941,0.243023846,0.260273973,0.186453577,0.248858447,8.590449595,6.704128658,2.560681799,6.160212769
3942,0.242962212,0.260207963,0.18640629,0.248795334,8.590449595,6.704128658,2.560681799,6.160212769
3943,0.242900609,0.260141988,0.186359026,0.248732252,8.590449595,6.704128658,2.560681799,6.160212769
3944,0.242839037,0.260076046,0.186311787,0.248669202,8.590449595,6.704128658,2.560681799,6.160212769
3945,0.242777496,0.260010137,0.186264572,0.248606183,8.590449595,6.704128658,2.560681799,6.160212769
3946,0.242715987,0.259944261,0.18621738,0.248543197,8.590449595,6.704128658,2.560681799,6.160212769
3947,0.242654509,0.259878419,0.186170213,0.248480243,8.590449595,6.704128658,2.560681799,6.160212769
3948,0.242593062,0.259812611,0.186123069,0.248417321,8.590449595,6.704128658,2.560681799,6.160212769
3949,0.242531646,0.259746835,0.186075949,0.24835443,8.590449595,6.704128658,2.560681799,6.160212769
3950,0.242470261,0.259681093,0.186028853,0.248291572,8.590449595,6.704128658,2.560681799,6.160212769
3951,0.242408907,0.259615385,0.185981781,0.248228745,8.590449595,6.704128658,2.560681799,6.160212769
3952,0.242347584,0.259549709,0.185934733,0.24816595,8.590449595,6.704128658,2.560681799,6.160212769
3953,0.242286292,0.259484067,0.185887709,0.248103187,8.590449595,6.704128658,2.560681799,6.160212769
3954,0.242225032,0.259418458,0.185840708,0.248040455,8.590449595,6.704128658,2.560681799,6.160212769
3955,0.242163802,0.259352882,0.185793731,0.247977755,8.590449595,6.704128658,2.560681799,6.160212769
3956,0.242102603,0.259287339,0.185746778,0.247915087,8.590449595,6.704128658,2.560681799,6.160212769
3957,0.242041435,0.259221829,0.185699848,0.247852451,8.590449595,6.704128658,2.560681799,6.160212769
3958,0.241980298,0.259156353,0.185652943,0.247789846,8.590449595,6.704128658,2.560681799,6.160212769
3959,0.241919192,0.259090909,0.185606061,0.247727273,8.590449595,6.704128658,2.560681799,6.160212769
3960,0.241858117,0.259025499,0.185559202,0.247664731,8.590449595,6.704128658,2.560681799,6.160212769
3961,0.241797072,0.258960121,0.185512367,0.247602221,8.590449595,6.704128658,2.560681799,6.160212769
3962,0.241736059,0.258894777,0.185465556,0.247539743,8.590449595,6.704128658,2.560681799,6.160212769
3963,0.241675076,0.258829465,0.185418769,0.247477296,8.590449595,6.704128658,2.560681799,6.160212769
3964,0.241614124,0.258764187,0.185372005,0.24741488,8.590449595,6.704128658,2.560681799,6.160212769
3965,0.241553202,0.258698941,0.185325265,0.247352496,8.590449595,6.704128658,2.560681799,6.160212769
3966,0.241492312,0.258633728,0.185278548,0.247290144,8.590449595,6.704128658,2.560681799,6.160212769
3967,0.241683468,0.258568548,0.185231855,0.247227823,8.590449595,6.704128658,2.560681799,6.160212769
3968,0.241874528,0.258503401,0.185185185,0.247165533,8.590449595,6.704128658,2.560681799,6.160212769
3969,0.242065491,0.258438287,0.185138539,0.247103275,8.590449595,6.704128658,2.560681799,6.160212769
3970,0.242256359,0.258373206,0.185091916,0.247041048,8.590449595,6.704128658,2.560681799,6.160212769
3971,0.24244713,0.258308157,0.185045317,0.246978852,8.590449595,6.704128658,2.560681799,6.160212769
3972,0.242637805,0.258243141,0.184998742,0.246916688,8.590449595,6.704128658,2.560681799,6.160212769
3973,0.242828384,0.258178158,0.184952189,0.246854555,8.590449595,6.704128658,2.560681799,6.160212769
3974,0.243018868,0.258113208,0.18490566,0.246792453,8.590449595,6.704128658,2.560681799,6.160212769
3975,0.243209256,0.25804829,0.184859155,0.246730382,8.590449595,6.704128658,2.560681799,6.160212769
3976,0.243399547,0.257983405,0.184812673,0.246668343,8.590449595,6.704128658,2.560681799,6.160212769
3977,0.243589744,0.257918552,0.184766214,0.246606335,8.590449595,6.704128658,2.560681799,6.160212769
3978,0.243779844,0.257853732,0.184719779,0.246544358,8.590449595,6.704128658,2.560681799,6.160212769
3979,0.243969849,0.257788945,0.184673367,0.246482412,8.590449595,6.704128658,2.560681799,6.160212769
3980,0.244159759,0.25772419,0.184626978,0.246420497,8.590449595,6.704128658,2.560681799,6.160212769
3981,0.244349573,0.257659468,0.184580613,0.246358614,8.590449595,6.704128658,2.560681799,6.160212769
3982,0.244539292,0.257594778,0.184534271,0.246296761,8.590449595,6.704128658,2.560681799,6.160212769
3983,0.244728916,0.25753012,0.184487952,0.24623494,8.590449595,6.704128658,2.560681799,6.160212769
3984,0.244918444,0.257465496,0.184441656,0.246173149,8.590449595,6.704128658,2.560681799,6.160212769
3985,0.245107878,0.257400903,0.184395384,0.24611139,8.590449595,6.704128658,2.560681799,6.160212769
3986,0.245297216,0.257336343,0.184349135,0.246049661,8.590449595,6.704128658,2.560681799,6.160212769
3987,0.245486459,0.257271815,0.184302909,0.245987964,8.590449595,6.704128658,2.560681799,6.160212769
3988,0.245675608,0.25720732,0.184256706,0.245926297,8.590449595,6.704128658,2.560681799,6.160212769
3989,0.245864662,0.257142857,0.184210526,0.245864662,8.590449595,6.704128658,2.560681799,6.160212769
3990,0.246053621,0.257078426,0.18416437,0.245803057,8.590449595,6.704128658,2.560681799,6.160212769
3991,0.246242485,0.257014028,0.184118236,0.245741483,8.590449595,6.704128658,2.560681799,6.160212769
3992,0.246431255,0.256949662,0.184072126,0.24567994,8.590449595,6.704128658,2.560681799,6.160212769
3993,0.24661993,0.256885328,0.184026039,0.245618428,8.590449595,6.704128658,2.560681799,6.160212769
3994,0.246808511,0.256821026,0.183979975,0.245556946,8.590449595,6.704128658,2.560681799,6.160212769
3995,0.246996997,0.256756757,0.183933934,0.245495495,8.590449595,6.704128658,2.560681799,6.160212769
3996,0.247185389,0.256692519,0.183887916,0.245434076,8.590449595,6.704128658,2.560681799,6.160212769
3997,0.247373687,0.256628314,0.183841921,0.245372686,8.590449595,6.704128658,2.560681799,6.160212769
3998,0.24756189,0.256564141,0.183795949,0.245311328,8.590449595,6.704128658,2.560681799,6.160212769
3999,0.24775,0.2565,0.18375,0.24525,8.590449595,6.704128658,2.560681799,6.160212769
4000,0.247938015,0.256435891,0.183704074,0.245188703,8.590449595,6.704128658,2.560681799,6.160212769
4001,0.248125937,0.256371814,0.183658171,0.245127436,8.590449595,6.704128658,2.560681799,6.160212769
4002,0.248313765,0.256307769,0.183612291,0.2450662,8.590449595,6.704128658,2.560681799,6.160212769
4003,0.248501499,0.256243756,0.183566434,0.245004995,8.590449595,6.704128658,2.560681799,6.160212769
4004,0.248689139,0.256179775,0.183520599,0.24494382,8.590449595,6.704128658,2.560681799,6.160212769
4005,0.248876685,0.256115826,0.183474788,0.244882676,8.590449595,6.704128658,2.560681799,6.160212769
4006,0.249064138,0.256051909,0.183428999,0.244821562,8.590449595,6.704128658,2.560681799,6.160212769
4007,0.249251497,0.255988024,0.183383234,0.244760479,8.590449595,6.704128658,2.560681799,6.160212769
4008,0.249438763,0.255924171,0.183337491,0.244699426,8.590449595,6.704128658,2.560681799,6.160212769
4009,0.249625935,0.255860349,0.183291771,0.244638404,8.590449595,6.704128658,2.560681799,6.160212769
4010,0.249813014,0.255796559,0.183246073,0.244577412,8.590449595,6.704128658,2.560681799,6.160212769
4011,0.25,0.255732802,0.183200399,0.244516451,8.590449595,6.704128658,2.560681799,6.160212769
4012,0.250186893,0.255669076,0.183154747,0.24445552,8.590449595,6.704128658,2.560681799,6.160212769
4013,0.250373692,0.255605381,0.183109118,0.244394619,8.590449595,6.704128658,2.560681799,6.160212769
4014,0.250560399,0.255541719,0.183063512,0.244333748,8.590449595,6.704128658,2.560681799,6.160212769
4015,0.250747012,0.255478088,0.183017928,0.244272908,8.590449595,6.704128658,2.560681799,6.160212769
4016,0.250933532,0.255414488,0.182972367,0.244212099,8.590449595,6.704128658,2.560681799,6.160212769
4017,0.25111996,0.255350921,0.182926829,0.244151319,8.590449595,6.704128658,2.560681799,6.160212769
4018,0.251306295,0.255287385,0.182881314,0.24409057,8.590449595,6.704128658,2.560681799,6.160212769
4019,0.251492537,0.255223881,0.182835821,0.244029851,8.590449595,6.704128658,2.560681799,6.160212769
4020,0.251678687,0.255160408,0.182790351,0.243969162,8.590449595,6.704128658,2.560681799,6.160212769
4021,0.251864744,0.255096967,0.182744903,0.243908503,8.590449595,6.704128658,2.560681799,6.160212769
4022,0.252050708,0.255033557,0.182699478,0.243847875,8.590449595,6.704128658,2.560681799,6.160212769
4023,0.252236581,0.254970179,0.182654076,0.243787276,8.590449595,6.704128658,2.560681799,6.160212769
4024,0.25242236,0.254906832,0.182608696,0.243726708,8.590449595,6.704128658,2.560681799,6.160212769
4025,0.252608048,0.254843517,0.182563338,0.24366617,8.590449595,6.704128658,2.560681799,6.160212769
4026,0.252793643,0.254780233,0.182518003,0.243605662,8.590449595,6.704128658,2.560681799,6.160212769
4027,0.252979146,0.254716981,0.182472691,0.243545184,8.590449595,6.704128658,2.560681799,6.160212769
4028,0.253164557,0.25465376,0.182427401,0.243484736,8.590449595,6.704128658,2.560681799,6.160212769
4029,0.253349876,0.254590571,0.182382134,0.243424318,8.590449595,6.704128658,2.560681799,6.160212769
4030,0.253535103,0.254527413,0.182336889,0.24336393,8.590449595,6.704128658,2.560681799,6.160212769
4031,0.253720238,0.254464286,0.182291667,0.243303571,8.590449595,6.704128658,2.560681799,6.160212769
4032,0.253905281,0.25440119,0.182246467,0.243243243,8.590449595,6.704128658,2.560681799,6.160212769
4033,0.254090233,0.254338126,0.182201289,0.243182945,8.590449595,6.704128658,2.560681799,6.160212769
4034,0.254275093,0.254275093,0.182156134,0.243122677,8.590449595,6.704128658,2.560681799,6.160212769
4035,0.254459861,0.254212091,0.182111001,0.243062438,8.590449595,6.704128658,2.560681799,6.160212769
4036,0.254644538,0.254149121,0.182065891,0.243002229,8.590449595,6.704128658,2.560681799,6.160212769
4037,0.254829123,0.254086181,0.182020802,0.242942051,8.590449595,6.704128658,2.560681799,6.160212769
4038,0.255013617,0.254023273,0.181975737,0.242881901,8.590449595,6.704128658,2.560681799,6.160212769
4039,0.25519802,0.253960396,0.181930693,0.242821782,8.590449595,6.704128658,2.560681799,6.160212769
4040,0.255382331,0.25389755,0.181885672,0.242761693,8.590449595,6.704128658,2.560681799,6.160212769
4041,0.255566551,0.253834735,0.181840673,0.242701633,8.590449595,6.704128658,2.560681799,6.160212769
4042,0.25575068,0.253771952,0.181795696,0.242641603,8.590449595,6.704128658,2.560681799,6.160212769
4043,0.255934718,0.253709199,0.181750742,0.242581602,8.590449595,6.704128658,2.560681799,6.160212769
4044,0.256118665,0.253646477,0.18170581,0.242521632,8.590449595,6.704128658,2.560681799,6.160212769
4045,0.256302521,0.253583786,0.1816609,0.242461691,8.590449595,6.704128658,2.560681799,6.160212769
4046,0.256486286,0.253521127,0.181616012,0.242401779,8.590449595,6.704128658,2.560681799,6.160212769
4047,0.25666996,0.253458498,0.181571146,0.242341897,8.590449595,6.704128658,2.560681799,6.160212769
4048,0.256853544,0.2533959,0.181526303,0.242282045,8.590449595,6.704128658,2.560681799,6.160212769
4049,0.257037037,0.253333333,0.181481481,0.242222222,8.590449595,6.704128658,2.560681799,6.160212769
4050,0.257220439,0.253270797,0.181436682,0.242162429,8.590449595,6.704128658,2.560681799,6.160212769
4051,0.257403751,0.253208292,0.181391905,0.242102665,8.590449595,6.704128658,2.560681799,6.160212769
4052,0.257586973,0.253145818,0.18134715,0.242042931,8.590449595,6.704128658,2.560681799,6.160212769
4053,0.257770104,0.253083374,0.181302417,0.241983226,8.590449595,6.704128658,2.560681799,6.160212769
4054,0.257953144,0.253020962,0.181257707,0.241923551,8.590449595,6.704128658,2.560681799,6.160212769
4055,0.258136095,0.25295858,0.181213018,0.241863905,8.590449595,6.704128658,2.560681799,6.160212769
4056,0.258318955,0.252896229,0.181168351,0.241804289,8.590449595,6.704128658,2.560681799,6.160212769
4057,0.258501725,0.252833908,0.181123706,0.241744702,8.590449595,6.704128658,2.560681799,6.160212769
4058,0.258684405,0.252771619,0.181079084,0.241685144,8.590449595,6.704128658,2.560681799,6.160212769
4059,0.258866995,0.25270936,0.181034483,0.241625616,8.590449595,6.704128658,2.560681799,6.160212769
4060,0.259049495,0.252647131,0.180989904,0.241566117,8.590449595,6.704128658,2.560681799,6.160212769
4061,0.259231905,0.252584934,0.180945347,0.241506647,8.590449595,6.704128658,2.560681799,6.160212769
4062,0.259414226,0.252522766,0.180900812,0.241447206,8.590449595,6.704128658,2.560681799,6.160212769
4063,0.259596457,0.25246063,0.180856299,0.241387795,8.590449595,6.704128658,2.560681799,6.160212769
4064,0.259778598,0.252398524,0.180811808,0.241328413,8.590449595,6.704128658,2.560681799,6.160212769
4065,0.259960649,0.252336449,0.180767339,0.241269061,8.590449595,6.704128658,2.560681799,6.160212769
4066,0.260142611,0.252274404,0.180722892,0.241209737,8.590449595,6.704128658,2.560681799,6.160212769
4067,0.260324484,0.252212389,0.180678466,0.241150442,8.590449595,6.704128658,2.560681799,6.160212769
4068,0.260506267,0.252150406,0.180634062,0.241091177,8.590449595,6.704128658,2.560681799,6.160212769
4069,0.260687961,0.252088452,0.180589681,0.241031941,8.590449595,6.704128658,2.560681799,6.160212769
4070,0.260869565,0.252026529,0.180545321,0.240972734,8.590449595,6.704128658,2.560681799,6.160212769
4071,0.261051081,0.251964637,0.180500982,0.240913556,8.590449595,6.704128658,2.560681799,6.160212769
4072,0.261232507,0.251902774,0.180456666,0.240854407,8.590449595,6.704128658,2.560681799,6.160212769
4073,0.261413844,0.251840943,0.180412371,0.240795287,8.590449595,6.704128658,2.560681799,6.160212769
4074,0.261595092,0.251779141,0.180368098,0.240736196,8.590449595,6.704128658,2.560681799,6.160212769
4075,0.261776251,0.25171737,0.180323847,0.240677134,8.590449595,6.704128658,2.560681799,6.160212769
4076,0.261957322,0.251655629,0.180279617,0.240618102,8.590449595,6.704128658,2.560681799,6.160212769
4077,0.262138303,0.251593919,0.18023541,0.240559098,8.590449595,6.704128658,2.560681799,6.160212769
4078,0.262319196,0.251532238,0.180191223,0.240500123,8.590449595,6.704128658,2.560681799,6.160212769
4079,0.2625,0.251470588,0.180147059,0.240441176,8.590449595,6.704128658,2.560681799,6.160212769
4080,0.262680716,0.251408968,0.180102916,0.240382259,8.590449595,6.704128658,2.560681799,6.160212769
4081,0.262861342,0.251347379,0.180058795,0.240323371,8.590449595,6.704128658,2.560681799,6.160212769
4082,0.263041881,0.251285819,0.180014695,0.240264511,8.590449595,6.704128658,2.560681799,6.160212769
4083,0.263222331,0.25122429,0.179970617,0.240205681,8.590449595,6.704128658,2.560681799,6.160212769
4084,0.263402693,0.251162791,0.179926561,0.240146879,8.590449595,6.704128658,2.560681799,6.160212769
4085,0.263582966,0.251101322,0.179882526,0.240088106,8.590449595,6.704128658,2.560681799,6.160212769
4086,0.263763151,0.251039883,0.179838512,0.240029361,8.590449595,6.704128658,2.560681799,6.160212769
4087,0.263943249,0.250978474,0.179794521,0.239970646,8.590449595,6.704128658,2.560681799,6.160212769
4088,0.264123258,0.250917095,0.17975055,0.239911959,8.590449595,6.704128658,2.560681799,6.160212769
4089,0.264303178,0.250855746,0.179706601,0.239853301,8.590449595,6.704128658,2.560681799,6.160212769
4090,0.264483011,0.250794427,0.179662674,0.239794671,8.590449595,6.704128658,2.560681799,6.160212769
4091,0.264662757,0.250733138,0.179618768,0.23973607,8.590449595,6.704128658,2.560681799,6.160212769
4092,0.264842414,0.250671879,0.179574884,0.239677498,8.590449595,6.704128658,2.560681799,6.160212769
4093,0.265021983,0.25061065,0.179531021,0.239618955,8.590449595,6.704128658,2.560681799,6.160212769
4094,0.265201465,0.250549451,0.179487179,0.23956044,8.590449595,6.704128658,2.560681799,6.160212769
4095,0.265380859,0.250488281,0.179443359,0.239501953,8.590449595,6.704128658,2.560681799,6.160212769
4096,0.265560166,0.250427142,0.179399561,0.239443495,8.590449595,6.704128658,2.560681799,6.160212769
4097,0.265739385,0.250366032,0.179355783,0.239385066,8.590449595,6.704128658,2.560681799,6.160212769
4098,0.265918517,0.250304952,0.179312027,0.239326665,8.590449595,6.704128658,2.560681799,6.160212769
4099,0.266097561,0.250243902,0.179268293,0.239268293,8.590449595,6.704128658,2.560681799,6.160212769
4100,0.266276518,0.250182882,0.179224579,0.239209949,8.590449595,6.704128658,2.560681799,6.160212769
4101,0.266455388,0.250121892,0.179180887,0.239151633,8.590449595,6.704128658,2.560681799,6.160212769
4102,0.26663417,0.250060931,0.179137217,0.239093346,8.590449595,6.704128658,2.560681799,6.160212769
4103,0.266812865,0.25,0.179093567,0.239035088,8.590449595,6.704128658,2.560681799,6.160212769
4104,0.266991474,0.249939099,0.179049939,0.238976857,8.590449595,6.704128658,2.560681799,6.160212769
4105,0.267169995,0.249878227,0.179006332,0.238918656,8.590449595,6.704128658,2.560681799,6.160212769
4106,0.26734843,0.249817385,0.178962747,0.238860482,8.590449595,6.704128658,2.560681799,6.160212769
4107,0.267526777,0.249756573,0.178919182,0.238802337,8.590449595,6.704128658,2.560681799,6.160212769
4108,0.267705038,0.24969579,0.178875639,0.23874422,8.590449595,6.704128658,2.560681799,6.160212769
4109,0.267883212,0.249635036,0.178832117,0.238686131,8.590449595,6.704128658,2.560681799,6.160212769
4110,0.268061299,0.249574313,0.178788616,0.238628071,8.590449595,6.704128658,2.560681799,6.160212769
4111,0.2682393,0.249513619,0.178745136,0.238570039,8.590449595,6.704128658,2.560681799,6.160212769
4112,0.268417214,0.249452954,0.178701678,0.238512035,8.590449595,6.704128658,2.560681799,6.160212769
4113,0.268595041,0.249392319,0.17865824,0.238454059,8.590449595,6.704128658,2.560681799,6.160212769
4114,0.268772783,0.249331713,0.178614824,0.238396112,8.590449595,6.704128658,2.560681799,6.160212769
4115,0.268950437,0.249271137,0.178571429,0.238338192,8.590449595,6.704128658,2.560681799,6.160212769
4116,0.269128006,0.24921059,0.178528054,0.238280301,8.590449595,6.704128658,2.560681799,6.160212769
4117,0.269305488,0.249150073,0.178484701,0.238222438,8.590449595,6.704128658,2.560681799,6.160212769
4118,0.269482884,0.249089585,0.178441369,0.238164603,8.590449595,6.704128658,2.560681799,6.160212769
4119,0.269660194,0.249029126,0.178398058,0.238106796,8.590449595,6.704128658,2.560681799,6.160212769
4120,0.269837418,0.248968697,0.178354768,0.238049017,8.590449595,6.704128658,2.560681799,6.160212769
4121,0.270014556,0.248908297,0.1785541,0.237991266,8.590449595,6.704128658,2.560681799,6.160212769
4122,0.270191608,0.248847926,0.178753335,0.237933544,8.590449595,6.704128658,2.560681799,6.160212769
4123,0.270368574,0.248787585,0.178952473,0.237875849,8.590449595,6.704128658,2.560681799,6.160212769
4124,0.270545455,0.248727273,0.179151515,0.237818182,8.590449595,6.704128658,2.560681799,6.160212769
4125,0.270722249,0.24866699,0.17935046,0.237760543,8.590449595,6.704128658,2.560681799,6.160212769
4126,0.270898958,0.248606736,0.179549309,0.237702932,8.590449595,6.704128658,2.560681799,6.160212769
4127,0.271075581,0.248546512,0.179748062,0.237645349,8.590449595,6.704128658,2.560681799,6.160212769
4128,0.271252119,0.248486316,0.179946718,0.237587794,8.590449595,6.704128658,2.560681799,6.160212769
4129,0.271428571,0.24842615,0.180145278,0.237530266,8.590449595,6.704128658,2.560681799,6.160212769
4130,0.271604938,0.248366013,0.180343742,0.237472767,8.590449595,6.704128658,2.560681799,6.160212769
4131,0.27178122,0.248305905,0.18054211,0.237415295,8.590449595,6.704128658,2.560681799,6.160212769
4132,0.271957416,0.248245826,0.180740382,0.237357851,8.590449595,6.704128658,2.560681799,6.160212769
4133,0.272133527,0.248185776,0.180938558,0.237300435,8.590449595,6.704128658,2.560681799,6.160212769
4134,0.272309553,0.248125756,0.181136638,0.237243047,8.590449595,6.704128658,2.560681799,6.160212769
4135,0.272485493,0.248065764,0.181334623,0.237185687,8.590449595,6.704128658,2.560681799,6.160212769
4136,0.272661349,0.248005801,0.181532511,0.237128354,8.590449595,6.704128658,2.560681799,6.160212769
4137,0.272837119,0.247945868,0.181730304,0.237071049,8.590449595,6.704128658,2.560681799,6.160212769
4138,0.273012805,0.247885963,0.181928002,0.237013771,8.590449595,6.704128658,2.560681799,6.160212769
4139,0.273188406,0.247826087,0.182125604,0.236956522,8.590449595,6.704128658,2.560681799,6.160212769
4140,0.273363922,0.24776624,0.18232311,0.2368993,8.590449595,6.704128658,2.560681799,6.160212769
4141,0.273539353,0.247706422,0.182520521,0.236842105,8.590449595,6.704128658,2.560681799,6.160212769
4142,0.273714699,0.247646633,0.182717837,0.236784938,8.590449595,6.704128658,2.560681799,6.160212769
4143,0.273889961,0.247586873,0.182915058,0.236727799,8.590449595,6.704128658,2.560681799,6.160212769
4144,0.274065139,0.247527141,0.183112183,0.236670688,8.590449595,6.704128658,2.560681799,6.160212769
4145,0.274240232,0.247467438,0.183309214,0.236613603,8.590449595,6.704128658,2.560681799,6.160212769
4146,0.27441524,0.247407765,0.183506149,0.236556547,8.590449595,6.704128658,2.560681799,6.160212769
4147,0.274590164,0.24734812,0.183702989,0.236499518,8.590449595,6.704128658,2.560681799,6.160212769
4148,0.274765004,0.247288503,0.183899735,0.236442516,8.590449595,6.704128658,2.560681799,6.160212769
4149,0.274939759,0.247228916,0.184096386,0.236385542,8.590449595,6.704128658,2.560681799,6.160212769
4150,0.27511443,0.247169357,0.184292941,0.236328596,8.590449595,6.704128658,2.560681799,6.160212769
4151,0.275289017,0.247109827,0.184489403,0.236271676,8.590449595,6.704128658,2.560681799,6.160212769
4152,0.27546352,0.247050325,0.184685769,0.236214784,8.590449595,6.704128658,2.560681799,6.160212769
4153,0.275637939,0.246990852,0.184882041,0.23615792,8.590449595,6.704128658,2.560681799,6.160212769
4154,0.275812274,0.246931408,0.185078219,0.236101083,8.590449595,6.704128658,2.560681799,6.160212769
4155,0.275986526,0.246871992,0.185274302,0.236044273,8.590449595,6.704128658,2.560681799,6.160212769
4156,0.276160693,0.246812605,0.185470291,0.235987491,8.590449595,6.704128658,2.560681799,6.160212769
4157,0.276334776,0.246753247,0.185666186,0.235930736,8.590449595,6.704128658,2.560681799,6.160212769
4158,0.276508776,0.246693917,0.185861986,0.235874008,8.590449595,6.704128658,2.560681799,6.160212769
4159,0.276682692,0.246634615,0.186057692,0.235817308,8.590449595,6.704128658,2.560681799,6.160212769
4160,0.276856525,0.246575342,0.186253304,0.235760634,8.590449595,6.704128658,2.560681799,6.160212769
4161,0.277030274,0.246516098,0.186448823,0.235703988,8.590449595,6.704128658,2.560681799,6.160212769
4162,0.277203939,0.246456882,0.186644247,0.23564737,8.590449595,6.704128658,2.560681799,6.160212769
4163,0.277377522,0.246397695,0.186839577,0.235590778,8.590449595,6.704128658,2.560681799,6.160212769
4164,0.27755102,0.246338535,0.187034814,0.235534214,8.590449595,6.704128658,2.560681799,6.160212769
4165,0.277724436,0.246279405,0.187229957,0.235477676,8.590449595,6.704128658,2.560681799,6.160212769
4166,0.277897768,0.246220302,0.187425006,0.235421166,8.590449595,6.704128658,2.560681799,6.160212769
4167,0.278071017,0.246161228,0.187619962,0.235364683,8.590449595,6.704128658,2.560681799,6.160212769
4168,0.278244183,0.246102183,0.187814824,0.235308227,8.590449595,6.704128658,2.560681799,6.160212769
4169,0.278417266,0.246043165,0.188009592,0.235251799,8.590449595,6.704128658,2.560681799,6.160212769
4170,0.278590266,0.245984176,0.188204268,0.235195397,8.590449595,6.704128658,2.560681799,6.160212769
4171,0.278763183,0.245925216,0.188398849,0.235139022,8.590449595,6.704128658,2.560681799,6.160212769
4172,0.278936017,0.245866283,0.188593338,0.235082674,8.590449595,6.704128658,2.560681799,6.160212769
4173,0.279108769,0.245807379,0.188787734,0.235026354,8.590449595,6.704128658,2.560681799,6.160212769
4174,0.279281437,0.245748503,0.188982036,0.23497006,8.590449595,6.704128658,2.560681799,6.160212769
4175,0.279454023,0.245689655,0.189176245,0.234913793,8.590449595,6.704128658,2.560681799,6.160212769
4176,0.279626526,0.245630836,0.189370362,0.234857553,8.590449595,6.704128658,2.560681799,6.160212769
4177,0.279798947,0.245572044,0.189564385,0.23480134,8.590449595,6.704128658,2.560681799,6.160212769
4178,0.279971285,0.245513281,0.189758315,0.234745154,8.590449595,6.704128658,2.560681799,6.160212769
4179,0.280143541,0.245454545,0.189952153,0.234688995,8.590449595,6.704128658,2.560681799,6.160212769
4180,0.280315714,0.245395838,0.190145898,0.234632863,8.590449595,6.704128658,2.560681799,6.160212769
4181,0.280487805,0.245337159,0.19033955,0.234576758,8.590449595,6.704128658,2.560681799,6.160212769
4182,0.280659814,0.245278508,0.19053311,0.234520679,8.590449595,6.704128658,2.560681799,6.160212769
4183,0.28083174,0.245219885,0.190726577,0.234464627,8.590449595,6.704128658,2.560681799,6.160212769
4184,0.281003584,0.24516129,0.190919952,0.234408602,8.590449595,6.704128658,2.560681799,6.160212769
4185,0.281175346,0.245102723,0.191113235,0.234352604,8.590449595,6.704128658,2.560681799,6.160212769
4186,0.281347027,0.245044184,0.191306425,0.234296632,8.590449595,6.704128658,2.560681799,6.160212769
4187,0.281518625,0.244985673,0.191499522,0.234240688,8.590449595,6.704128658,2.560681799,6.160212769
4188,0.281690141,0.24492719,0.191692528,0.23418477,8.590449595,6.704128658,2.560681799,6.160212769
4189,0.281861575,0.244868735,0.191885442,0.234128878,8.590449595,6.704128658,2.560681799,6.160212769
4190,0.282032928,0.244810308,0.192078263,0.234073014,8.590449595,6.704128658,2.560681799,6.160212769
4191,0.282204198,0.244751908,0.192270992,0.234017176,8.590449595,6.704128658,2.560681799,6.160212769
4192,0.282375388,0.244693537,0.19246363,0.233961364,8.590449595,6.704128658,2.560681799,6.160212769
4193,0.282546495,0.244635193,0.192656175,0.233905579,8.590449595,6.704128658,2.560681799,6.160212769
4194,0.282717521,0.244576877,0.192848629,0.233849821,8.590449595,6.704128658,2.560681799,6.160212769
4195,0.282888465,0.244518589,0.193040991,0.23379409,8.590449595,6.704128658,2.560681799,6.160212769
4196,0.283059328,0.244460329,0.193233262,0.233738385,8.590449595,6.704128658,2.560681799,6.160212769
4197,0.28323011,0.244402096,0.193425441,0.233682706,8.590449595,6.704128658,2.560681799,6.160212769
4198,0.28340081,0.244343891,0.193617528,0.233627054,8.590449595,6.704128658,2.560681799,6.160212769
4199,0.283571429,0.244285714,0.193809524,0.233571429,8.590449595,6.704128658,2.560681799,6.160212769
4200,0.283741966,0.244227565,0.194001428,0.23351583,8.590449595,6.704128658,2.560681799,6.160212769
4201,0.283912423,0.244169443,0.194193241,0.233460257,8.590449595,6.704128658,2.560681799,6.160212769
4202,0.284082798,0.244111349,0.194384963,0.233404711,8.590449595,6.704128658,2.560681799,6.160212769
4203,0.284253092,0.244053283,0.194576594,0.233349191,8.590449595,6.704128658,2.560681799,6.160212769
4204,0.284423306,0.243995244,0.194768133,0.233293698,8.590449595,6.704128658,2.560681799,6.160212769
4205,0.284593438,0.243937233,0.194959582,0.233238231,8.590449595,6.704128658,2.560681799,6.160212769
4206,0.284763489,0.243879249,0.195150939,0.233182791,8.590449595,6.704128658,2.560681799,6.160212769
4207,0.28493346,0.243821293,0.195342205,0.233127376,8.590449595,6.704128658,2.560681799,6.160212769
4208,0.28510335,0.243763364,0.195533381,0.233071989,8.590449595,6.704128658,2.560681799,6.160212769
4209,0.285273159,0.243705463,0.195724466,0.233016627,8.590449595,6.704128658,2.560681799,6.160212769
4210,0.285442888,0.24364759,0.19591546,0.232961292,8.590449595,6.704128658,2.560681799,6.160212769
4211,0.285612536,0.243589744,0.196106363,0.232905983,8.590449595,6.704128658,2.560681799,6.160212769
4212,0.285782103,0.243531925,0.196297175,0.2328507,8.590449595,6.704128658,2.560681799,6.160212769
4213,0.28595159,0.243474134,0.196487897,0.232795444,8.590449595,6.704128658,2.560681799,6.160212769
4214,0.286120996,0.24341637,0.196678529,0.232740214,8.590449595,6.704128658,2.560681799,6.160212769
4215,0.286290323,0.243358634,0.19686907,0.232685009,8.590449595,6.704128658,2.560681799,6.160212769
4216,0.286459568,0.243300925,0.197059521,0.232629832,8.590449595,6.704128658,2.560681799,6.160212769
4217,0.286628734,0.243243243,0.197249881,0.23257468,8.590449595,6.704128658,2.560681799,6.160212769
4218,0.286797819,0.243185589,0.197440152,0.232519554,8.590449595,6.704128658,2.560681799,6.160212769
4219,0.286966825,0.243127962,0.197630332,0.232464455,8.590449595,6.704128658,2.560681799,6.160212769
4220,0.28713575,0.243070362,0.197820422,0.232409382,8.590449595,6.704128658,2.560681799,6.160212769
4221,0.287304595,0.24301279,0.198010422,0.232354334,8.590449595,6.704128658,2.560681799,6.160212769
4222,0.28747336,0.242955245,0.198200332,0.232299313,8.590449595,6.704128658,2.560681799,6.160212769
4223,0.287642045,0.242897727,0.198390152,0.232244318,8.590449595,6.704128658,2.560681799,6.160212769
4224,0.287810651,0.242840237,0.198579882,0.232189349,8.590449595,6.704128658,2.560681799,6.160212769
4225,0.287979177,0.242782773,0.198769522,0.232134406,8.590449595,6.704128658,2.560681799,6.160212769
4226,0.288147622,0.242725337,0.198959073,0.232079489,8.590449595,6.704128658,2.560681799,6.160212769
4227,0.288315989,0.242667928,0.199148534,0.232024598,8.590449595,6.704128658,2.560681799,6.160212769
4228,0.288484275,0.242610546,0.199337905,0.231969733,8.590449595,6.704128658,2.560681799,6.160212769
4229,0.288652482,0.242553191,0.199527187,0.231914894,8.590449595,6.704128658,2.560681799,6.160212769
4230,0.28882061,0.242495864,0.199716379,0.23186008,8.590449595,6.704128658,2.560681799,6.160212769
4231,0.288988658,0.242438563,0.199905482,0.231805293,8.590449595,6.704128658,2.560681799,6.160212769
4232,0.289156627,0.24238129,0.200094496,0.231750532,8.590449595,6.704128658,2.560681799,6.160212769
4233,0.289324516,0.242324043,0.20028342,0.231695796,8.590449595,6.704128658,2.560681799,6.160212769
4234,0.289492326,0.242266824,0.200472255,0.231641086,8.590449595,6.704128658,2.560681799,6.160212769
4235,0.289660057,0.242209632,0.200661001,0.231586402,8.590449595,6.704128658,2.560681799,6.160212769
4236,0.289827708,0.242152466,0.200849658,0.231531744,8.590449595,6.704128658,2.560681799,6.160212769
4237,0.289995281,0.242095328,0.201038226,0.231477112,8.590449595,6.704128658,2.560681799,6.160212769
4238,0.290162774,0.242038217,0.201226704,0.231422505,8.590449595,6.704128658,2.560681799,6.160212769
4239,0.290330189,0.241981132,0.201415094,0.231367925,8.590449595,6.704128658,2.560681799,6.160212769
4240,0.290497524,0.241924075,0.201603395,0.231313369,8.590449595,6.704128658,2.560681799,6.160212769
4241,0.290664781,0.241867044,0.201791608,0.23125884,8.590449595,6.704128658,2.560681799,6.160212769
4242,0.290831959,0.24181004,0.201979731,0.231204337,8.590449595,6.704128658,2.560681799,6.160212769
4243,0.290999057,0.241753063,0.202167766,0.231149859,8.590449595,6.704128658,2.560681799,6.160212769
4244,0.291166078,0.241696113,0.202355713,0.231095406,8.590449595,6.704128658,2.560681799,6.160212769
4245,0.291333019,0.24163919,0.20254357,0.23104098,8.590449595,6.704128658,2.560681799,6.160212769
4246,0.291499882,0.241582293,0.20273134,0.230986579,8.590449595,6.704128658,2.560681799,6.160212769
4247,0.291666667,0.241525424,0.202919021,0.230932203,8.590449595,6.704128658,2.560681799,6.160212769
4248,0.291833373,0.241468581,0.203106613,0.230877854,8.590449595,6.704128658,2.560681799,6.160212769
4249,0.292,0.241411765,0.203294118,0.230823529,8.590449595,6.704128658,2.560681799,6.160212769
4250,0.292166549,0.241354975,0.203481534,0.230769231,8.590449595,6.704128658,2.560681799,6.160212769
4251,0.29233302,0.241298213,0.203668862,0.230714958,8.590449595,6.704128658,2.560681799,6.160212769
4252,0.292499412,0.241241477,0.203856102,0.23066071,8.590449595,6.704128658,2.560681799,6.160212769
4253,0.292430654,0.241184767,0.204043253,0.230606488,8.590449595,6.704128658,2.560681799,6.160212769
4254,0.292361927,0.241128085,0.204230317,0.230552291,8.590449595,6.704128658,2.560681799,6.160212769
4255,0.292293233,0.241071429,0.204417293,0.23049812,8.590449595,6.704128658,2.560681799,6.160212769
4256,0.292224571,0.241014799,0.204604181,0.230443975,8.590449595,6.704128658,2.560681799,6.160212769
4257,0.292155942,0.240958196,0.204790982,0.230389854,8.590449595,6.704128658,2.560681799,6.160212769
4258,0.292087344,0.24090162,0.204977694,0.23033576,8.590449595,6.704128658,2.560681799,6.160212769
4259,0.292018779,0.24084507,0.205164319,0.23028169,8.590449595,6.704128658,2.560681799,6.160212769
4260,0.291950246,0.240788547,0.205350857,0.230227646,8.590449595,6.704128658,2.560681799,6.160212769
4261,0.291881746,0.240732051,0.205537306,0.230173627,8.590449595,6.704128658,2.560681799,6.160212769
4262,0.291813277,0.240675581,0.205723669,0.230119634,8.590449595,6.704128658,2.560681799,6.160212769
4263,0.291744841,0.240619137,0.205909944,0.230065666,8.590449595,6.704128658,2.560681799,6.160212769
4264,0.291676436,0.24056272,0.206096131,0.230011723,8.590449595,6.704128658,2.560681799,6.160212769
4265,0.291608064,0.240506329,0.206282232,0.229957806,8.590449595,6.704128658,2.560681799,6.160212769
4266,0.291539723,0.240449965,0.206468245,0.229903914,8.590449595,6.704128658,2.560681799,6.160212769
4267,0.291471415,0.240393627,0.206654171,0.229850047,8.590449595,6.704128658,2.560681799,6.160212769
4268,0.291403139,0.240337316,0.206840009,0.229796205,8.590449595,6.704128658,2.560681799,6.160212769
4269,0.291334895,0.24028103,0.207025761,0.229742389,8.590449595,6.704128658,2.560681799,6.160212769
4270,0.291266682,0.240224772,0.207211426,0.229688598,8.590449595,6.704128658,2.560681799,6.160212769
4271,0.291198502,0.240168539,0.207397004,0.229634831,8.590449595,6.704128658,2.560681799,6.160212769
4272,0.291130353,0.240112333,0.207582495,0.229581091,8.590449595,6.704128658,2.560681799,6.160212769
4273,0.291062237,0.240056153,0.207767899,0.229527375,8.590449595,6.704128658,2.560681799,6.160212769
4274,0.290994152,0.24,0.207953216,0.229473684,8.590449595,6.704128658,2.560681799,6.160212769
4275,0.290926099,0.239943873,0.208138447,0.229420019,8.590449595,6.704128658,2.560681799,6.160212769
4276,0.290858078,0.239887772,0.208323591,0.229366378,8.590449595,6.704128658,2.560681799,6.160212769
4277,0.290790089,0.239831697,0.208508649,0.229312763,8.590449595,6.704128658,2.560681799,6.160212769
4278,0.290722131,0.239775649,0.20869362,0.229259173,8.590449595,6.704128658,2.560681799,6.160212769
4279,0.290654206,0.239719626,0.208878505,0.229205607,8.590449595,6.704128658,2.560681799,6.160212769
4280,0.290586312,0.23966363,0.209063303,0.229152067,8.590449595,6.704128658,2.560681799,6.160212769
4281,0.290518449,0.23960766,0.209248015,0.229098552,8.590449595,6.704128658,2.560681799,6.160212769
4282,0.290450619,0.239551716,0.209432641,0.229045062,8.590449595,6.704128658,2.560681799,6.160212769
4283,0.29038282,0.239495798,0.20961718,0.228991597,8.590449595,6.704128658,2.560681799,6.160212769
4284,0.290315053,0.239439907,0.209801634,0.228938156,8.590449595,6.704128658,2.560681799,6.160212769
4285,0.290247317,0.239384041,0.209986001,0.228884741,8.590449595,6.704128658,2.560681799,6.160212769
4286,0.290179613,0.239328202,0.210170282,0.228831351,8.590449595,6.704128658,2.560681799,6.160212769
4287,0.29011194,0.239272388,0.210354478,0.228777985,8.590449595,6.704128658,2.560681799,6.160212769
4288,0.290044299,0.239216601,0.210538587,0.228724644,8.590449595,6.704128658,2.560681799,6.160212769
4289,0.28997669,0.239160839,0.210722611,0.228671329,8.590449595,6.704128658,2.560681799,6.160212769
4290,0.289909112,0.239105104,0.210906549,0.228618038,8.590449595,6.704128658,2.560681799,6.160212769
4291,0.289841566,0.239049394,0.211090401,0.228564772,8.590449595,6.704128658,2.560681799,6.160212769
4292,0.289774051,0.238993711,0.211274167,0.22851153,8.590449595,6.704128658,2.560681799,6.160212769
4293,0.289706567,0.238938053,0.211457848,0.228458314,8.590449595,6.704128658,2.560681799,6.160212769
4294,0.289639115,0.238882421,0.211641444,0.228405122,8.590449595,6.704128658,2.560681799,6.160212769
4295,0.289571695,0.238826816,0.211824953,0.228351955,8.590449595,6.704128658,2.560681799,6.160212769
4296,0.289504305,0.238771236,0.212008378,0.228298813,8.590449595,6.704128658,2.560681799,6.160212769
4297,0.289436947,0.238715682,0.212191717,0.228245696,8.590449595,6.704128658,2.560681799,6.160212769
4298,0.289369621,0.238660154,0.212374971,0.228192603,8.590449595,6.704128658,2.560681799,6.160212769
4299,0.289302326,0.238604651,0.21255814,0.228139535,8.590449595,6.704128658,2.560681799,6.160212769
4300,0.289235062,0.238549175,0.212741223,0.228086492,8.590449595,6.704128658,2.560681799,6.160212769
4301,0.289167829,0.238493724,0.212924221,0.228033473,8.590449595,6.704128658,2.560681799,6.160212769
4302,0.289100627,0.238438299,0.213107135,0.227980479,8.590449595,6.704128658,2.560681799,6.160212769
4303,0.289033457,0.2383829,0.213289963,0.227927509,8.590449595,6.704128658,2.560681799,6.160212769
4304,0.288966318,0.238327526,0.213472706,0.227874564,8.590449595,6.704128658,2.560681799,6.160212769
4305,0.28889921,0.238272178,0.213655365,0.227821644,8.590449595,6.704128658,2.560681799,6.160212769
4306,0.288832134,0.238216856,0.213837938,0.227768749,8.590449595,6.704128658,2.560681799,6.160212769
4307,0.288765088,0.23816156,0.214020427,0.227715877,8.590449595,6.704128658,2.560681799,6.160212769
4308,0.288698074,0.238106289,0.214202831,0.227663031,8.590449595,6.704128658,2.560681799,6.160212769
4309,0.28863109,0.238051044,0.214385151,0.227610209,8.590449595,6.704128658,2.560681799,6.160212769
4310,0.288564138,0.237995825,0.214567386,0.227557411,8.590449595,6.704128658,2.560681799,6.160212769
4311,0.288497217,0.237940631,0.214749536,0.227504638,8.590449595,6.704128658,2.560681799,6.160212769
4312,0.288430327,0.237885463,0.214931602,0.22745189,8.590449595,6.704128658,2.560681799,6.160212769
4313,0.288363468,0.23783032,0.215113584,0.227399166,8.590449595,6.704128658,2.560681799,6.160212769
4314,0.28829664,0.237775203,0.215295481,0.227346466,8.590449595,6.704128658,2.560681799,6.160212769
4315,0.288229842,0.237720111,0.215477294,0.227293791,8.590449595,6.704128658,2.560681799,6.160212769
4316,0.288163076,0.237665045,0.215659022,0.22724114,8.590449595,6.704128658,2.560681799,6.160212769
4317,0.288096341,0.237610005,0.215840667,0.227188513,8.590449595,6.704128658,2.560681799,6.160212769
4318,0.288029636,0.23755499,0.216022227,0.227135911,8.590449595,6.704128658,2.560681799,6.160212769
4319,0.287962963,0.2375,0.216203704,0.227083333,8.590449595,6.704128658,2.560681799,6.160212769
4320,0.28789632,0.237445036,0.216385096,0.22703078,8.590449595,6.704128658,2.560681799,6.160212769
4321,0.287829708,0.237390097,0.216566404,0.226978251,8.590449595,6.704128658,2.560681799,6.160212769
4322,0.287763127,0.237335184,0.216747629,0.226925746,8.590449595,6.704128658,2.560681799,6.160212769
4323,0.287696577,0.237280296,0.21692877,0.226873265,8.590449595,6.704128658,2.560681799,6.160212769
4324,0.287630058,0.237225434,0.217109827,0.226820809,8.590449595,6.704128658,2.560681799,6.160212769
4325,0.287563569,0.237170596,0.2172908,0.226768377,8.590449595,6.704128658,2.560681799,6.160212769
4326,0.287497111,0.237115785,0.217471689,0.226715969,8.590449595,6.704128658,2.560681799,6.160212769
4327,0.287430684,0.237060998,0.217652495,0.226663586,8.590449595,6.704128658,2.560681799,6.160212769
4328,0.287364287,0.237006237,0.217833218,0.226611227,8.590449595,6.704128658,2.560681799,6.160212769
4329,0.287297921,0.236951501,0.218013857,0.226558891,8.590449595,6.704128658,2.560681799,6.160212769
4330,0.287231586,0.236896791,0.218194412,0.22650658,8.590449595,6.704128658,2.560681799,6.160212769
4331,0.287165282,0.236842105,0.218374885,0.226454294,8.590449595,6.704128658,2.560681799,6.160212769
4332,0.287099008,0.236787445,0.218555273,0.226402031,8.590449595,6.704128658,2.560681799,6.160212769
4333,0.287032764,0.23673281,0.218735579,0.226349792,8.590449595,6.704128658,2.560681799,6.160212769
4334,0.286966551,0.236678201,0.218915802,0.226297578,8.590449595,6.704128658,2.560681799,6.160212769
4335,0.286900369,0.236623616,0.219095941,0.226245387,8.590449595,6.704128658,2.560681799,6.160212769
4336,0.286834217,0.236569057,0.219275997,0.226193221,8.590449595,6.704128658,2.560681799,6.160212769
4337,0.286768096,0.236514523,0.21945597,0.226141079,8.590449595,6.704128658,2.560681799,6.160212769
4338,0.286702005,0.236460014,0.219635861,0.226088961,8.590449595,6.704128658,2.560681799,6.160212769
4339,0.286635945,0.23640553,0.219815668,0.226036866,8.590449595,6.704128658,2.560681799,6.160212769
4340,0.286569915,0.236351071,0.219995393,0.225984796,8.590449595,6.704128658,2.560681799,6.160212769
4341,0.286503915,0.236296637,0.220175035,0.22593275,8.590449595,6.704128658,2.560681799,6.160212769
4342,0.286437946,0.236242229,0.220354594,0.225880728,8.590449595,6.704128658,2.560681799,6.160212769
4343,0.286372007,0.236187845,0.22053407,0.225828729,8.590449595,6.704128658,2.560681799,6.160212769
4344,0.286306099,0.236133487,0.220713464,0.225776755,8.590449595,6.704128658,2.560681799,6.160212769
4345,0.286240221,0.236079153,0.220892775,0.225724804,8.590449595,6.704128658,2.560681799,6.160212769
4346,0.286174373,0.236024845,0.221072004,0.225672878,8.590449595,6.704128658,2.560681799,6.160212769
4347,0.286108556,0.235970561,0.22125115,0.225620975,8.590449595,6.704128658,2.560681799,6.160212769
4348,0.286042768,0.235916303,0.221430214,0.225569096,8.590449595,6.704128658,2.560681799,6.160212769
4349,0.285977011,0.235862069,0.221609195,0.225517241,8.590449595,6.704128658,2.560681799,6.160212769
4350,0.285911285,0.23580786,0.221788095,0.22546541,8.590449595,6.704128658,2.560681799,6.160212769
4351,0.285845588,0.235753676,0.221966912,0.225413603,8.590449595,6.704128658,2.560681799,6.160212769
4352,0.285779922,0.235699518,0.222145647,0.225361819,8.590449595,6.704128658,2.560681799,6.160212769
4353,0.285714286,0.235645384,0.222324299,0.22531006,8.590449595,6.704128658,2.560681799,6.160212769
4354,0.28564868,0.235591274,0.22250287,0.225258324,8.590449595,6.704128658,2.560681799,6.160212769
4355,0.285583104,0.23553719,0.222681359,0.225206612,8.590449595,6.704128658,2.560681799,6.160212769
4356,0.285517558,0.235483131,0.222859766,0.225154923,8.590449595,6.704128658,2.560681799,6.160212769
4357,0.285452042,0.235429096,0.223038091,0.225103258,8.590449595,6.704128658,2.560681799,6.160212769
4358,0.285386557,0.235375086,0.223216334,0.225051617,8.590449595,6.704128658,2.560681799,6.160212769
4359,0.285321101,0.235321101,0.223394495,0.225,8.590449595,6.704128658,2.560681799,6.160212769
4360,0.285255675,0.235267141,0.223572575,0.224948406,8.590449595,6.704128658,2.560681799,6.160212769
4361,0.28519028,0.235213205,0.223750573,0.224896836,8.590449595,6.704128658,2.560681799,6.160212769
4362,0.285124914,0.235159294,0.22392849,0.22484529,8.590449595,6.704128658,2.560681799,6.160212769
4363,0.285059578,0.235105408,0.224106324,0.224793767,8.590449595,6.704128658,2.560681799,6.160212769
4364,0.284994273,0.235051546,0.224284078,0.224742268,8.590449595,6.704128658,2.560681799,6.160212769
4365,0.284928997,0.23499771,0.22446175,0.224690792,8.590449595,6.704128658,2.560681799,6.160212769
4366,0.284863751,0.234943897,0.224639341,0.224639341,8.590449595,6.704128658,2.560681799,6.160212769
4367,0.284798535,0.23489011,0.22481685,0.224587912,8.590449595,6.704128658,2.560681799,6.160212769
4368,0.284733349,0.234836347,0.224994278,0.224536507,8.590449595,6.704128658,2.560681799,6.160212769
4369,0.284668192,0.234782609,0.225171625,0.224485126,8.590449595,6.704128658,2.560681799,6.160212769
4370,0.284603066,0.234728895,0.22534889,0.224433768,8.590449595,6.704128658,2.560681799,6.160212769
4371,0.284537969,0.234675206,0.225526075,0.224382434,8.590449595,6.704128658,2.560681799,6.160212769
4372,0.284472902,0.234621541,0.225703179,0.224331123,8.590449595,6.704128658,2.560681799,6.160212769
4373,0.284407865,0.234567901,0.225880201,0.224279835,8.590449595,6.704128658,2.560681799,6.160212769
4374,0.284342857,0.234514286,0.226057143,0.224228571,8.590449595,6.704128658,2.560681799,6.160212769
4375,0.284277879,0.234460695,0.226234004,0.224177331,8.590449595,6.704128658,2.560681799,6.160212769
4376,0.284212931,0.234407128,0.226410784,0.224126114,8.590449595,6.704128658,2.560681799,6.160212769
4377,0.284148013,0.234353586,0.226587483,0.22407492,8.590449595,6.704128658,2.560681799,6.160212769
4378,0.284083124,0.234300069,0.226764101,0.22402375,8.590449595,6.704128658,2.560681799,6.160212769
4379,0.284018265,0.234246575,0.226940639,0.223972603,8.590449595,6.704128658,2.560681799,6.160212769
4380,0.283953435,0.234193107,0.227117097,0.223921479,8.590449595,6.704128658,2.560681799,6.160212769
4381,0.283888635,0.234139662,0.227293473,0.223870379,8.590449595,6.704128658,2.560681799,6.160212769
4382,0.283823865,0.234086242,0.22746977,0.223819302,8.590449595,6.704128658,2.560681799,6.160212769
4383,0.283759124,0.234032847,0.227645985,0.223768248,8.590449595,6.704128658,2.560681799,6.160212769
4384,0.283694413,0.233979475,0.227822121,0.223717218,8.590449595,6.704128658,2.560681799,6.160212769
4385,0.283629731,0.233926129,0.227998176,0.223666211,8.590449595,6.704128658,2.560681799,6.160212769
4386,0.283565079,0.233872806,0.228174151,0.223615227,8.590449595,6.704128658,2.560681799,6.160212769
4387,0.283500456,0.233819508,0.228350046,0.223564266,8.590449595,6.704128658,2.560681799,6.160212769
4388,0.283435862,0.233766234,0.22852586,0.223513329,8.590449595,6.704128658,2.560681799,6.160212769
4389,0.283371298,0.233712984,0.228701595,0.223462415,8.590449595,6.704128658,2.560681799,6.160212769
4390,0.283306764,0.233659759,0.228877249,0.223411524,8.590449595,6.704128658,2.560681799,6.160212769
4391,0.283242259,0.233606557,0.229052823,0.223360656,8.590449595,6.704128658,2.560681799,6.160212769
4392,0.283177783,0.23355338,0.229228318,0.223309811,8.590449595,6.704128658,2.560681799,6.160212769
4393,0.283113336,0.233500228,0.229403732,0.22325899,8.590449595,6.704128658,2.560681799,6.160212769
4394,0.283048919,0.233447099,0.229579067,0.223208191,8.590449595,6.704128658,2.560681799,6.160212769
4395,0.282984531,0.233393995,0.229754322,0.223157416,8.590449595,6.704128658,2.560681799,6.160212769
4396,0.282920173,0.233340914,0.229929497,0.223106664,8.590449595,6.704128658,2.560681799,6.160212769
4397,0.282855844,0.233287858,0.230104593,0.223055935,8.590449595,6.704128658,2.560681799,6.160212769
4398,0.282791544,0.233234826,0.230279609,0.223005228,8.590449595,6.704128658,2.560681799,6.160212769
4399,0.282727273,0.233181818,0.230454545,0.222954545,8.590449595,6.704128658,2.560681799,6.160212769
4400,0.282663031,0.233128834,0.230629402,0.222903885,8.590449595,6.704128658,2.560681799,6.160212769
4401,0.282598819,0.233075875,0.23080418,0.222853249,8.590449595,6.704128658,2.560681799,6.160212769
4402,0.282534635,0.233022939,0.230978878,0.222802635,8.590449595,6.704128658,2.560681799,6.160212769
4403,0.282470481,0.232970027,0.231153497,0.222752044,8.590449595,6.704128658,2.560681799,6.160212769
4404,0.282406356,0.23291714,0.231328036,0.222701476,8.590449595,6.704128658,2.560681799,6.160212769
4405,0.282342261,0.232864276,0.231502497,0.222650931,8.590449595,6.704128658,2.560681799,6.160212769
4406,0.282278194,0.232811436,0.231676878,0.222600408,8.590449595,6.704128658,2.560681799,6.160212769
4407,0.282214156,0.232758621,0.23185118,0.222549909,8.590449595,6.704128658,2.560681799,6.160212769
4408,0.282150147,0.232705829,0.232025403,0.222499433,8.590449595,6.704128658,2.560681799,6.160212769
4409,0.282086168,0.232653061,0.232199546,0.22244898,8.590449595,6.704128658,2.560681799,6.160212769
4410,0.282022217,0.232600317,0.232373611,0.222398549,8.590449595,6.704128658,2.560681799,6.160212769
4411,0.281958296,0.232547597,0.232547597,0.222348141,8.590449595,6.704128658,2.560681799,6.160212769
4412,0.281894403,0.232494901,0.232721505,0.222297757,8.590449595,6.704128658,2.560681799,6.160212769
4413,0.281830539,0.232442229,0.232895333,0.222247395,8.590449595,6.704128658,2.560681799,6.160212769
4414,0.281766704,0.232389581,0.233069083,0.222197055,8.590449595,6.704128658,2.560681799,6.160212769
4415,0.281702899,0.232336957,0.233242754,0.222146739,8.590449595,6.704128658,2.560681799,6.160212769
4416,0.281639122,0.232284356,0.233416346,0.222096446,8.590449595,6.704128658,2.560681799,6.160212769
4417,0.281575373,0.232231779,0.23358986,0.222046175,8.590449595,6.704128658,2.560681799,6.160212769
4418,0.281511654,0.232179226,0.233763295,0.221995927,8.590449595,6.704128658,2.560681799,6.160212769
4419,0.281447964,0.232126697,0.233936652,0.221945701,8.590449595,6.704128658,2.560681799,6.160212769
4420,0.281384302,0.232074191,0.23410993,0.221895499,8.590449595,6.704128658,2.560681799,6.160212769
4421,0.281320669,0.23202171,0.23428313,0.221845319,8.590449595,6.704128658,2.560681799,6.160212769
4422,0.281257065,0.231969252,0.234456251,0.221795162,8.590449595,6.704128658,2.560681799,6.160212769
4423,0.28119349,0.231916817,0.234629295,0.221745027,8.590449595,6.704128658,2.560681799,6.160212769
4424,0.281129944,0.231864407,0.23480226,0.221694915,8.590449595,6.704128658,2.560681799,6.160212769
4425,0.281066426,0.23181202,0.234975147,0.221644826,8.590449595,6.704128658,2.560681799,6.160212769
4426,0.281002937,0.231759657,0.235147956,0.221594759,8.590449595,6.704128658,2.560681799,6.160212769
4427,0.280939476,0.231707317,0.235320687,0.221544715,8.590449595,6.704128658,2.560681799,6.160212769
4428,0.280876044,0.231655001,0.235493339,0.221494694,8.590449595,6.704128658,2.560681799,6.160212769
4429,0.280812641,0.231602709,0.235665914,0.221444695,8.590449595,6.704128658,2.560681799,6.160212769
4430,0.280749267,0.23155044,0.235838411,0.221394719,8.590449595,6.704128658,2.560681799,6.160212769
4431,0.280685921,0.231498195,0.23601083,0.221344765,8.590449595,6.704128658,2.560681799,6.160212769
4432,0.280622603,0.231445973,0.236183172,0.221294834,8.590449595,6.704128658,2.560681799,6.160212769
4433,0.280559314,0.231393775,0.236355435,0.221244926,8.590449595,6.704128658,2.560681799,6.160212769
4434,0.280496054,0.231341601,0.236527621,0.221195039,8.590449595,6.704128658,2.560681799,6.160212769
4435,0.280432822,0.23128945,0.236699729,0.221145176,8.590449595,6.704128658,2.560681799,6.160212769
4436,0.280369619,0.231237323,0.23687176,0.221095335,8.590449595,6.704128658,2.560681799,6.160212769
4437,0.280306444,0.231185219,0.237043713,0.221045516,8.590449595,6.704128658,2.560681799,6.160212769
4438,0.280243298,0.231133138,0.237215589,0.22099572,8.590449595,6.704128658,2.560681799,6.160212769
4439,0.28018018,0.231081081,0.237387387,0.220945946,8.590449595,6.704128658,2.560681799,6.160212769
4440,0.280117091,0.231029048,0.237559108,0.220896195,8.590449595,6.704128658,2.560681799,6.160212769
4441,0.28005403,0.230977037,0.237730752,0.220846466,8.590449595,6.704128658,2.560681799,6.160212769
4442,0.279990997,0.230925051,0.237902318,0.220796759,8.590449595,6.704128658,2.560681799,6.160212769
4443,0.279927993,0.230873087,0.238073807,0.220747075,8.590449595,6.704128658,2.560681799,6.160212769
4444,0.279865017,0.230821147,0.238245219,0.220697413,8.590449595,6.704128658,2.560681799,6.160212769
4445,0.279802069,0.230769231,0.238416554,0.220647773,8.590449595,6.704128658,2.560681799,6.160212769
4446,0.27973915,0.230717338,0.238587812,0.220598156,8.590449595,6.704128658,2.560681799,6.160212769
4447,0.279676259,0.230665468,0.238758993,0.220548561,8.590449595,6.704128658,2.560681799,6.160212769
4448,0.279613396,0.230613621,0.238930097,0.220498989,8.590449595,6.704128658,2.560681799,6.160212769
4449,0.279550562,0.230561798,0.239101124,0.220449438,8.590449595,6.704128658,2.560681799,6.160212769
4450,0.279487756,0.230509998,0.239272074,0.22039991,8.590449595,6.704128658,2.560681799,6.160212769
4451,0.279424978,0.230458221,0.239442947,0.220350404,8.590449595,6.704128658,2.560681799,6.160212769
4452,0.279362228,0.230406468,0.239613744,0.220300921,8.590449595,6.704128658,2.560681799,6.160212769
4453,0.279299506,0.230354737,0.239784463,0.220251459,8.590449595,6.704128658,2.560681799,6.160212769
4454,0.279236813,0.23030303,0.239955107,0.22020202,8.590449595,6.704128658,2.560681799,6.160212769
4455,0.279174147,0.230251346,0.240125673,0.220152603,8.590449595,6.704128658,2.560681799,6.160212769
4456,0.27911151,0.230199686,0.240296163,0.220103208,8.590449595,6.704128658,2.560681799,6.160212769
4457,0.279048901,0.230148048,0.240466577,0.220053836,8.590449595,6.704128658,2.560681799,6.160212769
4458,0.27898632,0.230096434,0.240636914,0.220004485,8.590449595,6.704128658,2.560681799,6.160212769
4459,0.278923767,0.230044843,0.240807175,0.219955157,8.590449595,6.704128658,2.560681799,6.160212769
4460,0.278861242,0.229993275,0.240977359,0.219905851,8.590449595,6.704128658,2.560681799,6.160212769
4461,0.278798745,0.22994173,0.241147468,0.219856567,8.590449595,6.704128658,2.560681799,6.160212769
4462,0.278736276,0.229890208,0.241317499,0.219807305,8.590449595,6.704128658,2.560681799,6.160212769
4463,0.278673835,0.22983871,0.241487455,0.219758065,8.590449595,6.704128658,2.560681799,6.160212769
4464,0.278611422,0.229787234,0.241657335,0.219708847,8.590449595,6.704128658,2.560681799,6.160212769
4465,0.278549037,0.229735781,0.241827138,0.219659651,8.590449595,6.704128658,2.560681799,6.160212769
4466,0.27848668,0.229684352,0.241996866,0.219610477,8.590449595,6.704128658,2.560681799,6.160212769
4467,0.278424351,0.229632945,0.242166517,0.219561325,8.590449595,6.704128658,2.560681799,6.160212769
4468,0.27836205,0.229581562,0.242336093,0.219512195,8.590449595,6.704128658,2.560681799,6.160212769
4469,0.278299776,0.229530201,0.242505593,0.219463087,8.590449595,6.704128658,2.560681799,6.160212769
4470,0.278237531,0.229478864,0.242675017,0.219414001,8.590449595,6.704128658,2.560681799,6.160212769
4471,0.278175313,0.229427549,0.242844365,0.219364937,8.590449595,6.704128658,2.560681799,6.160212769
4472,0.278113123,0.229376258,0.243013637,0.219315895,8.590449595,6.704128658,2.560681799,6.160212769
4473,0.278050961,0.229324989,0.243182834,0.219266875,8.590449595,6.704128658,2.560681799,6.160212769
4474,0.277988827,0.229273743,0.243351955,0.219217877,8.590449595,6.704128658,2.560681799,6.160212769
4475,0.27792672,0.22922252,0.243521001,0.219168901,8.590449595,6.704128658,2.560681799,6.160212769
4476,0.277864642,0.22917132,0.243689971,0.219119946,8.590449595,6.704128658,2.560681799,6.160212769
4477,0.27780259,0.229120143,0.243858866,0.219071014,8.590449595,6.704128658,2.560681799,6.160212769
4478,0.277740567,0.229068989,0.244027685,0.219022103,8.590449595,6.704128658,2.560681799,6.160212769
4479,0.277678571,0.229017857,0.244196429,0.218973214,8.590449595,6.704128658,2.560681799,6.160212769
4480,0.277616603,0.228966748,0.244365097,0.218924347,8.590449595,6.704128658,2.560681799,6.160212769
4481,0.277554663,0.228915663,0.24453369,0.218875502,8.590449595,6.704128658,2.560681799,6.160212769
4482,0.27749275,0.2288646,0.244702208,0.218826679,8.590449595,6.704128658,2.560681799,6.160212769
4483,0.277430865,0.228813559,0.244870651,0.218777877,8.590449595,6.704128658,2.560681799,6.160212769
4484,0.277369008,0.228762542,0.245039019,0.218729097,8.590449595,6.704128658,2.560681799,6.160212769
4485,0.277307178,0.228711547,0.245207312,0.218680339,8.590449595,6.704128658,2.560681799,6.160212769
4486,0.277245376,0.228660575,0.245375529,0.218631602,8.590449595,6.704128658,2.560681799,6.160212769
4487,0.277183601,0.228609626,0.245543672,0.218582888,8.590449595,6.704128658,2.560681799,6.160212769
4488,0.277121853,0.228558699,0.24571174,0.218534195,8.590449595,6.704128658,2.560681799,6.160212769
4489,0.277060134,0.228507795,0.245879733,0.218485523,8.590449595,6.704128658,2.560681799,6.160212769
4490,0.276998441,0.228456914,0.246047651,0.218436874,8.590449595,6.704128658,2.560681799,6.160212769
4491,0.276936776,0.228406055,0.246215494,0.218388246,8.590449595,6.704128658,2.560681799,6.160212769
4492,0.276875139,0.228355219,0.246383263,0.218339639,8.590449595,6.704128658,2.560681799,6.160212769
4493,0.276813529,0.228304406,0.246550957,0.218291055,8.590449595,6.704128658,2.560681799,6.160212769
4494,0.276751947,0.228253615,0.246718576,0.218242492,8.590449595,6.704128658,2.560681799,6.160212769
4495,0.276690391,0.228202847,0.246886121,0.21819395,8.590449595,6.704128658,2.560681799,6.160212769
4496,0.276628864,0.228152101,0.247053591,0.21814543,8.590449595,6.704128658,2.560681799,6.160212769
4497,0.276567363,0.228101378,0.247220987,0.218096932,8.590449595,6.704128658,2.560681799,6.160212769
4498,0.27650589,0.228050678,0.247388309,0.218048455,8.590449595,6.704128658,2.560681799,6.160212769
4499,0.276444444,0.228,0.247555556,0.218,8.590449595,6.704128658,2.560681799,6.160212769
4500,0.276383026,0.227949345,0.247722728,0.217951566,8.590449595,6.704128658,2.560681799,6.160212769
4501,0.276321635,0.227898712,0.247889827,0.217903154,8.590449595,6.704128658,2.560681799,6.160212769
4502,0.276260271,0.227848101,0.248056851,0.217854763,8.590449595,6.704128658,2.560681799,6.160212769
4503,0.276198934,0.227797513,0.248223801,0.217806394,8.590449595,6.704128658,2.560681799,6.160212769
4504,0.276137625,0.227746948,0.248390677,0.217758047,8.590449595,6.704128658,2.560681799,6.160212769
4505,0.276076343,0.227696405,0.248557479,0.21770972,8.590449595,6.704128658,2.560681799,6.160212769
4506,0.276015088,0.227645884,0.248724207,0.217661416,8.590449595,6.704128658,2.560681799,6.160212769
4507,0.27595386,0.227595386,0.248890861,0.217613132,8.590449595,6.704128658,2.560681799,6.160212769
4508,0.275892659,0.22754491,0.249057441,0.21756487,8.590449595,6.704128658,2.560681799,6.160212769
4509,0.275831486,0.227494457,0.249223947,0.21751663,8.590449595,6.704128658,2.560681799,6.160212769
4510,0.275770339,0.227444026,0.249390379,0.217468411,8.590449595,6.704128658,2.560681799,6.160212769
4511,0.27570922,0.227393617,0.249556738,0.217420213,8.590449595,6.704128658,2.560681799,6.160212769
4512,0.275648128,0.227343231,0.249723022,0.217372036,8.590449595,6.704128658,2.560681799,6.160212769
4513,0.275587062,0.227292867,0.249889233,0.217323881,8.590449595,6.704128658,2.560681799,6.160212769
4514,0.275526024,0.227242525,0.250055371,0.217275748,8.590449595,6.704128658,2.560681799,6.160212769
4515,0.275465013,0.227192205,0.250221435,0.217227635,8.590449595,6.704128658,2.560681799,6.160212769
4516,0.275404029,0.227141908,0.250387425,0.217179544,8.590449595,6.704128658,2.560681799,6.160212769
4517,0.275343072,0.227091633,0.250553342,0.217131474,8.590449595,6.704128658,2.560681799,6.160212769
4518,0.275282142,0.227041381,0.250719186,0.217083426,8.590449595,6.704128658,2.560681799,6.160212769
4519,0.275221239,0.22699115,0.250884956,0.217035398,8.590449595,6.704128658,2.560681799,6.160212769
4520,0.275160363,0.226940942,0.251050653,0.216987392,8.590449595,6.704128658,2.560681799,6.160212769
4521,0.275099513,0.226890756,0.251216276,0.216939407,8.590449595,6.704128658,2.560681799,6.160212769
4522,0.275038691,0.226840593,0.251381826,0.216891444,8.590449595,6.704128658,2.560681799,6.160212769
4523,0.274977896,0.226790451,0.251547303,0.216843501,8.590449595,6.704128658,2.560681799,6.160212769
4524,0.274917127,0.226740331,0.251712707,0.21679558,8.590449595,6.704128658,2.560681799,6.160212769
4525,0.274856385,0.226690234,0.251878038,0.21674768,8.590449595,6.704128658,2.560681799,6.160212769
4526,0.27479567,0.226640159,0.252043296,0.216699801,8.590449595,6.704128658,2.560681799,6.160212769
4527,0.274734982,0.226590106,0.252208481,0.216651943,8.590449595,6.704128658,2.560681799,6.160212769
4528,0.274674321,0.226540075,0.252373592,0.216604107,8.590449595,6.704128658,2.560681799,6.160212769
4529,0.274613687,0.226490066,0.252538631,0.216556291,8.590449595,6.704128658,2.560681799,6.160212769
4530,0.274553079,0.226440079,0.252703597,0.216508497,8.590449595,6.704128658,2.560681799,6.160212769
4531,0.274492498,0.226390115,0.252868491,0.216460724,8.590449595,6.704128658,2.560681799,6.160212769
4532,0.274431944,0.226340172,0.253033311,0.216412972,8.590449595,6.704128658,2.560681799,6.160212769
4533,0.274371416,0.226290251,0.253198059,0.21636524,8.590449595,6.704128658,2.560681799,6.160212769
4534,0.274310915,0.226240353,0.253362734,0.21631753,8.590449595,6.704128658,2.560681799,6.160212769
4535,0.274250441,0.226190476,0.253527337,0.216269841,8.590449595,6.704128658,2.560681799,6.160212769
4536,0.274189993,0.226140622,0.253691867,0.216222173,8.590449595,6.704128658,2.560681799,6.160212769
4537,0.274129572,0.226090789,0.253856324,0.216174526,8.590449595,6.704128658,2.560681799,6.160212769
4538,0.274069178,0.226040978,0.254020709,0.2161269,8.590449595,6.704128658,2.560681799,6.160212769
4539,0.274008811,0.225991189,0.254185022,0.216079295,8.590449595,6.704128658,2.560681799,6.160212769
4540,0.27394847,0.225941423,0.254349262,0.216031711,8.590449595,6.704128658,2.560681799,6.160212769
4541,0.273888155,0.225891678,0.25451343,0.215984148,8.590449595,6.704128658,2.560681799,6.160212769
4542,0.273827867,0.225841955,0.254677526,0.215936606,8.590449595,6.704128658,2.560681799,6.160212769
4543,0.273767606,0.225792254,0.254841549,0.215889085,8.590449595,6.704128658,2.560681799,6.160212769
4544,0.273707371,0.225742574,0.255005501,0.215841584,8.590449595,6.704128658,2.560681799,6.160212769
4545,0.273647162,0.225692917,0.25516938,0.215794105,8.590449595,6.704128658,2.560681799,6.160212769
4546,0.27358698,0.225643281,0.255333187,0.215746646,8.590449595,6.704128658,2.560681799,6.160212769
4547,0.273526825,0.225593668,0.255496922,0.215699208,8.590449595,6.704128658,2.560681799,6.160212769
4548,0.273466696,0.225544076,0.255660585,0.215651792,8.590449595,6.704128658,2.560681799,6.160212769
4549,0.273406593,0.225494505,0.255824176,0.215604396,8.590449595,6.704128658,2.560681799,6.160212769
4550,0.273346517,0.225444957,0.255987695,0.21555702,8.590449595,6.704128658,2.560681799,6.160212769
4551,0.273286467,0.225395431,0.256151142,0.215509666,8.590449595,6.704128658,2.560681799,6.160212769
4552,0.273226444,0.225345926,0.256314518,0.215462333,8.590449595,6.704128658,2.560681799,6.160212769
4553,0.273166447,0.225296443,0.256477822,0.21541502,8.590449595,6.704128658,2.560681799,6.160212769
4554,0.273106476,0.225246981,0.256421515,0.215367728,8.590449595,6.704128658,2.560681799,6.160212769
4555,0.273046532,0.225197542,0.256365233,0.215320457,8.590449595,6.704128658,2.560681799,6.160212769
4556,0.272986614,0.225148124,0.256308975,0.215273206,8.590449595,6.704128658,2.560681799,6.160212769
4557,0.272926722,0.225098728,0.256252742,0.215225976,8.590449595,6.704128658,2.560681799,6.160212769
4558,0.272866857,0.225049353,0.256196534,0.215178767,8.590449595,6.704128658,2.560681799,6.160212769
4559,0.272807018,0.225,0.256140351,0.215131579,8.590449595,6.704128658,2.560681799,6.160212769
4560,0.272747205,0.224950669,0.256084192,0.215084411,8.590449595,6.704128658,2.560681799,6.160212769
4561,0.272687418,0.224901359,0.256028058,0.215037264,8.590449595,6.704128658,2.560681799,6.160212769
4562,0.272627657,0.224852071,0.255971948,0.214990138,8.590449595,6.704128658,2.560681799,6.160212769
4563,0.272567923,0.224802805,0.255915863,0.214943032,8.590449595,6.704128658,2.560681799,6.160212769
4564,0.272508215,0.22475356,0.255859803,0.214895947,8.590449595,6.704128658,2.560681799,6.160212769
4565,0.272448533,0.224704336,0.255803767,0.214848883,8.590449595,6.704128658,2.560681799,6.160212769
4566,0.272388877,0.224655135,0.255747756,0.214801839,8.590449595,6.704128658,2.560681799,6.160212769
4567,0.272329247,0.224605954,0.255691769,0.214754816,8.590449595,6.704128658,2.560681799,6.160212769
4568,0.272269643,0.224556796,0.255635807,0.214707814,8.590449595,6.704128658,2.560681799,6.160212769
4569,0.272210066,0.224507659,0.255579869,0.214660832,8.590449595,6.704128658,2.560681799,6.160212769
4570,0.272150514,0.224458543,0.255523955,0.21461387,8.590449595,6.704128658,2.560681799,6.160212769
4571,0.272090989,0.224409449,0.255468066,0.214566929,8.590449595,6.704128658,2.560681799,6.160212769
4572,0.272031489,0.224360376,0.255412202,0.214520009,8.590449595,6.704128658,2.560681799,6.160212769
4573,0.271972016,0.224311325,0.255356362,0.214473109,8.590449595,6.704128658,2.560681799,6.160212769
4574,0.271912568,0.224262295,0.255300546,0.21442623,8.590449595,6.704128658,2.560681799,6.160212769
4575,0.271853147,0.224213287,0.255244755,0.214379371,8.590449595,6.704128658,2.560681799,6.160212769
4576,0.271793751,0.2241643,0.255188988,0.214332532,8.590449595,6.704128658,2.560681799,6.160212769
4577,0.271734382,0.224115334,0.255133246,0.214285714,8.590449595,6.704128658,2.560681799,6.160212769
4578,0.271675038,0.22406639,0.255077528,0.214238917,8.590449595,6.704128658,2.560681799,6.160212769
4579,0.271615721,0.224017467,0.255021834,0.21419214,8.590449595,6.704128658,2.560681799,6.160212769
4580,0.271556429,0.223968566,0.254966165,0.214145383,8.590449595,6.704128658,2.560681799,6.160212769
4581,0.271497163,0.223919686,0.254910519,0.214098647,8.590449595,6.704128658,2.560681799,6.160212769
4582,0.271437923,0.223870827,0.254854899,0.214051931,8.590449595,6.704128658,2.560681799,6.160212769
4583,0.271378709,0.22382199,0.254799302,0.214005236,8.590449595,6.704128658,2.560681799,6.160212769
4584,0.27131952,0.223773173,0.25474373,0.213958561,8.590449595,6.704128658,2.560681799,6.160212769
4585,0.271260358,0.223724379,0.254688181,0.213911906,8.590449595,6.704128658,2.560681799,6.160212769
4586,0.271201221,0.223675605,0.254632658,0.213865271,8.590449595,6.704128658,2.560681799,6.160212769
4587,0.27114211,0.223626853,0.254577158,0.213818657,8.590449595,6.704128658,2.560681799,6.160212769
4588,0.271083025,0.223578122,0.254521682,0.213772064,8.590449595,6.704128658,2.560681799,6.160212769
4589,0.271023965,0.223529412,0.254466231,0.21372549,8.590449595,6.704128658,2.560681799,6.160212769
4590,0.270964931,0.223480723,0.254410804,0.213678937,8.590449595,6.704128658,2.560681799,6.160212769
4591,0.270905923,0.223432056,0.254355401,0.213632404,8.590449595,6.704128658,2.560681799,6.160212769
4592,0.270846941,0.22338341,0.254300022,0.213585892,8.590449595,6.704128658,2.560681799,6.160212769
4593,0.270787984,0.223334785,0.254244667,0.213539399,8.590449595,6.704128658,2.560681799,6.160212769
4594,0.270729053,0.223286181,0.254189336,0.213492927,8.590449595,6.704128658,2.560681799,6.160212769
4595,0.270670148,0.223237598,0.25413403,0.213446475,8.590449595,6.704128658,2.560681799,6.160212769
4596,0.270611268,0.223189036,0.254078747,0.213400044,8.590449595,6.704128658,2.560681799,6.160212769
4597,0.270552414,0.223140496,0.254023488,0.213353632,8.590449595,6.704128658,2.560681799,6.160212769
4598,0.270493586,0.223091977,0.253968254,0.213307241,8.590449595,6.704128658,2.560681799,6.160212769
4599,0.270434783,0.223043478,0.253913043,0.21326087,8.590449595,6.704128658,2.560681799,6.160212769
4600,0.270376005,0.222995001,0.253857857,0.213214519,8.590449595,6.704128658,2.560681799,6.160212769
4601,0.270317253,0.222946545,0.253802694,0.213168188,8.590449595,6.704128658,2.560681799,6.160212769
4602,0.270258527,0.22289811,0.253747556,0.213121877,8.590449595,6.704128658,2.560681799,6.160212769
4603,0.270199826,0.222849696,0.253692441,0.213075586,8.590449595,6.704128658,2.560681799,6.160212769
4604,0.270141151,0.222801303,0.253637351,0.213029316,8.590449595,6.704128658,2.560681799,6.160212769
4605,0.270082501,0.222752931,0.253582284,0.212983066,8.590449595,6.704128658,2.560681799,6.160212769
4606,0.270023877,0.22270458,0.253527241,0.212936835,8.590449595,6.704128658,2.560681799,6.160212769
4607,0.269965278,0.22265625,0.253472222,0.212890625,8.590449595,6.704128658,2.560681799,6.160212769
4608,0.269906704,0.222607941,0.253417227,0.212844435,8.590449595,6.704128658,2.560681799,6.160212769
4609,0.269848156,0.222559653,0.253362256,0.212798265,8.590449595,6.704128658,2.560681799,6.160212769
4610,0.269789633,0.222511386,0.253307309,0.212752115,8.590449595,6.704128658,2.560681799,6.160212769
4611,0.269731136,0.22246314,0.253252385,0.212705984,8.590449595,6.704128658,2.560681799,6.160212769
4612,0.269672664,0.222414914,0.253197485,0.212659874,8.590449595,6.704128658,2.560681799,6.160212769
4613,0.269614218,0.22236671,0.253142609,0.212613784,8.590449595,6.704128658,2.560681799,6.160212769
4614,0.269555796,0.222318527,0.253087757,0.212567714,8.590449595,6.704128658,2.560681799,6.160212769
4615,0.2694974,0.222270364,0.253032929,0.212521664,8.590449595,6.704128658,2.560681799,6.160212769
4616,0.26943903,0.222222222,0.252978124,0.212475634,8.590449595,6.704128658,2.560681799,6.160212769
4617,0.269380684,0.222174101,0.252923343,0.212429623,8.590449595,6.704128658,2.560681799,6.160212769
4618,0.269322364,0.222126001,0.252868586,0.212383633,8.590449595,6.704128658,2.560681799,6.160212769
4619,0.269264069,0.222077922,0.252813853,0.212337662,8.590449595,6.704128658,2.560681799,6.160212769
4620,0.2692058,0.222029864,0.252759143,0.212291712,8.590449595,6.704128658,2.560681799,6.160212769
4621,0.269147555,0.221981826,0.252704457,0.212245781,8.590449595,6.704128658,2.560681799,6.160212769
4622,0.269089336,0.221933809,0.252649795,0.21219987,8.590449595,6.704128658,2.560681799,6.160212769
4623,0.269031142,0.221885813,0.252595156,0.212153979,8.590449595,6.704128658,2.560681799,6.160212769
4624,0.268972973,0.221837838,0.252540541,0.212108108,8.590449595,6.704128658,2.560681799,6.160212769
4625,0.268914829,0.221789883,0.252485949,0.212062257,8.590449595,6.704128658,2.560681799,6.160212769
4626,0.268856711,0.221741949,0.252431381,0.212016425,8.590449595,6.704128658,2.560681799,6.160212769
4627,0.268798617,0.221694036,0.252376837,0.211970614,8.590449595,6.704128658,2.560681799,6.160212769
4628,0.268740549,0.221646144,0.252322316,0.211924822,8.590449595,6.704128658,2.560681799,6.160212769
4629,0.268682505,0.221598272,0.252267819,0.21187905,8.590449595,6.704128658,2.560681799,6.160212769
4630,0.268624487,0.221550421,0.252213345,0.211833297,8.590449595,6.704128658,2.560681799,6.160212769
4631,0.268566494,0.221502591,0.252158895,0.211787565,8.590449595,6.704128658,2.560681799,6.160212769
4632,0.268508526,0.221454781,0.252104468,0.211741852,8.590449595,6.704128658,2.560681799,6.160212769
4633,0.268450583,0.221406992,0.252050065,0.211696159,8.590449595,6.704128658,2.560681799,6.160212769
4634,0.268392665,0.221359223,0.251995685,0.211650485,8.590449595,6.704128658,2.560681799,6.160212769
4635,0.268334771,0.221311475,0.251941329,0.211604832,8.590449595,6.704128658,2.560681799,6.160212769
4636,0.268276903,0.221263748,0.251886996,0.211559198,8.590449595,6.704128658,2.560681799,6.160212769
4637,0.26821906,0.221216041,0.251832687,0.211513583,8.590449595,6.704128658,2.560681799,6.160212769
4638,0.268161242,0.221168355,0.251778401,0.211467989,8.590449595,6.704128658,2.560681799,6.160212769
4639,0.268103448,0.22112069,0.251724138,0.211422414,8.590449595,6.704128658,2.560681799,6.160212769
4640,0.26804568,0.221073045,0.251669899,0.211376858,8.590449595,6.704128658,2.560681799,6.160212769
4641,0.267987936,0.22102542,0.251615683,0.211331323,8.590449595,6.704128658,2.560681799,6.160212769
4642,0.267930218,0.220977816,0.25156149,0.211285807,8.590449595,6.704128658,2.560681799,6.160212769
4643,0.267872524,0.220930233,0.251507321,0.21124031,8.590449595,6.704128658,2.560681799,6.160212769
4644,0.267814855,0.22088267,0.251453175,0.211194833,8.590449595,6.704128658,2.560681799,6.160212769
4645,0.267757211,0.220835127,0.251399053,0.211149376,8.590449595,6.704128658,2.560681799,6.160212769
4646,0.267699591,0.220787605,0.251344954,0.211103938,8.590449595,6.704128658,2.560681799,6.160212769
4647,0.267641997,0.220740103,0.251290878,0.21105852,8.590449595,6.704128658,2.560681799,6.160212769
4648,0.267584427,0.220692622,0.251236825,0.211013121,8.590449595,6.704128658,2.560681799,6.160212769
4649,0.267526882,0.220645161,0.251182796,0.210967742,8.590449595,6.704128658,2.560681799,6.160212769
4650,0.267469361,0.220597721,0.25112879,0.210922382,8.590449595,6.704128658,2.560681799,6.160212769
4651,0.267411866,0.220550301,0.251074807,0.210877042,8.590449595,6.704128658,2.560681799,6.160212769
4652,0.267354395,0.220502901,0.251020847,0.210831721,8.590449595,6.704128658,2.560681799,6.160212769
4653,0.267296949,0.220455522,0.25096691,0.21078642,8.590449595,6.704128658,2.560681799,6.160212769
4654,0.267239527,0.220408163,0.250912997,0.210741139,8.590449595,6.704128658,2.560681799,6.160212769
4655,0.267182131,0.220360825,0.250859107,0.210695876,8.590449595,6.704128658,2.560681799,6.160212769
4656,0.267124758,0.220313507,0.250805239,0.210650633,8.590449595,6.704128658,2.560681799,6.160212769
4657,0.267067411,0.220266209,0.250751395,0.21060541,8.590449595,6.704128658,2.560681799,6.160212769
4658,0.267010088,0.220218931,0.250697575,0.210560206,8.590449595,6.704128658,2.560681799,6.160212769
4659,0.26695279,0.220171674,0.250643777,0.210515021,8.590449595,6.704128658,2.560681799,6.160212769
4660,0.266895516,0.220124437,0.250590002,0.210469856,8.590449595,6.704128658,2.560681799,6.160212769
4661,0.266838267,0.22007722,0.250536251,0.21042471,8.590449595,6.704128658,2.560681799,6.160212769
4662,0.266781042,0.220030024,0.250482522,0.210379584,8.590449595,6.704128658,2.560681799,6.160212769
4663,0.266723842,0.219982847,0.250428816,0.210334477,8.590449595,6.704128658,2.560681799,6.160212769
4664,0.266666667,0.219935691,0.250375134,0.210289389,8.590449595,6.704128658,2.560681799,6.160212769
4665,0.266609516,0.219888556,0.250321474,0.210244321,8.590449595,6.704128658,2.560681799,6.160212769
4666,0.266552389,0.21984144,0.250267838,0.210199271,8.590449595,6.704128658,2.560681799,6.160212769
4667,0.266495287,0.219794344,0.250214225,0.210154242,8.590449595,6.704128658,2.560681799,6.160212769
4668,0.266438209,0.219747269,0.250160634,0.210109231,8.590449595,6.704128658,2.560681799,6.160212769
4669,0.266381156,0.219700214,0.250107066,0.21006424,8.590449595,6.704128658,2.560681799,6.160212769
4670,0.266324128,0.219653179,0.250053522,0.210019268,8.590449595,6.704128658,2.560681799,6.160212769
4671,0.266267123,0.219606164,0.25,0.209974315,8.590449595,6.704128658,2.560681799,6.160212769
4672,0.266210143,0.21955917,0.249946501,0.209929382,8.590449595,6.704128658,2.560681799,6.160212769
4673,0.266153188,0.219512195,0.249893025,0.209884467,8.590449595,6.704128658,2.560681799,6.160212769
4674,0.266096257,0.219465241,0.249839572,0.209839572,8.590449595,6.704128658,2.560681799,6.160212769
4675,0.26603935,0.219418306,0.249786142,0.209794696,8.590449595,6.704128658,2.560681799,6.160212769
4676,0.265982467,0.219371392,0.249732735,0.20974984,8.590449595,6.704128658,2.560681799,6.160212769
4677,0.265925609,0.219324498,0.24967935,0.209705002,8.590449595,6.704128658,2.560681799,6.160212769
4678,0.265868775,0.219277623,0.249625988,0.209660184,8.590449595,6.704128658,2.560681799,6.160212769
4679,0.265811966,0.219230769,0.24957265,0.209615385,8.590449595,6.704128658,2.560681799,6.160212769
4680,0.265755181,0.219183935,0.249519333,0.209570605,8.590449595,6.704128658,2.560681799,6.160212769
4681,0.265698419,0.219137121,0.24946604,0.209525844,8.590449595,6.704128658,2.560681799,6.160212769
4682,0.265641683,0.219090327,0.24941277,0.209481102,8.590449595,6.704128658,2.560681799,6.160212769
4683,0.26558497,0.219043553,0.249359522,0.209436379,8.590449595,6.704128658,2.560681799,6.160212769
4684,0.265528282,0.218996798,0.249306297,0.209391676,8.590449595,6.704128658,2.560681799,6.160212769
4685,0.265471618,0.218950064,0.249253094,0.209346991,8.590449595,6.704128658,2.560681799,6.160212769
4686,0.265414978,0.21890335,0.249199915,0.209302326,8.590449595,6.704128658,2.560681799,6.160212769
4687,0.265358362,0.218856655,0.249146758,0.209257679,8.590449595,6.704128658,2.560681799,6.160212769
4688,0.26530177,0.218809981,0.249093623,0.209213052,8.590449595,6.704128658,2.560681799,6.160212769
4689,0.265245203,0.218763326,0.249040512,0.209168443,8.590449595,6.704128658,2.560681799,6.160212769
4690,0.265188659,0.218716692,0.248987423,0.209123854,8.590449595,6.704128658,2.560681799,6.160212769
4691,0.26513214,0.218670077,0.248934356,0.209079284,8.590449595,6.704128658,2.560681799,6.160212769
4692,0.265075645,0.218623482,0.248881313,0.209034733,8.590449595,6.704128658,2.560681799,6.160212769
4693,0.265019173,0.218576907,0.248828291,0.2089902,8.590449595,6.704128658,2.560681799,6.160212769
4694,0.264962726,0.218530351,0.248775293,0.208945687,8.590449595,6.704128658,2.560681799,6.160212769
4695,0.264906303,0.218483816,0.248722317,0.208901193,8.590449595,6.704128658,2.560681799,6.160212769
4696,0.264849904,0.2184373,0.248669363,0.208856717,8.590449595,6.704128658,2.560681799,6.160212769
4697,0.264793529,0.218390805,0.248616433,0.208812261,8.590449595,6.704128658,2.560681799,6.160212769
4698,0.264737178,0.218344329,0.248563524,0.208767823,8.590449595,6.704128658,2.560681799,6.160212769
4699,0.264680851,0.218297872,0.248510638,0.208723404,8.590449595,6.704128658,2.560681799,6.160212769
4700,0.264624548,0.218251436,0.248457775,0.208679004,8.590449595,6.704128658,2.560681799,6.160212769
4701,0.264568269,0.218205019,0.248404934,0.208634624,8.590449595,6.704128658,2.560681799,6.160212769
4702,0.264512014,0.218158622,0.248352116,0.208590262,8.590449595,6.704128658,2.560681799,6.160212769
4703,0.264455782,0.218112245,0.24829932,0.208545918,8.590449595,6.704128658,2.560681799,6.160212769
4704,0.264399575,0.218065887,0.248246546,0.208501594,8.590449595,6.704128658,2.560681799,6.160212769
4705,0.264343391,0.21801955,0.248193795,0.208457289,8.590449595,6.704128658,2.560681799,6.160212769
4706,0.264287232,0.217973231,0.248141066,0.208413002,8.590449595,6.704128658,2.560681799,6.160212769
4707,0.264231096,0.217926933,0.24808836,0.208368734,8.590449595,6.704128658,2.560681799,6.160212769
4708,0.264174984,0.217880654,0.248035676,0.208324485,8.590449595,6.704128658,2.560681799,6.160212769
4709,0.264118896,0.217834395,0.247983015,0.208280255,8.590449595,6.704128658,2.560681799,6.160212769
4710,0.264062832,0.217788155,0.247930376,0.208236043,8.590449595,6.704128658,2.560681799,6.160212769
4711,0.264006791,0.217741935,0.247877759,0.208191851,8.590449595,6.704128658,2.560681799,6.160212769
4712,0.263950774,0.217695735,0.247825164,0.208147677,8.590449595,6.704128658,2.560681799,6.160212769
4713,0.263894782,0.217649555,0.247772592,0.208103521,8.590449595,6.704128658,2.560681799,6.160212769
4714,0.263838812,0.217603393,0.247720042,0.208059385,8.590449595,6.704128658,2.560681799,6.160212769
4715,0.263782867,0.217557252,0.247667515,0.208015267,8.590449595,6.704128658,2.560681799,6.160212769
4716,0.263726945,0.21751113,0.24761501,0.207971168,8.590449595,6.704128658,2.560681799,6.160212769
4717,0.263671047,0.217465028,0.247562526,0.207927088,8.590449595,6.704128658,2.560681799,6.160212769
4718,0.263615173,0.217418945,0.247510066,0.207883026,8.590449595,6.704128658,2.560681799,6.160212769
4719,0.263559322,0.217372881,0.247457627,0.207838983,8.590449595,6.704128658,2.560681799,6.160212769
4720,0.263503495,0.217326838,0.247405211,0.207794959,8.590449595,6.704128658,2.560681799,6.160212769
4721,0.263447692,0.217280813,0.247352817,0.207750953,8.590449595,6.704128658,2.560681799,6.160212769
4722,0.263391912,0.217234808,0.247300445,0.207706966,8.590449595,6.704128658,2.560681799,6.160212769
4723,0.263336156,0.217188823,0.247248095,0.207662997,8.590449595,6.704128658,2.560681799,6.160212769
4724,0.263280423,0.217142857,0.247195767,0.207619048,8.590449595,6.704128658,2.560681799,6.160212769
4725,0.263224714,0.217096911,0.247143462,0.207575116,8.590449595,6.704128658,2.560681799,6.160212769
4726,0.263169029,0.217050984,0.247091178,0.207531204,8.590449595,6.704128658,2.560681799,6.160212769
4727,0.263113367,0.217005076,0.247038917,0.20748731,8.590449595,6.704128658,2.560681799,6.160212769
4728,0.263057729,0.216959188,0.246986678,0.207443434,8.590449595,6.704128658,2.560681799,6.160212769
4729,0.263002114,0.216913319,0.246934461,0.207399577,8.590449595,6.704128658,2.560681799,6.160212769
4730,0.262946523,0.21686747,0.246882266,0.207355739,8.590449595,6.704128658,2.560681799,6.160212769
4731,0.262890955,0.21682164,0.246830093,0.207311919,8.590449595,6.704128658,2.560681799,6.160212769
4732,0.262835411,0.216775829,0.246777942,0.207268117,8.590449595,6.704128658,2.560681799,6.160212769
4733,0.26277989,0.216730038,0.246725813,0.207224335,8.590449595,6.704128658,2.560681799,6.160212769
4734,0.262724393,0.216684266,0.246673706,0.20718057,8.590449595,6.704128658,2.560681799,6.160212769
4735,0.262668919,0.216638514,0.246621622,0.207136824,8.590449595,6.704128658,2.560681799,6.160212769
4736,0.262613468,0.21659278,0.246569559,0.207093097,8.590449595,6.704128658,2.560681799,6.160212769
4737,0.262558041,0.216547066,0.246517518,0.207049388,8.590449595,6.704128658,2.560681799,6.160212769
4738,0.262502638,0.216501372,0.246465499,0.207005697,8.590449595,6.704128658,2.560681799,6.160212769
4739,0.262447257,0.216455696,0.246413502,0.206962025,8.590449595,6.704128658,2.560681799,6.160212769
4740,0.2623919,0.21641004,0.246361527,0.206918372,8.590449595,6.704128658,2.560681799,6.160212769
4741,0.262336567,0.216364403,0.246309574,0.206874736,8.590449595,6.704128658,2.560681799,6.160212769
4742,0.262281257,0.216318786,0.246257643,0.20683112,8.590449595,6.704128658,2.560681799,6.160212769
4743,0.26222597,0.216273187,0.246205734,0.206787521,8.590449595,6.704128658,2.560681799,6.160212769
4744,0.262170706,0.216227608,0.246153846,0.206743941,8.590449595,6.704128658,2.560681799,6.160212769
4745,0.262115466,0.216182048,0.246101981,0.206700379,8.590449595,6.704128658,2.560681799,6.160212769
4746,0.262060249,0.216136507,0.246050137,0.206656836,8.590449595,6.704128658,2.560681799,6.160212769
4747,0.262005055,0.216090986,0.245998315,0.206613311,8.590449595,6.704128658,2.560681799,6.160212769
4748,0.261949884,0.216045483,0.245946515,0.206569804,8.590449595,6.704128658,2.560681799,6.160212769
4749,0.261894737,0.216,0.245894737,0.206526316,8.590449595,6.704128658,2.560681799,6.160212769
4750,0.261839613,0.215954536,0.24584298,0.206482846,8.590449595,6.704128658,2.560681799,6.160212769
4751,0.261784512,0.215909091,0.245791246,0.206439394,8.590449595,6.704128658,2.560681799,6.160212769
4752,0.261729434,0.215863665,0.245739533,0.20639596,8.590449595,6.704128658,2.560681799,6.160212769
4753,0.261674379,0.215818258,0.245687842,0.206352545,8.590449595,6.704128658,2.560681799,6.160212769
4754,0.261619348,0.215772871,0.245636172,0.206309148,8.590449595,6.704128658,2.560681799,6.160212769
4755,0.26156434,0.215727502,0.245584525,0.20626577,8.590449595,6.704128658,2.560681799,6.160212769
4756,0.261509355,0.215682153,0.245532899,0.206222409,8.590449595,6.704128658,2.560681799,6.160212769
4757,0.261454393,0.215636822,0.245481295,0.206179067,8.590449595,6.704128658,2.560681799,6.160212769
4758,0.261399454,0.215591511,0.245429712,0.206135743,8.590449595,6.704128658,2.560681799,6.160212769
4759,0.261344538,0.215546218,0.245378151,0.206092437,8.590449595,6.704128658,2.560681799,6.160212769
4760,0.261289645,0.215500945,0.245326612,0.206049149,8.590449595,6.704128658,2.560681799,6.160212769
4761,0.261234775,0.215455691,0.245275094,0.20600588,8.590449595,6.704128658,2.560681799,6.160212769
4762,0.261179929,0.215410456,0.245223599,0.205962629,8.590449595,6.704128658,2.560681799,6.160212769
4763,0.261125105,0.215365239,0.245172124,0.205919395,8.590449595,6.704128658,2.560681799,6.160212769
4764,0.261070304,0.215320042,0.245120672,0.20587618,8.590449595,6.704128658,2.560681799,6.160212769
4765,0.261015527,0.215274864,0.24506924,0.205832984,8.590449595,6.704128658,2.560681799,6.160212769
4766,0.260960772,0.215229704,0.245017831,0.205789805,8.590449595,6.704128658,2.560681799,6.160212769
4767,0.26090604,0.215184564,0.244966443,0.205746644,8.590449595,6.704128658,2.560681799,6.160212769
4768,0.260851332,0.215139442,0.244915077,0.205703502,8.590449595,6.704128658,2.560681799,6.160212769
4769,0.260796646,0.21509434,0.244863732,0.205660377,8.590449595,6.704128658,2.560681799,6.160212769
4770,0.260741983,0.215049256,0.244812408,0.205617271,8.590449595,6.704128658,2.560681799,6.160212769
4771,0.260687343,0.215004191,0.244761106,0.205574183,8.590449595,6.704128658,2.560681799,6.160212769
4772,0.260632726,0.214959145,0.244709826,0.205531113,8.590449595,6.704128658,2.560681799,6.160212769
4773,0.260578132,0.214914118,0.244658567,0.20548806,8.590449595,6.704128658,2.560681799,6.160212769
4774,0.26052356,0.21486911,0.24460733,0.205445026,8.590449595,6.704128658,2.560681799,6.160212769
4775,0.260469012,0.214824121,0.244556114,0.20540201,8.590449595,6.704128658,2.560681799,6.160212769
4776,0.260414486,0.21477915,0.244504919,0.205359012,8.590449595,6.704128658,2.560681799,6.160212769
4777,0.260359983,0.214943491,0.244453746,0.205316032,8.590449595,6.704128658,2.560681799,6.160212769
4778,0.260305503,0.215107763,0.244402595,0.20527307,8.590449595,6.704128658,2.560681799,6.160212769
4779,0.260251046,0.215271967,0.244351464,0.205230126,8.590449595,6.704128658,2.560681799,6.160212769
4780,0.260196612,0.215436101,0.244300356,0.205187199,8.590449595,6.704128658,2.560681799,6.160212769
4781,0.2601422,0.215600167,0.244249268,0.205144291,8.590449595,6.704128658,2.560681799,6.160212769
4782,0.260087811,0.215764165,0.244198202,0.205101401,8.590449595,6.704128658,2.560681799,6.160212769
4783,0.260033445,0.215928094,0.244147157,0.205058528,8.590449595,6.704128658,2.560681799,6.160212769
4784,0.259979101,0.216091954,0.244096134,0.205015674,8.590449595,6.704128658,2.560681799,6.160212769
4785,0.259924781,0.216255746,0.244045132,0.204972837,8.590449595,6.704128658,2.560681799,6.160212769
4786,0.259870483,0.216419469,0.243994151,0.204930019,8.590449595,6.704128658,2.560681799,6.160212769
4787,0.259816207,0.216583124,0.243943191,0.204887218,8.590449595,6.704128658,2.560681799,6.160212769
4788,0.259761954,0.216746711,0.243892253,0.204844435,8.590449595,6.704128658,2.560681799,6.160212769
4789,0.259707724,0.21691023,0.243841336,0.20480167,8.590449595,6.704128658,2.560681799,6.160212769
4790,0.259653517,0.21707368,0.24379044,0.204758923,8.590449595,6.704128658,2.560681799,6.160212769
4791,0.259599332,0.217237062,0.243739566,0.204716194,8.590449595,6.704128658,2.560681799,6.160212769
4792,0.25954517,0.217400376,0.243688713,0.204673482,8.590449595,6.704128658,2.560681799,6.160212769
4793,0.25949103,0.217563621,0.243637881,0.204630788,8.590449595,6.704128658,2.560681799,6.160212769
4794,0.259436913,0.217726799,0.24358707,0.204588113,8.590449595,6.704128658,2.560681799,6.160212769
4795,0.259382819,0.217889908,0.24353628,0.204545455,8.590449595,6.704128658,2.560681799,6.160212769
4796,0.259328747,0.21805295,0.243485512,0.204502814,8.590449595,6.704128658,2.560681799,6.160212769
4797,0.259274698,0.218215923,0.243434764,0.204460192,8.590449595,6.704128658,2.560681799,6.160212769
4798,0.259220671,0.218378829,0.243384038,0.204417587,8.590449595,6.704128658,2.560681799,6.160212769
4799,0.259166667,0.218541667,0.243333333,0.204375,8.590449595,6.704128658,2.560681799,6.160212769
4800,0.259112685,0.218704437,0.243282649,0.204332431,8.590449595,6.704128658,2.560681799,6.160212769
4801,0.259058726,0.218867139,0.243231987,0.204289879,8.590449595,6.704128658,2.560681799,6.160212769
4802,0.259004789,0.219029773,0.243181345,0.204247345,8.590449595,6.704128658,2.560681799,6.160212769
4803,0.258950874,0.21919234,0.243130724,0.204204829,8.590449595,6.704128658,2.560681799,6.160212769
4804,0.258896982,0.219354839,0.243080125,0.204162331,8.590449595,6.704128658,2.560681799,6.160212769
4805,0.258843113,0.21951727,0.243029546,0.20411985,8.590449595,6.704128658,2.560681799,6.160212769
4806,0.258789266,0.219679634,0.242978989,0.204077387,8.590449595,6.704128658,2.560681799,6.160212769
4807,0.258735441,0.21984193,0.242928453,0.204034942,8.590449595,6.704128658,2.560681799,6.160212769
4808,0.258681639,0.220004159,0.242877937,0.203992514,8.590449595,6.704128658,2.560681799,6.160212769
4809,0.258627859,0.22016632,0.242827443,0.203950104,8.590449595,6.704128658,2.560681799,6.160212769
4810,0.258574101,0.220328414,0.242776969,0.203907711,8.590449595,6.704128658,2.560681799,6.160212769
4811,0.258520366,0.220490441,0.242726517,0.203865337,8.590449595,6.704128658,2.560681799,6.160212769
4812,0.258466653,0.2206524,0.242676086,0.203822979,8.590449595,6.704128658,2.560681799,6.160212769
4813,0.258412962,0.220814292,0.242625675,0.20378064,8.590449595,6.704128658,2.560681799,6.160212769
4814,0.258359294,0.220976116,0.242575286,0.203738318,8.590449595,6.704128658,2.560681799,6.160212769
4815,0.258305648,0.221137874,0.242524917,0.203696013,8.590449595,6.704128658,2.560681799,6.160212769
4816,0.258252024,0.221299564,0.242474569,0.203653726,8.590449595,6.704128658,2.560681799,6.160212769
4817,0.258198423,0.221461187,0.242424242,0.203611457,8.590449595,6.704128658,2.560681799,6.160212769
4818,0.258144843,0.221622743,0.242373937,0.203569205,8.590449595,6.704128658,2.560681799,6.160212769
4819,0.258091286,0.221784232,0.242323651,0.203526971,8.590449595,6.704128658,2.560681799,6.160212769
4820,0.258037752,0.221945654,0.242273387,0.203484754,8.590449595,6.704128658,2.560681799,6.160212769
4821,0.257984239,0.22210701,0.242223144,0.203442555,8.590449595,6.704128658,2.560681799,6.160212769
4822,0.257930748,0.222268298,0.242172921,0.203400373,8.590449595,6.704128658,2.560681799,6.160212769
4823,0.25787728,0.222429519,0.24212272,0.203358209,8.590449595,6.704128658,2.560681799,6.160212769
4824,0.257823834,0.222590674,0.242072539,0.203316062,8.590449595,6.704128658,2.560681799,6.160212769
4825,0.25777041,0.222751761,0.242022379,0.203273933,8.590449595,6.704128658,2.560681799,6.160212769
4826,0.257717008,0.222912782,0.241972239,0.203231821,8.590449595,6.704128658,2.560681799,6.160212769
4827,0.257663629,0.223073737,0.241922121,0.203189727,8.590449595,6.704128658,2.560681799,6.160212769
4828,0.257610271,0.223234624,0.241872023,0.20314765,8.590449595,6.704128658,2.560681799,6.160212769
4829,0.257556936,0.223395445,0.241821946,0.20310559,8.590449595,6.704128658,2.560681799,6.160212769
4830,0.257503622,0.2235562,0.24177189,0.203063548,8.590449595,6.704128658,2.560681799,6.160212769
4831,0.257450331,0.223716887,0.241721854,0.203021523,8.590449595,6.704128658,2.560681799,6.160212769
4832,0.257397062,0.223877509,0.241671839,0.202979516,8.590449595,6.704128658,2.560681799,6.160212769
4833,0.257343815,0.224038064,0.241621845,0.202937526,8.590449595,6.704128658,2.560681799,6.160212769
4834,0.257290589,0.224198552,0.241571872,0.202895553,8.590449595,6.704128658,2.560681799,6.160212769
4835,0.257237386,0.224358974,0.241521919,0.202853598,8.590449595,6.704128658,2.560681799,6.160212769
4836,0.257184205,0.22451933,0.241471987,0.20281166,8.590449595,6.704128658,2.560681799,6.160212769
4837,0.257131046,0.22467962,0.241422075,0.20276974,8.590449595,6.704128658,2.560681799,6.160212769
4838,0.257077909,0.224839843,0.241372184,0.202727836,8.590449595,6.704128658,2.560681799,6.160212769
4839,0.257024793,0.225,0.241322314,0.20268595,8.590449595,6.704128658,2.560681799,6.160212769
4840,0.2569717,0.225160091,0.241272464,0.202644082,8.590449595,6.704128658,2.560681799,6.160212769
4841,0.256918629,0.225320116,0.241222635,0.20260223,8.590449595,6.704128658,2.560681799,6.160212769
4842,0.256865579,0.225480074,0.241172827,0.202560396,8.590449595,6.704128658,2.560681799,6.160212769
4843,0.256812552,0.225639967,0.241123039,0.20251858,8.590449595,6.704128658,2.560681799,6.160212769
4844,0.256759546,0.225799794,0.241073271,0.20247678,8.590449595,6.704128658,2.560681799,6.160212769
4845,0.256706562,0.225959554,0.241023525,0.202434998,8.590449595,6.704128658,2.560681799,6.160212769
4846,0.2566536,0.226119249,0.240973798,0.202393233,8.590449595,6.704128658,2.560681799,6.160212769
4847,0.25660066,0.226278878,0.240924092,0.202351485,8.590449595,6.704128658,2.560681799,6.160212769
4848,0.256547742,0.226438441,0.240874407,0.202309755,8.590449595,6.704128658,2.560681799,6.160212769
4849,0.256494845,0.226597938,0.240824742,0.202268041,8.590449595,6.704128658,2.560681799,6.160212769
4850,0.256441971,0.22675737,0.240775098,0.202226345,8.590449595,6.704128658,2.560681799,6.160212769
4851,0.256389118,0.226916735,0.240725474,0.202184666,8.590449595,6.704128658,2.560681799,6.160212769
4852,0.256336287,0.227076035,0.240675871,0.202143004,8.590449595,6.704128658,2.560681799,6.160212769
4853,0.256283478,0.22723527,0.240626288,0.20210136,8.590449595,6.704128658,2.560681799,6.160212769
4854,0.25623069,0.227394439,0.240576725,0.202059732,8.590449595,6.704128658,2.560681799,6.160212769
4855,0.256177924,0.227553542,0.240527183,0.202018122,8.590449595,6.704128658,2.560681799,6.160212769
4856,0.25612518,0.22771258,0.240477661,0.201976529,8.590449595,6.704128658,2.560681799,6.160212769
4857,0.256072458,0.227871552,0.24042816,0.201934953,8.590449595,6.704128658,2.560681799,6.160212769
4858,0.256019757,0.228030459,0.240378679,0.201893394,8.590449595,6.704128658,2.560681799,6.160212769
4859,0.255967078,0.2281893,0.240329218,0.201851852,8.590449595,6.704128658,2.560681799,6.160212769
4860,0.255914421,0.228348077,0.240279778,0.201810327,8.590449595,6.704128658,2.560681799,6.160212769
4861,0.255861785,0.228506787,0.240230358,0.201768819,8.590449595,6.704128658,2.560681799,6.160212769
4862,0.255809171,0.228665433,0.240180958,0.201727329,8.590449595,6.704128658,2.560681799,6.160212769
4863,0.255756579,0.228824013,0.240131579,0.201685855,8.590449595,6.704128658,2.560681799,6.160212769
4864,0.255704008,0.228982528,0.24008222,0.201644399,8.590449595,6.704128658,2.560681799,6.160212769
4865,0.255651459,0.229140978,0.240032881,0.201602959,8.590449595,6.704128658,2.560681799,6.160212769
4866,0.255598932,0.229299363,0.239983563,0.201561537,8.590449595,6.704128658,2.560681799,6.160212769
4867,0.255546426,0.229457683,0.239934265,0.201520131,8.590449595,6.704128658,2.560681799,6.160212769
4868,0.255493941,0.229615938,0.239884987,0.201478743,8.590449595,6.704128658,2.560681799,6.160212769
4869,0.255441478,0.229774127,0.239835729,0.201437372,8.590449595,6.704128658,2.560681799,6.160212769
4870,0.255389037,0.229932252,0.239786491,0.201396017,8.590449595,6.704128658,2.560681799,6.160212769
4871,0.255336617,0.230090312,0.239737274,0.20135468,8.590449595,6.704128658,2.560681799,6.160212769
4872,0.255284219,0.230248307,0.239688077,0.201313359,8.590449595,6.704128658,2.560681799,6.160212769
4873,0.255231842,0.230406237,0.2396389,0.201272056,8.590449595,6.704128658,2.560681799,6.160212769
4874,0.255179487,0.230564103,0.239589744,0.201230769,8.590449595,6.704128658,2.560681799,6.160212769
4875,0.255127153,0.230721903,0.239540607,0.2011895,8.590449595,6.704128658,2.560681799,6.160212769
4876,0.255074841,0.230879639,0.239491491,0.201148247,8.590449595,6.704128658,2.560681799,6.160212769
4877,0.25502255,0.23103731,0.239442394,0.201107011,8.590449595,6.704128658,2.560681799,6.160212769
4878,0.254970281,0.231194917,0.239393318,0.201065792,8.590449595,6.704128658,2.560681799,6.160212769
4879,0.254918033,0.231352459,0.239344262,0.20102459,8.590449595,6.704128658,2.560681799,6.160212769
4880,0.254865806,0.231509936,0.239295226,0.200983405,8.590449595,6.704128658,2.560681799,6.160212769
4881,0.254813601,0.231667349,0.239246211,0.200942237,8.590449595,6.704128658,2.560681799,6.160212769
4882,0.254761417,0.231824698,0.239197215,0.200901085,8.590449595,6.704128658,2.560681799,6.160212769
4883,0.254709255,0.231981982,0.239148239,0.200859951,8.590449595,6.704128658,2.560681799,6.160212769
4884,0.254657114,0.232139202,0.239099284,0.200818833,8.590449595,6.704128658,2.560681799,6.160212769
4885,0.254604994,0.232296357,0.239050348,0.200777732,8.590449595,6.704128658,2.560681799,6.160212769
4886,0.254552895,0.232453448,0.239001432,0.200736648,8.590449595,6.704128658,2.560681799,6.160212769
4887,0.254500818,0.232610475,0.238952537,0.200695581,8.590449595,6.704128658,2.560681799,6.160212769
4888,0.254448763,0.232767437,0.238903661,0.200654531,8.590449595,6.704128658,2.560681799,6.160212769
4889,0.254396728,0.232924335,0.238854806,0.200613497,8.590449595,6.704128658,2.560681799,6.160212769
4890,0.254344715,0.233081169,0.23880597,0.20057248,8.590449595,6.704128658,2.560681799,6.160212769
4891,0.254292723,0.233237939,0.238757155,0.20053148,8.590449595,6.704128658,2.560681799,6.160212769
4892,0.254240752,0.233394645,0.238708359,0.200490497,8.590449595,6.704128658,2.560681799,6.160212769
4893,0.254188803,0.233551287,0.238659583,0.20044953,8.590449595,6.704128658,2.560681799,6.160212769
4894,0.254136874,0.233707865,0.238610827,0.20040858,8.590449595,6.704128658,2.560681799,6.160212769
4895,0.254084967,0.233864379,0.238562092,0.200367647,8.590449595,6.704128658,2.560681799,6.160212769
4896,0.254033081,0.234020829,0.238513376,0.200326731,8.590449595,6.704128658,2.560681799,6.160212769
4897,0.253981217,0.234177215,0.238464679,0.200285831,8.590449595,6.704128658,2.560681799,6.160212769
4898,0.253929373,0.234333537,0.238416003,0.200244948,8.590449595,6.704128658,2.560681799,6.160212769
4899,0.253877551,0.234489796,0.238367347,0.200204082,8.590449595,6.704128658,2.560681799,6.160212769
4900,0.25382575,0.234645991,0.23831871,0.200163232,8.590449595,6.704128658,2.560681799,6.160212769
4901,0.25377397,0.234802122,0.238270094,0.200122399,8.590449595,6.704128658,2.560681799,6.160212769
4902,0.253722211,0.234958189,0.238221497,0.200081583,8.590449595,6.704128658,2.560681799,6.160212769
4903,0.253670473,0.235114192,0.23817292,0.200040783,8.590449595,6.704128658,2.560681799,6.160212769
4904,0.253618756,0.235270133,0.238124363,0.2,8.590449595,6.704128658,2.560681799,6.160212769
4905,0.253567061,0.235426009,0.238075826,0.199959234,8.590449595,6.704128658,2.560681799,6.160212769
4906,0.253515386,0.235581822,0.238027308,0.199918484,8.590449595,6.704128658,2.560681799,6.160212769
4907,0.253463733,0.235737571,0.23797881,0.199877751,8.590449595,6.704128658,2.560681799,6.160212769
4908,0.2534121,0.235893257,0.237930332,0.199837034,8.590449595,6.704128658,2.560681799,6.160212769
4909,0.253360489,0.23604888,0.237881874,0.199796334,8.590449595,6.704128658,2.560681799,6.160212769
4910,0.253308898,0.236204439,0.237833435,0.199755651,8.590449595,6.704128658,2.560681799,6.160212769
4911,0.253257329,0.236359935,0.237785016,0.199714984,8.590449595,6.704128658,2.560681799,6.160212769
4912,0.253205781,0.236515367,0.237736617,0.199674333,8.590449595,6.704128658,2.560681799,6.160212769
4913,0.253154253,0.236670737,0.237688238,0.1996337,8.590449595,6.704128658,2.560681799,6.160212769
4914,0.253102747,0.236826043,0.237639878,0.199593082,8.590449595,6.704128658,2.560681799,6.160212769
4915,0.253051261,0.236981286,0.237591538,0.199552482,8.590449595,6.704128658,2.560681799,6.160212769
4916,0.252999797,0.237136465,0.237543217,0.199511897,8.590449595,6.704128658,2.560681799,6.160212769
4917,0.252948353,0.237291582,0.237494917,0.19947133,8.590449595,6.704128658,2.560681799,6.160212769
4918,0.25289693,0.237446635,0.237446635,0.199430779,8.590449595,6.704128658,2.560681799,6.160212769
4919,0.252845528,0.237601626,0.237398374,0.199390244,8.590449595,6.704128658,2.560681799,6.160212769
4920,0.252794148,0.237756554,0.237350132,0.199349726,8.590449595,6.704128658,2.560681799,6.160212769
4921,0.252742787,0.237911418,0.23730191,0.199309224,8.590449595,6.704128658,2.560681799,6.160212769
4922,0.252691448,0.23806622,0.237253707,0.199268739,8.590449595,6.704128658,2.560681799,6.160212769
4923,0.25264013,0.238220959,0.237205524,0.19922827,8.590449595,6.704128658,2.560681799,6.160212769
4924,0.252588832,0.238375635,0.23715736,0.199187817,8.590449595,6.704128658,2.560681799,6.160212769
4925,0.252537556,0.238530248,0.237109216,0.199147381,8.590449595,6.704128658,2.560681799,6.160212769
4926,0.2524863,0.238684798,0.237061092,0.199106962,8.590449595,6.704128658,2.560681799,6.160212769
4927,0.252435065,0.238839286,0.237012987,0.199066558,8.590449595,6.704128658,2.560681799,6.160212769
4928,0.252383851,0.238993711,0.236964902,0.199026172,8.590449595,6.704128658,2.560681799,6.160212769
4929,0.252332657,0.239148073,0.236916836,0.198985801,8.590449595,6.704128658,2.560681799,6.160212769
4930,0.252281484,0.239302373,0.236868789,0.198945447,8.590449595,6.704128658,2.560681799,6.160212769
4931,0.252230333,0.23945661,0.236820762,0.198905109,8.590449595,6.704128658,2.560681799,6.160212769
4932,0.252179201,0.239610785,0.236772755,0.198864788,8.590449595,6.704128658,2.560681799,6.160212769
4933,0.252128091,0.239764897,0.236724767,0.198824483,8.590449595,6.704128658,2.560681799,6.160212769
4934,0.252077001,0.239918946,0.236676798,0.198784195,8.590449595,6.704128658,2.560681799,6.160212769
4935,0.252025932,0.240072934,0.236628849,0.198743922,8.590449595,6.704128658,2.560681799,6.160212769
4936,0.251974884,0.240226858,0.23658092,0.198703666,8.590449595,6.704128658,2.560681799,6.160212769
4937,0.251923856,0.240380721,0.236533009,0.198663426,8.590449595,6.704128658,2.560681799,6.160212769
4938,0.251872849,0.240534521,0.236485118,0.198623203,8.590449595,6.704128658,2.560681799,6.160212769
4939,0.251821862,0.240688259,0.236437247,0.198582996,8.590449595,6.704128658,2.560681799,6.160212769
4940,0.251770897,0.240841935,0.236389395,0.198542805,8.590449595,6.704128658,2.560681799,6.160212769
4941,0.251719951,0.240995548,0.236341562,0.198502631,8.590449595,6.704128658,2.560681799,6.160212769
4942,0.251669027,0.2411491,0.236293749,0.198462472,8.590449595,6.704128658,2.560681799,6.160212769
4943,0.251618123,0.241302589,0.236245955,0.19842233,8.590449595,6.704128658,2.560681799,6.160212769
4944,0.25156724,0.241456016,0.23619818,0.198382204,8.590449595,6.704128658,2.560681799,6.160212769
4945,0.251516377,0.241609381,0.236150425,0.198342095,8.590449595,6.704128658,2.560681799,6.160212769
4946,0.251465535,0.241762684,0.236102688,0.198302001,8.590449595,6.704128658,2.560681799,6.160212769
4947,0.251414713,0.241915926,0.236054972,0.198261924,8.590449595,6.704128658,2.560681799,6.160212769
4948,0.251363912,0.242069105,0.236007274,0.198221863,8.590449595,6.704128658,2.560681799,6.160212769
4949,0.251313131,0.242222222,0.235959596,0.198181818,8.590449595,6.704128658,2.560681799,6.160212769
4950,0.251262371,0.242375278,0.235911937,0.19814179,8.590449595,6.704128658,2.560681799,6.160212769
4951,0.251211632,0.242528271,0.235864297,0.198101777,8.590449595,6.704128658,2.560681799,6.160212769
4952,0.251160913,0.242681203,0.235816677,0.198061781,8.590449595,6.704128658,2.560681799,6.160212769
4953,0.251110214,0.242834073,0.235769075,0.198021801,8.590449595,6.704128658,2.560681799,6.160212769
4954,0.251059536,0.242986882,0.235721493,0.197981837,8.590449595,6.704128658,2.560681799,6.160212769
4955,0.251008878,0.243139629,0.235673931,0.197941889,8.590449595,6.704128658,2.560681799,6.160212769
4956,0.250958241,0.243292314,0.235626387,0.197901957,8.590449595,6.704128658,2.560681799,6.160212769
4957,0.250907624,0.243444937,0.235578862,0.197862041,8.590449595,6.704128658,2.560681799,6.160212769
4958,0.250857028,0.243597499,0.235531357,0.197822142,8.590449595,6.704128658,2.560681799,6.160212769
4959,0.250806452,0.24375,0.235483871,0.197782258,8.590449595,6.704128658,2.560681799,6.160212769
4960,0.250755896,0.243902439,0.235436404,0.197742391,8.590449595,6.704128658,2.560681799,6.160212769
4961,0.250705361,0.244054817,0.235388956,0.197702539,8.590449595,6.704128658,2.560681799,6.160212769
4962,0.250654846,0.244207133,0.235341527,0.197662704,8.590449595,6.704128658,2.560681799,6.160212769
4963,0.250604351,0.244359388,0.235294118,0.197622885,8.590449595,6.704128658,2.560681799,6.160212769
4964,0.250553877,0.244511581,0.235246727,0.197583082,8.590449595,6.704128658,2.560681799,6.160212769
4965,0.250503423,0.244663713,0.235199356,0.197543294,8.590449595,6.704128658,2.560681799,6.160212769
4966,0.25045299,0.244815784,0.235152003,0.197503523,8.590449595,6.704128658,2.560681799,6.160212769
4967,0.250402576,0.244967794,0.23510467,0.197463768,8.590449595,6.704128658,2.560681799,6.160212769
4968,0.250352184,0.245119742,0.235057356,0.197424029,8.590449595,6.704128658,2.560681799,6.160212769
4969,0.250301811,0.24527163,0.23501006,0.197384306,8.590449595,6.704128658,2.560681799,6.160212769
4970,0.250251458,0.245423456,0.234962784,0.197344599,8.590449595,6.704128658,2.560681799,6.160212769
4971,0.250201126,0.245575221,0.234915527,0.197304907,8.590449595,6.704128658,2.560681799,6.160212769
4972,0.250150814,0.245726925,0.234868289,0.197265232,8.590449595,6.704128658,2.560681799,6.160212769
4973,0.250100523,0.245878569,0.23482107,0.197225573,8.590449595,6.704128658,2.560681799,6.160212769
4974,0.250050251,0.246030151,0.234773869,0.19718593,8.590449595,6.704128658,2.560681799,6.160212769
4975,0.25,0.246181672,0.234726688,0.197146302,8.590449595,6.704128658,2.560681799,6.160212769
4976,0.249949769,0.246333132,0.234679526,0.197106691,8.590449595,6.704128658,2.560681799,6.160212769
4977,0.249899558,0.246484532,0.234632382,0.197067095,8.590449595,6.704128658,2.560681799,6.160212769
4978,0.249849367,0.246635871,0.234585258,0.197027516,8.590449595,6.704128658,2.560681799,6.160212769
4979,0.249799197,0.246787149,0.234538153,0.196987952,8.590449595,6.704128658,2.560681799,6.160212769
4980,0.249749046,0.246938366,0.234491066,0.196948404,8.590449595,6.704128658,2.560681799,6.160212769
4981,0.249698916,0.247089522,0.234443998,0.196908872,8.590449595,6.704128658,2.560681799,6.160212769
4982,0.249648806,0.247240618,0.23439695,0.196869356,8.590449595,6.704128658,2.560681799,6.160212769
4983,0.249598716,0.247391653,0.23434992,0.196829856,8.590449595,6.704128658,2.560681799,6.160212769
4984,0.249548646,0.247542628,0.234302909,0.196790371,8.590449595,6.704128658,2.560681799,6.160212769
4985,0.249498596,0.247693542,0.234255917,0.196750903,8.590449595,6.704128658,2.560681799,6.160212769
4986,0.249448566,0.247844395,0.234208943,0.19671145,8.590449595,6.704128658,2.560681799,6.160212769
4987,0.249398557,0.247995188,0.234161989,0.196672013,8.590449595,6.704128658,2.560681799,6.160212769
4988,0.249348567,0.248145921,0.234115053,0.196632592,8.590449595,6.704128658,2.560681799,6.160212769
4989,0.249298597,0.248296593,0.234068136,0.196593186,8.590449595,6.704128658,2.560681799,6.160212769
4990,0.249248648,0.248447205,0.234021238,0.196553797,8.590449595,6.704128658,2.560681799,6.160212769
4991,0.249198718,0.248597756,0.233974359,0.196514423,8.590449595,6.704128658,2.560681799,6.160212769
4992,0.249148808,0.248748248,0.233927498,0.196475065,8.590449595,6.704128658,2.560681799,6.160212769
4993,0.249098919,0.248898678,0.233880657,0.196435723,8.590449595,6.704128658,2.560681799,6.160212769
4994,0.249049049,0.249049049,0.233833834,0.196396396,8.590449595,6.704128658,2.560681799,6.160212769
4995,0.248999199,0.249199359,0.23378703,0.196357086,8.590449595,6.704128658,2.560681799,6.160212769
4996,0.24894937,0.24934961,0.233740244,0.196317791,8.590449595,6.704128658,2.560681799,6.160212769
4997,0.24889956,0.2494998,0.233693477,0.196278511,8.590449595,6.704128658,2.560681799,6.160212769
4998,0.24884977,0.24964993,0.233646729,0.196239248,8.590449595,6.704128658,2.560681799,6.160212769
4999,0.2488,0.2498,0.2336,0.1962,8.590449595,6.704128658,2.560681799,6.160212769


==> gazebo4zones.csv <==
0,0,0,0,0
10,0,0,0,0
20,0,0,0,0
30,0,0,0,0
40,0,0,0,0
50,0,0,0,0
60,0,0,0,0
70,0,0,0,0
80,0,0,0,0
90,0,0,0,0
100,0,0,0,0
110,0,0,0,0
120,0,0,0,0
130,0,0,0,0
140,0,0,0,0
150,0,0,0,0
160,0,0,0,0
170,0,0,0,0
180,0,0,0,0
190,0,0,0,0
200,0,0,0,0
210,0,0.037914692,0,0
220,0,0.081447964,0,0
230,0,0.121212121,0,0
240,0,0.157676349,0,0
250,0,0.19123506,0,0
260,0.01532567,0.222222222,0,0
270,0.051660517,0.250922509,0,0
280,0.085409253,0.277580071,0,0
290,0.116838488,0.302405498,0,0
300,0.146179402,0.325581395,0,0
310,0.173633441,0.347266881,0,0
320,0.199376947,0.367601246,0,0
330,0.223564955,0.386706949,0,0
340,0.246334311,0.404692082,0,0
350,0.267806268,0.421652422,0,0
360,0.288088643,0.43767313,0,0
370,0.307277628,0.452830189,0,0
380,0.325459318,0.467191601,0,0
390,0.342710997,0.480818414,0,0
400,0.359102244,0.493765586,0,0
410,0.374695864,0.506082725,0,0
420,0.389548694,0.517814727,0,0
430,0.403712297,0.52900232,0,0
440,0.41723356,0.53968254,0,0
450,0.430155211,0.549889135,0,0
460,0.442516269,0.559652928,0,0
470,0.454352442,0.569002123,0,0
480,0.465696466,0.577962578,0,0
490,0.476578411,0.586558045,0,0
500,0.487025948,0.594810379,0,0
510,0.497064579,0.602739726,0,0
520,0.50671785,0.610364683,0,0
530,0.516007533,0.617702448,0,0
540,0.524953789,0.624768946,0,0
550,0.533575318,0.631578947,0,0
560,0.541889483,0.638146168,0,0
570,0.549912434,0.644483363,0,0
580,0.557659208,0.65060241,0,0
590,0.565143824,0.656514382,0,0
600,0.572379368,0.662229617,0,0
610,0.579378069,0.667757774,0,0
620,0.586151369,0.67310789,0,0
630,0.592709984,0.678288431,0,0
640,0.599063963,0.683307332,0,0
650,0.605222734,0.688172043,0,0
660,0.611195159,0.692889561,0,0
670,0.616989568,0.697466468,0,0
680,0.622613803,0.701908957,0,0
690,0.628075253,0.706222865,0,0
700,0.633380884,0.710413695,0,0
710,0.638537271,0.714486639,0,0
720,0.643550624,0.718446602,0,0
730,0.642954856,0.722298222,0,0
740,0.634278003,0.726045884,0,0
750,0.625832224,0.729693742,0,0
760,0.61760841,0.733245729,0,0
770,0.609597925,0.736705577,0,0
780,0.601792574,0.740076825,0,0
790,0.594184576,0.733249052,0,0
800,0.586766542,0.724094881,0,0
810,0.579531443,0.715166461,0,0
820,0.572472594,0.706455542,0,0
830,0.565583634,0.697954272,0,0
840,0.558858502,0.689655172,0,0
850,0.552291422,0.681551116,0,0
860,0.545876887,0.673635308,0,0
870,0.539609644,0.665901263,0,0
880,0.533484677,0.658342792,0,0
890,0.527497194,0.650953984,0,0
900,0.521642619,0.64372919,0,0
910,0.515916575,0.636663008,0,0
920,0.510314875,0.629750271,0,0
930,0.504833512,0.622986037,0,0
940,0.49946865,0.616365569,0,0
950,0.494216614,0.609884332,0,0
960,0.489073881,0.603537981,0,0
970,0.484037075,0.597322348,0,0
980,0.479102956,0.591233435,0,0
990,0.474268416,0.585267407,0,0
1000,0.46953047,0.579420579,0,0
1010,0.464886251,0.573689416,0,0
1020,0.460333007,0.568070519,0,0
1030,0.455868089,0.562560621,0,0
1040,0.451488953,0.55715658,0,0
1050,0.447193149,0.551855376,0,0
1060,0.442978322,0.5466541,0,0
1070,0.438842204,0.541549953,0,0
1080,0.434782609,0.536540241,0.002775208,0
1090,0.430797434,0.531622365,0.011915674,0
1100,0.42688465,0.526793824,0.0208901,0
1110,0.423042304,0.522052205,0.02970297,0
1120,0.41926851,0.517395183,0.038358608,0
1130,0.41556145,0.512820513,0.046861185,0
1140,0.411919369,0.50832603,0.055214724,0
1150,0.408340573,0.503909644,0.06342311,0
1160,0.404823428,0.499569337,0.071490095,0
1170,0.401366354,0.49530316,0.0794193,0
1180,0.397967824,0.491109229,0.087214225,0
1190,0.394626364,0.486985726,0.094878254,0
1200,0.39134055,0.482930891,0.102414654,0
1210,0.388109001,0.478943022,0.10982659,0
1220,0.384930385,0.475020475,0.117117117,0
1230,0.381803412,0.471161657,0.124289196,0
1240,0.378726833,0.467365028,0.131345689,0
1250,0.37569944,0.463629097,0.138289369,0
1260,0.372720063,0.459952419,0.145122918,0
1270,0.369787569,0.456333596,0.151848938,0
1280,0.366900859,0.452771272,0.158469945,0
1290,0.364058869,0.449264136,0.164988381,0
1300,0.361260569,0.445810915,0.17140661,0
1310,0.358504958,0.442410374,0.177726926,0
1320,0.355791067,0.439061317,0.183951552,0
1330,0.353117956,0.435762585,0.190082645,0
1340,0.350484713,0.43251305,0.196122297,0
1350,0.347890452,0.429311621,0.202072539,0
1360,0.345334313,0.426157237,0.207935342,0
1370,0.342815463,0.423048869,0.213712619,0
1380,0.340333092,0.419985518,0.219406227,0
1390,0.337886413,0.416966211,0.225017973,0
1400,0.335474661,0.413990007,0.230549607,0
1410,0.333097094,0.411055989,0.236002835,0
1420,0.330752991,0.408163265,0.24137931,0
1430,0.328441649,0.405310971,0.246680643,0
1440,0.326162387,0.402498265,0.251908397,0
1450,0.323914542,0.399724328,0.257064094,0
1460,0.321697467,0.396988364,0.262149213,0
1470,0.319510537,0.394289599,0.267165194,0
1480,0.31735314,0.391627279,0.272113437,0
1490,0.315224681,0.389000671,0.276995305,0
1500,0.313124584,0.386409061,0.281812125,0
1510,0.311052283,0.383851754,0.286565189,0
1520,0.309007232,0.381328074,0.291255753,0
1530,0.306988896,0.378837361,0.295885042,0
1540,0.304996755,0.376378975,0.30045425,0
1550,0.303030303,0.373952289,0.304964539,0
1560,0.301089045,0.371556694,0.30941704,0
1570,0.299172502,0.369191598,0.313812858,0
1580,0.297280202,0.36685642,0.318153068,0
1590,0.295411691,0.364550597,0.322438718,0
1600,0.293566521,0.362273579,0.326670831,0
1610,0.291744258,0.360024829,0.330850403,0
1620,0.289944479,0.357803825,0.334978408,0
1630,0.288166769,0.355610055,0.339055794,0
1640,0.286410725,0.353443023,0.343083486,0
1650,0.284675954,0.351302241,0.347062386,0
1660,0.282962071,0.349187237,0.350993377,0
1670,0.281268701,0.347097546,0.354877319,0
1680,0.279595479,0.345032719,0.358715051,0
1690,0.277942046,0.342992312,0.362507392,0
1700,0.276308054,0.340975897,0.366255144,0
1710,0.274693162,0.338983051,0.369959088,0
1720,0.273097037,0.337013364,0.373619988,0
1730,0.271519353,0.335066436,0.37723859,0
1740,0.269959793,0.333141872,0.380815623,0
1750,0.268418047,0.331239292,0.378640777,0
1760,0.26689381,0.329358319,0.37649063,0
1770,0.265386787,0.327498588,0.374364766,0
1780,0.263896687,0.325659742,0.372262774,0
1790,0.262423227,0.323841429,0.370184255,0
1800,0.26096613,0.322043309,0.368128817,0
1810,0.259525124,0.320265047,0.36609608,0
1820,0.258099945,0.318506315,0.364085667,0
1830,0.256690333,0.316766794,0.362097215,0
1840,0.255296035,0.315046171,0.360130364,0
1850,0.253916802,0.313344138,0.358184765,0
1860,0.252552391,0.311660398,0.356260075,0
1870,0.251202565,0.309994655,0.354355959,0
1880,0.249867092,0.308346624,0.352472089,0
1890,0.248545743,0.306716023,0.350608144,0
1900,0.247238296,0.305102578,0.348763809,0
1910,0.245944532,0.303506018,0.346938776,0
1920,0.244664237,0.30192608,0.345132743,0
1930,0.243397204,0.300362506,0.343345417,0
1940,0.242143225,0.298815044,0.341576507,0
1950,0.240902101,0.297283444,0.33982573,0
1960,0.239673636,0.295767466,0.33809281,0
1970,0.238457636,0.29426687,0.336377473,0
1980,0.240787481,0.292781424,0.334679455,0
1990,0.244600703,0.291310899,0.332998493,0
2000,0.248375812,0.289855072,0.331334333,0
2010,0.252113376,0.288413725,0.329686723,0
2020,0.255813953,0.28698664,0.328055418,0
2030,0.25947809,0.285573609,0.326440177,0
2040,0.26310632,0.284174424,0.324840764,0
2050,0.266699171,0.282788883,0.323256948,0
2060,0.270257157,0.281416788,0.321688501,0
2070,0.273780782,0.280057943,0.3201352,0
2080,0.277270543,0.278712158,0.318596828,0
2090,0.280726925,0.277379244,0.317073171,0
2100,0.284150405,0.27605902,0.315564017,0
2110,0.28754145,0.274751303,0.314069162,0
2120,0.290900519,0.273455917,0.312588402,0
2130,0.294228062,0.272172689,0.311121539,0
2140,0.297524521,0.270901448,0.309668379,0
2150,0.30079033,0.269642027,0.308228731,0
2160,0.304025914,0.268394262,0.306802406,0
2170,0.30723169,0.267157992,0.305389222,0.003224321
2180,0.31040807,0.265933058,0.303988996,0.00779459
2190,0.313555454,0.264719306,0.302601552,0.01232314
2200,0.316674239,0.263516583,0.301226715,0.016810541
2210,0.319764812,0.26232474,0.299864315,0.02125735
2220,0.322827555,0.261143629,0.298514183,0.025664115
2230,0.325862842,0.259973106,0.297176154,0.030031376
2240,0.32887104,0.25881303,0.295850067,0.034359661
2250,0.33185251,0.257663261,0.294535762,0.038649489
2260,0.334807607,0.256523662,0.293233083,0.042901371
2270,0.33773668,0.2553941,0.291941876,0.047115808
2280,0.34064007,0.254274441,0.29066199,0.051293292
2290,0.343518114,0.253164557,0.289393278,0.055434308
2300,0.346371143,0.25206432,0.288135593,0.059539331
2310,0.349199481,0.250973605,0.286888793,0.063608827
2320,0.352003447,0.249892288,0.285652736,0.067643257
2330,0.354783355,0.248820249,0.284427284,0.071643072
2340,0.357539513,0.247757369,0.283212302,0.075608714
2350,0.359846874,0.24670353,0.282007656,0.079540621
2360,0.358322745,0.245658619,0.280813215,0.083439221
2370,0.356811472,0.244622522,0.279628849,0.087304935
2380,0.355312894,0.243595128,0.278454431,0.091138177
2390,0.353826851,0.242576328,0.277289837,0.094939356
2400,0.352353186,0.241566014,0.276134944,0.098708871
2410,0.350891746,0.240564081,0.274989631,0.102447117
2420,0.349442379,0.239570425,0.273853779,0.106154482
2430,0.348004936,0.238584944,0.272727273,0.109831345
2440,0.346579271,0.237607538,0.271609996,0.113478083
2450,0.345165239,0.236638107,0.270501836,0.117095063
2460,0.343762698,0.235676554,0.269402682,0.120682649
2470,0.34237151,0.234722784,0.268312424,0.124241198
2480,0.340991536,0.233776703,0.267230955,0.12777106
2490,0.339622642,0.232838218,0.266158169,0.131272581
2500,0.338264694,0.231907237,0.265093962,0.134746102
2510,0.336917563,0.230983672,0.264038232,0.138191955
2520,0.335581119,0.230067434,0.262990877,0.141610472
2530,0.334255235,0.229158435,0.261951798,0.145001976
2540,0.332939787,0.228256592,0.260920897,0.148366785
2550,0.331634653,0.227361819,0.259898079,0.151705214
2560,0.330339711,0.226474034,0.258883249,0.155017571
2570,0.329054842,0.225593154,0.257876313,0.158304162
2580,0.32777993,0.224719101,0.257264626,0.161565285
2590,0.326514859,0.223851795,0.260131223,0.164801235
2600,0.325259516,0.222991157,0.262975779,0.168012303
2610,0.324013788,0.222137112,0.265798545,0.171198774
2620,0.322777566,0.221289584,0.268599771,0.174360931
2630,0.321550741,0.220448499,0.271379704,0.17749905
2640,0.320333207,0.219613783,0.274138584,0.177205604
2650,0.319124859,0.218785364,0.27687665,0.176537156
2660,0.317925592,0.217963172,0.279594138,0.175873732
2670,0.316735305,0.217147136,0.282291277,0.175215275
2680,0.315553898,0.216337188,0.284968295,0.174561731
2690,0.314381271,0.215533259,0.287625418,0.173913043
2700,0.313217327,0.214735283,0.290262866,0.17326916
2710,0.31206197,0.213943194,0.292880856,0.172630026
2720,0.310915105,0.213156928,0.295479603,0.17199559
2730,0.309776639,0.212376419,0.298059319,0.1713658
2740,0.308646479,0.211601605,0.300620212,0.170740606
2750,0.307524537,0.210832425,0.303162486,0.170119956
2760,0.306410721,0.210068816,0.305686346,0.169503803
2770,0.305304944,0.209310718,0.308191988,0.168892097
2780,0.30420712,0.208558073,0.310679612,0.16828479
2790,0.303117162,0.20781082,0.313149409,0.167681834
2800,0.302034988,0.207068904,0.315601571,0.167083185
2810,0.300960512,0.206332266,0.318036286,0.166488794
2820,0.299893655,0.205600851,0.32045374,0.165898618
2830,0.298834334,0.204874603,0.322854115,0.16531261
2840,0.297782471,0.204153467,0.325237592,0.164730729
2850,0.296737987,0.20343739,0.327604349,0.164152929
2860,0.295700804,0.202726319,0.32645928,0.163579168
2870,0.294670846,0.202020202,0.325322187,0.163009404
2880,0.293648039,0.201318986,0.324192989,0.162443596
2890,0.292632307,0.200622622,0.323071602,0.161881702
2900,0.291623578,0.199931058,0.321957946,0.161323681
2910,0.290621779,0.199244246,0.320851941,0.160769495
2920,0.28962684,0.198562136,0.319753509,0.160219103
2930,0.28863869,0.197884681,0.318662573,0.159672467
2940,0.287657259,0.197211833,0.317579055,0.159129548
2950,0.286682481,0.196543545,0.31650288,0.158590308
2960,0.285714286,0.19587977,0.315433975,0.158054711
2970,0.284752609,0.195220464,0.314372265,0.15752272
2980,0.283797383,0.194565582,0.313317679,0.156994297
2990,0.282848546,0.193915079,0.312270144,0.156469408
3000,0.281906031,0.19326891,0.31122959,0.155948017
3010,0.280969777,0.192627034,0.310195948,0.15543009
3020,0.280039722,0.191989407,0.309169149,0.154915591
3030,0.279115803,0.191685912,0.308149126,0.154404487
3040,0.278197961,0.194343966,0.307135811,0.153896744
3050,0.277286136,0.196984595,0.306129138,0.15339233
3060,0.276380268,0.199607971,0.305129043,0.152891212
3070,0.2754803,0.202214262,0.304135461,0.152393357
3080,0.274586173,0.204803635,0.303148328,0.151898734
3090,0.273697832,0.207376254,0.302167583,0.151407312
3100,0.272815221,0.20993228,0.301193163,0.150919058
3110,0.271938284,0.212471874,0.300225008,0.150433944
3120,0.271066966,0.214995194,0.299263057,0.149951938
3130,0.270201214,0.217502395,0.29830725,0.149473012
3140,0.269340974,0.219993633,0.297357529,0.148997135
3150,0.268486195,0.222469057,0.296413837,0.148524278
3160,0.267636824,0.22492882,0.295476115,0.148054413
3170,0.26679281,0.227373068,0.294544308,0.147587512
3180,0.265954102,0.229801949,0.293618359,0.147123546
3190,0.265120652,0.232215606,0.292698214,0.146662488
3200,0.264292409,0.234614183,0.291783818,0.146204311
3210,0.263469324,0.23699782,0.290875117,0.145748988
3220,0.262651351,0.239366656,0.289972058,0.145296492
3230,0.26183844,0.241720829,0.28907459,0.144846797
3240,0.261030546,0.244060475,0.28818266,0.144399877
3250,0.260227622,0.246385727,0.287296217,0.143955706
3260,0.259429623,0.248696719,0.28641521,0.143514259
3270,0.258636503,0.25099358,0.28553959,0.143075512
3280,0.257848217,0.25327644,0.284669308,0.142639439
3290,0.257064722,0.255545427,0.283804315,0.142206016
3300,0.256285974,0.257800666,0.282944562,0.14177522
3310,0.25551193,0.260042283,0.282090003,0.141347025
3320,0.254742547,0.2622704,0.28124059,0.140921409
3330,0.253977784,0.26448514,0.280396277,0.140498349
3340,0.2532176,0.266686621,0.279557019,0.140077821
3350,0.252461952,0.268874963,0.278722769,0.139659803
3360,0.2517108,0.271050283,0.277893484,0.139244273
3370,0.250964106,0.273212697,0.277069119,0.138831207
3380,0.250221828,0.275362319,0.27624963,0.138420586
3390,0.249483928,0.277499263,0.275434975,0.138012386
3400,0.248750368,0.27962364,0.27462511,0.137606586
3410,0.248021108,0.281735561,0.273819994,0.137203166
3420,0.247296112,0.283835136,0.273019585,0.136802105
3430,0.246575342,0.285922472,0.272223841,0.136403381
3440,0.245858762,0.287997675,0.271432723,0.136006975
3450,0.245146334,0.290060852,0.27064619,0.135612866
3460,0.244438024,0.292112106,0.269864201,0.135221034
3470,0.243733794,0.294151541,0.269086719,0.134831461
3480,0.243033611,0.293306521,0.268313703,0.134444125
3490,0.242337439,0.292466342,0.267545116,0.134059009
3500,0.241645244,0.291630963,0.26678092,0.133676093
3510,0.240956992,0.290800342,0.266021077,0.133295357
3520,0.24027265,0.289974439,0.26526555,0.132916785
3530,0.239592184,0.289153214,0.264514302,0.132540357
3540,0.238915561,0.288336628,0.263767297,0.132166055
3550,0.238242749,0.287524641,0.2630245,0.131793861
3560,0.237573715,0.286717214,0.262285875,0.131423757
3570,0.236908429,0.28591431,0.261551386,0.131055727
3580,0.236246858,0.285115889,0.260821,0.130689751
3590,0.235588972,0.284321916,0.260094681,0.130325815
3600,0.23493474,0.283532352,0.259372397,0.129963899
3610,0.234284132,0.282747161,0.258654112,0.129603988
3620,0.233637117,0.281966308,0.257939796,0.129246065
3630,0.232993666,0.281189755,0.257229413,0.128890113
3640,0.232353749,0.280417468,0.256522933,0.128536116
3650,0.231717338,0.279649411,0.255820323,0.128184059
3660,0.231084403,0.27888555,0.255121551,0.127833925
3670,0.230454917,0.278125851,0.254426587,0.127485699
3680,0.229828851,0.27737028,0.253735398,0.127139364
3690,0.229206177,0.276618802,0.253047954,0.126794907
3700,0.228586868,0.275871386,0.252364226,0.12645231
3710,0.227970897,0.275127998,0.251684182,0.12611156
3720,0.227358237,0.274388605,0.251007794,0.125772642
3730,0.226748861,0.273653176,0.250335031,0.12543554
3740,0.226142743,0.272921679,0.249665865,0.125100241
3750,0.227939216,0.272194082,0.249000267,0.124766729
3760,0.229992023,0.271470354,0.248338208,0.124434991
3770,0.232033943,0.270750464,0.247679661,0.124105012
3780,0.234065062,0.270034382,0.247024597,0.123776779
3790,0.236085466,0.269322079,0.246372989,0.123450277
3800,0.238095238,0.268613523,0.245724809,0.123125493
3810,0.240094463,0.267908685,0.245080031,0.124114406
3820,0.242083224,0.267207537,0.244438629,0.1264067
3830,0.244061603,0.26651005,0.243800574,0.128687027
3840,0.24602968,0.265816194,0.243165842,0.13095548
3850,0.247987536,0.265125941,0.242534407,0.133212153
3860,0.24993525,0.264439264,0.241906242,0.135457135
3870,0.251872901,0.263756135,0.241281323,0.137690519
3880,0.253800567,0.263076527,0.240659624,0.139912394
3890,0.255718324,0.262400411,0.240041121,0.142122848
3900,0.25762625,0.261727762,0.239425788,0.144321969
3910,0.259524418,0.261058553,0.238813603,0.146509844
3920,0.261412905,0.260392757,0.23820454,0.14868656
3930,0.263291783,0.259730349,0.237598575,0.1508522
3940,0.265161127,0.259071302,0.236995686,0.153006851
3950,0.267021007,0.258415591,0.236395849,0.155150595
3960,0.268871497,0.257763191,0.235799041,0.157283514
3970,0.270712667,0.257114077,0.235205238,0.159405691
3980,0.272544587,0.256468224,0.234614418,0.161517207
3990,0.274367326,0.255825608,0.23402656,0.163618141
4000,0.276180955,0.255186203,0.23344164,0.165708573
4010,0.27798554,0.254549988,0.232859636,0.167788581
4020,0.279781149,0.253916936,0.232280527,0.169858244
4030,0.281567849,0.253287026,0.231704292,0.171917638
4040,0.283345707,0.252660233,0.231130908,0.17396684
4050,0.285114786,0.252036534,0.230560355,0.176005924
4060,0.286875154,0.251415907,0.229992613,0.178034967
4070,0.286170474,0.25079833,0.229427659,0.180054041
4080,0.285469248,0.250183778,0.228865474,0.18206322
4090,0.28477145,0.249572232,0.228306038,0.184062576
4100,0.284077054,0.248963667,0.227749329,0.186052182
4110,0.283386037,0.248358064,0.22719533,0.188032109
4120,0.282698374,0.247755399,0.226644018,0.190002427
4130,0.28201404,0.247155652,0.226095376,0.191963205
4140,0.281333011,0.246558802,0.225549384,0.193914513
4150,0.280655264,0.245964828,0.225006023,0.19585642
4160,0.279980774,0.245373708,0.224465273,0.197788993
4170,0.279309518,0.244785423,0.223927116,0.199712299
4180,0.278641473,0.244199952,0.223391533,0.201626405
4190,0.277976617,0.243617275,0.222858506,0.203531377
4200,0.277314925,0.243037372,0.222328017,0.205427279
4210,0.276656376,0.242460223,0.221800047,0.207314177
4220,0.276000948,0.241885809,0.221274579,0.209192135
4230,0.275348617,0.24131411,0.220751595,0.211061215
4240,0.274699363,0.240745107,0.220231078,0.212921481
4250,0.274053164,0.240178781,0.219713009,0.214772995
4260,0.273409998,0.239615114,0.219197372,0.216615818
4270,0.272769843,0.239054086,0.218684149,0.218450012
4280,0.272132679,0.238495679,0.218173324,0.220275637
4290,0.271498485,0.237939874,0.21766488,0.222092752
4300,0.27086724,0.237386654,0.2171588,0.223901418
4310,0.270238924,0.236836001,0.216655068,0.225701693
4320,0.269613515,0.236287896,0.216153668,0.227493636
4330,0.268990995,0.235742323,0.215654583,0.229277303
4340,0.268371343,0.235199263,0.215157798,0.230361668
4350,0.267754539,0.234658699,0.214663296,0.229832222
4360,0.267140564,0.234120615,0.214171062,0.229305205
4370,0.266529398,0.233584992,0.21368108,0.228780599
4380,0.265921023,0.233051815,0.213193335,0.228258388
4390,0.265315418,0.232521066,0.212707811,0.227738556
4400,0.264712565,0.231992729,0.212224494,0.227221086
4410,0.264112446,0.231466788,0.211743369,0.226705962
4420,0.263515042,0.230943226,0.21126442,0.226193169
4430,0.262920334,0.230422027,0.210787633,0.22568269
4440,0.262328304,0.229903175,0.210312993,0.22517451
4450,0.261738935,0.229386655,0.209840485,0.224668614
4460,0.261152208,0.22887245,0.209370096,0.224164985
4470,0.260568106,0.228360546,0.208901812,0.22366361
4480,0.25998661,0.227850926,0.208435617,0.223164472
4490,0.259407704,0.227343576,0.207971499,0.222667557
4500,0.258831371,0.22683848,0.207509442,0.22217285
4510,0.258257593,0.226335624,0.207049435,0.221680337
4520,0.257686353,0.225834992,0.206591462,0.221190002
4530,0.257117634,0.22533657,0.206135511,0.220701832
4540,0.25655142,0.224840344,0.205681568,0.220215811
4550,0.255987695,0.224346298,0.20522962,0.219731927
4560,0.255426442,0.223854418,0.204779654,0.219250164
4570,0.254867644,0.22336469,0.204331656,0.21877051
4580,0.254311286,0.222877101,0.203885614,0.218292949
4590,0.253757351,0.222391636,0.203441516,0.217817469
4600,0.253205825,0.221908281,0.202999348,0.217344056
4610,0.252656691,0.221427022,0.202559098,0.216872696
4620,0.252109933,0.220947847,0.202120753,0.216403376
4630,0.252429281,0.220470741,0.201684301,0.215936083
4640,0.254040078,0.221503986,0.201249731,0.215470804
4650,0.255643948,0.223177811,0.200817029,0.215007525
4660,0.255953658,0.224844454,0.200386183,0.214546235
4670,0.255405695,0.226503961,0.199957183,0.214086919
4680,0.254860073,0.228156377,0.199530015,0.213629566
4690,0.254743125,0.229801748,0.199104669,0.213174163
4700,0.256328441,0.231440119,0.198681132,0.212720698
4710,0.257907026,0.233071535,0.198259393,0.212269157
4720,0.259478924,0.234696039,0.197839441,0.21181953
4730,0.261044177,0.236313676,0.197421264,0.211371803
4740,0.262602826,0.237924489,0.197004851,0.210925965
4750,0.264154915,0.23952852,0.196590192,0.210482004
4760,0.265700483,0.241125814,0.196177274,0.210039908
4770,0.267239572,0.242716412,0.195766087,0.209599665
4780,0.268353901,0.244300356,0.19535662,0.209161263
4790,0.26779378,0.245877687,0.194948862,0.208724692
4800,0.267235993,0.247448448,0.194542804,0.20828994
4810,0.266680524,0.249012679,0.194138433,0.207856994
4820,0.266127359,0.250570421,0.193735739,0.207425845
4830,0.265576485,0.252121714,0.193334713,0.206996481
4840,0.265027887,0.253666598,0.192935344,0.206568891
4850,0.26448155,0.255205112,0.192537621,0.206143063
4860,0.263937461,0.256737297,0.192141535,0.205718988
4870,0.263395607,0.25826319,0.191747075,0.205296654
4880,0.262855972,0.259782831,0.191354231,0.20487605
4890,0.262318544,0.261296258,0.190962993,0.204457166
4900,0.26178331,0.262803509,0.190573352,0.204039992
4910,0.261250255,0.264304622,0.190185298,0.203624516
4920,0.260719366,0.265799634,0.189798821,0.20321073
4930,0.260190631,0.267288582,0.189413912,0.202798621
4940,0.259664036,0.268771504,0.189030561,0.202388181
4950,0.259139568,0.270248435,0.188648758,0.201979398
4960,0.258617214,0.271719411,0.188268494,0.201572264
4970,0.258096962,0.27318447,0.187889761,0.201166767
4980,0.257578799,0.274643646,0.187512548,0.200762899
4990,0.257062713,0.276096975,0.187136846,0.200360649
5000,0.25654869,0.276944611,0.186762647,0.199960008
5010,0.256036719,0.276391938,0.186389942,0.199560966
5020,0.255526787,0.275841466,0.186018721,0.199163513
5030,0.255018883,0.275293182,0.185648976,0.198767641
5040,0.254512993,0.274747074,0.185280698,0.198373339
5050,0.254009107,0.274203128,0.184913878,0.197980598
5060,0.253507212,0.273661332,0.184548508,0.197589409
5070,0.253007296,0.273121672,0.184184579,0.197199763
5080,0.252509349,0.272584137,0.183822082,0.196811651
5090,0.252013357,0.272048713,0.18346101,0.196425064
5100,0.25151931,0.271515389,0.183101353,0.196039992
5110,0.251027196,0.270984152,0.182743103,0.195656427
5120,0.250537004,0.270454989,0.182386253,0.19527436
5130,0.250048723,0.269927889,0.182030793,0.194893783
5140,0.249562342,0.26940284,0.181676717,0.194514686
5150,0.249077849,0.268879829,0.181324015,0.194137061
5160,0.248595233,0.268358845,0.18097268,0.193760899
5170,0.248114485,0.267839876,0.180622704,0.193386192
5180,0.247635592,0.267322911,0.180274078,0.193012932
5190,0.247158544,0.266807937,0.179926796,0.19264111
5200,0.24668333,0.266294943,0.17958085,0.192270717
5210,0.246209941,0.265783919,0.179236231,0.191901746
5220,0.245738364,0.265274852,0.178892932,0.191534189
5230,0.245268591,0.264767731,0.178550946,0.191168037
5240,0.244800611,0.264262545,0.178210265,0.190803282
5250,0.244334412,0.263759284,0.177870882,0.190439916
5260,0.243869987,0.263257936,0.177532788,0.190077932
5270,0.243407323,0.26275849,0.177195978,0.189717321
5280,0.242946412,0.262260935,0.176860443,0.189358076
5290,0.242487242,0.261765262,0.176526177,0.189000189
5300,0.242029806,0.261271458,0.176193171,0.188643652
5310,0.241574092,0.260779514,0.17586142,0.188288458
5320,0.24112009,0.260289419,0.175530915,0.187934599
5330,0.240667792,0.259801163,0.175201651,0.187582067
5340,0.240217188,0.259314735,0.174873619,0.187230856
5350,0.239768268,0.258830125,0.174546814,0.186880957
5360,0.239321022,0.258347323,0.174221227,0.186532363
5370,0.238875442,0.257866319,0.173896853,0.186185068
5380,0.238431518,0.257387103,0.173573685,0.185839063
5390,0.237989241,0.256909664,0.173251716,0.185494342
5400,0.237548602,0.256433994,0.172930939,0.185150898
5410,0.237109592,0.255960081,0.172611347,0.184808723
5420,0.236672201,0.255487917,0.172292935,0.18446781
5430,0.236236421,0.255017492,0.171975695,0.184128153
5440,0.235802242,0.254548796,0.171659621,0.183789745
5450,0.235369657,0.25408182,0.171344707,0.183452578
5460,0.234938656,0.253616554,0.171030947,0.183116645
5470,0.23450923,0.253152988,0.170718333,0.182781941
5480,0.234081372,0.252691115,0.17040686,0.182448458
5490,0.233655072,0.252230923,0.170096522,0.18211619
5500,0.233230322,0.251772405,0.169787311,0.18178513
5510,0.232807113,0.251315551,0.169479223,0.181455271
5520,0.232385437,0.250860351,0.169172251,0.181126607
5530,0.231965287,0.250406798,0.168866389,0.180799132
5540,0.231546652,0.249954882,0.168561631,0.180472839
5550,0.231129526,0.249504594,0.168257972,0.180147721
5560,0.2307139,0.249055925,0.167955404,0.179823773
5570,0.230299767,0.248608867,0.167653922,0.179500987
5580,0.229887117,0.248163412,0.167353521,0.179179359
5590,0.229475943,0.247719549,0.167054194,0.17885888
5600,0.229066238,0.247277272,0.166755936,0.178539547
5610,0.228657993,0.246836571,0.166458742,0.178221351
5620,0.228251201,0.246397438,0.166162605,0.177904287
5630,0.227845853,0.245959865,0.165867519,0.17758835
5640,0.227441943,0.245523843,0.16557348,0.177273533
5650,0.227039462,0.245089365,0.165280481,0.17695983
5660,0.226638403,0.244656421,0.164988518,0.176647235
5670,0.226238759,0.244225004,0.164697584,0.176335743
5680,0.225840521,0.243795106,0.164407675,0.176025348
5690,0.225443683,0.243366719,0.164118784,0.175716043
5700,0.225048237,0.242939835,0.163830907,0.175407823
5710,0.224654176,0.242514446,0.163544038,0.175100683
5720,0.224261493,0.242090544,0.163258172,0.174794616
5730,0.22387018,0.241668121,0.162973303,0.174489618
5740,0.22348023,0.241247169,0.162689427,0.174185682
5750,0.223091636,0.240827682,0.162406538,0.173882803
5760,0.222704392,0.240409651,0.162124631,0.173580976
5770,0.222318489,0.239993069,0.161843701,0.173280194
5780,0.222106902,0.239577928,0.161563743,0.172980453
5790,0.223450181,0.23916422,0.161284752,0.172681748
5800,0.22478883,0.238751939,0.161006723,0.172384072
5810,0.22612287,0.238341077,0.160729651,0.17208742
5820,0.227452328,0.237931627,0.16045353,0.171791788
5830,0.228777225,0.237523581,0.160178357,0.17149717
5840,0.230097586,0.237116932,0.159904126,0.171203561
5850,0.231413434,0.236711673,0.159630832,0.170910955
5860,0.232724791,0.236307797,0.159358471,0.170619348
5870,0.234031681,0.235905297,0.159087038,0.170328734
5880,0.235334127,0.235504166,0.158816528,0.170039109
5890,0.236632151,0.235104397,0.158546936,0.169750467
5900,0.237925775,0.234705982,0.158278258,0.169462803
5910,0.239215023,0.234308916,0.158010489,0.169176112
5920,0.240499916,0.23391319,0.157743624,0.16889039
5930,0.241780475,0.2335188,0.15747766,0.168605631
5940,0.243056724,0.233125736,0.15721259,0.168321831
5950,0.244328684,0.232733994,0.156948412,0.168038985
5960,0.245596376,0.232343567,0.15668512,0.167757088
5970,0.246859822,0.231954446,0.15642271,0.167476135
5980,0.248119044,0.231566628,0.156161177,0.167196121
5990,0.249374061,0.231180103,0.155900517,0.166917042
6000,0.250624896,0.230794868,0.155640727,0.166638894
6010,0.251871569,0.230410913,0.1553818,0.16636167
6020,0.253114101,0.230028235,0.155123734,0.166085368
6030,0.254352512,0.229646825,0.154866523,0.165809982
6040,0.255586823,0.229266678,0.154610164,0.165535507
6050,0.256817055,0.228887787,0.154354652,0.16526194
6060,0.258043227,0.228510147,0.154099984,0.164989276
6070,0.25926536,0.228133751,0.153846154,0.164717509
6080,0.260483473,0.227758592,0.153593159,0.164446637
6090,0.261697587,0.227384666,0.153340995,0.164176654
6100,0.26290772,0.227011965,0.153089657,0.163907556
6110,0.264113893,0.226640484,0.152839143,0.163639339
6120,0.265316125,0.226270217,0.152589446,0.163371998
6130,0.266514435,0.225901158,0.152340564,0.163105529
6140,0.267708842,0.225533301,0.152092493,0.162839928
6150,0.268899366,0.22516664,0.151845228,0.162575191
6160,0.270086025,0.224801169,0.151598766,0.162311313
6170,0.271268838,0.224436882,0.151353103,0.16204829
6180,0.272447824,0.224073774,0.151108235,0.161786119
6190,0.273623001,0.22371184,0.150864158,0.161524794
6200,0.274794388,0.223351072,0.150620868,0.161264312
6210,0.275962003,0.222991467,0.150378361,0.161004669
6220,0.276965118,0.222633017,0.150136634,0.160745861
6230,0.276520623,0.222275718,0.149895683,0.160969347
6240,0.276077552,0.221919564,0.149655504,0.162313732
6250,0.275635898,0.22156455,0.149416093,0.163653815
6260,0.275195656,0.221210669,0.149177448,0.164989618
6270,0.274756817,0.220857917,0.148939563,0.166321161
6280,0.274319376,0.220506289,0.148702436,0.167648464
6290,0.273883325,0.220155778,0.148466063,0.168971547
6300,0.273448659,0.21980638,0.14823044,0.17029043
6310,0.27301537,0.219458089,0.147995563,0.171605134
6320,0.272583452,0.2191109,0.14776143,0.172915678
6330,0.272152898,0.218764808,0.147528037,0.174222082
6340,0.271723703,0.218419808,0.147295379,0.175524365
6350,0.271295859,0.218075894,0.147063455,0.176822548
6360,0.27086936,0.217733061,0.146832259,0.178116648
6370,0.2704442,0.217391304,0.146601789,0.179406687
6380,0.270020373,0.217050619,0.146372042,0.180692681
6390,0.269597872,0.216711,0.146143014,0.181974652
6400,0.269176691,0.216372442,0.145914701,0.183252617
6410,0.268756824,0.21603494,0.1456871,0.184526595
6420,0.268338265,0.215698489,0.145615948,0.185796605
6430,0.267921008,0.215363085,0.146944488,0.187062665
6440,0.267505046,0.215028722,0.148268902,0.188324794
6450,0.267090374,0.214695396,0.149589211,0.18958301
6460,0.266676985,0.214363102,0.150905433,0.190837332
6470,0.266264874,0.214031834,0.152217586,0.192087776
6480,0.265854035,0.213701589,0.15352569,0.193334362
6490,0.265444462,0.213372362,0.154829764,0.194577107
6500,0.265036148,0.213044147,0.156129826,0.195816028
6510,0.264629089,0.212716941,0.157425895,0.197051144
6520,0.264223279,0.212390738,0.158717988,0.198282472
6530,0.263818711,0.212065534,0.160006125,0.199510029
6540,0.26341538,0.211741324,0.161290323,0.200733833
6550,0.26301328,0.211418104,0.1625706,0.2019539
6560,0.262612407,0.21109587,0.163846975,0.203170248
6570,0.262212753,0.210774616,0.165119464,0.204382895
6580,0.261814314,0.210454338,0.166388087,0.205591855
6590,0.261417084,0.210135033,0.16765286,0.206797148
6600,0.261021057,0.209816694,0.168913801,0.207998788
6610,0.260626229,0.209499319,0.170170927,0.209196793
6620,0.260232593,0.209182903,0.171424256,0.21039118
6630,0.259840145,0.208867441,0.172673805,0.211581964
6640,0.259448878,0.208552929,0.17391959,0.212769161
6650,0.259058788,0.208239363,0.17516163,0.213952789
6660,0.258669869,0.207926738,0.17639994,0.215132863
6670,0.258282117,0.20761505,0.177634538,0.216309399
6680,0.257895525,0.207304296,0.178865439,0.217482413
6690,0.257510088,0.20699447,0.180092662,0.21865192
6700,0.257125802,0.206685569,0.181316221,0.219817938
6710,0.256742661,0.206377589,0.182536135,0.22098048
6720,0.256360661,0.206070525,0.183752418,0.222139563
6730,0.255979795,0.205764374,0.184965087,0.223295201
6740,0.255600059,0.205459131,0.186174158,0.224447411
6750,0.255221449,0.205154792,0.187379647,0.225596208
6760,0.254843958,0.204851353,0.188581571,0.226741606
6770,0.254467582,0.204548811,0.189779944,0.227883621
6780,0.254092317,0.204247161,0.190974782,0.229022268
6790,0.253718156,0.2039464,0.191135326,0.230157561
6800,0.253345096,0.203646523,0.190854286,0.231289516
6810,0.252973132,0.203347526,0.190574071,0.232418147
6820,0.252602258,0.203049406,0.190294678,0.233543469
6830,0.25223247,0.202752159,0.190016103,0.234665496
6840,0.251863763,0.202455781,0.189738342,0.234907177
6850,0.251496132,0.202160269,0.189461392,0.234564297
6860,0.251129573,0.201865617,0.18918525,0.234222417
6870,0.250764081,0.201571824,0.188909911,0.233881531
6880,0.250399651,0.201278884,0.188635373,0.233541636
6890,0.250036279,0.200986794,0.188361631,0.233202728
6900,0.24967396,0.200695551,0.188088683,0.232864802
6910,0.24931269,0.200405151,0.187816524,0.232527854
6920,0.248952464,0.20011559,0.187545152,0.23219188
6930,0.248593277,0.199826865,0.187274564,0.231856875
6940,0.248235125,0.199538971,0.187004754,0.231522835
6950,0.247878003,0.199251906,0.186735721,0.231189757
6960,0.247521908,0.198965666,0.186467462,0.230857635
6970,0.247166834,0.198680247,0.186199971,0.230526467
6980,0.246812778,0.198395645,0.185933247,0.230196247
6990,0.246459734,0.198111858,0.185667287,0.229866972
7000,0.246107699,0.197828882,0.185402085,0.229538637
7010,0.245756668,0.197546712,0.185137641,0.229211239
7020,0.245406637,0.197265347,0.18487395,0.228884774
7030,0.245057602,0.196984782,0.184611008,0.228559238
7040,0.244709558,0.196705013,0.184348814,0.228234626
7050,0.244362502,0.196426039,0.184087363,0.227910935
7060,0.244016428,0.196147854,0.183826653,0.22758816
7070,0.243671334,0.195870457,0.183566681,0.227266299
7080,0.243327214,0.195593843,0.183307442,0.226945347
7090,0.242984064,0.195318009,0.183048935,0.2266253
7100,0.242641881,0.195042952,0.182791156,0.226306154
7110,0.242300661,0.194768668,0.182534102,0.225987906
7120,0.241960399,0.194495155,0.18227777,0.225670552
7130,0.241621091,0.194643108,0.182022157,0.225354088
7140,0.241282734,0.1957709,0.181767259,0.22503851
7150,0.240945322,0.196895539,0.181513075,0.224723815
7160,0.240608854,0.198017037,0.181259601,0.224409999
7170,0.240273323,0.199135406,0.181006833,0.224097058
7180,0.239938727,0.200250661,0.18075477,0.223784988
7190,0.239605062,0.201362815,0.180503407,0.223473787
7200,0.239272323,0.202471879,0.180252743,0.22316345
7210,0.238940508,0.203577867,0.180002774,0.222853973
7220,0.238609611,0.204680792,0.179753497,0.222545354
7230,0.238279629,0.205780667,0.179504909,0.222237588
7240,0.237950559,0.206877503,0.179257009,0.221930673
7250,0.237622397,0.207971314,0.179009792,0.221624604
7260,0.237295138,0.209062113,0.178763256,0.221319377
7270,0.23696878,0.210149911,0.178517398,0.221014991
7280,0.236643318,0.211234721,0.178272215,0.220711441
7290,0.236318749,0.212316555,0.178027705,0.220408723
7300,0.235995069,0.213395425,0.177783865,0.220106835
7310,0.235672275,0.214471345,0.177540692,0.219805772
7320,0.235350362,0.215544325,0.177298183,0.219505532
7330,0.235029328,0.216614377,0.177056336,0.219206111
7340,0.234709168,0.217681515,0.176815148,0.218907506
7350,0.234389879,0.218745749,0.176574616,0.218609713
7360,0.234071458,0.219807091,0.176334737,0.218312729
7370,0.2337539,0.220865554,0.176095509,0.218016551
7380,0.233437204,0.221921149,0.17585693,0.217721176
7390,0.233121364,0.222973887,0.175618996,0.2174266
7400,0.232806378,0.224023781,0.175381705,0.21713282
7410,0.232492241,0.225070841,0.175145055,0.216839833
7420,0.232178952,0.226115079,0.174909042,0.216817141
7430,0.231866505,0.227156507,0.174673664,0.217871081
7440,0.231554899,0.228195135,0.17443892,0.218922188
7450,0.231244128,0.229230976,0.174204805,0.219970474
7460,0.230934191,0.23026404,0.173971318,0.22101595
7470,0.230625084,0.231294338,0.173738455,0.222058627
7480,0.230316803,0.232321882,0.173506216,0.223098516
7490,0.230009345,0.233346683,0.173274596,0.224135629
7500,0.229702706,0.234368751,0.173043594,0.225169977
7510,0.229396885,0.235388097,0.172813207,0.226201571
7520,0.229091876,0.236404733,0.172583433,0.227230421
7530,0.228787678,0.237418669,0.172354269,0.22825654
7540,0.228484286,0.238429916,0.172125713,0.229279936
7550,0.228181698,0.239438485,0.171897762,0.230300622
7560,0.22787991,0.240444386,0.171670414,0.231318609
7570,0.22757892,0.241447629,0.171443667,0.232333906
7580,0.227278723,0.242448226,0.171217517,0.233346524
7590,0.226979318,0.243446186,0.170991964,0.234356475
7600,0.2266807,0.244441521,0.170767004,0.235363768
7610,0.226382867,0.24543424,0.170542636,0.236368414
7620,0.226085816,0.246424354,0.170318856,0.237370424
7630,0.225789543,0.247411873,0.170095662,0.238369807
7640,0.225494045,0.248396807,0.169873053,0.239366575
7650,0.22519932,0.249379166,0.169651026,0.240360737
7660,0.224905365,0.250358961,0.169429578,0.241352304
7670,0.224612176,0.251336201,0.169208708,0.242341285
7680,0.22431975,0.252310897,0.168988413,0.243327692
7690,0.224028085,0.253283058,0.168768691,0.244311533
7700,0.223737177,0.254252694,0.168549539,0.245292819
7710,0.223447024,0.255219816,0.168330956,0.24627156
7720,0.223157622,0.256184432,0.168112939,0.247247766
7730,0.222868969,0.257146553,0.167895486,0.248221446
7740,0.222581062,0.258106188,0.167678594,0.249192611
7750,0.222293898,0.259063347,0.167462263,0.25016127
7760,0.222007473,0.260018039,0.167246489,0.251127432
7770,0.221721786,0.260970274,0.16703127,0.252091108
7780,0.221436833,0.260891916,0.166816605,0.253052307
7790,0.221152612,0.260557053,0.16660249,0.254011038
7800,0.220869119,0.260223048,0.166388924,0.254967312
7810,0.220586353,0.259889899,0.166175906,0.255921137
7820,0.220304309,0.259557601,0.165963432,0.256872523
7830,0.220022986,0.259226152,0.1657515,0.257821479
7840,0.21974238,0.258895549,0.16554011,0.258768014
7850,0.219462489,0.258565788,0.165329257,0.259712139
7860,0.21918331,0.258236866,0.165118942,0.260653861
7870,0.218904841,0.257908779,0.16490916,0.26159319
7880,0.218627078,0.257581525,0.164699911,0.262530136
7890,0.218350019,0.257255101,0.164491192,0.263464707
7900,0.218073662,0.256929503,0.164283002,0.264396912
7910,0.217798003,0.256604728,0.164075338,0.26532676
7920,0.21752304,0.256280773,0.163868198,0.266254261
7930,0.217248771,0.255957635,0.163661581,0.267179423
7940,0.216975192,0.25563531,0.163455484,0.268102254
7950,0.216702302,0.255313797,0.163249906,0.269022764
7960,0.216430097,0.254993091,0.163044844,0.269940962
7970,0.216158575,0.25467319,0.162840296,0.270856856
7980,0.215887733,0.254354091,0.162636261,0.271770455
7990,0.21561757,0.25403579,0.163183582,0.272681767
8000,0.215348081,0.253718285,0.164229471,0.273590801
8010,0.215079266,0.253401573,0.16527275,0.274497566
8020,0.214811121,0.25308565,0.166313427,0.27540207
8030,0.214543643,0.252770514,0.167351513,0.276304321
8040,0.214276831,0.252456162,0.168387017,0.277204328
8050,0.214010682,0.252142591,0.169419948,0.278102099
8060,0.213745193,0.251829798,0.170450316,0.278997643
8070,0.213480362,0.25151778,0.171478132,0.279147565
8080,0.213216186,0.251206534,0.172503403,0.278802128
8090,0.212952663,0.250896057,0.17352614,0.278457545
8100,0.212689791,0.250586347,0.174546352,0.278113813
8110,0.212427568,0.250277401,0.175564049,0.277770928
8120,0.212165989,0.249969216,0.176579239,0.277428888
8130,0.211905055,0.249661788,0.177591932,0.277087689
8140,0.211644761,0.249355116,0.178602137,0.276747328
8150,0.211385106,0.249049196,0.179609864,0.276407803
8160,0.211126087,0.248744026,0.180615121,0.276069109
8170,0.210867703,0.248439603,0.181617917,0.275731245
8180,0.21060995,0.248135925,0.182618262,0.275394206
8190,0.210352826,0.247832987,0.183616164,0.27505799
8200,0.21009633,0.247530789,0.184611633,0.274722595
8210,0.209840458,0.247229327,0.185604677,0.274388016
8220,0.209585209,0.246928597,0.186595305,0.274054251
8230,0.20933058,0.246628599,0.187583526,0.273721298
8240,0.209076568,0.246329329,0.188569348,0.273389152
8250,0.208823173,0.246030784,0.189552781,0.273057811
8260,0.208570391,0.245732962,0.190533834,0.272727273
8270,0.20831822,0.24543586,0.191512514,0.272397534
8280,0.208066659,0.245139476,0.19248883,0.272068591
8290,0.207815704,0.244843807,0.193462791,0.271740441
8300,0.207565354,0.24454885,0.194434405,0.271413083
8310,0.207315606,0.244254602,0.195403682,0.271086512
8320,0.207066458,0.243961062,0.196370629,0.270760726
8330,0.206817909,0.243668227,0.197335254,0.270435722
8340,0.206569956,0.243376094,0.198297566,0.270111497
8350,0.206322596,0.243084661,0.199257574,0.269788049
8360,0.206075828,0.242793924,0.200215285,0.269465375
8370,0.20582965,0.242503882,0.201170708,0.269143472
8380,0.205584059,0.242214533,0.202123852,0.268822336
8390,0.205339054,0.241925873,0.203074723,0.268501966
8400,0.205094632,0.2416379,0.204023331,0.268182359
8410,0.204850791,0.241350612,0.204969683,0.267863512
8420,0.204607529,0.241064007,0.205913787,0.267545422
8430,0.204364844,0.240778081,0.206855652,0.267228087
8440,0.204596612,0.240492833,0.207795285,0.266911503
8450,0.205537806,0.240208259,0.208732694,0.266595669
8460,0.206476776,0.239924359,0.209667888,0.266280581
8470,0.207413529,0.239641129,0.210600874,0.265966238
8480,0.208348072,0.239358566,0.211531659,0.265652635
8490,0.209280415,0.239076669,0.212460252,0.265339772
8500,0.210210563,0.238795436,0.21338666,0.265027644
8510,0.211138527,0.238514863,0.214310892,0.26471625
8520,0.212064312,0.238234949,0.214294097,0.264405586
8530,0.212987926,0.237955691,0.214042902,0.264095651
8540,0.213909378,0.237677087,0.213792296,0.263786442
8550,0.214828675,0.237399135,0.213542276,0.263477956
8560,0.215745824,0.237121832,0.21329284,0.26317019
8570,0.216660833,0.236845176,0.213043986,0.262863143
8580,0.217573709,0.236569164,0.212795711,0.262556812
8590,0.21848446,0.236293796,0.212548015,0.262251193
8600,0.219393094,0.236019068,0.212300895,0.261946285
8610,0.220299617,0.235744977,0.212054349,0.261642086
8620,0.221204037,0.235471523,0.211808375,0.261338592
8630,0.222106361,0.235198702,0.211562971,0.261035801
8640,0.223006596,0.234926513,0.211318134,0.260733711
8650,0.223904751,0.234654953,0.211073864,0.26043232
8660,0.224800831,0.23438402,0.210830158,0.260131625
8670,0.225694845,0.234113712,0.210587014,0.259831623
8680,0.226586799,0.233844027,0.21034443,0.259532312
8690,0.2274767,0.233574963,0.210102405,0.25923369
8700,0.228364556,0.233306516,0.209860936,0.258935755
8710,0.229250373,0.233038687,0.209620021,0.258638503
8720,0.230134159,0.232771471,0.209379658,0.258341933
8730,0.23101592,0.232504868,0.209139847,0.258046043
8740,0.231895664,0.232238874,0.208900583,0.257750829
8750,0.232773397,0.231973489,0.208661867,0.257456291
8760,0.233649127,0.231708709,0.208423696,0.257162424
8770,0.234522859,0.231444533,0.208186068,0.256869228
8780,0.235394602,0.231180959,0.207948981,0.2565767
8790,0.236264361,0.230917984,0.207712433,0.256284837
8800,0.237132144,0.230655607,0.207476423,0.255993637
8810,0.237997957,0.230393826,0.207240949,0.255703098
8820,0.238861807,0.230132638,0.207006008,0.255413218
8830,0.239723701,0.229872042,0.2067716,0.255123995
8840,0.240583644,0.229612035,0.206537722,0.254835426
8850,0.241441645,0.229352616,0.206304372,0.254547509
8860,0.242297709,0.229093782,0.206071549,0.254260242
8870,0.243151843,0.228835532,0.205839251,0.253973622
8880,0.244004054,0.228577863,0.205607477,0.253687648
8890,0.244854347,0.228320774,0.205376223,0.253402317
8900,0.24570273,0.228064262,0.205145489,0.253117627
8910,0.246549209,0.227808327,0.204915273,0.252833576
8920,0.24739379,0.227552965,0.204685573,0.252550163
8930,0.24823648,0.227298175,0.204456388,0.252267383
8940,0.249077284,0.227043955,0.204227715,0.251985237
8950,0.24991621,0.226790303,0.203999553,0.25170372
8960,0.250753264,0.226537217,0.2037719,0.251422832
8970,0.251588452,0.226284695,0.203544755,0.251142571
8980,0.252421779,0.226032736,0.203318116,0.250862933
8990,0.253253253,0.225781337,0.203091981,0.250583917
9000,0.25408288,0.225530497,0.202866348,0.250305522
9010,0.254910665,0.225280213,0.202641216,0.250027744
9020,0.255736615,0.225030484,0.202416584,0.249750582
9030,0.256560735,0.224781309,0.202192448,0.249474034
9040,0.257383033,0.224532684,0.201968809,0.249198098
9050,0.258203513,0.224284609,0.201745663,0.248922771
9060,0.259022183,0.224037082,0.201523011,0.248648052
9070,0.259839048,0.2237901,0.201300849,0.248373939
9080,0.260654113,0.223543663,0.201079176,0.248100429
9090,0.261467385,0.223297767,0.200857991,0.247827522
9100,0.26227887,0.223052412,0.200637293,0.247555214
9110,0.263088574,0.222807595,0.200417078,0.247283503
9120,0.263896503,0.222563315,0.200197347,0.247012389
9130,0.264702661,0.222319571,0.199978097,0.246741868
9140,0.265507056,0.222076359,0.199759326,0.24647194
9150,0.266309693,0.221833679,0.199541034,0.246202601
9160,0.267110577,0.221591529,0.199323218,0.24593385
9170,0.267909715,0.221349907,0.199105877,0.245665685
9180,0.268707113,0.221108812,0.19888901,0.245398105
9190,0.269502774,0.220868241,0.198672615,0.245131107
9200,0.270296707,0.220628193,0.198456689,0.244864689
9210,0.271088915,0.220388666,0.199218326,0.244598849
9220,0.271879406,0.220149658,0.200086758,0.244333586
9230,0.272668183,0.219911169,0.20095331,0.244068898
9240,0.273455254,0.219673196,0.201817985,0.243804783
9250,0.274240623,0.219435737,0.202680791,0.243541239
9260,0.275024295,0.219198791,0.203541734,0.243278264
9270,0.275806278,0.218962356,0.20440082,0.243015856
9280,0.276586575,0.21872643,0.205258054,0.242754014
9290,0.277365192,0.218491013,0.206113443,0.242492735
9300,0.278142135,0.218256101,0.206966993,0.242232018
9310,0.27891741,0.218021695,0.207818709,0.241971861
9320,0.27969102,0.217787791,0.208668598,0.241712263
9330,0.280462973,0.217554389,0.209516665,0.24145322
9340,0.281233273,0.217321486,0.210362916,0.241194733
9350,0.282001925,0.217089081,0.211207358,0.240936798
9360,0.28234163,0.216857173,0.212049995,0.240679415
9370,0.282040337,0.21662576,0.212890833,0.24042258
9380,0.281739687,0.216394841,0.21372988,0.240166294
9390,0.281439676,0.216164413,0.214567139,0.239910553
9400,0.281140304,0.215934475,0.215402617,0.239655356
9410,0.280841568,0.215705026,0.216236319,0.239400701
9420,0.280543467,0.215476064,0.217068252,0.239146587
9430,0.280245997,0.215247588,0.21789842,0.238893012
9440,0.279949158,0.215019595,0.21872683,0.238639975
9450,0.279652947,0.214792085,0.219553486,0.238387472
9460,0.279357362,0.214565057,0.220378396,0.238135504
9470,0.279062401,0.214338507,0.221201563,0.237884067
9480,0.278768062,0.214112435,0.222022993,0.237633161
9490,0.278474344,0.21388684,0.222842693,0.237382784
9500,0.278181244,0.21366172,0.223660667,0.237132933
9510,0.27788876,0.213437073,0.224161497,0.236883608
9520,0.277596891,0.213212898,0.223926058,0.236634807
9530,0.277305634,0.212989193,0.223691113,0.236386528
9540,0.277014988,0.212765957,0.223456661,0.23613877
9550,0.27672495,0.212543189,0.223222699,0.23589153
9560,0.276435519,0.212320887,0.222989227,0.235644807
9570,0.276146693,0.212099049,0.222756243,0.2353986
9580,0.27585847,0.211877675,0.222523745,0.235152907
9590,0.275570848,0.211656762,0.222291732,0.234907726
9600,0.275283825,0.211436309,0.222060202,0.234663056
9610,0.274997399,0.211216315,0.221829154,0.234418895
9620,0.274711568,0.210996778,0.221598586,0.234175242
9630,0.274426332,0.210777697,0.221368498,0.233932094
9640,0.274141687,0.210559071,0.221138886,0.233689451
9650,0.273857631,0.210962595,0.22090975,0.233447311
9660,0.273574164,0.211779319,0.220681089,0.233205672
9670,0.273291283,0.212594354,0.2204529,0.232964533
9680,0.273008987,0.213407706,0.220225183,0.232723892
9690,0.272727273,0.214219379,0.219997936,0.232483748
9700,0.27244614,0.215029378,0.219771158,0.232244099
9710,0.272165585,0.21583771,0.219544846,0.232004943
9720,0.271885608,0.216644378,0.219319,0.231766279
9730,0.271606207,0.217449389,0.219093618,0.231528106
9740,0.271327379,0.218252746,0.218868699,0.231290422
9750,0.271049123,0.219054456,0.218644242,0.231053225
9760,0.270771437,0.219854523,0.218420244,0.230816515
9770,0.27049432,0.220652953,0.218196705,0.230580289
9780,0.270217769,0.22144975,0.217973622,0.230344546
9790,0.269941783,0.222244919,0.217750996,0.230109284
9800,0.269666361,0.223038465,0.217528824,0.229874503
9810,0.269391499,0.223830394,0.217307104,0.2296402
9820,0.269117198,0.224620711,0.217085836,0.229406374
9830,0.268843454,0.225409419,0.216865019,0.229173024
9840,0.268570267,0.226196525,0.21664465,0.228940148
9850,0.268297635,0.226982032,0.216424728,0.228707745
9860,0.268025555,0.227765947,0.216205253,0.228475814
9870,0.267754027,0.228548273,0.215986222,0.228244352
9880,0.267483048,0.229329015,0.215767635,0.228013359
9890,0.267212618,0.230108179,0.215549489,0.227782833
9900,0.266942733,0.230885769,0.215331785,0.227552772
9910,0.266673393,0.23166179,0.215114519,0.227323176
9920,0.266404596,0.232436246,0.214897692,0.227094043
9930,0.266136341,0.233209143,0.214681301,0.226865371
9940,0.265868625,0.233980485,0.214465346,0.226637159
9950,0.265601447,0.234750276,0.214249824,0.226409406
9960,0.265334806,0.235518522,0.214034735,0.22618211
9970,0.265068699,0.236285227,0.213820078,0.22595527
9980,0.264803126,0.237050396,0.213605851,0.225728885
9990,0.264538084,0.237814033,0.213392053,0.225502953
10000,0.264273573,0.238576142,0.213178682,0.225277472
10010,0.264009589,0.23933673,0.212965738,0.225052442
10020,0.263746133,0.240095799,0.212753218,0.224827861
10030,0.263483202,0.240853355,0.212541123,0.224603728
10040,0.263220795,0.241609401,0.212329449,0.224380042
10050,0.26295891,0.242363944,0.212118197,0.2241568
10060,0.262697545,0.243116986,0.211907365,0.223934003
10070,0.262436699,0.243868533,0.211696952,0.223711647
10080,0.262176371,0.244618589,0.211486956,0.223489733
10090,0.261916559,0.245367159,0.211277376,0.223268259
10100,0.261657262,0.246114246,0.211068211,0.223047223
10110,0.261398477,0.246859856,0.21085946,0.222826624
10120,0.261140204,0.247603992,0.210651121,0.222606462
10130,0.26088244,0.248346659,0.210443194,0.222386734
10140,0.260625185,0.249087861,0.210235677,0.222167439
10150,0.260368437,0.249827603,0.210028569,0.221948576
10160,0.260112194,0.250565889,0.209821868,0.221730145
10170,0.259856455,0.251302723,0.209615574,0.221512142
10180,0.259601218,0.25203811,0.209409685,0.221294568
10190,0.259346482,0.252772054,0.2092042,0.221077421
10200,0.259092246,0.253504558,0.208999118,0.2208607
10210,0.258838507,0.254235628,0.208794437,0.220644403
10220,0.258585266,0.254965268,0.208590158,0.220428529
10230,0.258332519,0.255693481,0.208386277,0.220213078
10240,0.258080266,0.256420271,0.208182795,0.219998047
10250,0.257828505,0.257145644,0.207979709,0.219783436
10260,0.257577234,0.257869603,0.20777702,0.219569243
10270,0.257326453,0.258592153,0.207574725,0.219355467
10280,0.25707616,0.259313296,0.207372824,0.219142107
10290,0.256826353,0.260033039,0.207171315,0.218929161
10300,0.256577031,0.260751383,0.206970197,0.218716629
10310,0.256328193,0.261468335,0.206769469,0.21850451
10320,0.256079837,0.262183897,0.206569131,0.218292801
10330,0.255831962,0.262898074,0.20636918,0.218081502
10340,0.255584566,0.263610869,0.206459723,0.217870612
10350,0.255337649,0.264322288,0.207226355,0.217660129
10360,0.255091207,0.265032333,0.207991507,0.217450053
10370,0.254845242,0.265741009,0.208755183,0.217240382
10380,0.25459975,0.266448319,0.209517388,0.217031115
10390,0.25435473,0.267154268,0.210278125,0.21682225
10400,0.254110182,0.26785886,0.2110374,0.216613787
10410,0.253866103,0.268562098,0.211795217,0.216405725
10420,0.253622493,0.269263986,0.212551579,0.216198062
10430,0.25337935,0.269964529,0.21330649,0.215990797
10440,0.253136673,0.27066373,0.214059956,0.215783929
10450,0.25289446,0.271361592,0.21481198,0.215577457
10460,0.25265271,0.272058121,0.215562566,0.215371379
10470,0.252411422,0.272753319,0.216311718,0.215165696
10480,0.252170594,0.27344719,0.217059441,0.214960405
10490,0.251930226,0.274139739,0.217805738,0.214755505
10500,0.251690315,0.274450052,0.218550614,0.214550995
10510,0.251450861,0.274188945,0.219294073,0.214346875
10520,0.251211862,0.273928334,0.219846022,0.214143142
10530,0.250973317,0.273668218,0.219637261,0.213939797
10540,0.250735224,0.273408595,0.219428897,0.213736837
10550,0.250497583,0.273149465,0.219220927,0.213534262
10560,0.250260392,0.272890825,0.219013351,0.213332071
10570,0.25002365,0.272632674,0.218806168,0.213130262
10580,0.249787355,0.272375012,0.218599376,0.212928835
10590,0.249551506,0.272117836,0.218392975,0.212727788
10600,0.249316102,0.271861145,0.218186963,0.21252712
10610,0.249081142,0.271604938,0.21798134,0.212326831
10620,0.248846625,0.271349214,0.217776104,0.212126918
10630,0.248612548,0.27109397,0.217571254,0.211927382
10640,0.248378912,0.270839207,0.217366789,0.211728221
10650,0.248145714,0.270584922,0.217162708,0.211529434
10660,0.247912954,0.270331113,0.216959009,0.21133102
10670,0.24768063,0.270077781,0.216755693,0.211132977
10680,0.247448741,0.269824923,0.216552757,0.210935306
10690,0.247217286,0.269572538,0.216350201,0.210738004
10700,0.246986263,0.269320624,0.216148024,0.210541071
10710,0.246755672,0.269069181,0.215946224,0.210344506
10720,0.246525511,0.268818207,0.2157448,0.210148307
10730,0.246295779,0.268567701,0.215543752,0.209952474
10740,0.246066474,0.268317661,0.215343078,0.209757006
10750,0.245837597,0.268068087,0.215142777,0.209561901
10760,0.245609144,0.267818976,0.214942849,0.209367159
10770,0.245381116,0.267570328,0.214743292,0.209172779
10780,0.245153511,0.267322141,0.214544105,0.208978759
10790,0.244926327,0.267074414,0.214345288,0.208785099
10800,0.244699565,0.266827146,0.214146838,0.208591797
10810,0.244473222,0.266580335,0.213948756,0.208398853
10820,0.244247297,0.26633398,0.21375104,0.208206266
10830,0.244021789,0.266088081,0.213553688,0.208014034
10840,0.243796698,0.265842634,0.213356701,0.207822157
10850,0.243572021,0.265597641,0.213160077,0.207630633
10860,0.243347758,0.265353098,0.212963815,0.207439462
10870,0.243123908,0.265109006,0.212767915,0.207248643
10880,0.242900469,0.264865362,0.212572374,0.207058175
10890,0.24267744,0.264622165,0.212377192,0.206868056
10900,0.242454821,0.264379415,0.212182369,0.206678286
10910,0.242232609,0.264137109,0.211987902,0.206488864
10920,0.242010805,0.263895248,0.211793792,0.206299789
10930,0.241789406,0.263653829,0.211600037,0.20611106
10940,0.241568412,0.263412851,0.211406636,0.205922676
10950,0.241347822,0.263172313,0.211213588,0.205734636
10960,0.241127634,0.262932214,0.211020892,0.205546939
10970,0.241637043,0.262692553,0.210828548,0.205359584
10980,0.242327657,0.262453328,0.210636554,0.205172571
10990,0.243017014,0.262214539,0.210444909,0.204985898
11000,0.243705118,0.261976184,0.210253613,0.204799564
11010,0.244391972,0.261738262,0.210062665,0.204613568
11020,0.245077579,0.261500771,0.209872062,0.20442791
11030,0.245761944,0.261263711,0.209681806,0.204242589
11040,0.246445068,0.261027081,0.209491894,0.204057603
11050,0.247126957,0.260790879,0.209302326,0.203872953
11060,0.247807612,0.260555104,0.2091131,0.203688636
11070,0.248487038,0.260319754,0.208924216,0.203504652
11080,0.249165238,0.26008483,0.208735674,0.203321
11090,0.249842214,0.259850329,0.208547471,0.203137679
11100,0.250517971,0.259616251,0.208359607,0.202954689
11110,0.251192512,0.259382594,0.208172082,0.202772028
11120,0.251865839,0.259149357,0.207984893,0.202589695
11130,0.252537957,0.258916539,0.207798042,0.20240769
11140,0.253208868,0.25868414,0.207611525,0.202226012
11150,0.253878576,0.258452157,0.207425343,0.20204466
11160,0.254547084,0.25822059,0.207239495,0.201863632
11170,0.255214394,0.257989437,0.207053979,0.201682929
11180,0.255880512,0.257758698,0.206868795,0.201502549
11190,0.256545438,0.257528371,0.206683942,0.201322491
11200,0.257209178,0.257298455,0.20649942,0.201142755
11210,0.257871733,0.25706895,0.206315226,0.20096334
11220,0.258533108,0.257552803,0.206131361,0.200784244
11230,0.259193304,0.258213872,0.205947823,0.200605467
11240,0.259852326,0.258873766,0.205764612,0.200427008
11250,0.260510177,0.259532486,0.205581726,0.200248867
11260,0.261166859,0.260190036,0.205399165,0.200071042
11270,0.261822376,0.26084642,0.205216928,0.199893532
11280,0.262476731,0.26150164,0.205035015,0.199716337
11290,0.263129926,0.262155699,0.204853423,0.199539456
11300,0.263781966,0.262808601,0.204672153,0.199362888
11310,0.264432853,0.263460348,0.204491203,0.199186632
11320,0.26508259,0.264110944,0.204310573,0.199010688
11330,0.26573118,0.264760392,0.204130262,0.198835054
11340,0.266378626,0.265408694,0.203950269,0.19865973
11350,0.267024932,0.266055854,0.203770593,0.198484715
11360,0.267670099,0.266701875,0.203591233,0.198310008
11370,0.268314132,0.267346759,0.203412189,0.198135608
11380,0.268957034,0.26799051,0.203233459,0.197961515
11390,0.269598806,0.268633131,0.203055043,0.197787727
11400,0.270239453,0.269274625,0.202876941,0.197614244
11410,0.270878976,0.269914994,0.20269915,0.197441066
11420,0.27151738,0.270554242,0.202521671,0.19726819
11430,0.272154667,0.271192372,0.202344502,0.197095617
11440,0.27279084,0.271829386,0.202167643,0.196923346
11450,0.273425902,0.272465287,0.201991092,0.196751375
11460,0.274059855,0.273100079,0.20181485,0.196579705
11470,0.274692703,0.273733763,0.201638916,0.196408334
11480,0.275324449,0.274366344,0.201463287,0.196237262
11490,0.275955095,0.274997824,0.201287964,0.196066487
11500,0.276584645,0.275628206,0.201112947,0.195896009
11510,0.277213101,0.276257493,0.200938233,0.195725827
11520,0.277840465,0.276885687,0.200763823,0.195555941
11530,0.278466742,0.277512792,0.200589715,0.19538635
11540,0.279091933,0.278138809,0.200415909,0.195217052
11550,0.279716042,0.278763743,0.200242403,0.195048048
11560,0.280339071,0.279387596,0.200069198,0.194879336
11570,0.280961023,0.279578256,0.199896292,0.194710915
11580,0.281581901,0.279336845,0.199723685,0.194542786
11590,0.282201708,0.27909585,0.199551376,0.194374946
11600,0.282820447,0.278855271,0.199379364,0.194207396
11610,0.283438119,0.278615106,0.199207648,0.194040134
11620,0.284054729,0.278375355,0.199036228,0.193873161
11630,0.284670278,0.278136016,0.198865102,0.193706474
11640,0.285284769,0.277897088,0.19869427,0.193540074
11650,0.285898206,0.27765857,0.198523732,0.193373959
11660,0.286510591,0.277420461,0.198353486,0.19320813
11670,0.287121926,0.277182761,0.198183532,0.193042584
11680,0.287732215,0.276945467,0.198013869,0.192877322
11690,0.288341459,0.276708579,0.197844496,0.192712343
11700,0.288949662,0.276472096,0.197675412,0.192547646
11710,0.289556827,0.276236017,0.197506618,0.192383229
11720,0.290162955,0.276000341,0.197338111,0.192219094
11730,0.29076805,0.275765067,0.197169892,0.192055238
11740,0.291372115,0.275530193,0.197001959,0.191891662
11750,0.291975151,0.27529572,0.196834312,0.191728364
11760,0.292577162,0.275061644,0.19666695,0.191565343
11770,0.29317815,0.274827967,0.196499873,0.1914026
11780,0.293778117,0.274594686,0.196333079,0.191240132
11790,0.294377067,0.274361801,0.196166568,0.191077941
11800,0.294975002,0.274129311,0.196000339,0.190916024
11810,0.295571924,0.273897214,0.196173059,0.190754382
11820,0.296167837,0.273665511,0.196853058,0.190593012
11830,0.296762742,0.273434198,0.197531908,0.190431916
11840,0.297356642,0.273203277,0.198209611,0.190271092
11850,0.29794954,0.272972745,0.19888617,0.190110539
11860,0.298541438,0.272742602,0.199561588,0.189950257
11870,0.299132339,0.272512846,0.200235869,0.189790245
11880,0.299722246,0.272283478,0.200909014,0.189630502
11890,0.30031116,0.272054495,0.201581028,0.189471029
11900,0.300899084,0.271825897,0.202251912,0.189311823
11910,0.301486021,0.271597683,0.202921669,0.189152884
11920,0.302071974,0.271369852,0.203590303,0.188994212
11930,0.302656944,0.271142402,0.204257816,0.188835806
11940,0.303240935,0.270915334,0.204924211,0.188677665
11950,0.303823948,0.270688645,0.20558949,0.188519789
11960,0.304405986,0.270462336,0.206253658,0.188362177
11970,0.304987052,0.270236405,0.206916715,0.188204828
11980,0.305567148,0.270010851,0.207578666,0.188047742
11990,0.306146276,0.269785673,0.208239513,0.187890918
12000,0.30672444,0.26956087,0.208899258,0.187734355
12010,0.306802098,0.269336442,0.209557905,0.187578053
12020,0.306546876,0.269112387,0.210215456,0.187422011
12030,0.306292079,0.268888704,0.210871914,0.187266229
12040,0.306037705,0.268665393,0.211527282,0.187110705
12050,0.305783752,0.268442453,0.212181562,0.186955439
12060,0.305530221,0.268219882,0.212834757,0.186800431
12070,0.30527711,0.26799768,0.213486869,0.18664568
12080,0.305024419,0.267775846,0.214137902,0.186491185
12090,0.304772145,0.267554379,0.214787859,0.186336945
12100,0.304520288,0.267333278,0.215436741,0.18618296
12110,0.304268847,0.267112542,0.216084551,0.18602923
12120,0.30401782,0.266892171,0.216731293,0.185875753
12130,0.303767208,0.266672162,0.217376968,0.185722529
12140,0.303517008,0.266452516,0.21802158,0.185569558
12150,0.303267221,0.266233232,0.21866513,0.185416838
12160,0.303017844,0.266014308,0.219307623,0.18526437
12170,0.302768877,0.265795744,0.219949059,0.185112152
12180,0.302520319,0.265577539,0.220589443,0.184960184
12190,0.302272168,0.265359692,0.221228775,0.184808465
12200,0.302024424,0.265142201,0.22186706,0.184656995
12210,0.301777086,0.264925068,0.222504299,0.184505773
12220,0.301530153,0.264708289,0.223140496,0.184354799
12230,0.301283624,0.264491865,0.223775652,0.184204072
12240,0.301037497,0.264275794,0.22440977,0.18405359
12250,0.300791772,0.264060077,0.225042854,0.183903355
12260,0.300546448,0.263844711,0.225674904,0.183753364
12270,0.300301524,0.263629696,0.226305925,0.183603618
12280,0.300056999,0.263415031,0.226935917,0.183454116
12290,0.299812871,0.263200716,0.227564885,0.183304857
12300,0.299569141,0.262986749,0.22819283,0.183155841
12310,0.299325806,0.26277313,0.228819755,0.183007067
12320,0.299082867,0.262559857,0.229445662,0.182858534
12330,0.298840321,0.262346931,0.230070554,0.182710242
12340,0.298598169,0.262134349,0.230694433,0.182562191
12350,0.298356408,0.261922112,0.231317302,0.182414379
12360,0.298115039,0.261710218,0.231939163,0.182266807
12370,0.29787406,0.261498666,0.232560019,0.182119473
12380,0.297633471,0.261287457,0.233179872,0.181972377
12390,0.297393269,0.261076588,0.233798725,0.181825519
12400,0.297153455,0.260866059,0.234416579,0.181678897
12410,0.296914028,0.26065587,0.235033438,0.181532511
12420,0.296674986,0.260446019,0.235649304,0.181386362
12430,0.296436329,0.260236506,0.236264178,0.181240447
12440,0.296198055,0.260027329,0.236878064,0.181094767
12450,0.295960164,0.259818488,0.237490965,0.180949321
12460,0.295722655,0.259609983,0.238102881,0.180804109
12470,0.295485526,0.259401812,0.238713816,0.180659129
12480,0.295248778,0.259193975,0.239323772,0.180514382
12490,0.295012409,0.25898647,0.239932752,0.180369866
12500,0.294776418,0.258779298,0.240540757,0.180225582
12510,0.294540804,0.258572456,0.24114779,0.180081528
12520,0.294305567,0.258365945,0.241753854,0.179937705
12530,0.294070705,0.258159764,0.24235895,0.179794111
12540,0.293836217,0.257953911,0.242963081,0.179650746
12550,0.293602103,0.257748387,0.24356625,0.179507609
12560,0.293368362,0.257543189,0.244168458,0.1793647
12570,0.293134993,0.257338318,0.244769708,0.179222019
12580,0.292901995,0.257133773,0.245370002,0.179079564
12590,0.292669367,0.256929553,0.245969343,0.178937336
12600,0.292437108,0.256725657,0.246567733,0.178795334
12610,0.292205218,0.256522084,0.247165173,0.178653556
12620,0.291973695,0.256318834,0.247761667,0.178512004
12630,0.291742538,0.256115905,0.248357216,0.178370675
12640,0.291511747,0.255913298,0.248951823,0.17822957
12650,0.291281322,0.255711011,0.24954549,0.178088689
12660,0.29105126,0.255509044,0.25013822,0.177948029
12670,0.290821561,0.255307395,0.250730013,0.177807592
12680,0.290592225,0.255106064,0.251320874,0.177667376
12690,0.29036325,0.254905051,0.251910803,0.177527382
12700,0.290134635,0.254704354,0.252499803,0.177387607
12710,0.28990638,0.254503973,0.253087877,0.177248053
12720,0.289678484,0.254303907,0.253675026,0.177108718
12730,0.289450947,0.254104155,0.254261252,0.176969602
12740,0.289223766,0.253904717,0.254846558,0.176830704
12750,0.288996941,0.253705592,0.255430947,0.176692024
12760,0.288770473,0.253506778,0.256014419,0.176553562
12770,0.288544358,0.253308277,0.256596978,0.176415316
12780,0.288318598,0.253110085,0.257178625,0.176277287
12790,0.288093191,0.252912204,0.257759362,0.176139473
12800,0.287868135,0.252714632,0.258339192,0.176001875
12810,0.287643431,0.252517368,0.258918117,0.175864491
12820,0.287419078,0.252320412,0.259496139,0.175727322
12830,0.287195074,0.252123763,0.26007326,0.175590367
12840,0.28697142,0.25192742,0.260649482,0.175453625
12850,0.286748113,0.251731383,0.261224807,0.175317096
12860,0.286525154,0.25153565,0.261799238,0.175180779
12870,0.286302541,0.251340222,0.262372776,0.175044674
12880,0.286080273,0.251145097,0.262479621,0.17490878
12890,0.285858351,0.250950275,0.262276007,0.174773098
12900,0.285636772,0.250755755,0.262072708,0.174637625
12910,0.285415537,0.250561537,0.261869723,0.174502362
12920,0.285194644,0.250367619,0.261667054,0.174367309
12930,0.284974093,0.250174,0.261464697,0.174232465
12940,0.284753883,0.249980682,0.261262654,0.174097829
12950,0.284534013,0.249787661,0.261060922,0.173963401
12960,0.284314482,0.249594939,0.260859502,0.17382918
12970,0.284095289,0.249402513,0.260658392,0.173695166
12980,0.283876435,0.249210384,0.260457592,0.173561359
12990,0.283657917,0.249018551,0.260257101,0.173427758
13000,0.283439735,0.249442351,0.260056919,0.173294362
13010,0.283221889,0.250019215,0.259857044,0.173161171
13020,0.283004378,0.250595192,0.259657476,0.173028185
13030,0.2827872,0.251170286,0.259458215,0.172895403
13040,0.282570355,0.251744498,0.259259259,0.172762825
13050,0.282353843,0.25231783,0.259060608,0.17263045
13060,0.282137662,0.252890284,0.258862262,0.172498277
13070,0.281921812,0.253461862,0.258664218,0.172366307
13080,0.281706292,0.254032566,0.258466478,0.172234539
13090,0.281491101,0.254602399,0.25826904,0.172102972
13100,0.281276238,0.255171361,0.258071903,0.171971605
13110,0.281061704,0.255739455,0.257875067,0.171840439
13120,0.280847496,0.256306684,0.257678531,0.171861901
13130,0.280633615,0.256873049,0.257482294,0.172492575
13140,0.280420059,0.257438551,0.257286356,0.173122289
13150,0.280206828,0.258003194,0.257090716,0.173751046
13160,0.279993921,0.258566978,0.256895373,0.174378847
13170,0.279781338,0.259129907,0.256700326,0.175005694
13180,0.279569077,0.259691981,0.256505576,0.175631591
13190,0.279357137,0.260253203,0.256311121,0.176256539
13200,0.279145519,0.260813575,0.256116961,0.176880539
13210,0.278934221,0.261373098,0.255923094,0.177503595
13220,0.278723243,0.261931775,0.255729521,0.178125709
13230,0.278512584,0.262489608,0.255536241,0.178746882
13240,0.278302243,0.263046598,0.255343252,0.179367117
13250,0.278092219,0.263602747,0.255150555,0.179986416
13260,0.277882513,0.264158057,0.254958148,0.180604781
13270,0.277673122,0.264712531,0.254766031,0.181222214
13280,0.277464046,0.26526617,0.254574204,0.181838717
13290,0.277255286,0.265818975,0.254382665,0.182454292
13300,0.277046839,0.26637095,0.254191414,0.183068942
13310,0.276838705,0.266922095,0.254000451,0.183682668
13320,0.276630884,0.267472412,0.253809774,0.184295473
13330,0.276423374,0.268021904,0.253619383,0.184907359
13340,0.276216176,0.268570572,0.253429278,0.185518327
13350,0.276009288,0.269118418,0.253239458,0.18612838
13360,0.275802709,0.269665444,0.253049921,0.18673752
13370,0.27559644,0.270211652,0.252860669,0.187345748
13380,0.275390479,0.270757044,0.252671699,0.187953068
13390,0.275184826,0.27130162,0.252483011,0.18855948
13400,0.274979479,0.271845385,0.252294605,0.189164988
13410,0.274774439,0.272388338,0.25210648,0.189769592
13420,0.274569704,0.272930482,0.251918635,0.190373296
13430,0.274365274,0.273471819,0.25173107,0.1909761
13440,0.274161149,0.27401235,0.251543784,0.191578008
13450,0.273957327,0.274552078,0.251356776,0.19217902
13460,0.273753807,0.275091004,0.251170047,0.19277914
13470,0.27355059,0.275629129,0.250983594,0.193378368
13480,0.273347675,0.276166456,0.250797419,0.193976708
13490,0.27314506,0.276702987,0.250611519,0.194574161
13500,0.272942745,0.277238723,0.250425894,0.195170728
13510,0.27274073,0.277773666,0.250240545,0.195766413
13520,0.272539013,0.278307817,0.250055469,0.196361216
13530,0.272337595,0.27884118,0.249870667,0.19695514
13540,0.272136474,0.279373754,0.249686138,0.197548187
13550,0.271935651,0.279905542,0.249501882,0.198140359
13560,0.271735123,0.280436546,0.249317897,0.198731657
13570,0.271534891,0.280966767,0.249134183,0.199322084
13580,0.271334953,0.281496208,0.24895074,0.199911641
13590,0.27113531,0.282024869,0.248767567,0.200500331
13600,0.270935961,0.282552753,0.248584663,0.201088155
13610,0.270736904,0.283006392,0.248402028,0.201675116
13620,0.27053814,0.28279862,0.248219661,0.202261214
13630,0.270339667,0.282591153,0.248037561,0.202846453
13640,0.270141485,0.282383989,0.247855729,0.203430834
13650,0.269943594,0.28217713,0.247674163,0.204014358
13660,0.269745992,0.281970573,0.247492863,0.204597028
13670,0.26954868,0.281764319,0.247311828,0.205178846
13680,0.269351656,0.281558366,0.247131058,0.205759813
13690,0.269154919,0.281352713,0.246950551,0.206339931
13700,0.26895847,0.281147362,0.246989271,0.206919203
13710,0.268762308,0.280942309,0.247538473,0.20749763
13720,0.268566431,0.280737556,0.248086874,0.208075213
13730,0.26837084,0.2805331,0.248634477,0.208651955
13740,0.268175533,0.280328943,0.249181282,0.209227858
13750,0.267980511,0.280125082,0.249727293,0.209802923
13760,0.267785771,0.279921517,0.250272509,0.210377153
13770,0.267591315,0.279718248,0.250816934,0.210950548
13780,0.267397141,0.279515275,0.251360569,0.211523112
13790,0.267203248,0.279312595,0.251903415,0.212094844
13800,0.267009637,0.279110209,0.252445475,0.212665749
13810,0.266816306,0.278908117,0.25298675,0.213235827
13820,0.266623254,0.278706316,0.253527241,0.213805079
13830,0.266430482,0.278504808,0.254066951,0.214373509
13840,0.266237989,0.278303591,0.254605881,0.214941117
13850,0.266045773,0.278102664,0.255144033,0.215507906
13860,0.265853834,0.277902027,0.255681408,0.216073876
13870,0.265662173,0.27770168,0.256218009,0.216639031
13880,0.265470787,0.277501621,0.256753836,0.217203372
13890,0.265279677,0.27730185,0.257288892,0.217766899
13900,0.265088843,0.277102367,0.257823178,0.218329617
13910,0.264898282,0.27690317,0.258356696,0.218891525
13920,0.264707995,0.27670426,0.258889448,0.219452626
13930,0.264517981,0.276505635,0.259421434,0.220012921
13940,0.26432824,0.276307295,0.259952658,0.220572412
13950,0.264138771,0.276109239,0.260483119,0.221131102
13960,0.263949574,0.275911468,0.261012821,0.221688991
13970,0.263760647,0.275713979,0.261541765,0.222246081
13980,0.263571991,0.275516773,0.262069952,0.222802375
13990,0.263383604,0.275319848,0.262597384,0.223357873
14000,0.263195486,0.275123205,0.262766945,0.223912578
14010,0.263007637,0.274926843,0.262579402,0.224466491
14020,0.262820056,0.274730761,0.262392126,0.225019613
14030,0.262632742,0.274534958,0.262205117,0.225571948
14040,0.262445695,0.274339435,0.262018375,0.226123495
14050,0.262258914,0.274144189,0.261831898,0.226674258
14060,0.262072399,0.273949221,0.261645687,0.227224237
14070,0.261886149,0.273754531,0.26145974,0.227773435
14080,0.261700163,0.273560116,0.261274057,0.228321852
14090,0.261514442,0.273365978,0.261088638,0.228869491
14100,0.261328984,0.273172115,0.260903482,0.229416353
14110,0.261143789,0.272978527,0.260718588,0.229962441
14120,0.260958856,0.272785214,0.260533957,0.230507754
14130,0.260774184,0.272592173,0.260349586,0.231052296
14140,0.260589774,0.272399406,0.260165476,0.231596068
14150,0.260405625,0.272206911,0.259981627,0.232139071
14160,0.260221736,0.272014688,0.259798037,0.232681308
14170,0.260038106,0.271822737,0.259614706,0.233222779
14180,0.259854735,0.271631056,0.259431634,0.233763486
14190,0.259671623,0.271439645,0.25924882,0.234303432
14200,0.259488768,0.271248504,0.259066263,0.234842617
14210,0.259306171,0.271057631,0.258883963,0.235381043
14220,0.259123831,0.270867028,0.25870192,0.235918712
14230,0.258941747,0.270676692,0.258520132,0.236455625
14240,0.258759919,0.270486623,0.2583386,0.236991784
14250,0.258578345,0.270296821,0.258157322,0.237527191
14260,0.258397027,0.270107286,0.257976299,0.238061847
14270,0.258215962,0.269918016,0.257795529,0.238595754
14280,0.258035152,0.269729011,0.257615013,0.239128913
14290,0.258344413,0.26954027,0.257434749,0.239661325
14300,0.258863017,0.269351794,0.257254737,0.239983218
14310,0.259380896,0.26916358,0.257074977,0.239815527
14320,0.259898052,0.26897563,0.256895468,0.239648069
14330,0.260414486,0.268787942,0.25671621,0.239480846
14340,0.2609302,0.268600516,0.256537201,0.239313855
14350,0.261445195,0.268413351,0.256358442,0.239147098
14360,0.261959474,0.268226447,0.256179932,0.238980572
14370,0.262473036,0.268039802,0.25600167,0.238814279
14380,0.262985884,0.267853418,0.255823656,0.238648216
14390,0.26349802,0.267667292,0.25564589,0.238482385
14400,0.264009444,0.267481425,0.25546837,0.238316784
14410,0.264520158,0.267295816,0.255291097,0.238151412
14420,0.265030164,0.267110464,0.25511407,0.23798627
14430,0.265539464,0.266925369,0.254937288,0.237821357
14440,0.266048058,0.26674053,0.254760751,0.237656672
14450,0.266555948,0.266555948,0.254584458,0.237492215
14460,0.267063135,0.26637162,0.254408409,0.237327986
14470,0.267569622,0.266187548,0.254232603,0.237163983
14480,0.268075409,0.266003729,0.25405704,0.237000207
14490,0.268580498,0.265820164,0.25388172,0.236836657
14500,0.269084891,0.265636853,0.253706641,0.236673333
14510,0.269588588,0.265453794,0.253531803,0.236510234
14520,0.270091591,0.265270987,0.253357207,0.236347359
14530,0.270593903,0.265088432,0.25318285,0.236184709
14540,0.271095523,0.264906128,0.253008734,0.236022282
14550,0.271596454,0.264724074,0.252834857,0.235860078
14560,0.272096697,0.26454227,0.252661218,0.235698098
14570,0.272596253,0.264360716,0.252487818,0.235536339
14580,0.273095124,0.264179412,0.252314656,0.235374803
14590,0.273593311,0.263998355,0.252141731,0.235213488
14600,0.274090816,0.263817547,0.251969043,0.235052394
14610,0.274587639,0.263636986,0.251796592,0.23489152
14620,0.275083784,0.263456672,0.251624376,0.234730867
14630,0.27557925,0.263276604,0.251452396,0.234570433
14640,0.276074039,0.263096783,0.25128065,0.234410218
14650,0.276568152,0.262917207,0.251109139,0.234250222
14660,0.277061592,0.262737876,0.250937862,0.234090444
14670,0.277554359,0.262558789,0.250766819,0.233930884
14680,0.278046455,0.262379947,0.250596008,0.233771541
14690,0.27853788,0.262201348,0.250425431,0.233612416
14700,0.279028638,0.262022992,0.250255085,0.233453507
14710,0.279518727,0.261844878,0.25008497,0.233294813
14720,0.280008152,0.261667006,0.249915087,0.233136336
14730,0.280496911,0.261489376,0.249745435,0.232978073
14740,0.280985008,0.261311987,0.249576012,0.232820026
14750,0.281269067,0.261134838,0.24940682,0.232662192
14760,0.281078518,0.26095793,0.249237857,0.232504573
14770,0.280888227,0.260781261,0.249069122,0.232347167
14780,0.280698194,0.260604831,0.248900616,0.232189974
14790,0.280508417,0.260428639,0.248732337,0.232032993
14800,0.280318897,0.260252686,0.248564286,0.231876225
14810,0.280129633,0.26007697,0.248396462,0.231719668
14820,0.279940625,0.259901491,0.248228864,0.231563322
14830,0.279751871,0.259726249,0.248061493,0.231407188
14840,0.279563372,0.259551243,0.247894347,0.231251263
14850,0.279375126,0.259376473,0.247727426,0.231095549
14860,0.279187134,0.259201938,0.247560729,0.230940044
14870,0.278999395,0.259027638,0.247394257,0.230784749
14880,0.278811908,0.258853572,0.247228009,0.230629662
14890,0.278624673,0.258679739,0.247061984,0.230474783
14900,0.278437689,0.258506141,0.246896181,0.230320113
14910,0.278250956,0.258332774,0.246730602,0.23016565
14920,0.278064473,0.258159641,0.246565244,0.230011393
14930,0.27787824,0.257986739,0.246400107,0.229924319
14940,0.277692256,0.257814069,0.246235192,0.23043973
14950,0.277506521,0.257641629,0.246070497,0.230954451
14960,0.277321035,0.25746942,0.245906022,0.231468485
14970,0.277135796,0.257297442,0.245741767,0.231981832
14980,0.276950804,0.257125693,0.245844737,0.232494493
14990,0.27676606,0.256954173,0.246347809,0.233006471
15000,0.276581561,0.256782881,0.24685021,0.233517765
15010,0.276397309,0.256611818,0.247351942,0.234028379
15020,0.276213301,0.256440983,0.247853006,0.234538313
15030,0.276029539,0.256270375,0.248353403,0.235047568
15040,0.275846021,0.256099993,0.248853135,0.235556147
15050,0.275662747,0.255929839,0.249352203,0.236064049
15060,0.275479716,0.25575991,0.249850608,0.236571277
15070,0.275296928,0.255590206,0.250348351,0.237077832
15080,0.275114382,0.255420728,0.250845435,0.237583715
15090,0.274932079,0.255251474,0.251341859,0.238088927
15100,0.274750017,0.255082445,0.251837627,0.237997484
15110,0.274568195,0.254913639,0.252332738,0.237839984
15120,0.274386615,0.254745057,0.252827194,0.237682693
15130,0.274205274,0.254576697,0.253320997,0.23752561
15140,0.274024173,0.25440856,0.253814147,0.237368734
15150,0.273843311,0.254240644,0.254306646,0.237212065
15160,0.273662687,0.25407295,0.254798496,0.237055603
15170,0.273482302,0.253905478,0.255289697,0.236899347
15180,0.273302154,0.253738225,0.255780252,0.236743298
15190,0.273122243,0.253571193,0.25627016,0.236587453
15200,0.27294257,0.253404381,0.256759424,0.236431814
15210,0.272763132,0.253237788,0.257248044,0.236276379
15220,0.27258393,0.253071414,0.257736023,0.236121148
15230,0.272404964,0.252905259,0.25822336,0.235966122
15240,0.272226232,0.252739322,0.258710058,0.235811298
15250,0.272047735,0.252573602,0.259196118,0.235656678
15260,0.271869471,0.252408099,0.259681541,0.235502261
15270,0.271691441,0.252242813,0.260166328,0.235348045
15280,0.271513644,0.252077744,0.260650481,0.235194032
15290,0.27133608,0.25191289,0.261134,0.23504022
15300,0.271158748,0.251748252,0.261616888,0.234886609
15310,0.270981647,0.251583829,0.262099144,0.234733198
15320,0.270804778,0.25141962,0.262580771,0.234579988
15330,0.270628139,0.251255626,0.26306177,0.234426978
15340,0.270451731,0.251091845,0.262955479,0.234274167
15350,0.270275552,0.250928278,0.262784183,0.234121556
15360,0.270099603,0.250764924,0.262613111,0.233969143
15370,0.269923883,0.250601783,0.262442261,0.233816928
15380,0.269748391,0.250438853,0.262271634,0.233664911
15390,0.269573127,0.250276135,0.262101228,0.233513092
15400,0.269398091,0.250113629,0.261931043,0.23336147
15410,0.269223282,0.249951333,0.26176108,0.233210045
15420,0.2690487,0.249789248,0.261591336,0.233058816
15430,0.268874344,0.249627373,0.261421813,0.232907783
15440,0.268700214,0.249465708,0.26125251,0.232756946
15450,0.268526309,0.249304252,0.261083425,0.232606304
15460,0.268352629,0.249143005,0.260914559,0.232455857
15470,0.268179174,0.248981966,0.260745912,0.232305604
15480,0.268005943,0.248821136,0.260577482,0.232155546
15490,0.267832935,0.248660513,0.26040927,0.232005681
15500,0.267660151,0.248500097,0.260241275,0.231856009
15510,0.267487589,0.248339888,0.260073496,0.231706531
15520,0.26731525,0.248179885,0.259905934,0.231557245
15530,0.267143133,0.248020089,0.259738587,0.231408151
15540,0.266971237,0.247924844,0.259571456,0.23125925
15550,0.266799563,0.248408462,0.25940454,0.23111054
15560,0.266628109,0.248891459,0.259237838,0.23096202
15570,0.266456875,0.249373836,0.259071351,0.230813692
15580,0.266285861,0.249855593,0.258905077,0.230665554
15590,0.266115066,0.250336733,0.258739016,0.230517606
15600,0.265944491,0.250817255,0.258573168,0.230369848
15610,0.265774134,0.251297162,0.258407533,0.230222279
15620,0.265603995,0.251776455,0.25824211,0.230074899
15630,0.265434073,0.252255134,0.258076898,0.229927708
15640,0.265264369,0.252733201,0.257911898,0.229780705
15650,0.265094882,0.253210657,0.257747109,0.229633889
15660,0.264925611,0.253687504,0.25758253,0.229487261
15670,0.264756557,0.254163742,0.257418161,0.22991513
15680,0.264587718,0.254639372,0.257254002,0.230406224
15690,0.264419094,0.255114397,0.257090052,0.230896692
15700,0.264250685,0.255588816,0.25692631,0.231386536
15710,0.26408249,0.256062631,0.256762778,0.231875756
15720,0.263914509,0.256535844,0.256599453,0.232364353
15730,0.263746742,0.257008455,0.256436336,0.23285233
15740,0.263579188,0.257480465,0.256273426,0.233339686
15750,0.263411847,0.257951876,0.256110723,0.233826424
15760,0.263244718,0.258422689,0.255948227,0.234312544
15770,0.263077801,0.258892905,0.255785936,0.234798047
15780,0.262911096,0.259362525,0.255623851,0.235282935
15790,0.262744601,0.25983155,0.255461972,0.235767209
15800,0.262578318,0.260299981,0.255300297,0.23625087
15810,0.262412245,0.26076782,0.255138827,0.236733919
15820,0.262246381,0.261235067,0.254977561,0.237216358
15830,0.262080728,0.261701724,0.254816499,0.237698187
15840,0.261915283,0.262167792,0.25465564,0.238179408
15850,0.261750047,0.262633272,0.254494985,0.238660021
15860,0.26158502,0.263098165,0.254334531,0.239140029
15870,0.2614202,0.263562472,0.25417428,0.239619432
15880,0.261255588,0.264026195,0.254014231,0.240098231
15890,0.261091184,0.264489334,0.253854383,0.240576427
15900,0.260926986,0.26495189,0.253694736,0.241054022
15910,0.260762994,0.265413865,0.25353529,0.241531016
15920,0.260599209,0.265875259,0.253376044,0.242007412
15930,0.260435629,0.266336074,0.253216998,0.242483209
15940,0.260272254,0.266796311,0.253058152,0.242958409
15950,0.260109084,0.267255971,0.252899505,0.243433014
15960,0.259946119,0.267715055,0.252741056,0.243907023
15970,0.259783357,0.268173565,0.252582806,0.24438044
15980,0.2596208,0.2686315,0.252424754,0.244853263
15990,0.259458445,0.269088862,0.2522669,0.245325496
16000,0.259296294,0.269545653,0.252109243,0.245797138
16010,0.259134345,0.270001874,0.251951783,0.246268191
16020,0.258972598,0.270457524,0.25179452,0.246738656
16030,0.258811054,0.270912607,0.251637452,0.247208533
16040,0.25864971,0.271367122,0.251480581,0.247677826
16050,0.258488568,0.27182107,0.251323905,0.248146533
16060,0.258327626,0.272274454,0.251167424,0.248614657
16070,0.258166884,0.272727273,0.251011138,0.249082198
16080,0.258006343,0.273179529,0.250855046,0.249549157
16090,0.257846001,0.273631222,0.250699149,0.249704804
16100,0.257685858,0.274082355,0.250543445,0.249549717
16110,0.257525914,0.274532928,0.250387934,0.249394823
16120,0.257366168,0.274982942,0.250232616,0.249240122
16130,0.257206621,0.275432397,0.250077491,0.249085612
16140,0.257047271,0.275881296,0.249922557,0.248931293
16150,0.256888118,0.276329639,0.249767816,0.248777166
16160,0.256729163,0.276777427,0.249613267,0.248623229
16170,0.256570404,0.277224661,0.249458908,0.248469482
16180,0.256411841,0.277671343,0.24930474,0.248315926
16190,0.256253474,0.278117473,0.249150763,0.248162559
16200,0.256095303,0.278563052,0.248996975,0.248009382
16210,0.255937327,0.279008081,0.248843378,0.247856394
16220,0.255779545,0.279452561,0.24868997,0.247703594
16230,0.255621958,0.279896494,0.248536751,0.247550983
16240,0.255464565,0.280339881,0.24838372,0.247398559
16250,0.255307366,0.280782721,0.248230878,0.247246323
16260,0.25515036,0.281225017,0.248078224,0.247094275
16270,0.254993547,0.281359474,0.247925757,0.246942413
16280,0.254836926,0.281186659,0.247773478,0.246790738
16290,0.254680498,0.281014057,0.247621386,0.246639249
16300,0.254524262,0.280841666,0.24746948,0.246487946
16310,0.254368218,0.280669487,0.247317761,0.246336828
16320,0.254212364,0.280497519,0.247166228,0.246185895
16330,0.254056702,0.280325761,0.24701488,0.246035148
16340,0.25390123,0.280154213,0.246863717,0.245884585
16350,0.253745948,0.279982876,0.246712739,0.245734206
16360,0.253590856,0.279811747,0.246561946,0.245584011
16370,0.253435954,0.279640828,0.246411337,0.245433999
16380,0.25328124,0.279470118,0.246260912,0.245284171
16390,0.253126716,0.279299616,0.24611067,0.245134525
16400,0.25297238,0.279129321,0.245960612,0.244985062
16410,0.252818232,0.278959235,0.245810737,0.244835781
16420,0.252664271,0.278789355,0.245661044,0.244686682
16430,0.252510498,0.278619682,0.245511533,0.244537764
16440,0.252356913,0.278450216,0.245362204,0.244389027
16450,0.252203513,0.278280956,0.245213057,0.244240472
16460,0.252050301,0.278111901,0.245064091,0.244092096
16470,0.251897274,0.277943051,0.245340295,0.243943901
16480,0.251744433,0.277774407,0.245798192,0.243795886
16490,0.251591777,0.277605967,0.246255533,0.24364805
16500,0.251439307,0.277437731,0.24671232,0.243500394
16510,0.251287021,0.277269699,0.247168554,0.243352916
16520,0.251134919,0.27710187,0.247624236,0.243205617
16530,0.250983002,0.276934245,0.248079366,0.243058496
16540,0.250831268,0.276766822,0.248533946,0.242911553
16550,0.250679717,0.276599601,0.248987977,0.242764788
16560,0.25052835,0.276432583,0.249441459,0.242618199
16570,0.250377165,0.276265765,0.249894394,0.242471788
16580,0.250226162,0.27609915,0.250346782,0.242325553
16590,0.250075342,0.275932735,0.250798626,0.242179495
16600,0.249924703,0.27576652,0.251249925,0.242033612
16610,0.249774246,0.275600506,0.251339474,0.241887906
16620,0.24962397,0.275434691,0.251188256,0.241742374
16630,0.249473874,0.275269076,0.25103722,0.241597018
16640,0.249323959,0.27510366,0.250886365,0.241451836
16650,0.249174224,0.274938442,0.250735692,0.241306828
16660,0.249024668,0.274773423,0.250585199,0.241161995
16670,0.248875292,0.274608602,0.250434887,0.241017335
16680,0.248726096,0.274443978,0.250284755,0.240872849
16690,0.248577077,0.274279552,0.250134803,0.240728536
16700,0.248428238,0.274115322,0.249985031,0.240584396
16710,0.248459099,0.27395129,0.249835438,0.240440428
16720,0.248908558,0.273787453,0.249686024,0.240296633
16730,0.24935748,0.273623812,0.249536788,0.240153009
16740,0.249805866,0.273460367,0.249387731,0.240009557
16750,0.250253716,0.273297117,0.249238851,0.239866277
16760,0.250701032,0.273134061,0.24909015,0.239723167
16770,0.251147815,0.2729712,0.248941625,0.239580228
16780,0.251594065,0.272808533,0.248793278,0.239437459
16790,0.252039783,0.27264606,0.248645107,0.23929486
16800,0.252484971,0.272483781,0.248497113,0.239152431
16810,0.252929629,0.272321694,0.248349295,0.239010172
16820,0.253373759,0.2721598,0.248201653,0.238868082
16830,0.253817361,0.271998099,0.248054186,0.23872616
16840,0.254260436,0.271836589,0.247906894,0.238584407
16850,0.254702985,0.271675271,0.247759777,0.238442822
16860,0.255145009,0.271514145,0.247612834,0.238775873
16870,0.255586509,0.27135321,0.247466066,0.239227076
16880,0.256027487,0.271192465,0.247319472,0.239677744
16890,0.256467942,0.27103191,0.247173051,0.240127879
16900,0.256907875,0.270871546,0.247026803,0.240577481
16910,0.257347289,0.270711371,0.246880729,0.241026551
16920,0.257786183,0.270551386,0.246734827,0.24147509
16930,0.258224559,0.270391589,0.246589097,0.2419231
16940,0.258662417,0.270231982,0.246443539,0.24237058
16950,0.259099758,0.270072562,0.246298154,0.242817533
16960,0.259536584,0.269913331,0.246152939,0.243263958
16970,0.259972895,0.269754287,0.246007896,0.243709858
16980,0.260408692,0.26959543,0.245863023,0.244155232
16990,0.260843976,0.269436761,0.245718321,0.244600082
17000,0.261278748,0.269278278,0.24557379,0.245044409
17010,0.261713009,0.269119981,0.245429428,0.245488214
17020,0.26214676,0.268961871,0.245285236,0.245931496
17030,0.262580001,0.268803946,0.245141213,0.246374259
17040,0.263012734,0.268646206,0.244997359,0.246816501
17050,0.263444959,0.268488652,0.244853674,0.247258225
17060,0.263876678,0.268331282,0.244710158,0.247699431
17070,0.264307891,0.268174096,0.244566809,0.248140121
17080,0.264738598,0.268017095,0.244423629,0.248580294
17090,0.265168802,0.267860277,0.244280616,0.249019952
17100,0.265598503,0.267703643,0.24413777,0.249459096
17110,0.266027701,0.267547192,0.243995091,0.249897727
17120,0.266456399,0.267390923,0.243852579,0.250335845
17130,0.266884595,0.267234837,0.243710233,0.250773452
17140,0.267312292,0.267078934,0.243568053,0.251210548
17150,0.26773949,0.266923211,0.243426039,0.251647134
17160,0.268166191,0.266767671,0.243284191,0.251558767
17170,0.268592394,0.266612311,0.243142508,0.251412265
17180,0.269018101,0.266457133,0.243000989,0.251265933
17190,0.269443313,0.266302135,0.242859636,0.251119772
17200,0.269868031,0.266147317,0.242718447,0.250973781
17210,0.270292255,0.265992679,0.242577421,0.250827959
17220,0.270715986,0.265838221,0.24243656,0.250682306
17230,0.271139226,0.265683942,0.242295862,0.250536823
17240,0.271213967,0.265529842,0.242155327,0.250391509
17250,0.27105675,0.26537592,0.242014956,0.250246363
17260,0.270899716,0.265222177,0.241874747,0.250101385
17270,0.270742864,0.265068612,0.2417347,0.249956575
17280,0.270586193,0.264915225,0.241594815,0.249811932
17290,0.270429703,0.264762015,0.241455092,0.249667457
17300,0.270273395,0.264608982,0.241315531,0.249523149
17310,0.270117266,0.264456126,0.241176131,0.249379008
17320,0.269961319,0.264303447,0.241036892,0.249235033
17330,0.269805551,0.264150943,0.240897813,0.249091224
17340,0.269649963,0.263998616,0.240758895,0.248947581
17350,0.269494554,0.263846464,0.240620137,0.248804104
17360,0.269339324,0.263694488,0.240481539,0.248660791
17370,0.269184273,0.263542686,0.240343101,0.248517644
17380,0.2690294,0.263391059,0.240204821,0.248374662
17390,0.268874705,0.263239607,0.240066701,0.248231844
17400,0.268720188,0.263088328,0.23992874,0.24808919
17410,0.268565849,0.262937224,0.239790937,0.2479467
17420,0.268411687,0.262786292,0.239653292,0.247804374
17430,0.268257702,0.262635534,0.239515805,0.247662211
17440,0.268103893,0.262484949,0.239894501,0.247520211
17450,0.267950261,0.262334537,0.240330067,0.247378374
17460,0.267796804,0.262184296,0.240765134,0.247236699
17470,0.267643524,0.262034228,0.241199702,0.247095186
17480,0.267490418,0.261884332,0.241633774,0.246953836
17490,0.267337488,0.261734606,0.242067349,0.246812647
17500,0.267184732,0.261585052,0.242500429,0.246671619
17510,0.267032151,0.261435669,0.242933014,0.246530752
17520,0.266879744,0.261286456,0.243365105,0.246390046
17530,0.266727511,0.261137414,0.243796703,0.246249501
17540,0.266575452,0.260988541,0.244227809,0.246109116
17550,0.266423566,0.260839838,0.244658424,0.245968891
17560,0.266271852,0.260691305,0.245088548,0.245828825
17570,0.266120312,0.26054294,0.245518183,0.245688919
17580,0.265968944,0.260394744,0.24594733,0.245549172
17590,0.265817748,0.260246717,0.246375988,0.245409584
17600,0.265666723,0.260098858,0.246804159,0.245270155
17610,0.265515871,0.259951167,0.247231844,0.245130884
17620,0.265365189,0.259803643,0.247659043,0.244991771
17630,0.265214679,0.259656287,0.248085758,0.244852816
17640,0.265064339,0.259509098,0.248511989,0.244714018
17650,0.264914169,0.259362076,0.248937737,0.244575378
17660,0.26476417,0.25921522,0.249363003,0.244436895
17670,0.26461434,0.25906853,0.249787788,0.244298568
17680,0.26446468,0.258922007,0.250212092,0.244160398
17690,0.264315189,0.258775649,0.250635917,0.244022384
17700,0.264165866,0.258629456,0.251059262,0.243884526
17710,0.264016713,0.258483428,0.25148213,0.243746824
17720,0.263867728,0.258337566,0.25190452,0.243609277
17730,0.26371891,0.258191867,0.252326434,0.243471885
17740,0.263570261,0.258046333,0.252747872,0.243334649
17750,0.263421779,0.257900963,0.253168836,0.243197566
17760,0.263273464,0.257755757,0.253589325,0.243060638
17770,0.263125317,0.257610714,0.254009341,0.242923865
17780,0.262977335,0.257465834,0.254428885,0.242787245
17790,0.262829521,0.257321117,0.254847957,0.242650778
17800,0.262681872,0.257176563,0.255266558,0.242514465
17810,0.262534389,0.257032171,0.255684689,0.242378306
17820,0.262387071,0.256887941,0.256102351,0.242242298
17830,0.262239919,0.256743873,0.256519545,0.242106444
17840,0.262092932,0.256599966,0.25693627,0.241970742
17850,0.261946109,0.256456221,0.257352529,0.241835191
17860,0.261799451,0.256312636,0.257768322,0.241699793
17870,0.261652957,0.256169213,0.258183649,0.241564546
17880,0.261506627,0.256025949,0.258598512,0.24142945
17890,0.261360461,0.255882846,0.259012912,0.241294506
17900,0.261214457,0.255739903,0.259426848,0.241159712
17910,0.261068617,0.255597119,0.259840322,0.241025068
17920,0.26092294,0.255454495,0.260253334,0.240890575
17930,0.260777425,0.255312029,0.260665886,0.240756232
17940,0.260632072,0.255169723,0.261077978,0.240622039
17950,0.260486881,0.255027575,0.261489611,0.240487995
17960,0.260341852,0.254885585,0.261900785,0.240354101
17970,0.260196984,0.254743754,0.262311502,0.240220355
17980,0.260052277,0.25460208,0.262721762,0.240086758
17990,0.259907732,0.254460564,0.263131566,0.23995331
18000,0.259763346,0.254319204,0.263540914,0.23982001
18010,0.259619122,0.254178002,0.263894287,0.239686858
18020,0.259475057,0.254036957,0.26374785,0.239553854
18030,0.259331152,0.253896068,0.263601575,0.239420997
18040,0.259187406,0.253755335,0.263455463,0.239288288
18050,0.25904382,0.253614758,0.263309512,0.239155725
18060,0.258900393,0.253474337,0.263163723,0.23902331
18070,0.258757125,0.253334071,0.263018095,0.238891041
18080,0.258614015,0.253193961,0.262872629,0.238758918
18090,0.258471063,0.253054005,0.262727323,0.238626942
18100,0.258328269,0.252914204,0.262582178,0.238495111
18110,0.258185633,0.252774557,0.262437193,0.238363426
18120,0.258043154,0.252635064,0.262292368,0.238231886
18130,0.257900833,0.252495726,0.262147703,0.238100491
18140,0.257758668,0.25235654,0.262003197,0.237969241
18150,0.25761666,0.252217509,0.261858851,0.237838136
18160,0.257474809,0.25207863,0.261714663,0.237707175
18170,0.257333113,0.251939904,0.261570635,0.237576358
18180,0.257191574,0.251801331,0.261426764,0.237445685
18190,0.25705019,0.25166291,0.261283052,0.237315156
18200,0.256908961,0.251524642,0.261139498,0.23718477
18210,0.256767888,0.251386525,0.260996101,0.237054527
18220,0.256626969,0.251248559,0.260852862,0.236924428
18230,0.256486205,0.251110745,0.26070978,0.236794471
18240,0.256345595,0.251082726,0.260566855,0.236664657
18250,0.256205139,0.251493069,0.260424086,0.236534984
18260,0.256064838,0.251902963,0.260281474,0.236679262
18270,0.255924689,0.252312408,0.260139018,0.237097039
18280,0.255784694,0.252721405,0.259996718,0.237514359
18290,0.255644853,0.253129955,0.259854573,0.237931223
18300,0.255505164,0.253538058,0.259712584,0.238347631
18310,0.255365627,0.253945716,0.25957075,0.238763585
18320,0.255226243,0.254352928,0.25942907,0.239179084
18330,0.255087011,0.254759697,0.259287546,0.23959413
18340,0.254947931,0.255166021,0.259146175,0.240008724
18350,0.254809002,0.255571903,0.259004959,0.240422865
18360,0.254670225,0.255977343,0.258863896,0.240836556
18370,0.254531599,0.256382342,0.258722987,0.241249796
18380,0.254393123,0.2567869,0.258582232,0.241662586
18390,0.254254799,0.257191017,0.258441629,0.242074928
18400,0.254116624,0.257594696,0.258301179,0.242486821
18410,0.2539786,0.257997936,0.258160882,0.242898267
18420,0.253840725,0.258400738,0.258020737,0.243309267
18430,0.253703,0.258803103,0.257880744,0.24371982
18440,0.253565425,0.259205032,0.257740903,0.244129928
18450,0.253427998,0.259606525,0.257601214,0.244539591
18460,0.253290721,0.260007584,0.257461676,0.244948811
18470,0.253153592,0.260408207,0.257322289,0.245357588
18480,0.253016612,0.260808398,0.257183053,0.245765922
18490,0.252879779,0.261208155,0.257043967,0.246173814
18500,0.252743095,0.261607481,0.256905032,0.246581266
18510,0.252606558,0.262006375,0.256766247,0.246988277
18520,0.252470169,0.262404838,0.256627612,0.247394849
18530,0.252333927,0.262802871,0.256489126,0.247800982
18540,0.252197832,0.263200475,0.25635079,0.248206677
18550,0.252061883,0.26359765,0.256212603,0.248611935
18560,0.251926082,0.263994397,0.256074565,0.249016756
18570,0.251790426,0.264390717,0.255936675,0.24942114
18580,0.251654916,0.26478661,0.255798934,0.24982509
18590,0.251519552,0.265182077,0.255661342,0.250228605
18600,0.251384334,0.26557712,0.255523897,0.250631686
18610,0.251249261,0.265971737,0.255386599,0.251034335
18620,0.251114333,0.266365931,0.25524945,0.25143655
18630,0.25097955,0.266759702,0.255112447,0.251838334
18640,0.250844912,0.26715305,0.254975591,0.252239687
18650,0.250710418,0.267545976,0.254838883,0.252640609
18660,0.250576068,0.267938481,0.25470232,0.253041102
18670,0.250441862,0.268330566,0.254565904,0.253441165
18680,0.250307799,0.268722231,0.254429634,0.253840801
18690,0.25017388,0.269113477,0.25429351,0.254240009
18700,0.250040105,0.269504305,0.254157532,0.254638789
18710,0.249906472,0.269894714,0.254021698,0.255037144
18720,0.249772982,0.270284707,0.25388601,0.255435073
18730,0.249639635,0.270674283,0.253750467,0.255832577
18740,0.24950643,0.271063444,0.253615069,0.256229657
18750,0.249373367,0.271452189,0.253479814,0.256626313
18760,0.249240446,0.27184052,0.253344704,0.257022547
18770,0.249107666,0.272228437,0.253209738,0.257418358
18780,0.248975028,0.272615942,0.253074916,0.257813748
18790,0.248842531,0.273003033,0.252940237,0.258208717
18800,0.248710175,0.273389713,0.252805702,0.258603266
18810,0.24857796,0.273775982,0.252671309,0.258997395
18820,0.248445885,0.27416184,0.25253706,0.259391106
18830,0.24831395,0.274547289,0.252402953,0.259784398
18840,0.248182156,0.274932328,0.252268988,0.260177273
18850,0.248050501,0.275316959,0.252135165,0.260569731
18860,0.247918986,0.275701182,0.252001485,0.260961773
18870,0.247787611,0.276084998,0.251867946,0.261353399
18880,0.247656374,0.276468407,0.251734548,0.261744611
18890,0.247525277,0.276851411,0.251601292,0.262135408
18900,0.247394318,0.277234009,0.251468176,0.262525792
18910,0.247263497,0.277616202,0.251335202,0.262915763
18920,0.247132815,0.277997992,0.251202368,0.263305322
18930,0.247002271,0.278379378,0.251069674,0.263694469
18940,0.246871865,0.278760361,0.250937121,0.264083206
18950,0.246741597,0.279140942,0.250804707,0.264471532
18960,0.246611466,0.279521122,0.250672433,0.264859448
18970,0.246481472,0.279900901,0.250540298,0.265246956
18980,0.246351615,0.28028028,0.250408303,0.265634055
18990,0.246221895,0.28065926,0.250276447,0.266020747
19000,0.246092311,0.28103784,0.250144729,0.266407031
19010,0.245962864,0.281416022,0.25001315,0.266792909
19020,0.245833552,0.281793807,0.24988171,0.267178382
19030,0.245704377,0.282171194,0.249750407,0.267563449
19040,0.245575337,0.282548185,0.249619243,0.267948112
19050,0.245446433,0.282924781,0.249488216,0.268332371
19060,0.245317664,0.283300981,0.249357326,0.268296522
19070,0.24518903,0.283676787,0.249226574,0.268155839
19080,0.245060531,0.284052199,0.249095959,0.268015303
19090,0.244932167,0.284427217,0.248965481,0.267874915
19100,0.244803937,0.284801843,0.24883514,0.267734674
19110,0.244675841,0.285176077,0.248704934,0.267594579
19120,0.244547879,0.285549919,0.248574865,0.267454631
19130,0.244420051,0.28592337,0.248444932,0.267314829
19140,0.244292357,0.286296432,0.248315135,0.267175174
19150,0.244164796,0.286669103,0.248185473,0.267035664
19160,0.244037368,0.287041386,0.248055947,0.2668963
19170,0.243910073,0.287256794,0.247926556,0.266757081
19180,0.24378291,0.287107033,0.247797299,0.266618007
19190,0.24365588,0.286957428,0.247668178,0.266479079
19200,0.243528983,0.286807979,0.247539191,0.266340295
19210,0.243402217,0.286658685,0.247410338,0.266201655
19220,0.243275584,0.286509547,0.247281619,0.26606316
19230,0.243149082,0.286360564,0.247153034,0.265924809
19240,0.243022712,0.286211735,0.247024583,0.265786602
19250,0.242896473,0.286063062,0.246896265,0.265648538
19260,0.242770365,0.285914542,0.246768081,0.265510617
19270,0.242644388,0.285766177,0.246640029,0.26537284
19280,0.242518542,0.285617966,0.24651211,0.265235206
19290,0.242392826,0.285469908,0.246384324,0.265097714
19300,0.24226724,0.285322004,0.246256671,0.264960365
19310,0.242141784,0.285174253,0.246129149,0.264823158
19320,0.242016459,0.285026655,0.24600176,0.264686093
19330,0.241891263,0.28487921,0.245874502,0.26454917
19340,0.241766196,0.284731917,0.245747376,0.264412388
19350,0.241641259,0.284584776,0.245620381,0.264275748
19360,0.241516451,0.284437787,0.245493518,0.264139249
19370,0.241391771,0.28429095,0.245366785,0.264002891
19380,0.24126722,0.284144265,0.245240184,0.263866674
19390,0.241142798,0.283997731,0.245113713,0.263730597
19400,0.241018504,0.283851348,0.244987372,0.26359466
19410,0.240894338,0.283705116,0.244861161,0.263458864
19420,0.2407703,0.283559034,0.244735081,0.263323207
19430,0.24064639,0.283413103,0.24460913,0.26318769
19440,0.240728358,0.283267322,0.244689059,0.263052312
19450,0.241118709,0.28312169,0.245077374,0.262917074
19460,0.241508658,0.282976209,0.24546529,0.262781974
19470,0.241898208,0.282830877,0.245852807,0.262647014
19480,0.242287357,0.282685694,0.246239926,0.262512191
19490,0.242676107,0.28254066,0.246626648,0.262377508
19500,0.243064458,0.282395775,0.247012974,0.262242962
19510,0.243452411,0.282251038,0.247398903,0.262108554
19520,0.243839967,0.282106449,0.247784437,0.261974284
19530,0.244227126,0.281962009,0.248169577,0.261840152
19540,0.244613889,0.281817717,0.248554322,0.261706156
19550,0.245000256,0.281673572,0.248938673,0.261572298
19560,0.245386228,0.281529574,0.249322632,0.261438577
19570,0.245771805,0.281385724,0.249706198,0.261304992
19580,0.246156989,0.28124202,0.250089372,0.261171544
19590,0.246541779,0.281098464,0.250472156,0.261038232
19600,0.246926177,0.280955053,0.250854548,0.260905056
19610,0.247310183,0.280811789,0.251236551,0.260772016
19620,0.247693797,0.280668671,0.251618164,0.260639111
19630,0.248077021,0.280525699,0.251999389,0.260506342
19640,0.248459854,0.280382873,0.252380225,0.260373708
19650,0.248842298,0.280240191,0.252760674,0.260241209
19660,0.249224353,0.280097655,0.253140735,0.260108845
19670,0.249606019,0.279955264,0.253520411,0.259976615
19680,0.249987297,0.279813018,0.2538997,0.25984452
19690,0.250368189,0.279670916,0.254278604,0.259712559
19700,0.250748693,0.279528958,0.254657124,0.259580732
19710,0.251128811,0.279387144,0.255035259,0.259449039
19720,0.251508544,0.279245474,0.255413012,0.259317479
19730,0.251887892,0.279103948,0.255790381,0.259186052
19740,0.252266856,0.278962565,0.256167367,0.259054759
19750,0.252645436,0.278821326,0.256543972,0.258923599
19760,0.253023632,0.278680229,0.256920196,0.258792571
19770,0.253401447,0.278539275,0.25729604,0.258661676
19780,0.253778879,0.278398463,0.257671503,0.258530914
19790,0.254155929,0.278257794,0.258046587,0.258400283
19800,0.254532599,0.278117267,0.258421292,0.258269784
19810,0.254908889,0.277976882,0.258795619,0.258139417
19820,0.255284799,0.277836638,0.259169568,0.258009182
19830,0.25566033,0.277696536,0.25954314,0.257879078
19840,0.256035482,0.277556575,0.259916335,0.257749105
19850,0.256410256,0.277416755,0.260289154,0.257619264
19860,0.256784653,0.277277076,0.260661598,0.257489552
19870,0.257158673,0.277137537,0.261033667,0.257359972
19880,0.257532317,0.276998139,0.261405362,0.257230522
19890,0.257905585,0.276858881,0.261776683,0.257101202
19900,0.258278478,0.276719763,0.262147631,0.256972011
19910,0.258650997,0.276580784,0.262518206,0.256842951
19920,0.259023141,0.276441946,0.262888409,0.25671402
19930,0.259394912,0.276303246,0.263258241,0.256585219
19940,0.259766311,0.276164686,0.263627702,0.256456547
19950,0.260137336,0.276026264,0.263996792,0.256328004
19960,0.260507991,0.275887982,0.264365513,0.256199589
19970,0.260878273,0.275749837,0.264733864,0.256071303
19980,0.261248186,0.275611831,0.265101847,0.255943146
19990,0.261617728,0.275473963,0.265469461,0.255815117


==> navigation.csv <==
5.0587,10.911,19.318,9.3192
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,19.327,9.3413
6.2767,8.7281,17.025,10.316
6.0331,9.1647,16.004,11.202
6.2767,8.7281,16,10.702
7.4811,9.6222,16,11.202
9.024,11.311,16,10.702
11.524,11.289,16,11.202
14.022,11.336,16,10.702
16.517,11.487,16.5,11.719
19.013,11.638,18.998,11.802
21.508,11.789,21.497,11.884
24.004,11.94,23.996,11.967
24.614,9.5153,24.849,10.015
25.224,7.0909,25.291,7.5542
26.203,5.0571,25.733,5.0936
27.872,3.3467,27.594,3.749
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,26.48,4.7665
27.872,3.3467,26.124,5.0583
26.822,4.4174,25.624,5.0042
27.152,4.0415,26.124,4.9958
27.492,3.6753,25.624,4.9997
27.834,3.3104,26.124,5.0003
27.492,3.6752,25.624,5
27.15,4.0399,26.124,5
27.492,3.6752,25.624,5
27.15,4.0399,26.124,5
27.492,3.6752,25.624,5
27.834,3.3104,26.124,5
26.808,4.4047,25.624,5
27.15,4.0399,26.124,5
27.492,3.6752,25.624,5
27.15,4.0399,26.124,5
27.492,3.6752,25.624,5
26.595,4.9661,26.124,5
28.13,2.9931,25.624,5
26.421,4.8174,26.124,5
27.475,3.8123,25.446,6.9921
27.073,4.1246,25.224,9.4823
26.072,4.9383,25.101,10.977
27.792,3.429,25.055,11.475
27.394,3.7466,25.109,10.978
25.583,5.0341,25.056,11.475
27.486,3.8247,25.109,10.978
27.731,3.3777,25.056,11.475
26.045,5.2242,25.109,10.978
25.416,7.0271,25.056,11.475
25.208,9.5184,25.109,10.978
25.506,7.0362,25.056,11.475
26.243,5.0172,25.109,10.978
27.886,3.3433,25.056,11.475
28.172,2.9332,25.109,10.978
27.886,3.3433,25.056,11.475
28.172,2.9332,25.109,10.978
27.183,4.0549,25.056,11.475
27.503,3.6691,25.109,10.978
27.842,3.3021,25.056,11.475
27.5,3.6667,25.109,10.978
27.158,4.0314,25.056,11.475
26.816,4.3962,25.109,10.978
27.158,4.0314,25.056,11.475
27.5,3.6666,25.109,10.978
27.842,3.3018,25.056,11.475
27.5,3.6666,25.109,10.978
27.158,4.0314,25.056,11.475
27.5,3.6666,25.109,10.978
27.158,4.0314,25.056,11.475
27.5,3.6666,25.109,10.978
27.842,3.3018,25.056,11.475
27.5,3.6666,25.109,10.978
27.158,4.0314,25.056,11.475
27.5,3.6666,25.109,10.978
27.842,3.3018,23.165,12.008
27.5,3.6666,20.669,11.874
27.158,4.0314,18.188,11.59
27.5,3.6666,16.081,10.8
27.158,4.0314,17.858,9.7156
27.5,3.6666,20.242,8.9631
25.642,5.0282,19.765,9.1136
25.413,7.5177,20.242,8.9631
25.183,10.007,19.765,9.1136
23.888,11.898,20.242,8.9631
21.396,11.693,19.765,9.1136
22.891,11.821,20.242,8.9631
24.578,10.967,19.765,9.1136
25.06,8.5135,20.242,8.9631
25.542,6.0604,19.765,9.1136
27.018,4.5679,20.242,8.9631
27.883,3.3427,19.765,9.1136
28.171,2.9343,20.242,8.9631
27.883,3.3427,19.765,9.1136
28.171,2.9343,20.242,8.9631
27.883,3.3427,19.765,9.1136
28.171,2.9343,20.242,8.9631
27.883,3.3427,19.765,9.1136
28.171,2.9343,20.242,8.9631
27.15,4.0326,19.765,9.1136
27.495,3.6711,20.242,8.9631
27.154,4.0362,19.765,9.1136
27.496,3.6714,20.242,8.9631
27.154,4.0362,19.765,9.1136
27.496,3.6714,20.242,8.9631
27.154,4.0362,19.765,9.1136
27.496,3.6714,20.242,8.9631
27.154,4.0362,19.765,9.1136
27.496,3.6714,20.242,8.9631
27.154,4.0362,19.765,9.1136
27.496,3.6714,20.242,8.9631
27.154,4.0362,19.765,9.1136
27.496,3.6714,20.242,8.9631
27.154,4.0362,19.765,9.1136
26.906,4.5701,20.242,8.9631
27.826,3.3852,19.765,9.1136
27.457,3.724,20.242,8.9631
27.11,4.0842,19.765,9.1136
26.767,4.4484,20.242,8.9631
27.109,4.0836,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.793,3.3541,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.109,4.0836,19.765,9.1136
26.767,4.4484,20.242,8.9631
27.109,4.0836,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.109,4.0836,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.109,4.0836,19.765,9.1136
26.767,4.4484,20.242,8.9631
27.109,4.0836,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.109,4.0836,19.765,9.1136
26.855,4.5909,20.242,8.9631
27.76,3.3922,19.765,9.1136
26.049,5.2143,20.242,8.9631
27.761,3.4475,19.765,9.1136
27.376,3.7754,20.242,8.9631
25.571,5.0334,19.765,9.1136
25.367,7.5251,20.242,8.9631
25.162,10.017,19.765,9.1136
23.876,11.907,20.242,8.9631
21.384,11.699,19.765,9.1136
18.89,11.545,20.242,8.9631
16.391,11.47,19.765,9.1136
13.892,11.396,20.242,8.9631
11.393,11.321,19.765,9.1136
9.1645,10.818,20.242,8.9631
7.1379,9.4952,19.765,9.1136
5.7903,8.8364,20.242,8.9631
6.2395,9.056,19.765,9.1136
5.7903,8.8364,20.242,8.9631
6.2395,9.056,19.765,9.1136
5.7903,8.8364,20.242,8.9631
6.2395,9.056,19.765,9.1136
5.7903,8.8364,20.242,8.9631
6.2395,9.056,19.765,9.1136
5.7903,8.8364,18.39,9.7115
6.2395,9.056,16.097,10.708
5.7903,8.8364,17.475,11.75
6.2395,9.056,19.973,11.833
5.7903,8.8364,22.472,11.916
6.2395,9.056,24.561,11.491
5.7903,8.8364,25.004,10.977
6.2395,9.056,25.044,11.481
5.7903,8.8364,25.106,10.985
6.2395,9.056,25.055,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
8.3703,10.364,25.109,10.985
10.052,11.341,25.056,11.482
12.552,11.303,25.109,10.985
15.048,11.413,25.056,11.482
17.544,11.56,25.109,10.985
20.039,11.707,25.056,11.482
22.535,11.855,25.109,10.985
24.273,10.972,25.056,11.482
24.873,8.5453,25.109,10.985
25.473,6.1185,25.056,11.482
26.99,4.5589,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,24.591,11.666
27.873,3.3461,22.163,11.955
28.167,2.9418,19.667,11.821
27.873,3.3461,17.171,11.688
28.167,2.9418,14.674,11.554
27.873,3.3461,13.176,11.417
28.167,2.9418,13.675,11.371
27.873,3.3461,16.171,11.51
28.167,2.9418,18.668,11.648
27.873,3.3461,20.165,11.737
28.167,2.9418,19.665,11.724
27.873,3.3461,20.164,11.756
28.167,2.9418,19.664,11.737
27.873,3.3461,20.164,11.765
28.167,2.9418,19.664,11.744
27.873,3.3461,20.163,11.769
28.167,2.9418,19.664,11.747
27.873,3.3461,20.163,11.771
28.167,2.9418,19.664,11.748
27.873,3.3461,20.163,11.772
28.167,2.9418,19.664,11.749
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
26.463,4.771,20.163,11.773
25.498,6.5233,19.664,11.75
25.272,9.013,20.163,11.773
24.689,11.303,19.664,11.75
22.388,11.834,20.163,11.773
19.89,11.725,19.664,11.75
17.392,11.616,20.163,11.773
14.895,11.507,19.664,11.75
12.397,11.398,19.164,11.726
9.8994,11.289,16.667,11.609
8.0401,9.94,14.17,11.492
5.7959,8.8384,12.671,11.422
6.2447,9.0588,13.171,11.446
5.7959,8.8384,12.671,11.422
6.2447,9.0588,13.171,11.446
5.7959,8.8384,12.671,11.422
6.2447,9.0588,13.171,11.446
5.7959,8.8384,12.671,11.422
6.2447,9.0588,13.171,11.446
5.7959,8.8384,12.671,11.422
6.2447,9.0588,14.17,11.492
5.7959,8.8384,16.667,11.609
6.2447,9.0588,19.164,11.726
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,18.165,11.68
5.7959,8.8384,15.668,11.563
6.2447,9.0588,13.171,11.446
5.7959,8.8384,10.674,11.328
6.2252,9.0946,9.0198,11.269
8.3722,10.375,9.0001,10.769
10.054,11.34,9,11.269
12.554,11.302,9,10.769
15.051,11.413,9,11.269
17.546,11.56,9,10.769
20.042,11.707,9,11.269
22.538,11.855,9,10.769
24.275,10.972,9,11.269
24.874,8.5452,9,10.769
25.474,6.1181,9,11.269
26.991,4.5589,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,10.269
28.167,2.9417,6.713,9.2596
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,7.0892,9.6195
28.167,2.9417,7.5277,9.8604
27.873,3.346,6.2499,9.0748
28.167,2.9417,8.385,10.375
27.873,3.346,6.2494,9.0757
28.167,2.9417,7.5307,9.8556
27.873,3.346,7.1036,9.5957
28.167,2.9417,6.6765,9.3357
27.873,3.346,7.9578,10.116
28.167,2.9417,5.8223,8.8157
27.873,3.346,7.9578,10.116
28.167,2.9417,9.5551,11.353
27.873,3.346,12.055,11.313
28.167,2.9417,14.554,11.273
27.873,3.346,15.982,10.252
28.167,2.9417,18.375,9.5287
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,17.984,9.9175
28.167,2.9417,15.679,10.885
27.873,3.346,17.905,11.475
28.167,2.9417,20.398,11.66
27.873,3.346,19.897,11.672
28.167,2.9417,20.395,11.725
26.463,4.771,19.894,11.718
28.174,2.9478,20.393,11.756
26.464,4.7716,19.893,11.74
28.174,2.9478,20.392,11.77
26.464,4.7716,19.893,11.751
28.174,2.9478,20.392,11.778
26.464,4.7716,19.893,11.756
28.174,2.9478,20.392,11.781
26.464,4.7716,19.892,11.758
28.174,2.9478,20.392,11.783
26.464,4.7716,19.892,11.76
28.174,2.9478,20.392,11.783
26.464,4.7716,19.892,11.76
28.174,2.9478,20.392,11.784
26.464,4.7716,19.892,11.76
28.174,2.9478,20.392,11.784
26.464,4.7716,19.892,11.76
28.174,2.9478,20.392,11.784
26.464,4.7716,19.892,11.761
28.174,2.9478,20.392,11.784
26.464,4.7716,19.892,11.761
28.174,2.9478,20.392,11.784
26.464,4.7716,19.892,11.761
28.174,2.9478,20.392,11.784
26.464,4.7716,19.892,11.761
28.174,2.9478,20.392,11.784
26.464,4.7716,19.892,11.761
28.174,2.9478,20.392,11.784
26.464,4.7716,19.892,11.761
28.174,2.9478,20.392,11.784
26.464,4.7716,19.892,11.761
28.174,2.9478,20.392,11.784
26.464,4.7716,19.892,11.761
28.174,2.9478,20.392,11.784
26.464,4.7716,19.892,11.761
28.174,2.9478,20.392,11.784
26.464,4.7716,19.892,11.761
28.174,2.9478,20.392,11.784
26.464,4.7716,19.892,11.761
28.174,2.9478,20.392,11.784
27.148,4.0421,19.892,11.761
26.806,4.4069,20.392,11.784
27.148,4.0421,19.892,11.761
27.49,3.6773,20.392,11.784
27.832,3.3126,19.892,11.761
27.49,3.6773,20.392,11.784
27.148,4.0421,19.892,11.761
27.49,3.6773,20.392,11.784
27.148,4.0421,19.892,11.761
27.49,3.6773,20.392,11.784
27.832,3.3126,19.892,11.761
26.806,4.4069,20.392,11.784
25.543,6.0252,19.892,11.761
25.317,8.5149,20.392,11.784
25.09,11.005,19.892,11.761
22.887,11.855,20.392,11.784
20.389,11.746,19.892,11.761
17.892,11.638,20.392,11.784
15.394,11.529,19.892,11.761
12.897,11.42,20.392,11.784
10.399,11.311,19.892,11.761
8.4889,10.16,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
7.9428,10.119,19.892,11.761
9.5544,11.348,18.394,11.69
12.054,11.31,15.897,11.573
14.554,11.272,13.399,11.456
15.982,10.252,12.899,11.351
18.375,9.5287,13.399,11.297
19.811,9.0948,12.899,11.273
20.29,8.9502,12.399,11.261
19.811,9.0948,9.8988,11.253
20.29,8.9502,8.0311,9.9297
19.811,9.0948,5.7841,8.8338
17.518,10.091,6.2335,9.0529
15.913,11.332,7.5121,9.8373
18.406,11.515,9.0511,11.355
20.9,11.698,8.9651,10.898
23.393,11.882,8.999,11.397
24.678,10.483,9.0004,10.897
25.158,8.0295,9,11.397
25.637,5.5759,9,10.897
27.305,4.1585,9,11.397
28.172,2.9342,9,10.897
27.883,3.3423,9,11.397
28.172,2.9342,9,10.897
27.883,3.3423,9,11.397
28.172,2.9342,9,10.897
27.883,3.3423,9,11.397
28.172,2.9342,7.6508,9.7414
27.883,3.3423,6.3017,9.0859
28.172,2.9342,5.852,8.8673
27.883,3.3423,6.3017,9.0859
28.172,2.9342,5.852,8.8673
27.883,3.3423,6.3017,9.0859
28.172,2.9342,5.852,8.8673
27.883,3.3423,6.3017,9.0859
28.172,2.9342,5.852,8.8673
27.883,3.3423,6.3017,9.0859
28.172,2.9342,5.852,8.8673
27.883,3.3423,8.004,10.136
28.172,2.9342,9.5619,11.364
27.883,3.3423,12.061,11.32
28.172,2.9342,12.561,11.284
27.883,3.3423,15.061,11.259
28.172,2.9342,16.458,10.108
27.883,3.3423,18.852,9.3848
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,18.443,9.7248
27.883,3.3423,18.901,9.5227
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.831,3.3003,19.82,9.1301
26.128,5.1308,20.28,8.9338
27.826,3.3849,19.82,9.1301
26.766,4.4496,20.28,8.9338
27.166,4.2009,19.82,9.1301
27.417,3.7578,20.28,8.9338
26.499,5.0004,19.82,9.1301
28.076,3.0604,20.28,8.9338
27.037,4.1443,19.82,9.1301
25.529,5.5317,20.28,8.9338
25.325,8.0234,19.82,9.1301
25.122,10.515,20.28,8.9338
23.378,11.865,19.82,9.1301
20.886,11.657,20.28,8.9338
18.39,11.53,19.82,9.1301
15.891,11.455,20.28,8.9338
13.393,11.381,19.82,9.1301
10.894,11.306,20.28,8.9338
8.9346,10.374,19.82,9.1301
6.6887,9.2756,20.28,8.9338
6.2395,9.056,19.82,9.1301
5.7903,8.8364,20.28,8.9338
6.2395,9.056,19.82,9.1301
5.7903,8.8364,20.28,8.9338
6.2395,9.056,19.82,9.1301
5.7903,8.8364,20.28,8.9338
6.2395,9.056,19.82,9.1301
5.7903,8.8364,20.28,8.9338
6.2395,9.056,18.9,9.5205
5.7903,8.8364,16.598,10.496
6.2395,9.056,16.907,11.403
5.7903,8.8364,19.401,11.587
6.2395,9.056,21.894,11.771
5.7903,8.8364,24.387,11.955
6.2395,9.056,24.917,11.437
5.7903,8.8364,25.082,10.947
6.2395,9.056,25.055,11.446
5.7903,8.8364,25.112,10.95
6.2395,9.056,25.059,11.447
5.7903,8.8364,25.113,10.95
6.2395,9.056,25.059,11.447
5.7903,8.8364,25.113,10.95
6.2395,9.056,25.059,11.447
5.7903,8.8364,25.113,10.95
6.2395,9.056,25.059,11.447
5.7903,8.8364,25.113,10.95
6.2395,9.056,25.059,11.447
5.7903,8.8364,25.113,10.95
6.2395,9.056,25.059,11.447
5.7903,8.8364,25.113,10.95
6.2395,9.056,25.059,11.447
5.7903,8.8364,25.113,10.95
6.2395,9.056,25.059,11.447
5.7903,8.8364,25.113,10.95
6.2395,9.056,25.059,11.447
5.7903,8.8364,25.113,10.95
6.2395,9.056,25.059,11.447
5.7903,8.8364,25.113,10.95
6.2395,9.056,25.059,11.447
5.7903,8.8364,25.113,10.95
6.2395,9.056,25.059,11.447
5.7903,8.8364,25.113,10.95
6.2395,9.056,25.059,11.447
5.7903,8.8364,25.113,10.95
6.2395,9.056,25.059,11.447
5.7903,8.8364,25.113,10.95
6.2395,9.056,25.059,11.447
5.7903,8.8364,25.113,10.95
6.2395,9.056,25.059,11.447
5.7903,8.8364,25.113,10.95
6.2395,9.056,25.059,11.447
5.7903,8.8364,25.113,10.95
6.2395,9.056,25.059,11.447
5.7903,8.8364,25.113,10.95
6.2395,9.056,25.059,11.447
5.7903,8.8364,25.113,10.95
6.2395,9.056,25.059,11.447
5.7903,8.8364,25.113,10.95
6.2395,9.056,25.059,11.447
5.7903,8.8364,25.113,10.95
6.2395,9.056,25.059,11.447
5.7903,8.8364,25.113,10.95
6.2395,9.056,25.059,11.447
5.7903,8.8364,25.113,10.95
6.2395,9.056,25.059,11.447
5.7903,8.8364,25.113,10.95
6.2395,9.056,25.059,11.447
6.6656,9.3175,25.113,10.95
8.7964,10.625,25.059,11.447
10.552,11.334,25.113,10.95
13.052,11.295,25.059,11.447
15.547,11.442,25.113,10.95
18.043,11.59,25.059,11.447
20.539,11.737,25.113,10.95
23.034,11.884,25.059,11.447
24.393,10.487,25.113,10.95
24.993,8.06,25.059,11.447
25.593,5.6331,25.113,10.95
27.285,4.1546,25.059,11.447
28.167,2.9418,25.113,10.95
27.873,3.3461,25.059,11.447
28.167,2.9418,25.113,10.95
27.873,3.3461,25.059,11.447
28.167,2.9418,25.113,10.95
27.873,3.3461,25.059,11.447
28.167,2.9418,25.113,10.95
27.873,3.3461,25.059,11.447
28.167,2.9418,25.113,10.95
27.873,3.3461,25.059,11.447
28.167,2.9418,25.113,10.95
27.873,3.3461,25.059,11.447
28.167,2.9418,25.113,10.95
27.873,3.3461,25.059,11.447
28.167,2.9418,25.113,10.95
27.873,3.3461,24.138,11.836
28.167,2.9418,21.68,11.924
27.873,3.3461,19.184,11.792
28.167,2.9418,16.687,11.659
27.873,3.3461,14.191,11.526
28.167,2.9418,12.693,11.397
27.873,3.3461,13.192,11.32
28.167,2.9418,15.688,11.464
27.873,3.3461,18.184,11.607
28.167,2.9418,19.681,11.701
27.873,3.3461,20.18,11.74
28.167,2.9418,19.68,11.727
27.873,3.3461,20.179,11.758
28.167,2.9418,19.679,11.739
27.873,3.3461,20.178,11.766
28.167,2.9418,19.679,11.745
27.873,3.3461,20.178,11.77
28.167,2.9418,19.679,11.748
27.873,3.3461,20.178,11.772
28.167,2.9418,19.679,11.749
27.873,3.3461,20.178,11.773
28.167,2.9418,19.679,11.75
27.873,3.3461,20.178,11.774
28.167,2.9418,19.679,11.75
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.75
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.75
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
26.472,4.7735,20.178,11.774
25.497,6.5217,19.678,11.751
25.271,9.0114,20.178,11.774
24.689,11.302,19.678,11.751
22.388,11.833,20.178,11.774
19.891,11.724,19.678,11.751
17.393,11.616,20.178,11.774
14.895,11.507,19.678,11.751
12.398,11.398,17.181,11.633
9.9,11.289,14.684,11.516
8.5735,10.056,13.186,11.446
6.278,9.066,12.686,11.423
5.8189,8.868,13.186,11.446
6.278,9.066,12.686,11.423
5.8189,8.868,13.186,11.446
6.278,9.066,12.686,11.423
5.8189,8.868,13.186,11.446
6.278,9.066,12.686,11.423
5.8189,8.868,13.186,11.446
6.278,9.066,12.686,11.423
5.8189,8.868,13.186,11.446
6.278,9.066,15.683,11.563
5.8189,8.868,18.18,11.68
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,18.68,11.704
5.8189,8.868,16.182,11.587
6.278,9.066,13.685,11.47
5.8189,8.868,11.188,11.353
6.2493,9.1226,9.0686,10.774
8.4009,10.396,9.0001,11.286
10.06,11.346,9,10.786
12.56,11.306,9,11.286
15.056,11.415,9,10.786
17.552,11.562,9,11.286
20.048,11.709,9,10.786
22.543,11.856,9,11.286
24.28,10.973,9,10.786
24.877,8.545,9,11.286
25.475,6.1175,9,10.786
26.991,4.5589,9,11.286
27.873,3.3459,9,10.786
28.168,2.9415,9,11.286
27.873,3.3459,9,10.786
28.168,2.9415,9,11.286
27.873,3.3459,9,10.786
28.168,2.9415,9,11.286
27.873,3.3459,9,10.786
28.168,2.9415,9,11.286
27.873,3.3459,9,10.786
28.168,2.9415,9,11.286
27.873,3.3459,8.5436,10.081
28.168,2.9415,6.2613,9.061
27.873,3.3459,5.8049,8.8569
28.168,2.9415,6.2613,9.061
27.873,3.3459,5.8049,8.8569
28.168,2.9415,6.2613,9.061
27.873,3.3459,5.8049,8.8569
28.168,2.9415,6.2613,9.061
27.873,3.3459,5.8049,8.8569
28.168,2.9415,6.2613,9.061
27.873,3.3459,5.8049,8.8569
28.168,2.9415,6.2613,9.061
27.873,3.3459,5.8049,8.8569
28.168,2.9415,6.2613,9.061
27.873,3.3459,5.8049,8.8569
28.168,2.9415,6.2613,9.061
27.873,3.3459,5.8049,8.8569
28.168,2.9415,6.2613,9.061
27.873,3.3459,5.8049,8.8569
28.168,2.9415,6.2613,9.061
27.873,3.3459,5.8049,8.8569
28.168,2.9415,6.2613,9.061
27.873,3.3459,5.8049,8.8569
28.168,2.9415,6.2613,9.061
27.873,3.3459,5.8049,8.8569
28.168,2.9415,6.2613,9.061
27.873,3.3459,5.8049,8.8569
28.168,2.9415,6.2613,9.061
27.873,3.3459,5.8049,8.8569
28.168,2.9415,7.0954,9.6215
27.873,3.3459,7.5333,9.8634
28.168,2.9415,6.2553,9.0782
27.873,3.3459,8.3904,10.379
28.168,2.9415,6.2548,9.079
27.873,3.3459,7.5361,9.8589
28.168,2.9415,7.109,9.5989
27.873,3.3459,6.6819,9.339
28.168,2.9415,7.9632,10.119
27.873,3.3459,5.8277,8.819
28.168,2.9415,7.9632,10.119
27.873,3.3459,7.5361,9.8589
28.168,2.9415,9.0561,11.362
27.873,3.3459,11.556,11.322
28.168,2.9415,14.055,11.281
27.873,3.3459,16.018,10.75
28.168,2.9415,17.896,9.6734
27.873,3.3459,20.289,8.9503
28.168,2.9415,19.811,9.0949
27.873,3.3459,20.289,8.9503
28.168,2.9415,19.811,9.0949
27.873,3.3459,20.289,8.9503
28.168,2.9415,19.811,9.0949
27.873,3.3459,20.289,8.9503
28.168,2.9415,19.811,9.0949
27.873,3.3459,20.289,8.9503
28.168,2.9415,19.811,9.0949
27.873,3.3459,20.289,8.9503
28.168,2.9415,19.811,9.0949
27.873,3.3459,20.289,8.9503
28.168,2.9415,19.811,9.0949
27.873,3.3459,20.289,8.9503
28.168,2.9415,19.811,9.0949
27.873,3.3459,20.289,8.9503
28.168,2.9415,19.811,9.0949
27.873,3.3459,20.289,8.9503
28.168,2.9415,19.811,9.0949
27.873,3.3459,20.289,8.9503
28.168,2.9415,19.811,9.0949
27.873,3.3459,20.289,8.9503
28.168,2.9415,19.811,9.0949
27.873,3.3459,20.289,8.9503
28.168,2.9415,19.811,9.0949
27.873,3.3459,20.289,8.9503
28.168,2.9415,19.811,9.0949
27.873,3.3459,20.289,8.9503
28.168,2.9415,19.811,9.0949
27.873,3.3459,20.289,8.9503
28.168,2.9415,19.811,9.0949
27.873,3.3459,20.289,8.9503
28.168,2.9415,19.811,9.0949
27.873,3.3459,17.518,10.091
28.168,2.9415,15.913,11.332
27.873,3.3459,18.406,11.515
28.168,2.9415,19.901,11.644
27.873,3.3459,20.399,11.706
28.168,2.9415,19.898,11.705
26.464,4.7708,20.396,11.747
28.174,2.9477,19.897,11.734
26.464,4.7715,20.396,11.766
28.174,2.9476,19.896,11.748
26.464,4.7715,20.395,11.776
28.174,2.9476,19.896,11.755
26.464,4.7715,20.395,11.78
28.174,2.9476,19.895,11.758
26.464,4.7715,20.395,11.782
28.174,2.9476,19.895,11.759
26.464,4.7715,20.395,11.783
28.174,2.9476,19.895,11.76
26.464,4.7715,20.395,11.784
28.174,2.9476,19.895,11.76
26.464,4.7715,20.395,11.784
28.174,2.9476,19.895,11.761
26.464,4.7715,20.395,11.784
28.174,2.9476,19.895,11.761
26.464,4.7715,20.395,11.784
28.174,2.9476,19.895,11.761
26.464,4.7715,20.395,11.784
28.174,2.9476,19.895,11.761
26.464,4.7715,20.395,11.784
28.174,2.9476,19.895,11.761
26.464,4.7715,20.395,11.784
28.174,2.9476,19.895,11.761
26.464,4.7715,20.395,11.784
28.174,2.9476,19.895,11.761
26.464,4.7715,20.395,11.784
28.174,2.9476,19.895,11.761
26.464,4.7715,20.395,11.784
28.174,2.9476,19.895,11.761
26.464,4.7715,20.395,11.784
28.174,2.9476,19.895,11.761
26.464,4.7715,20.395,11.784
28.174,2.9476,19.895,11.761
26.464,4.7715,20.395,11.784
28.174,2.9476,19.895,11.761
26.464,4.7715,20.395,11.784
28.174,2.9476,19.895,11.761
27.148,4.0419,20.395,11.784
26.806,4.4067,19.895,11.761
27.148,4.0419,20.395,11.784
27.49,3.6772,19.895,11.761
27.832,3.3124,20.395,11.784
27.49,3.6772,19.895,11.761
27.148,4.0419,20.395,11.784
27.49,3.6772,19.895,11.761
27.148,4.0419,20.395,11.784
27.49,3.6772,19.895,11.761
27.832,3.3124,20.395,11.784
27.49,3.6772,19.895,11.761
27.148,4.0419,20.395,11.784
25.589,5.5272,19.895,11.761
25.362,8.017,20.395,11.784
25.136,10.507,19.895,11.761
23.387,11.877,20.395,11.784
20.889,11.768,19.895,11.761
18.391,11.659,20.395,11.784
15.894,11.55,19.895,11.761
13.396,11.442,20.395,11.784
10.899,11.333,19.895,11.761
8.9378,10.381,20.395,11.784
6.6936,9.2791,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8385,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8385,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8385,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8385,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8385,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8385,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8385,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8385,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8385,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8385,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8385,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8385,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8385,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8385,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8385,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8385,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8385,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8385,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8385,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8385,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8385,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8385,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8385,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8385,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8385,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8385,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8385,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8385,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8385,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8385,19.895,11.761
7.9428,10.119,17.416,11.436
9.5541,11.376,14.921,11.34
12.052,11.477,13.421,11.3
14.545,11.382,12.921,11.275
15.987,10.248,13.421,11.261
18.38,9.5261,12.921,11.256
19.817,9.093,13.421,11.253
20.295,8.9487,12.921,11.251
19.817,9.093,13.421,11.251
20.295,8.9487,12.921,11.25
19.817,9.093,11.421,11.25
20.295,8.9487,8.921,11.25
19.817,9.093,7.6492,9.6597
19.358,9.2921,6.2726,9.0639
17.065,10.288,5.8137,8.8653
16.413,11.368,6.2441,9.1198
18.906,11.551,8.3958,10.393
21.4,11.735,8.9692,11.399
23.893,11.919,9.0086,10.907
24.775,9.9923,9.0002,11.407
25.254,7.5387,9,10.907
25.733,5.085,9,11.407
27.594,3.7504,9,10.907
27.883,3.3423,9,11.407
28.172,2.9342,9,10.907
27.883,3.3423,9,11.407
28.172,2.9342,9,10.907
27.883,3.3423,9,11.407
28.172,2.9342,9,10.907
27.883,3.3423,7.2035,9.5276
28.172,2.9342,5.8561,8.8684
27.883,3.3423,6.3052,9.0882
28.172,2.9342,5.8561,8.8684
27.883,3.3423,6.3052,9.0882
28.172,2.9342,5.8561,8.8684
27.883,3.3423,6.3052,9.0882
28.172,2.9342,5.8561,8.8684
27.883,3.3423,6.3052,9.0882
28.172,2.9342,5.8561,8.8684
27.883,3.3423,6.3052,9.0882
28.172,2.9342,5.8561,8.8684
27.883,3.3423,6.3052,9.0882
28.172,2.9342,5.8561,8.8684
27.883,3.3423,7.1432,9.6387
28.172,2.9342,9.2884,10.923
27.883,3.3423,11.065,11.335
28.172,2.9342,13.564,11.292
27.883,3.3423,16.064,11.249
28.172,2.9342,17.415,9.8187
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
28.172,2.9342,20.287,8.9512
27.883,3.3423,19.808,9.0958
26.83,4.411,20.287,8.9512
27.159,4.0341,19.808,9.0958
27.499,3.6677,20.287,8.9512
27.157,4.0323,19.808,9.0958
26.91,4.5689,20.287,8.9512
27.793,3.3524,19.808,9.0958
26.768,4.4475,20.287,8.9512
27.11,4.0828,19.808,9.0958
27.452,3.718,20.287,8.9512
27.11,4.0828,19.808,9.0958
26.768,4.4476,20.287,8.9512
27.168,4.1996,19.808,9.0958
27.419,3.756,20.287,8.9512
25.583,5.0324,19.808,9.0958
25.375,7.5237,20.287,8.9512
25.166,10.015,19.808,9.0958
23.878,11.905,20.287,8.9512
21.387,11.698,19.808,9.0958
18.892,11.544,20.287,8.9512
16.393,11.47,19.808,9.0958
13.894,11.395,20.287,8.9512
11.395,11.321,19.808,9.0958
9.1656,10.818,20.287,8.9512
7.1383,9.4957,19.808,9.0958
5.7909,8.8365,20.287,8.9512
6.24,9.0563,19.808,9.0958
5.7909,8.8365,20.287,8.9512
6.24,9.0563,19.808,9.0958
5.7909,8.8365,20.287,8.9512
6.24,9.0563,19.808,9.0958
5.7909,8.8365,20.287,8.9512
6.24,9.0563,19.808,9.0958
5.7909,8.8365,20.287,8.9512
6.24,9.0563,18.891,9.4942
5.7909,8.8365,16.598,10.49
6.24,9.0563,16.909,11.405
5.7909,8.8365,19.403,11.589
6.24,9.0563,21.896,11.772
5.7909,8.8365,24.389,11.955
6.24,9.0563,24.918,11.437
5.7909,8.8365,25.082,10.947
6.24,9.0563,25.055,11.447
5.7909,8.8365,25.112,10.95
6.24,9.0563,25.059,11.447
5.7909,8.8365,25.112,10.95
6.24,9.0563,25.059,11.447
5.7909,8.8365,25.112,10.95
6.24,9.0563,25.059,11.447
5.7909,8.8365,25.112,10.95
6.24,9.0563,25.059,11.447
5.7909,8.8365,25.112,10.95
6.24,9.0563,25.059,11.447
5.7909,8.8365,25.112,10.95
6.24,9.0563,25.059,11.447
5.7909,8.8365,25.112,10.95
6.24,9.0563,25.059,11.447
5.7909,8.8365,25.112,10.95
6.24,9.0563,25.059,11.447
5.7909,8.8365,25.112,10.95
6.24,9.0563,25.059,11.447
5.7909,8.8365,25.112,10.95
6.24,9.0563,25.059,11.447
5.7909,8.8365,25.112,10.95
6.24,9.0563,25.059,11.447
5.7909,8.8365,25.112,10.95
6.24,9.0563,25.059,11.447
5.7909,8.8365,25.112,10.95
6.24,9.0563,25.059,11.447
5.7909,8.8365,25.112,10.95
6.24,9.0563,25.059,11.447
5.7909,8.8365,25.112,10.95
6.24,9.0563,25.059,11.447
5.7909,8.8365,25.112,10.95
6.24,9.0563,25.059,11.447
5.7909,8.8365,25.112,10.95
6.24,9.0563,25.059,11.447
5.7909,8.8365,25.112,10.95
6.24,9.0563,25.059,11.447
5.7909,8.8365,25.112,10.95
6.24,9.0563,25.059,11.447
5.7909,8.8365,25.112,10.95
6.24,9.0563,25.059,11.447
5.7909,8.8365,25.112,10.95
6.24,9.0563,25.059,11.447
5.7909,8.8365,25.112,10.95
6.24,9.0563,25.059,11.447
5.7909,8.8365,25.112,10.95
6.24,9.0563,25.059,11.447
5.7909,8.8365,25.112,10.95
6.24,9.0563,25.059,11.447
5.7909,8.8365,25.112,10.95
6.2203,9.0926,25.059,11.447
8.3676,10.373,25.112,10.95
10.054,11.339,25.059,11.447
12.553,11.302,25.112,10.95
15.05,11.412,25.059,11.447
17.545,11.56,25.112,10.95
20.041,11.707,25.059,11.447
22.537,11.854,25.112,10.95
24.274,10.972,25.059,11.447
24.874,8.5452,25.112,10.95
25.474,6.1182,25.059,11.447
26.991,4.5589,25.112,10.95
27.873,3.346,25.059,11.447
28.167,2.9417,25.112,10.95
27.873,3.346,25.059,11.447
28.167,2.9417,25.112,10.95
27.873,3.346,25.059,11.447
28.167,2.9417,25.112,10.95
27.873,3.346,25.059,11.447
28.167,2.9417,25.112,10.95
27.873,3.346,25.059,11.447
28.167,2.9417,25.112,10.95
27.873,3.346,25.059,11.447
28.167,2.9417,25.112,10.95
27.873,3.346,25.059,11.447
28.167,2.9417,25.112,10.95
27.873,3.346,25.059,11.447
28.167,2.9417,25.112,10.95
27.873,3.346,24.138,11.836
28.167,2.9417,21.68,11.924
27.873,3.346,19.184,11.792
28.167,2.9417,16.687,11.659
27.873,3.346,14.191,11.526
28.167,2.9417,12.692,11.397
27.873,3.346,13.192,11.32
28.167,2.9417,15.688,11.464
27.873,3.346,18.183,11.607
28.167,2.9417,19.681,11.701
27.873,3.346,20.179,11.74
28.167,2.9417,19.679,11.727
27.873,3.346,20.178,11.758
28.167,2.9417,19.679,11.739
27.873,3.346,20.178,11.766
28.167,2.9417,19.678,11.745
27.873,3.346,20.178,11.77
28.167,2.9417,19.678,11.748
27.873,3.346,20.178,11.772
28.167,2.9417,19.678,11.749
27.873,3.346,20.178,11.773
28.167,2.9417,19.678,11.75
27.873,3.346,20.178,11.774
28.167,2.9417,19.678,11.75
27.873,3.346,20.178,11.774
28.167,2.9417,19.678,11.75
27.873,3.346,20.178,11.774
28.167,2.9417,19.678,11.75
27.873,3.346,20.178,11.774
28.167,2.9417,19.678,11.751
27.873,3.346,20.178,11.774
28.167,2.9417,19.678,11.751
27.873,3.346,20.178,11.774
28.167,2.9417,19.678,11.751
27.873,3.346,20.178,11.774
28.167,2.9417,19.678,11.751
27.873,3.346,20.178,11.774
28.167,2.9417,19.678,11.751
27.873,3.346,20.178,11.774
28.167,2.9417,19.678,11.751
27.873,3.346,20.178,11.774
28.167,2.9417,19.678,11.751
27.873,3.346,20.178,11.774
28.167,2.9417,19.678,11.751
27.873,3.346,20.178,11.774
28.167,2.9417,19.678,11.751
27.873,3.346,20.178,11.774
28.167,2.9417,19.678,11.751
27.873,3.346,20.178,11.774
28.167,2.9417,19.678,11.751
27.873,3.346,20.178,11.774
28.167,2.9417,19.678,11.751
27.873,3.346,20.178,11.774
28.167,2.9417,19.678,11.751
27.873,3.346,20.178,11.774
28.167,2.9417,19.678,11.751
27.873,3.346,20.178,11.774
28.167,2.9417,19.678,11.751
27.873,3.346,20.178,11.774
28.167,2.9417,19.678,11.751
27.873,3.346,20.178,11.774
28.167,2.9417,19.678,11.751
27.873,3.346,20.178,11.774
28.167,2.9417,19.678,11.751
27.873,3.346,20.178,11.774
28.167,2.9417,19.678,11.751
27.827,3.3076,20.178,11.774
26.123,5.1368,19.678,11.751
25.453,7.0213,20.178,11.774
25.226,9.511,19.678,11.751
24.288,11.601,20.178,11.774
21.888,11.812,19.678,11.751
19.39,11.703,20.178,11.774
16.893,11.594,19.678,11.751
14.395,11.485,17.181,11.633
11.898,11.376,14.684,11.516
9.3999,11.267,13.185,11.446
7.5912,9.7197,12.686,11.423
6.2447,9.0588,13.185,11.446
5.7959,8.8384,12.686,11.423
6.2447,9.0588,13.185,11.446
5.7959,8.8384,12.686,11.423
6.2447,9.0588,13.185,11.446
5.7959,8.8384,12.686,11.423
6.2447,9.0588,13.185,11.446
5.7959,8.8384,12.686,11.423
6.2447,9.0588,13.185,11.446
5.7959,8.8384,13.685,11.47
6.2447,9.0588,16.182,11.587
5.7959,8.8384,18.679,11.704
6.2447,9.0588,20.178,11.774
5.7959,8.8384,19.678,11.751
6.2447,9.0588,20.178,11.774
5.7959,8.8384,19.678,11.751
6.2447,9.0588,20.178,11.774
5.7959,8.8384,19.678,11.751
6.2447,9.0588,20.178,11.774
5.7959,8.8384,19.678,11.751
6.2447,9.0588,20.178,11.774
5.7959,8.8384,19.678,11.751
6.2447,9.0588,20.178,11.774
5.7959,8.8384,19.678,11.751
6.2447,9.0588,20.178,11.774
5.7959,8.8384,19.678,11.751
6.2447,9.0588,20.178,11.774
5.7959,8.8384,19.678,11.751
6.2447,9.0588,20.178,11.774
5.7959,8.8384,19.678,11.751
6.2447,9.0588,20.178,11.774
5.7959,8.8384,19.678,11.751
6.2447,9.0588,20.178,11.774
5.7959,8.8384,19.678,11.751
6.2447,9.0588,20.178,11.774
5.7959,8.8384,19.678,11.751
6.2447,9.0588,20.178,11.774
5.7959,8.8384,19.678,11.751
6.2447,9.0588,20.178,11.774
5.7959,8.8384,19.678,11.751
6.2447,9.0588,20.178,11.774
5.7959,8.8384,19.678,11.751
6.2447,9.0588,20.178,11.774
5.7959,8.8384,19.678,11.751
6.2447,9.0588,20.178,11.774
5.7959,8.8384,19.678,11.751
6.2447,9.0588,20.178,11.774
5.7959,8.8384,19.678,11.751
6.2447,9.0588,20.178,11.774
5.7959,8.8384,19.678,11.751
6.2447,9.0588,20.178,11.774
5.7959,8.8384,19.678,11.751
6.2447,9.0588,20.178,11.774
5.7959,8.8384,19.678,11.751
6.2447,9.0588,20.178,11.774
5.7959,8.8384,19.678,11.751
6.2447,9.0588,20.178,11.774
5.7959,8.8384,19.678,11.751
6.2447,9.0588,20.178,11.774
5.7959,8.8384,18.679,11.704
6.2447,9.0588,16.182,11.587
5.7959,8.8384,13.685,11.47
6.2447,9.0588,11.188,11.353
5.7959,8.8384,9.0685,10.774
7.9428,10.119,9.0001,11.286
9.5544,11.348,9,10.786
12.054,11.31,9,11.286
14.551,11.383,9,10.786
17.047,11.531,9,11.286
19.543,11.678,9,10.786
22.038,11.825,9,11.286
24.155,11.458,9,10.786
24.754,9.0306,9,11.286
25.354,6.6035,9,10.786
26.697,4.9632,9,11.286
28.167,2.9417,9,10.786
27.873,3.346,9,11.286
28.167,2.9417,9,10.786
27.873,3.346,9,11.286
28.167,2.9417,9,10.786
27.873,3.346,9,11.286
28.167,2.9417,9,10.786
27.873,3.346,9,11.286
28.167,2.9417,9,10.786
27.873,3.346,9,11.286
28.167,2.9417,9,10.786
27.873,3.346,7.1742,9.4691
28.167,2.9417,5.8049,8.8569
27.873,3.346,6.2613,9.0609
28.167,2.9417,5.8049,8.8569
27.873,3.346,6.2613,9.0609
28.167,2.9417,5.8049,8.8569
27.873,3.346,6.2613,9.0609
28.167,2.9417,5.8049,8.8569
27.873,3.346,6.2613,9.0609
28.167,2.9417,5.8049,8.8569
27.873,3.346,6.2613,9.0609
28.167,2.9417,5.8049,8.8569
27.873,3.346,6.2613,9.0609
28.167,2.9417,5.8049,8.8569
27.873,3.346,6.2613,9.0609
28.167,2.9417,5.8049,8.8569
27.873,3.346,6.2613,9.0609
28.167,2.9417,5.8049,8.8569
27.873,3.346,6.2613,9.0609
28.167,2.9417,5.8049,8.8569
27.873,3.346,6.2613,9.0609
28.167,2.9417,5.8049,8.8569
27.873,3.346,6.2613,9.0609
28.167,2.9417,5.8049,8.8569
27.873,3.346,6.2613,9.0609
28.167,2.9417,5.8049,8.8569
27.873,3.346,6.2613,9.0609
28.167,2.9417,5.8049,8.8569
27.873,3.346,6.2613,9.0609
28.167,2.9417,6.6652,9.3666
27.873,3.346,7.105,9.6056
28.167,2.9417,7.5358,9.8594
27.873,3.346,6.2548,9.079
28.167,2.9417,7.5361,9.8589
27.873,3.346,7.9632,10.119
28.167,2.9417,5.8277,8.819
27.873,3.346,7.109,9.599
28.167,2.9417,6.6819,9.339
27.873,3.346,6.2548,9.079
28.167,2.9417,7.5361,9.8589
27.873,3.346,7.109,9.599
28.167,2.9417,7.5361,9.8589
27.873,3.346,9.0561,11.362
28.167,2.9417,11.556,11.322
27.873,3.346,14.055,11.281
28.167,2.9417,16.018,10.75
27.873,3.346,17.896,9.6734
28.167,2.9417,20.289,8.9503
27.873,3.346,19.811,9.0949
28.167,2.9417,20.289,8.9503
27.873,3.346,19.811,9.0949
28.167,2.9417,20.289,8.9503
27.873,3.346,19.811,9.0949
28.167,2.9417,20.289,8.9503
27.873,3.346,19.811,9.0949
28.167,2.9417,20.289,8.9503
27.873,3.346,19.811,9.0949
28.167,2.9417,20.289,8.9503
27.873,3.346,19.811,9.0949
28.167,2.9417,20.289,8.9503
27.873,3.346,19.811,9.0949
28.167,2.9417,20.289,8.9503
27.873,3.346,19.811,9.0949
28.167,2.9417,20.289,8.9503
27.873,3.346,19.811,9.0949
28.167,2.9417,20.289,8.9503
27.873,3.346,19.811,9.0949
28.167,2.9417,20.289,8.9503
27.873,3.346,19.811,9.0949
28.167,2.9417,20.289,8.9503
27.873,3.346,19.811,9.0949
28.167,2.9417,20.289,8.9503
27.873,3.346,19.811,9.0949
28.167,2.9417,20.289,8.9503
27.873,3.346,19.811,9.0949
28.167,2.9417,20.289,8.9503
27.873,3.346,19.811,9.0949
28.167,2.9417,20.289,8.9503
27.873,3.346,19.811,9.0949
28.167,2.9417,18.435,9.6925
27.873,3.346,16.142,10.688
28.167,2.9417,17.409,11.442
27.873,3.346,19.902,11.625
28.167,2.9417,20.399,11.693
27.873,3.346,19.898,11.696
26.823,4.4166,20.397,11.741
27.153,4.0407,19.897,11.73
27.493,3.6745,20.396,11.763
27.835,3.3095,19.896,11.746
27.493,3.6743,20.395,11.774
27.151,4.0391,19.896,11.754
26.809,4.4038,20.395,11.779
27.151,4.0391,19.895,11.757
27.493,3.6743,20.395,11.782
27.835,3.3095,19.895,11.759
27.493,3.6743,20.395,11.783
27.151,4.0391,19.895,11.76
26.809,4.4038,20.395,11.784
27.151,4.0391,19.895,11.76
27.493,3.6743,20.395,11.784
27.835,3.3095,19.895,11.761
27.493,3.6743,20.395,11.784
27.151,4.0391,19.895,11.761
26.809,4.4038,20.395,11.784
27.151,4.0391,19.895,11.761
27.493,3.6743,20.395,11.784
27.835,3.3095,19.895,11.761
27.493,3.6743,20.395,11.784
27.151,4.0391,19.895,11.761
26.809,4.4038,20.395,11.784
27.151,4.0391,19.895,11.761
27.493,3.6743,20.395,11.784
27.835,3.3095,19.895,11.761
27.493,3.6743,20.395,11.784
27.151,4.0391,19.895,11.761
26.809,4.4038,20.395,11.784
27.151,4.0391,19.895,11.761
27.493,3.6743,20.395,11.784
27.835,3.3095,19.895,11.761
27.493,3.6743,20.395,11.784
27.151,4.0391,19.895,11.761
26.809,4.4038,20.395,11.784
27.151,4.0391,19.895,11.761
27.493,3.6743,20.395,11.784
27.835,3.3095,19.895,11.761
27.493,3.6743,20.395,11.784
27.151,4.0391,19.895,11.761
26.809,4.4038,20.395,11.784
27.151,4.0391,19.895,11.761
27.493,3.6743,20.395,11.784
27.151,4.0391,19.895,11.761
27.493,3.6743,20.395,11.784
27.151,4.0391,19.895,11.761
27.493,3.6743,20.395,11.784
27.151,4.0391,19.895,11.761
26.809,4.4038,20.395,11.784
27.151,4.0391,19.895,11.761
28.177,2.9448,20.395,11.784
26.467,4.7686,19.895,11.761
28.177,2.9448,20.395,11.784
26.467,4.7686,19.895,11.761
25.5,6.5228,20.395,11.784
25.273,9.0125,19.895,11.761
24.689,11.302,20.395,11.784
22.388,11.833,19.895,11.761
19.89,11.724,20.395,11.784
17.393,11.616,19.895,11.761
14.895,11.507,20.395,11.784
12.398,11.398,19.895,11.761
9.8999,11.289,20.395,11.784
8.5736,10.056,19.895,11.761
6.2781,9.066,20.395,11.784
5.819,8.868,19.895,11.761
6.2781,9.066,20.395,11.784
5.819,8.868,19.895,11.761
6.2781,9.066,20.395,11.784
5.819,8.868,19.895,11.761
6.2781,9.066,20.395,11.784
5.819,8.868,19.895,11.761
6.2781,9.066,20.395,11.784
5.819,8.868,19.895,11.761
6.2781,9.066,20.395,11.784
5.819,8.868,19.895,11.761
6.2781,9.066,20.395,11.784
5.819,8.868,19.895,11.761
6.2781,9.066,20.395,11.784
5.819,8.868,19.895,11.761
6.2781,9.066,20.395,11.784
5.819,8.868,19.895,11.761
6.2781,9.066,20.395,11.784
5.819,8.868,19.895,11.761
6.2781,9.066,20.395,11.784
5.819,8.868,19.895,11.761
6.2781,9.066,20.395,11.784
5.819,8.868,19.895,11.761
6.2781,9.066,20.395,11.784
5.819,8.868,19.895,11.761
6.2781,9.066,20.395,11.784
5.819,8.868,19.895,11.761
6.2781,9.066,20.395,11.784
5.819,8.868,19.895,11.761
6.2781,9.066,20.395,11.784
5.819,8.868,19.895,11.761
6.2781,9.066,20.395,11.784
5.819,8.868,19.895,11.761
6.2781,9.066,20.395,11.784
5.819,8.868,19.895,11.761
6.2781,9.066,20.395,11.784
5.819,8.868,19.895,11.761
6.2781,9.066,20.395,11.784
5.819,8.868,19.895,11.761
6.2781,9.066,20.395,11.784
5.819,8.868,19.895,11.761
6.2781,9.066,20.395,11.784
5.819,8.868,19.895,11.761
6.2781,9.066,20.395,11.784
5.819,8.868,19.895,11.761
6.2781,9.066,20.395,11.784
5.819,8.868,19.895,11.761
6.2781,9.066,20.395,11.784
5.819,8.868,19.895,11.761
6.2781,9.066,20.395,11.784
5.819,8.868,19.895,11.761
6.2781,9.066,19.396,11.737
5.819,8.868,16.899,11.62
6.2781,9.066,14.401,11.503
5.819,8.868,12.902,11.386
6.2781,9.066,14.401,11.302
6.6796,9.3772,16.031,10.262
8.8312,10.65,18.421,9.5254
10.559,11.422,19.854,9.0835
13.057,11.522,20.332,8.9363
15.547,11.292,19.854,9.0835
16.942,9.9591,20.332,8.9363
19.336,9.2377,19.854,9.0835
19.815,9.0935,20.332,8.9363
20.294,8.9492,19.854,9.0835
19.815,9.0935,20.332,8.9363
20.294,8.9492,19.854,9.0835
19.815,9.0935,20.332,8.9363
20.294,8.9492,19.854,9.0835
19.815,9.0935,18.487,9.7087
20.294,8.9492,16.181,10.674
19.815,9.0935,14.422,11.308
18.449,9.7228,11.922,11.281
16.144,10.69,9.4226,11.255
17.407,11.438,8.1075,9.8575
19.9,11.623,8.9324,10.908
22.394,11.807,8.9987,11.406
24.484,11.464,9.0004,10.906
24.965,9.0107,9,11.406
25.445,6.5572,9,10.906
26.727,4.9748,9,11.406
28.172,2.9342,9,10.906
27.883,3.3423,9,11.406
28.172,2.9342,9,10.906
27.883,3.3423,9,11.406
28.172,2.9342,9,10.906
27.883,3.3423,9,11.406
28.172,2.9342,9,10.906
27.883,3.3423,7.2033,9.5272
28.172,2.9342,5.8557,8.8683
27.883,3.3423,6.3049,9.088
28.172,2.9342,5.8557,8.8683
27.883,3.3423,6.3049,9.088
28.172,2.9342,5.8557,8.8683
27.883,3.3423,6.3049,9.088
28.172,2.9342,5.8557,8.8683
27.883,3.3423,6.3049,9.088
28.172,2.9342,5.8557,8.8683
27.883,3.3423,6.3049,9.088
28.172,2.9342,5.8557,8.8683
27.883,3.3423,6.3049,9.088
28.172,2.9342,5.8557,8.8683
27.883,3.3423,6.3049,9.088
28.172,2.9342,5.8557,8.8683
27.883,3.3423,6.3049,9.088
28.172,2.9342,5.8557,8.8683
27.883,3.3423,6.3049,9.088
28.172,2.9342,5.8557,8.8683
27.883,3.3423,6.3049,9.088
28.172,2.9342,5.8557,8.8683
27.883,3.3423,6.3049,9.088
28.172,2.9342,5.8557,8.8683
27.883,3.3423,6.3049,9.088
28.172,2.9342,5.8557,8.8683
27.883,3.3423,6.3049,9.088
28.172,2.9342,5.8557,8.8683
27.883,3.3423,6.3049,9.088
28.172,2.9342,5.8557,8.8683
27.883,3.3423,6.3049,9.088
28.172,2.9342,5.8557,8.8683
27.883,3.3423,6.3049,9.088
28.172,2.9342,5.8557,8.8683
27.883,3.3423,6.3049,9.088
28.172,2.9342,5.8557,8.8683
27.883,3.3423,8.0072,10.138
28.172,2.9342,9.5624,11.365
27.883,3.3423,12.062,11.32
28.172,2.9342,14.562,11.276
27.883,3.3423,15.98,10.252
28.172,2.9342,18.373,9.5293
27.883,3.3423,19.809,9.0955
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0955
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0955
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0955
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0955
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0955
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0955
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0955
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0955
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0955
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0955
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0955
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0955
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0955
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0955
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0955
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0955
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0955
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0955
28.172,2.9342,18.433,9.6932
27.883,3.3423,16.14,10.689
28.172,2.9342,17.408,11.442
27.883,3.3423,19.902,11.625
28.172,2.9342,20.399,11.693
27.883,3.3423,19.898,11.696
26.83,4.411,20.396,11.741
27.159,4.0341,19.896,11.73
27.499,3.6678,20.395,11.763
27.841,3.3028,19.895,11.746
27.499,3.6676,20.395,11.774
27.157,4.0324,19.895,11.754
26.815,4.3971,20.394,11.779
27.157,4.0324,19.895,11.757
27.499,3.6676,20.394,11.782
27.841,3.3028,19.895,11.759
27.499,3.6676,20.394,11.783
27.157,4.0324,19.895,11.76
26.815,4.3971,20.394,11.784
27.157,4.0324,19.895,11.76
27.499,3.6676,20.394,11.784
27.841,3.3028,19.895,11.761
27.499,3.6676,20.394,11.784
27.157,4.0324,19.895,11.761
26.815,4.3971,20.394,11.784
27.157,4.0324,19.895,11.761
27.499,3.6676,20.394,11.784
27.841,3.3028,19.895,11.761
27.499,3.6676,20.394,11.784
27.157,4.0324,19.895,11.761
26.815,4.3971,20.394,11.784
27.157,4.0324,19.895,11.761
27.499,3.6676,20.394,11.784
27.841,3.3028,19.895,11.761
27.499,3.6676,20.394,11.784
27.157,4.0324,19.895,11.761
26.815,4.3971,20.394,11.784
27.157,4.0324,19.895,11.761
27.499,3.6676,20.394,11.784
27.841,3.3028,19.895,11.761
27.499,3.6676,20.394,11.784
27.157,4.0324,19.895,11.761
27.499,3.6676,20.394,11.784
27.157,4.0324,19.895,11.761
27.499,3.6676,20.394,11.784
27.157,4.0324,19.895,11.761
27.499,3.6676,20.394,11.784
27.157,4.0324,19.895,11.761
27.499,3.6676,20.394,11.784
27.841,3.3028,19.895,11.761
27.499,3.6676,20.394,11.784
27.157,4.0324,19.895,11.761
26.815,4.3971,20.394,11.784
25.549,6.0241,19.895,11.761
25.321,8.5136,20.394,11.784
25.092,11.003,19.895,11.761
22.889,11.854,20.394,11.784
20.391,11.746,19.895,11.761
17.893,11.637,20.394,11.784
15.396,11.528,19.895,11.761
12.898,11.42,20.394,11.784
10.4,11.311,19.895,11.761
9.0323,10.254,20.394,11.784
6.7369,9.264,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
5.8187,8.8678,19.895,11.761
6.2778,9.0659,20.394,11.784
7.54,9.8862,17.897,11.667
9.0604,11.362,15.4,11.55
11.56,11.322,12.902,11.433
14.058,11.356,10.405,11.316
16.554,11.503,9.0308,10.253
19.049,11.65,6.7353,9.2632
21.545,11.797,6.2762,9.0652
24.041,11.944,5.817,8.8672
24.638,9.516,6.2762,9.0652
25.236,7.0885,7.5384,9.8854
26.205,5.0549,9.0601,11.362
27.873,3.3459,8.9759,10.908
28.168,2.9415,9.0006,10.407
27.873,3.3459,6.7551,9.3084
28.168,2.9415,6.306,9.0886
27.873,3.3459,5.8569,8.8688
28.168,2.9415,8.0083,10.138
27.873,3.3459,9.5626,11.365
28.168,2.9415,12.062,11.32
27.873,3.3459,12.562,11.284
28.168,2.9415,13.062,11.267
27.873,3.3459,12.562,11.258
28.168,2.9415,13.062,11.254
27.873,3.3459,14.562,11.251
28.168,2.9415,15.98,10.253
27.873,3.3459,18.373,9.5298
28.168,2.9415,19.808,9.0957
27.873,3.3459,20.287,8.951
28.168,2.9415,19.808,9.0957
27.873,3.3459,20.287,8.951
28.168,2.9415,19.808,9.0957
27.873,3.3459,20.287,8.951
28.168,2.9415,19.808,9.0957
27.873,3.3459,20.287,8.951
28.168,2.9415,19.808,9.0957
27.873,3.3459,20.287,8.951
28.168,2.9415,19.808,9.0957
27.873,3.3459,20.287,8.951
28.168,2.9415,19.808,9.0957
27.873,3.3459,20.287,8.951
28.168,2.9415,19.808,9.0957
27.873,3.3459,20.287,8.951
28.168,2.9415,19.808,9.0957
27.873,3.3459,20.287,8.951
28.168,2.9415,19.808,9.0957
27.873,3.3459,20.287,8.951
28.168,2.9415,19.808,9.0957
27.873,3.3459,20.287,8.951
28.168,2.9415,19.808,9.0957
27.873,3.3459,20.287,8.951
28.168,2.9415,19.808,9.0957
27.873,3.3459,20.287,8.951
28.168,2.9415,19.808,9.0957
27.873,3.3459,20.287,8.951
28.168,2.9415,19.808,9.0957
27.873,3.3459,20.287,8.951
28.168,2.9415,19.808,9.0957
27.873,3.3459,20.287,8.951
28.168,2.9415,19.808,9.0957
27.873,3.3459,20.287,8.951
28.168,2.9415,19.808,9.0957
27.873,3.3459,20.287,8.951
28.168,2.9415,19.808,9.0957
27.873,3.3459,20.287,8.951
28.168,2.9415,19.808,9.0957
27.873,3.3459,20.287,8.951
28.168,2.9415,19.808,9.0957
27.873,3.3459,20.287,8.951
28.168,2.9415,19.808,9.0957
27.873,3.3459,20.287,8.951
28.168,2.9415,19.808,9.0957
27.873,3.3459,20.287,8.951
28.168,2.9415,19.808,9.0957
27.873,3.3459,20.287,8.951
28.168,2.9415,19.808,9.0957
27.873,3.3459,20.287,8.951
28.168,2.9415,19.808,9.0957
27.873,3.3459,20.287,8.951
28.168,2.9415,19.808,9.0957
27.873,3.3459,20.287,8.951
28.168,2.9415,17.982,9.9184
27.873,3.3459,16.598,10.497
28.168,2.9415,18.899,9.5203
27.873,3.3459,19.359,9.3249
28.168,2.9415,19.82,9.1295
27.873,3.3459,19.359,9.3248
28.168,2.9415,19.82,9.1295
27.873,3.3459,20.28,8.9343
28.168,2.9415,19.82,9.1295
27.873,3.3459,20.28,8.9343
28.168,2.9415,19.82,9.1295
27.873,3.3459,20.28,8.9343
28.168,2.9415,19.82,9.1295
27.873,3.3459,20.28,8.9343
28.168,2.9415,19.82,9.1295
27.873,3.3459,20.28,8.9343
28.168,2.9415,19.82,9.1295
27.145,4.0391,20.28,8.9343
26.9,4.572,19.82,9.1295
27.822,3.3888,20.28,8.9343
26.767,4.4548,19.82,9.1295
27.79,3.3577,20.28,8.9343
26.08,5.1816,19.82,9.1295
27.788,3.4214,20.28,8.9343
26.731,4.4884,19.82,9.1295
27.128,4.2257,20.28,8.9343
28.052,3.0421,19.82,9.1295
26.359,4.8818,20.28,8.9343
25.447,6.5284,19.82,9.1295
25.244,9.0201,20.28,8.9343
24.679,11.311,19.82,9.1295
22.381,11.782,20.28,8.9343
19.89,11.574,19.82,9.1295
17.391,11.5,20.28,8.9343
14.892,11.425,19.82,9.1295
12.393,11.351,20.28,8.9343
9.894,11.277,19.82,9.1295
8.0362,9.9344,20.28,8.9343
5.7903,8.8363,19.82,9.1295
6.2395,9.056,20.28,8.9343
5.7903,8.8363,19.82,9.1295
6.2395,9.056,20.28,8.9343
5.7903,8.8363,19.82,9.1295
6.2395,9.056,20.28,8.9343
5.7903,8.8363,19.82,9.1295
6.2395,9.056,20.28,8.9343
5.7903,8.8363,19.82,9.1295
6.2395,9.056,17.518,10.106
5.7903,8.8363,15.91,11.329
6.2395,9.056,18.403,11.513
5.7903,8.8363,20.897,11.697
6.2395,9.056,23.39,11.881
5.7903,8.8363,24.769,11.436
6.2395,9.056,25.049,10.944
5.7903,8.8363,25.051,11.446
6.2395,9.056,25.111,10.949
5.7903,8.8363,25.059,11.447
6.2395,9.056,25.112,10.95
5.7903,8.8363,25.059,11.447
6.2395,9.056,25.113,10.95
5.7903,8.8363,25.059,11.447
6.2395,9.056,25.113,10.95
5.7903,8.8363,25.059,11.447
6.2395,9.056,25.113,10.95
5.7903,8.8363,25.059,11.447
6.2395,9.056,25.113,10.95
5.7903,8.8363,25.059,11.447
6.2395,9.056,25.113,10.95
5.7903,8.8363,25.059,11.447
6.2395,9.056,25.113,10.95
5.7903,8.8363,25.059,11.447
6.2395,9.056,25.113,10.95
5.7903,8.8363,25.059,11.447
6.2395,9.056,25.113,10.95
5.7903,8.8363,25.059,11.447
6.2395,9.056,25.113,10.95
5.7903,8.8363,25.059,11.447
6.2395,9.056,25.113,10.95
5.7903,8.8363,25.059,11.447
6.2395,9.056,25.113,10.95
5.7903,8.8363,25.059,11.447
6.2395,9.056,25.113,10.95
5.7903,8.8363,25.059,11.447
6.2395,9.056,25.113,10.95
5.7903,8.8363,25.059,11.447
6.2395,9.056,25.113,10.95
5.7903,8.8363,25.059,11.447
6.2395,9.056,25.113,10.95
5.7903,8.8363,25.059,11.447
6.2395,9.056,25.113,10.95
5.7903,8.8363,25.059,11.447
6.2395,9.056,25.113,10.95
5.7903,8.8363,25.059,11.447
6.2395,9.056,25.113,10.95
5.7903,8.8363,25.059,11.447
6.2395,9.056,25.113,10.95
5.7903,8.8363,25.059,11.447
6.2395,9.056,25.113,10.95
5.7903,8.8363,25.059,11.447
6.2395,9.056,25.113,10.95
5.7903,8.8363,25.059,11.447
6.2395,9.056,25.113,10.95
5.7903,8.8363,25.059,11.447
6.2395,9.056,25.113,10.95
5.7903,8.8363,25.059,11.447
6.2395,9.056,25.113,10.95
7.5179,9.8405,25.059,11.447
9.052,11.357,25.113,10.95
11.552,11.318,25.059,11.447
14.05,11.354,25.113,10.95
16.545,11.501,25.059,11.447
19.041,11.649,25.113,10.95
21.537,11.796,25.059,11.447
24.032,11.943,25.113,10.95
24.633,9.5161,25.059,11.447
25.233,7.0892,25.113,10.95
26.205,5.0554,25.059,11.447
27.873,3.3461,25.113,10.95
28.167,2.9418,25.059,11.447
27.873,3.3461,25.113,10.95
28.167,2.9418,25.059,11.447
27.873,3.3461,25.113,10.95
28.167,2.9418,25.059,11.447
27.873,3.3461,25.113,10.95
28.167,2.9418,25.059,11.447
27.873,3.3461,25.113,10.95
28.167,2.9418,25.059,11.447
27.873,3.3461,25.113,10.95
28.167,2.9418,25.059,11.447
27.873,3.3461,25.113,10.95
28.167,2.9418,25.059,11.447
27.873,3.3461,25.113,10.95
28.167,2.9418,25.059,11.447
27.873,3.3461,22.679,11.978
28.167,2.9418,20.182,11.845
27.873,3.3461,17.686,11.712
28.167,2.9418,15.19,11.579
27.873,3.3461,12.693,11.446
28.167,2.9418,13.192,11.343
27.873,3.3461,14.69,11.406
28.167,2.9418,17.185,11.55
27.873,3.3461,19.681,11.694
28.167,2.9418,20.18,11.735
27.873,3.3461,19.68,11.723
28.167,2.9418,20.179,11.755
27.873,3.3461,19.679,11.737
28.167,2.9418,20.178,11.765
27.873,3.3461,19.679,11.744
28.167,2.9418,20.178,11.77
27.873,3.3461,19.679,11.747
28.167,2.9418,20.178,11.772
27.873,3.3461,19.679,11.749
28.167,2.9418,20.178,11.773
27.873,3.3461,19.679,11.75
28.167,2.9418,20.178,11.773
27.873,3.3461,19.679,11.75
28.167,2.9418,20.178,11.774
27.873,3.3461,19.678,11.75
28.167,2.9418,20.178,11.774
27.873,3.3461,19.678,11.75
28.167,2.9418,20.178,11.774
27.873,3.3461,19.678,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.678,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.678,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.678,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.678,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.678,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.678,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.678,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.678,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.678,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.678,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.678,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.678,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.678,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.678,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.678,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.678,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.678,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.678,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.678,11.751
28.167,2.9418,20.178,11.774
27.145,4.0393,19.678,11.751
25.589,5.5274,20.178,11.774
25.362,8.0172,19.678,11.751
25.136,10.507,20.178,11.774
23.387,11.877,19.678,11.751
20.889,11.768,20.178,11.774
18.391,11.659,19.678,11.751
15.894,11.551,20.178,11.774
13.396,11.442,19.678,11.751
10.898,11.333,17.181,11.633
8.9378,10.381,14.684,11.516
6.6936,9.2791,13.186,11.446
6.2447,9.0588,12.686,11.423
5.7959,8.8384,13.186,11.446
6.2447,9.0588,12.686,11.423
5.7959,8.8384,13.186,11.446
6.2447,9.0588,12.686,11.423
5.7959,8.8384,13.186,11.446
6.2447,9.0588,12.686,11.423
5.7959,8.8384,13.186,11.446
6.2447,9.0588,13.685,11.47
5.7959,8.8384,16.182,11.587
6.2447,9.0588,18.68,11.704
5.7959,8.8384,20.178,11.774
6.2447,9.0588,19.678,11.751
5.7959,8.8384,20.178,11.774
6.2447,9.0588,19.678,11.751
5.7959,8.8384,20.178,11.774
6.2447,9.0588,19.678,11.751
5.7959,8.8384,20.178,11.774
6.2447,9.0588,19.678,11.751
5.7959,8.8384,20.178,11.774
6.2447,9.0588,19.678,11.751
5.7959,8.8384,20.178,11.774
6.2447,9.0588,19.678,11.751
5.7959,8.8384,20.178,11.774
6.2447,9.0588,19.678,11.751
5.7959,8.8384,20.178,11.774
6.2447,9.0588,19.678,11.751
5.7959,8.8384,20.178,11.774
6.2447,9.0588,19.678,11.751
5.7959,8.8384,20.178,11.774
6.2447,9.0588,19.678,11.751
5.7959,8.8384,20.178,11.774
6.2447,9.0588,19.678,11.751
5.7959,8.8384,20.178,11.774
6.2447,9.0588,19.678,11.751
5.7959,8.8384,20.178,11.774
6.2447,9.0588,19.678,11.751
5.7959,8.8384,20.178,11.774
6.2447,9.0588,19.678,11.751
5.7959,8.8384,20.178,11.774
6.2447,9.0588,19.678,11.751
5.7959,8.8384,20.178,11.774
6.2447,9.0588,19.678,11.751
5.7959,8.8384,20.178,11.774
6.2447,9.0588,19.678,11.751
5.7959,8.8384,20.178,11.774
6.2447,9.0588,19.678,11.751
5.7959,8.8384,20.178,11.774
6.2447,9.0588,19.678,11.751
5.7959,8.8384,20.178,11.774
6.2447,9.0588,19.678,11.751
5.7959,8.8384,20.178,11.774
6.2447,9.0588,19.678,11.751
5.7959,8.8384,20.178,11.774
6.2447,9.0588,19.678,11.751
5.7959,8.8384,20.178,11.774
6.2447,9.0588,19.678,11.751
5.7959,8.8384,20.178,11.774
6.2447,9.0588,19.678,11.751
5.7959,8.8384,20.178,11.774
6.2447,9.0588,19.678,11.751
5.7959,8.8384,17.181,11.633
6.2447,9.0588,14.684,11.516
5.7959,8.8384,12.187,11.399
6.2447,9.0588,9.6895,11.282
7.5134,9.8631,9.0024,11.272
9.0545,11.356,9,10.772
11.554,11.318,9,11.272
14.052,11.354,9,10.772
16.548,11.501,9,11.272
19.044,11.648,9,10.772
21.539,11.796,9,11.272
24.035,11.943,9,10.772
24.634,9.516,9,11.272
25.234,7.0889,9,10.772
26.205,5.0552,9,11.272
27.873,3.346,9,10.772
28.167,2.9417,9,11.272
27.873,3.346,9,10.772
28.167,2.9417,9,11.272
27.873,3.346,9,10.772
28.167,2.9417,9,11.272
27.873,3.346,9,10.772
28.167,2.9417,9,11.272
27.873,3.346,9,10.772
28.167,2.9417,9,11.272
27.873,3.346,9,10.772
28.167,2.9417,7.171,9.4627
27.873,3.346,5.7992,8.8559
28.167,2.9417,6.2565,9.0582
27.873,3.346,5.7992,8.8559
28.167,2.9417,6.2565,9.0582
27.873,3.346,5.7992,8.8559
28.167,2.9417,6.2565,9.0582
27.873,3.346,5.7992,8.8559
28.167,2.9417,6.2565,9.0582
27.873,3.346,5.7992,8.8559
28.167,2.9417,6.2565,9.0582
27.873,3.346,5.7992,8.8559
28.167,2.9417,6.2565,9.0582
27.873,3.346,5.7992,8.8559
28.167,2.9417,6.2565,9.0582
27.873,3.346,5.7992,8.8559
28.167,2.9417,6.2565,9.0582
27.873,3.346,5.7992,8.8559
28.167,2.9417,6.2565,9.0582
27.873,3.346,5.7992,8.8559
28.167,2.9417,6.2565,9.0582
27.873,3.346,5.7992,8.8559
28.167,2.9417,6.2565,9.0582
27.873,3.346,5.7992,8.8559
28.167,2.9417,6.2565,9.0582
27.873,3.346,5.7992,8.8559
28.167,2.9417,6.2565,9.0582
27.873,3.346,7.5332,9.8455
28.167,2.9417,6.247,9.0737
27.873,3.346,6.6739,9.334
28.167,2.9417,7.9551,10.114
27.873,3.346,6.6738,9.3341
28.167,2.9417,7.1009,9.594
27.873,3.346,6.6738,9.3341
28.167,2.9417,6.2467,9.0741
27.873,3.346,7.528,9.854
28.167,2.9417,7.1009,9.594
27.873,3.346,6.6738,9.3341
28.167,2.9417,8.8093,10.634
27.873,3.346,10.555,11.336
28.167,2.9417,13.054,11.297
27.873,3.346,15.554,11.257
28.167,2.9417,16.939,9.9625
27.873,3.346,19.333,9.2394
28.167,2.9417,19.811,9.0948
27.873,3.346,20.29,8.9502
28.167,2.9417,19.811,9.0948
27.873,3.346,20.29,8.9502
28.167,2.9417,19.811,9.0948
27.873,3.346,20.29,8.9502
28.167,2.9417,19.811,9.0948
27.873,3.346,20.29,8.9502
28.167,2.9417,19.811,9.0948
27.873,3.346,20.29,8.9502
28.167,2.9417,19.811,9.0948
27.873,3.346,20.29,8.9502
28.167,2.9417,19.811,9.0948
27.873,3.346,20.29,8.9502
28.167,2.9417,19.811,9.0948
27.873,3.346,20.29,8.9502
28.167,2.9417,19.811,9.0948
27.873,3.346,20.29,8.9502
28.167,2.9417,19.811,9.0948
27.873,3.346,20.29,8.9502
28.167,2.9417,19.811,9.0948
27.873,3.346,20.29,8.9502
28.167,2.9417,19.811,9.0948
27.873,3.346,20.29,8.9502
28.167,2.9417,19.811,9.0948
27.873,3.346,20.29,8.9502
28.167,2.9417,19.811,9.0948
27.873,3.346,20.29,8.9502
28.167,2.9417,19.811,9.0948
27.873,3.346,20.29,8.9502
28.167,2.9417,19.811,9.0948
27.873,3.346,20.29,8.9502
28.167,2.9417,19.811,9.0948
27.873,3.346,20.29,8.9502
28.167,2.9417,19.811,9.0948
27.873,3.346,18.435,9.6923
28.167,2.9417,16.142,10.688
27.873,3.346,17.409,11.442
28.167,2.9417,19.902,11.625
27.873,3.346,20.399,11.693
28.167,2.9417,19.899,11.696
27.145,4.0393,20.397,11.741
27.49,3.6771,19.897,11.73
27.148,4.0421,20.396,11.763
27.49,3.6773,19.896,11.746
27.148,4.0421,20.395,11.774
27.49,3.6773,19.896,11.754
27.148,4.0421,20.395,11.779
27.49,3.6773,19.896,11.757
27.148,4.0421,20.395,11.782
27.49,3.6773,19.895,11.759
27.148,4.0421,20.395,11.783
27.49,3.6773,19.895,11.76
27.148,4.0421,20.395,11.784
27.49,3.6773,19.895,11.76
27.148,4.0421,20.395,11.784
27.49,3.6773,19.895,11.761
27.148,4.0421,20.395,11.784
27.49,3.6773,19.895,11.761
27.148,4.0421,20.395,11.784
27.49,3.6773,19.895,11.761
27.148,4.0421,20.395,11.784
27.49,3.6773,19.895,11.761
27.148,4.0421,20.395,11.784
27.49,3.6773,19.895,11.761
27.148,4.0421,20.395,11.784
27.49,3.6773,19.895,11.761
27.148,4.0421,20.395,11.784
27.49,3.6773,19.895,11.761
27.148,4.0421,20.395,11.784
27.49,3.6773,19.895,11.761
27.148,4.0421,20.395,11.784
27.49,3.6773,19.895,11.761
27.148,4.0421,20.395,11.784
27.49,3.6773,19.895,11.761
27.148,4.0421,20.395,11.784
27.49,3.6773,19.895,11.761
27.148,4.0421,20.395,11.784
27.49,3.6773,19.895,11.761
27.148,4.0421,20.395,11.784
27.49,3.6773,19.895,11.761
27.148,4.0421,20.395,11.784
27.49,3.6773,19.895,11.761
27.832,3.3126,20.395,11.784
27.49,3.6773,19.895,11.761
27.148,4.0421,20.395,11.784
26.806,4.4069,19.895,11.761
27.832,3.3126,20.395,11.784
26.806,4.4069,19.895,11.761
27.832,3.3126,20.395,11.784
27.49,3.6773,19.895,11.761
27.148,4.0421,20.395,11.784
27.49,3.6773,19.895,11.761
25.634,5.0293,20.395,11.784
25.407,7.5191,19.895,11.761
25.181,10.009,20.395,11.784
23.886,11.899,19.895,11.761
21.389,11.79,20.395,11.784
18.891,11.681,19.895,11.761
16.393,11.572,20.395,11.784
13.896,11.463,19.895,11.761
11.398,11.355,20.395,11.784
9.1689,10.824,19.895,11.761
7.1424,9.4994,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
6.2447,9.0588,20.395,11.784
5.7959,8.8384,19.895,11.761
7.9428,10.119,20.395,11.784
9.5544,11.348,17.898,11.667
12.054,11.31,15.4,11.55
14.554,11.272,12.903,11.433
15.982,10.252,13.402,11.335
18.375,9.5287,12.902,11.292
19.811,9.0948,13.402,11.269
20.29,8.9502,12.902,11.259
19.811,9.0948,10.402,11.253
20.29,8.9502,9.0317,10.258
19.811,9.0948,6.7374,9.2651
18.435,9.6923,6.2785,9.0665
16.142,10.688,6.7038,9.3295
17.409,11.442,8.8298,10.645
19.902,11.625,9.0642,10.908
22.396,11.808,9.0013,11.406
24.486,11.464,8.9997,10.906
24.966,9.0109,9,11.406
25.446,6.5573,9,10.906
26.727,4.9747,9,11.406
28.172,2.9342,9,10.906
27.883,3.3423,9,11.406
28.172,2.9342,9,10.906
27.883,3.3423,9,11.406
28.172,2.9342,9,10.906
27.883,3.3423,9,11.406
28.172,2.9342,9,10.906
27.883,3.3423,7.2033,9.5274
28.172,2.9342,5.8558,8.8684
27.883,3.3423,6.305,9.088
28.172,2.9342,5.8558,8.8684
27.883,3.3423,6.305,9.088
28.172,2.9342,5.8558,8.8684
27.883,3.3423,6.305,9.088
28.172,2.9342,5.8558,8.8684
27.883,3.3423,6.305,9.088
28.172,2.9342,5.8558,8.8684
27.883,3.3423,6.2849,9.1251
28.172,2.9342,8.4301,10.409
27.883,3.3423,10.065,11.353
28.172,2.9342,12.564,11.309
27.883,3.3423,13.064,11.278
28.172,2.9342,15.564,11.254
27.883,3.3423,16.936,9.9637
28.172,2.9342,19.329,9.2405
27.883,3.3423,19.808,9.0959
28.172,2.9342,20.286,8.9512
27.883,3.3423,19.808,9.0959
28.172,2.9342,20.286,8.9512
27.883,3.3423,19.808,9.0959
28.172,2.9342,20.286,8.9512
27.883,3.3423,19.808,9.0959
28.172,2.9342,20.286,8.9512
27.883,3.3423,19.808,9.0959
28.172,2.9342,20.286,8.9512
27.883,3.3423,19.808,9.0959
28.172,2.9342,20.286,8.9512
27.883,3.3423,19.808,9.0959
28.172,2.9342,20.286,8.9512
27.883,3.3423,19.808,9.0959
28.172,2.9342,20.286,8.9512
27.883,3.3423,19.808,9.0959
28.172,2.9342,20.286,8.9512
27.883,3.3423,19.808,9.0959
28.172,2.9342,20.286,8.9512
27.883,3.3423,19.808,9.0959
28.172,2.9342,20.286,8.9512
27.883,3.3423,19.808,9.0959
28.172,2.9342,20.286,8.9512
27.883,3.3423,19.808,9.0959
28.172,2.9342,20.286,8.9512
27.883,3.3423,19.808,9.0959
28.172,2.9342,20.286,8.9512
27.883,3.3423,19.808,9.0959
28.172,2.9342,20.286,8.9512
27.883,3.3423,19.808,9.0959
28.172,2.9342,20.286,8.9512
27.883,3.3423,19.808,9.0959
28.172,2.9342,20.286,8.9512
27.883,3.3423,19.808,9.0959
28.172,2.9342,20.286,8.9512
27.883,3.3423,19.808,9.0959
28.172,2.9342,20.286,8.9512
27.883,3.3423,19.808,9.0959
28.172,2.9342,20.286,8.9512
27.883,3.3423,19.808,9.0959
28.172,2.9342,20.286,8.9512
27.883,3.3423,19.808,9.0959
28.172,2.9342,20.286,8.9512
27.883,3.3423,19.808,9.0959
28.172,2.9342,20.286,8.9512
27.883,3.3423,19.808,9.0959
28.172,2.9342,20.286,8.9512
27.883,3.3423,19.808,9.0959
28.172,2.9342,20.286,8.9512
27.883,3.3423,19.808,9.0959
28.172,2.9342,20.286,8.9512
27.883,3.3423,19.808,9.0959
28.172,2.9342,20.286,8.9512
27.883,3.3423,18.895,9.504
28.172,2.9342,19.36,9.3206
27.883,3.3423,19.821,9.128
28.172,2.9342,20.282,8.9338
27.883,3.3423,19.821,9.128
28.172,2.9342,20.282,8.9338
27.883,3.3423,19.821,9.128
28.172,2.9342,20.282,8.9338
27.883,3.3423,19.821,9.128
28.172,2.9342,20.282,8.9338
27.883,3.3423,19.821,9.128
28.172,2.9342,20.282,8.9338
27.883,3.3423,19.821,9.128
27.506,3.6742,20.282,8.9338
26.474,4.7623,19.821,9.128
27.499,3.6676,20.282,8.9338
27.841,3.3028,19.821,9.128
26.815,4.3971,20.282,8.9338
27.157,4.0323,19.821,9.128
27.499,3.6676,20.282,8.9338
26.473,4.7619,19.821,9.128
27.499,3.6676,20.282,8.9338
26.604,4.9642,19.821,9.128
27.479,3.7406,20.282,8.9338
27.114,4.083,19.821,9.128
26.77,4.446,20.282,8.9338
25.52,6.0281,19.821,9.128
25.303,8.5187,20.282,8.9338
25.086,11.009,19.821,9.128
22.885,11.82,20.282,8.9338
20.393,11.614,19.821,9.128
17.896,11.513,20.282,8.9338
15.397,11.439,19.821,9.128
12.898,11.365,20.282,8.9338
10.399,11.291,19.821,9.128
8.486,10.156,20.282,8.9338
6.2409,9.0567,19.821,9.128
5.7918,8.8368,20.282,8.9338
6.2409,9.0567,19.821,9.128
5.7918,8.8368,20.282,8.9338
6.2409,9.0567,19.821,9.128
5.7918,8.8368,20.282,8.9338
6.2409,9.0567,19.821,9.128
5.7918,8.8368,20.282,8.9338
6.2409,9.0567,19.821,9.128
5.7918,8.8368,20.282,8.9338
6.2409,9.0567,19.821,9.128
5.7918,8.8368,20.282,8.9338
6.2409,9.0567,19.822,9.129
5.7918,8.8368,17.52,10.105
6.2409,9.0567,15.911,11.329
5.7918,8.8368,18.404,11.513
6.2409,9.0567,20.897,11.697
5.7918,8.8368,23.39,11.881
6.2409,9.0567,24.769,11.436
5.7918,8.8368,25.049,10.944
6.2409,9.0567,25.051,11.446
5.7918,8.8368,25.111,10.95
6.2409,9.0567,25.059,11.447
5.7918,8.8368,25.112,10.95
6.2409,9.0567,25.059,11.447
5.7918,8.8368,25.113,10.95
6.2409,9.0567,25.059,11.447
5.7918,8.8368,25.113,10.95
6.2409,9.0567,25.059,11.447
5.7918,8.8368,25.113,10.95
6.2409,9.0567,25.059,11.447
5.7918,8.8368,25.113,10.95
6.2409,9.0567,25.059,11.447
5.7918,8.8368,25.113,10.95
6.2409,9.0567,25.059,11.447
5.7918,8.8368,25.113,10.95
6.2409,9.0567,25.059,11.447
5.7918,8.8368,25.113,10.95
6.2409,9.0567,25.059,11.447
5.7918,8.8368,25.113,10.95
6.2409,9.0567,25.059,11.447
5.7918,8.8368,25.113,10.95
6.2409,9.0567,25.059,11.447
5.7918,8.8368,25.113,10.95
6.2409,9.0567,25.059,11.447
5.7918,8.8368,25.113,10.95
6.2409,9.0567,25.059,11.447
5.7918,8.8368,25.113,10.95
6.2409,9.0567,25.059,11.447
5.7918,8.8368,25.113,10.95
6.2409,9.0567,25.059,11.447
5.7918,8.8368,25.113,10.95
6.2409,9.0567,25.059,11.447
5.7918,8.8368,25.113,10.95
6.2409,9.0567,25.059,11.447
5.7918,8.8368,25.113,10.95
6.2409,9.0567,25.059,11.447
5.7918,8.8368,25.113,10.95
6.2409,9.0567,25.059,11.447
5.7918,8.8368,25.113,10.95
6.2409,9.0567,25.059,11.447
5.7918,8.8368,25.113,10.95
6.2409,9.0567,25.059,11.447
5.7918,8.8368,25.113,10.95
6.2409,9.0567,25.059,11.447
5.7918,8.8368,25.113,10.95
6.2409,9.0567,25.059,11.447
8.3716,10.364,25.113,10.95
10.052,11.342,25.059,11.447
12.552,11.303,25.113,10.95
15.048,11.413,25.059,11.447
17.544,11.56,25.113,10.95
20.04,11.707,25.059,11.447
22.535,11.855,25.113,10.95
24.273,10.972,25.059,11.447
24.873,8.5453,25.113,10.95
25.473,6.1185,25.059,11.447
26.99,4.5589,25.113,10.95
27.873,3.3461,25.059,11.447
28.167,2.9418,25.113,10.95
27.873,3.3461,25.059,11.447
28.167,2.9418,25.113,10.95
27.873,3.3461,25.059,11.447
28.167,2.9418,25.113,10.95
27.873,3.3461,25.059,11.447
28.167,2.9418,25.113,10.95
27.873,3.3461,25.059,11.447
28.167,2.9418,25.113,10.95
27.873,3.3461,25.059,11.447
28.167,2.9418,25.113,10.95
27.873,3.3461,25.059,11.447
28.167,2.9418,25.113,10.95
27.873,3.3461,25.059,11.447
28.167,2.9418,25.113,10.95
27.873,3.3461,25.059,11.447
28.167,2.9418,25.113,10.95
27.873,3.3461,25.059,11.447
28.167,2.9418,22.679,11.978
27.873,3.3461,20.182,11.845
28.167,2.9418,17.686,11.712
27.873,3.3461,15.19,11.579
28.167,2.9418,12.693,11.446
27.873,3.3461,13.192,11.343
28.167,2.9418,14.689,11.406
27.873,3.3461,17.185,11.55
28.167,2.9418,19.681,11.694
27.873,3.3461,20.18,11.735
28.167,2.9418,19.68,11.723
27.873,3.3461,20.179,11.755
28.167,2.9418,19.679,11.737
27.873,3.3461,20.178,11.765
28.167,2.9418,19.679,11.744
27.873,3.3461,20.178,11.77
28.167,2.9418,19.679,11.747
27.873,3.3461,20.178,11.772
28.167,2.9418,19.679,11.749
27.873,3.3461,20.178,11.773
28.167,2.9418,19.678,11.75
27.873,3.3461,20.178,11.773
28.167,2.9418,19.678,11.75
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.75
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.75
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
28.167,2.9418,19.678,11.751
27.873,3.3461,20.178,11.774
26.823,4.4166,19.678,11.751
25.542,6.0237,20.178,11.774
25.316,8.5135,19.678,11.751
25.09,11.003,18.18,11.68
22.888,11.855,15.683,11.563
20.39,11.746,13.186,11.446
17.892,11.637,12.686,11.423
15.395,11.528,13.186,11.446
12.897,11.42,12.686,11.423
10.4,11.311,13.186,11.446
9.0326,10.254,12.686,11.423
6.7371,9.2641,13.186,11.446
6.278,9.066,12.686,11.423
5.8189,8.868,13.186,11.446
6.278,9.066,12.686,11.423
5.8189,8.868,13.186,11.446
6.278,9.066,12.686,11.423
5.8189,8.868,13.186,11.446
6.278,9.066,12.686,11.423
5.8189,8.868,13.186,11.446
6.278,9.066,12.686,11.423
5.8189,8.868,13.186,11.446
6.278,9.066,14.684,11.516
5.8189,8.868,17.181,11.633
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,20.178,11.774
6.278,9.066,19.678,11.751
5.8189,8.868,18.18,11.68
6.278,9.066,15.683,11.563
5.8189,8.868,13.186,11.446
6.278,9.066,10.688,11.329
6.6796,9.3772,8.9471,10.289
8.8312,10.65,8.939,10.878
10.56,11.338,8.9959,11.378
13.06,11.298,9.0038,10.878
15.556,11.444,9.0002,11.378
18.051,11.591,8.9998,10.878
20.547,11.738,9,11.378
23.043,11.885,9,10.878
24.399,10.487,9,11.378
24.997,8.0595,9,10.878
25.594,5.632,9,11.378
27.285,4.1546,9,10.878
28.168,2.9415,9,11.378
27.873,3.3459,9,10.878
28.168,2.9415,9,11.378
27.873,3.3459,9,10.878
28.168,2.9415,9,11.378
27.873,3.3459,9,10.878
28.168,2.9415,9,11.378
27.873,3.3459,9,10.878
28.168,2.9415,9,11.378
27.873,3.3459,9,10.878
28.168,2.9415,9,11.378
27.873,3.3459,7.6474,9.7298
28.168,2.9415,6.2948,9.0814
27.873,3.3459,5.8439,8.8652
28.168,2.9415,6.2948,9.0814
27.873,3.3459,5.8439,8.8652
28.168,2.9415,6.2948,9.0814
27.873,3.3459,5.8439,8.8652
28.168,2.9415,6.2948,9.0814
27.873,3.3459,5.8439,8.8652
28.168,2.9415,6.2948,9.0814
27.873,3.3459,5.8439,8.8652
28.168,2.9415,6.2948,9.0814
27.873,3.3459,5.8439,8.8652
28.168,2.9415,6.2948,9.0814
27.873,3.3459,5.8439,8.8652
28.168,2.9415,6.2948,9.0814
27.873,3.3459,5.8439,8.8652
28.168,2.9415,6.2948,9.0814
27.873,3.3459,5.8439,8.8652
28.168,2.9415,6.2948,9.0814
27.873,3.3459,5.8439,8.8652
28.168,2.9415,6.2948,9.0814
27.873,3.3459,5.8439,8.8652
28.168,2.9415,6.2948,9.0814
27.873,3.3459,5.8439,8.8652
28.168,2.9415,6.2948,9.0814
27.873,3.3459,5.8439,8.8652
28.168,2.9415,6.2948,9.0814
27.873,3.3459,5.8439,8.8652
28.168,2.9415,6.2948,9.0814
27.873,3.3459,5.8439,8.8652
28.168,2.9415,6.2948,9.0814
27.873,3.3459,5.8439,8.8652
28.168,2.9415,6.2948,9.0814
27.873,3.3459,5.8439,8.8652
28.168,2.9415,6.2948,9.0814
27.873,3.3459,6.7203,9.3439
28.168,2.9415,7.1409,9.6145
27.873,3.3459,6.7123,9.357
28.168,2.9415,6.285,9.0974
27.873,3.3459,7.5663,9.8773
28.168,2.9415,7.1392,9.6173
27.873,3.3459,6.7121,9.3574
28.168,2.9415,7.1392,9.6173
27.873,3.3459,7.5663,9.8773
28.168,2.9415,6.285,9.0974
27.873,3.3459,6.7121,9.3574
28.168,2.9415,7.1392,9.6173
27.873,3.3459,6.7121,9.3574
28.168,2.9415,7.9934,10.137
27.873,3.3459,6.7121,9.3574
28.168,2.9415,7.1392,9.6173
27.873,3.3459,7.5663,9.8773
28.168,2.9415,7.1392,9.6173
27.873,3.3459,6.7121,9.3574
28.168,2.9415,7.1392,9.6173
27.873,3.3459,7.5663,9.8773
28.168,2.9415,9.0615,11.369
27.873,3.3459,11.561,11.326
28.168,2.9415,14.061,11.283
27.873,3.3459,16.02,10.751
28.168,2.9415,17.895,9.6738
27.873,3.3459,20.288,8.9508
28.168,2.9415,19.809,9.0954
27.873,3.3459,20.288,8.9508
28.168,2.9415,19.809,9.0954
27.873,3.3459,20.288,8.9508
28.168,2.9415,19.809,9.0954
27.873,3.3459,20.288,8.9508
28.168,2.9415,19.809,9.0954
27.873,3.3459,20.288,8.9508
28.168,2.9415,19.809,9.0954
27.873,3.3459,20.288,8.9508
28.168,2.9415,19.809,9.0954
27.873,3.3459,20.288,8.9508
28.168,2.9415,19.809,9.0954
27.873,3.3459,20.288,8.9508
28.168,2.9415,19.809,9.0954
27.873,3.3459,20.288,8.9508
28.168,2.9415,17.982,9.9182
27.873,3.3459,15.677,10.885
28.168,2.9415,17.904,11.476
27.873,3.3459,20.397,11.66
28.168,2.9415,19.896,11.672
27.827,3.3074,20.394,11.725
26.806,4.4062,19.894,11.718
27.832,3.3123,20.393,11.756
27.49,3.6771,19.893,11.74
27.148,4.0419,20.392,11.77
26.806,4.4067,19.892,11.751
27.148,4.0419,20.392,11.777
27.49,3.6772,19.892,11.756
27.832,3.3124,20.391,11.781
27.49,3.6772,19.892,11.758
27.148,4.0419,20.391,11.782
26.806,4.4067,19.892,11.76
27.148,4.0419,20.391,11.783
27.49,3.6772,19.892,11.76
27.832,3.3124,20.391,11.784
27.49,3.6772,19.892,11.76
27.148,4.0419,20.391,11.784
26.806,4.4067,19.892,11.76
27.148,4.0419,20.391,11.784
27.49,3.6772,19.892,11.76
27.148,4.0419,20.391,11.784
27.49,3.6772,19.892,11.761
27.148,4.0419,20.391,11.784
27.49,3.6772,19.892,11.761
27.148,4.0419,20.391,11.784
27.49,3.6772,19.892,11.761
27.148,4.0419,20.391,11.784
26.806,4.4067,19.892,11.761
27.148,4.0419,20.391,11.784
27.49,3.6772,19.892,11.761
27.832,3.3124,20.391,11.784
27.49,3.6772,19.892,11.761
26.464,4.7715,20.391,11.784
28.174,2.9476,19.892,11.761
26.464,4.7715,20.391,11.784
27.49,3.6772,19.892,11.761
27.832,3.3124,20.391,11.784
27.49,3.6772,19.892,11.761
26.464,4.7715,20.391,11.784
28.174,2.9476,19.892,11.761
26.464,4.7715,20.391,11.784
27.515,3.7834,19.892,11.761
27.104,4.0891,20.391,11.784
27.446,3.7245,19.892,11.761
27.104,4.0893,20.391,11.784
26.762,4.4541,19.895,11.723
27.788,3.3598,20.394,11.759
27.446,3.7245,19.897,11.711
27.104,4.0893,19.403,11.633
27.446,3.7245,18.909,11.545
27.104,4.0893,16.421,11.293
26.762,4.4541,15.999,11.245
27.788,3.3598,16,10.745
26.762,4.4541,16,11.245
27.104,4.0893,16,10.745
26.849,4.5939,16,11.245
27.089,4.1392,16,10.745
27.415,3.7597,16,11.245
26.388,4.8529,16,10.745
27.414,3.7586,16,11.245
27.072,4.1233,16,10.745
26.73,4.4881,16,11.245
26.388,4.8529,16,10.745
25.457,6.5273,16,11.245
25.249,9.0186,16,10.745
24.681,11.31,16,11.245
22.383,11.781,16,10.745
19.891,11.574,16,11.245
17.4,11.366,16,10.745
16.032,10.25,16,11.245
18.423,9.5199,16,10.745
19.857,9.0817,16,11.245
20.336,8.9357,15.002,11.674
19.857,9.0817,12.509,11.498
20.336,8.9357,13.007,11.37
19.857,9.0817,12.508,11.309
20.336,8.9357,13.006,11.366
19.857,9.0817,12.505,11.37
20.336,8.9357,13.004,11.408
19.857,9.0817,12.504,11.396
20.336,8.9357,13.003,11.425
18.94,9.4787,12.503,11.406
16.645,10.471,13.003,11.432
14.925,11.316,12.503,11.411
12.426,11.288,13.003,11.435
9.9257,11.26,12.503,11.413
8.5655,10.056,13.003,11.437
6.2709,9.0631,12.503,11.414
5.812,8.8646,13.003,11.437
6.2709,9.0631,12.503,11.414
5.812,8.8646,13.003,11.437
6.2709,9.0631,12.503,11.414
5.812,8.8646,13.003,11.438
6.2709,9.0631,12.503,11.414
5.812,8.8646,13.003,11.438
6.2709,9.0631,12.503,11.414
5.812,8.8646,13.003,11.438
6.2709,9.0631,15.5,11.555
5.812,8.8646,17.997,11.672
6.2709,9.0631,20.494,11.789
5.812,8.8646,19.995,11.765
6.2709,9.0631,20.494,11.789
5.812,8.8646,19.995,11.765
6.2709,9.0631,20.494,11.789
5.812,8.8646,19.995,11.765
6.2709,9.0631,20.494,11.789
5.812,8.8646,19.995,11.765
6.2709,9.0631,20.494,11.789
5.812,8.8646,19.995,11.765
6.2709,9.0631,20.494,11.789
5.812,8.8646,19.995,11.765
6.2709,9.0631,20.494,11.789
5.812,8.8646,17.997,11.672
6.2709,9.0631,15.5,11.555
5.812,8.8646,13.003,11.438
6.2709,9.0631,12.503,11.342
5.812,8.8646,13.002,11.295
6.2709,9.0631,12.503,11.272
5.812,8.8646,13.002,11.261
6.2709,9.0631,14.502,11.254
5.812,8.8646,15.999,10.25
6.2709,9.0631,18.392,9.5251
5.812,8.8646,19.827,9.0902
6.2709,9.0631,20.306,8.9452
5.812,8.8646,19.827,9.0902
6.2709,9.0631,20.306,8.9452
5.812,8.8646,19.827,9.0902
6.2709,9.0631,20.306,8.9452
5.812,8.8646,19.827,9.0902
6.2709,9.0631,20.306,8.9452
5.812,8.8646,19.827,9.0902
6.2709,9.0631,20.306,8.9452
5.812,8.8646,19.827,9.0902
6.2709,9.0631,20.306,8.9452
5.812,8.8646,18.922,9.5251
6.2709,9.0631,16.617,10.491
5.812,8.8646,14.915,11.316
6.2709,9.0631,12.415,11.288
5.812,8.8646,9.9153,11.26
7.1215,9.5889,8.5687,10.057
9.2481,10.903,8.8176,10.603
11.056,11.332,9.0377,10.904
13.555,11.328,9.0008,11.403
16.05,11.475,8.9997,10.903
18.546,11.621,9,11.403
21.042,11.768,9,10.903
23.538,11.914,9,11.403
24.516,10.002,9,10.903
25.115,7.5745,9,11.403
25.714,5.1473,9,10.903
27.579,3.7503,9,11.403
27.873,3.346,9,10.903
28.167,2.9417,9,11.403
27.873,3.346,9,10.903
28.167,2.9417,9,11.403
27.873,3.346,9,10.903
28.167,2.9417,9,11.403
27.873,3.346,9,10.903
28.167,2.9417,9,11.403
27.873,3.346,9,10.903
28.167,2.9417,8.1013,9.9645
27.873,3.346,5.8546,8.868
28.167,2.9417,6.3039,9.0873
27.873,3.346,5.8546,8.868
28.167,2.9417,6.3039,9.0873
27.873,3.346,5.8546,8.868
28.167,2.9417,6.3039,9.0873
27.873,3.346,5.8546,8.868
28.167,2.9417,6.3039,9.0873
27.873,3.346,5.8546,8.868
28.167,2.9417,6.3039,9.0873
27.873,3.346,5.8546,8.868
28.167,2.9417,6.3039,9.0873
27.873,3.346,5.8546,8.868
28.167,2.9417,6.3039,9.0873
27.873,3.346,5.8546,8.868
28.167,2.9417,6.3039,9.0873
27.873,3.346,5.8546,8.868
28.167,2.9417,6.3039,9.0873
27.873,3.346,8.4318,10.4
28.167,2.9417,10.062,11.355
27.873,3.346,12.562,11.311
28.167,2.9417,15.061,11.267
27.873,3.346,16.458,10.108
28.167,2.9417,18.852,9.3847
27.873,3.346,20.287,8.9509
28.167,2.9417,19.809,9.0955
27.873,3.346,20.287,8.9509
28.167,2.9417,19.809,9.0955
27.873,3.346,20.287,8.9509
28.167,2.9417,19.809,9.0955
27.873,3.346,20.287,8.9509
28.167,2.9417,19.809,9.0955
27.873,3.346,20.287,8.9509
28.167,2.9417,19.809,9.0955
27.873,3.346,20.287,8.9509
28.167,2.9417,19.809,9.0955
27.873,3.346,20.287,8.9509
28.167,2.9417,19.809,9.0955
27.873,3.346,20.287,8.9509
28.167,2.9417,19.809,9.0955
27.873,3.346,20.287,8.9509
28.167,2.9417,19.809,9.0955
27.873,3.346,20.287,8.9509
28.167,2.9417,19.809,9.0955
27.873,3.346,20.287,8.9509
28.167,2.9417,19.809,9.0955
27.873,3.346,20.287,8.9509
28.167,2.9417,19.809,9.0955
27.873,3.346,20.287,8.9509
28.167,2.9417,19.809,9.0955
27.873,3.346,20.287,8.9509
28.167,2.9417,19.809,9.0955
27.873,3.346,20.287,8.9509
28.167,2.9417,19.809,9.0955
27.873,3.346,20.287,8.9509
28.167,2.9417,19.809,9.0955
27.873,3.346,20.287,8.9509
28.167,2.9417,19.809,9.0955
27.873,3.346,20.287,8.9509
28.167,2.9417,19.809,9.0955
27.873,3.346,20.287,8.9509
28.167,2.9417,19.809,9.0955
27.873,3.346,20.287,8.9509
28.167,2.9417,19.809,9.0955
27.873,3.346,20.287,8.9509
28.167,2.9417,19.809,9.0955
27.873,3.346,20.287,8.9509
28.167,2.9417,19.809,9.0955
27.873,3.346,20.287,8.9509
28.167,2.9417,19.809,9.0955
27.873,3.346,20.287,8.9509
28.167,2.9417,19.809,9.0955
27.873,3.346,20.287,8.9509
28.167,2.9417,19.809,9.0955
27.873,3.346,20.287,8.9509
28.167,2.9417,19.809,9.0955
27.873,3.346,20.287,8.9509
28.167,2.9417,19.809,9.0955
27.873,3.346,20.287,8.9509
28.167,2.9417,19.809,9.0955
27.873,3.346,20.287,8.9509
28.167,2.9417,19.809,9.0955
27.873,3.346,20.287,8.9509
28.167,2.9417,19.809,9.0955
26.463,4.7709,20.287,8.9509
27.49,3.6772,19.809,9.0955
27.148,4.0421,20.287,8.9509
26.806,4.4068,19.809,9.0955
27.832,3.3125,20.287,8.9509
26.806,4.4068,19.809,9.0955
27.148,4.0421,20.287,8.9509
26.9,4.5722,19.809,9.0955
27.123,4.1048,20.287,8.9509
27.449,3.7242,19.809,9.0955
26.422,4.8172,20.287,8.9509
25.473,6.5265,19.809,9.0955
25.258,9.0173,20.287,8.9509
24.684,11.308,19.809,9.0955
22.386,11.779,20.287,8.9509
19.894,11.573,19.809,9.0955
17.395,11.499,20.287,8.9509
14.896,11.425,19.809,9.0955
12.398,11.351,20.287,8.9509
9.8987,11.277,19.809,9.0955
8.0369,9.9362,20.287,8.9509
5.7916,8.8368,19.809,9.0955
6.2407,9.0566,20.287,8.9509
5.7916,8.8368,19.809,9.0955
6.2407,9.0566,20.287,8.9509
5.7916,8.8368,19.809,9.0955
6.2407,9.0566,20.287,8.9509
5.7916,8.8368,19.809,9.0955
6.2407,9.0566,20.287,8.9509
5.7916,8.8368,19.809,9.0955
6.2407,9.0566,20.287,8.9509
5.7916,8.8368,19.809,9.0955
6.2407,9.0566,20.287,8.9509
5.7916,8.8368,18.904,9.5313
6.2407,9.0566,16.599,10.499
5.7916,8.8368,16.907,11.402
6.2407,9.0566,19.4,11.586
5.7916,8.8368,21.893,11.77
6.2407,9.0566,24.387,11.955
5.7916,8.8368,24.917,11.436
6.2407,9.0566,25.081,10.946
5.7916,8.8368,25.055,11.446
6.2407,9.0566,25.112,10.949
5.7916,8.8368,25.059,11.447
6.2407,9.0566,25.113,10.949
5.7916,8.8368,25.059,11.447
6.2407,9.0566,25.113,10.949
5.7916,8.8368,25.059,11.447
6.2407,9.0566,25.113,10.949
5.7916,8.8368,25.059,11.447
6.2407,9.0566,25.113,10.949
5.7916,8.8368,25.059,11.447
6.2407,9.0566,25.113,10.949
5.7916,8.8368,25.059,11.447
6.2407,9.0566,25.113,10.949
5.7916,8.8368,25.059,11.447
6.2407,9.0566,25.113,10.949
5.7916,8.8368,25.059,11.447
6.2407,9.0566,25.113,10.949
5.7916,8.8368,25.059,11.447
6.2407,9.0566,25.113,10.949
5.7916,8.8368,25.059,11.447
6.2407,9.0566,25.113,10.949
5.7916,8.8368,25.059,11.447
6.2407,9.0566,25.113,10.949
5.7916,8.8368,25.059,11.447
6.2407,9.0566,25.113,10.949
5.7916,8.8368,25.059,11.447
6.2407,9.0566,25.113,10.949
5.7916,8.8368,25.059,11.447
6.2407,9.0566,25.113,10.949
5.7916,8.8368,25.059,11.447
6.2407,9.0566,25.113,10.949
5.7916,8.8368,25.059,11.447
6.2407,9.0566,25.113,10.949
5.7916,8.8368,25.059,11.447
6.2407,9.0566,25.113,10.949
5.7916,8.8368,25.059,11.447
6.2407,9.0566,25.113,10.949
5.7916,8.8368,25.059,11.447
6.2407,9.0566,25.113,10.949
5.7916,8.8368,25.059,11.447
6.2407,9.0566,25.113,10.949
5.7916,8.8368,25.059,11.447
6.2407,9.0566,25.113,10.949
5.7916,8.8368,25.059,11.447
6.2407,9.0566,25.113,10.949
5.7916,8.8368,25.059,11.447
7.9453,10.103,25.113,10.949
9.5522,11.349,25.059,11.447
12.052,11.311,25.113,10.949
14.549,11.384,25.059,11.447
17.045,11.531,25.113,10.949
19.54,11.678,25.059,11.447
22.036,11.825,25.113,10.949
24.153,11.458,25.059,11.447
24.753,9.0307,25.113,10.949
25.353,6.6039,25.059,11.447
26.696,4.9631,25.113,10.949
28.167,2.9418,25.059,11.447
27.873,3.3461,25.113,10.949
28.167,2.9418,25.059,11.447
27.873,3.3461,25.113,10.949
28.167,2.9418,25.059,11.447
27.873,3.3461,25.113,10.949
28.167,2.9418,25.059,11.447
27.873,3.3461,25.113,10.949
28.167,2.9418,25.059,11.447
27.873,3.3461,25.113,10.949
28.167,2.9418,25.059,11.447
27.873,3.3461,25.113,10.949
28.167,2.9418,25.059,11.447
27.873,3.3461,25.113,10.949
28.167,2.9418,25.059,11.447
27.873,3.3461,25.113,10.949
28.167,2.9418,25.059,11.447
27.873,3.3461,25.113,10.949
28.167,2.9418,25.059,11.447
27.873,3.3461,22.679,11.977
28.167,2.9418,20.183,11.845
27.873,3.3461,17.686,11.712
28.167,2.9418,15.19,11.579
27.873,3.3461,12.693,11.446
28.167,2.9418,13.192,11.343
27.873,3.3461,14.69,11.406
28.167,2.9418,17.185,11.55
27.873,3.3461,19.681,11.694
28.167,2.9418,20.18,11.735
27.873,3.3461,19.68,11.723
28.167,2.9418,20.179,11.755
27.873,3.3461,19.679,11.737
28.167,2.9418,20.178,11.765
27.873,3.3461,19.679,11.744
28.167,2.9418,20.178,11.77
27.873,3.3461,19.679,11.747
28.167,2.9418,20.178,11.772
27.873,3.3461,19.679,11.749
28.167,2.9418,20.178,11.773
27.873,3.3461,19.679,11.75
28.167,2.9418,20.178,11.773
27.873,3.3461,19.679,11.75
28.167,2.9418,20.178,11.774
27.873,3.3461,19.679,11.75
28.167,2.9418,20.178,11.774
27.873,3.3461,19.679,11.75
28.167,2.9418,20.178,11.774
27.873,3.3461,19.679,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.679,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.679,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.679,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.679,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.679,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.679,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.679,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.679,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.679,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.679,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.679,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.679,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.679,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.679,11.751
28.167,2.9418,20.178,11.774
27.873,3.3461,19.679,11.751
26.823,4.4166,20.178,11.774
25.542,6.0237,19.679,11.751
25.316,8.5135,20.178,11.774
25.09,11.003,18.68,11.704
22.888,11.855,16.182,11.587
20.39,11.746,13.685,11.47
17.892,11.637,13.186,11.446
15.395,11.528,12.686,11.423
12.897,11.42,13.186,11.446
10.4,11.311,12.686,11.423
9.0326,10.254,13.186,11.446
6.7371,9.2641,12.686,11.423
6.278,9.066,13.186,11.446
5.8189,8.868,12.686,11.423
6.278,9.066,13.186,11.446
5.8189,8.868,12.686,11.423
6.278,9.066,13.186,11.446
5.8189,8.868,12.686,11.423
6.278,9.066,13.186,11.446
5.8189,8.868,12.686,11.423
6.278,9.066,13.186,11.446
5.8189,8.868,12.686,11.423
6.278,9.066,15.184,11.54
5.8189,8.868,17.681,11.657
6.278,9.066,20.178,11.774
5.8189,8.868,19.679,11.751
6.278,9.066,20.178,11.774
5.8189,8.868,19.679,11.751
6.278,9.066,20.178,11.774
5.8189,8.868,19.679,11.751
6.278,9.066,20.178,11.774
5.8189,8.868,19.679,11.751
6.278,9.066,20.178,11.774
5.8189,8.868,19.679,11.751
6.278,9.066,20.178,11.774
5.8189,8.868,19.679,11.751
6.278,9.066,20.178,11.774
5.8189,8.868,19.679,11.751
6.278,9.066,20.178,11.774
5.8189,8.868,19.679,11.751
6.278,9.066,20.178,11.774
5.8189,8.868,19.679,11.751
6.278,9.066,20.178,11.774
5.8189,8.868,19.679,11.751
6.278,9.066,20.178,11.774
5.8189,8.868,19.679,11.751
6.278,9.066,20.178,11.774
5.8189,8.868,19.679,11.751
6.278,9.066,20.178,11.774
5.8189,8.868,19.679,11.751
6.278,9.066,20.178,11.774
5.8189,8.868,19.679,11.751
6.278,9.066,20.178,11.774
5.8189,8.868,19.679,11.751
6.278,9.066,20.178,11.774
5.8189,8.868,19.679,11.751
6.278,9.066,20.178,11.774
5.8189,8.868,19.679,11.751
6.278,9.066,20.178,11.774
5.8189,8.868,19.679,11.751
6.278,9.066,20.178,11.774
5.8189,8.868,19.679,11.751
6.278,9.066,20.178,11.774
5.8189,8.868,19.679,11.751
6.278,9.066,20.178,11.774
5.8189,8.868,19.679,11.751
6.278,9.066,18.18,11.68
5.8189,8.868,15.683,11.563
6.278,9.066,13.186,11.446
5.8189,8.868,10.688,11.329
7.1099,9.6317,9.0216,11.272
9.2615,10.905,9.0001,10.772
11.06,11.33,9,11.272
13.559,11.327,9,10.772
16.055,11.474,9,11.272
18.55,11.621,9,10.772
21.046,11.767,9,11.272
23.542,11.914,9,10.772
24.519,10.002,9,11.272
25.116,7.574,9,10.772
25.714,5.1465,9,11.272
27.579,3.7502,9,10.772
27.873,3.3459,9,11.272
28.168,2.9415,9,10.772
27.873,3.3459,9,11.272
28.168,2.9415,9,10.772
27.873,3.3459,9,11.272
28.168,2.9415,9,10.772
27.873,3.3459,9,11.272
28.168,2.9415,9,10.772
27.873,3.3459,9,11.272
28.168,2.9415,9,10.772
27.873,3.3459,9,10.272
28.168,2.9415,6.7137,9.2604
27.873,3.3459,6.2565,9.0582
28.168,2.9415,5.7992,8.8559
27.873,3.3459,6.2565,9.0582
28.168,2.9415,5.7992,8.8559
27.873,3.3459,6.2565,9.0582
28.168,2.9415,5.7992,8.8559
27.873,3.3459,6.2565,9.0582
28.168,2.9415,5.7992,8.8559
27.873,3.3459,6.2565,9.0582
28.168,2.9415,5.7992,8.8559
27.873,3.3459,6.2565,9.0582
28.168,2.9415,5.7992,8.8559
27.873,3.3459,6.2565,9.0582
28.168,2.9415,5.7992,8.8559
27.873,3.3459,6.2565,9.0582
28.168,2.9415,5.7992,8.8559
27.873,3.3459,6.2565,9.0582
28.168,2.9415,5.7992,8.8559
27.873,3.3459,6.2565,9.0582
28.168,2.9415,5.7992,8.8559
27.873,3.3459,6.2565,9.0582
28.168,2.9415,5.7992,8.8559
27.873,3.3459,6.2565,9.0582
28.168,2.9415,5.7992,8.8559
27.873,3.3459,6.2565,9.0582
28.168,2.9415,5.7992,8.8559
27.873,3.3459,6.2565,9.0582
28.168,2.9415,5.7992,8.8559
27.873,3.3459,6.2565,9.0582
28.168,2.9415,5.7992,8.8559
27.873,3.3459,6.2565,9.0582
28.168,2.9415,5.7992,8.8559
27.873,3.3459,6.2565,9.0582
28.168,2.9415,5.7992,8.8559
27.873,3.3459,7.1076,9.583
28.168,2.9415,6.6749,9.3323
27.873,3.3459,7.101,9.5939
28.168,2.9415,6.6738,9.3341
27.873,3.3459,6.2467,9.0741
28.168,2.9415,7.528,9.854
27.873,3.3459,7.1009,9.594
28.168,2.9415,6.6738,9.3341
27.873,3.3459,7.1009,9.594
28.168,2.9415,7.528,9.854
27.873,3.3459,6.2467,9.0741
28.168,2.9415,7.528,9.854
27.873,3.3459,7.9551,10.114
28.168,2.9415,5.8196,8.8141
27.873,3.3459,7.9551,10.114
28.168,2.9415,5.8196,8.8141
27.873,3.3459,7.9551,10.114
28.168,2.9415,7.528,9.854
27.873,3.3459,6.2467,9.0741
28.168,2.9415,8.3822,10.374
27.873,3.3459,10.055,11.344
28.168,2.9415,12.554,11.304
27.873,3.3459,15.054,11.265
28.168,2.9415,16.461,10.107
27.873,3.3459,18.854,9.384
28.168,2.9415,20.29,8.9502
27.873,3.3459,19.811,9.0948
28.168,2.9415,20.29,8.9502
27.873,3.3459,19.811,9.0948
28.168,2.9415,20.29,8.9502
27.873,3.3459,19.811,9.0948
28.168,2.9415,20.29,8.9502
27.873,3.3459,19.811,9.0948
28.168,2.9415,20.29,8.9502
27.873,3.3459,19.811,9.0948
28.168,2.9415,20.29,8.9502
27.873,3.3459,19.811,9.0948
28.168,2.9415,20.29,8.9502
27.873,3.3459,19.811,9.0948
28.168,2.9415,20.29,8.9502
27.873,3.3459,19.811,9.0948
28.168,2.9415,20.29,8.9502
27.873,3.3459,19.811,9.0948
28.168,2.9415,19.353,9.294
27.873,3.3459,17.059,10.29
28.168,2.9415,16.412,11.368
27.873,3.3459,18.905,11.552
28.168,2.9415,20.4,11.679
27.873,3.3459,19.899,11.686
27.523,3.7027,20.397,11.734
27.838,3.3122,19.897,11.725
27.494,3.6746,20.396,11.76
27.151,4.039,19.896,11.744
26.809,4.4037,20.395,11.773
27.151,4.0389,19.896,11.753
27.493,3.6741,20.395,11.779
27.835,3.3094,19.896,11.757
27.493,3.6741,20.395,11.782
27.151,4.0389,19.895,11.759
26.809,4.4037,20.395,11.783
27.151,4.0389,19.895,11.76
27.493,3.6741,20.395,11.784
27.835,3.3094,19.895,11.76
27.493,3.6741,20.395,11.784
27.151,4.0389,19.895,11.761
26.809,4.4037,20.395,11.784
27.151,4.0389,19.895,11.761
27.493,3.6741,20.395,11.784
27.835,3.3094,19.895,11.761
27.493,3.6741,20.395,11.784
27.151,4.0389,19.895,11.761
26.809,4.4037,20.395,11.784
27.151,4.0389,19.895,11.761
27.493,3.6741,20.395,11.784
27.835,3.3094,19.895,11.761
27.493,3.6741,20.395,11.784
27.151,4.0389,19.895,11.761
26.809,4.4037,20.395,11.784
27.835,3.3094,19.895,11.761
26.809,4.4037,20.395,11.784
27.835,3.3094,19.895,11.761
26.809,4.4037,20.395,11.784
27.835,3.3094,19.895,11.761
26.809,4.4037,20.395,11.784
27.835,3.3094,19.895,11.761
27.493,3.6741,20.395,11.784
27.151,4.0389,19.895,11.761
26.809,4.4037,20.395,11.784
27.151,4.0389,19.895,11.761
27.493,3.6741,20.395,11.784
27.151,4.0389,19.895,11.761
27.493,3.6741,20.395,11.784
27.151,4.0389,19.895,11.761
26.809,4.4037,20.395,11.784
27.151,4.0389,19.895,11.761
27.493,3.6741,20.395,11.784
27.151,4.0389,19.895,11.761
26.903,4.5711,20.395,11.784
27.789,3.3572,19.895,11.761
26.764,4.452,20.395,11.784
27.106,4.0872,19.895,11.761
27.448,3.7225,20.395,11.784
27.106,4.0872,19.895,11.761
26.764,4.452,20.395,11.784
27.106,4.0872,19.895,11.761
27.448,3.7225,20.395,11.784
27.106,4.0872,19.895,11.761
27.448,3.7225,20.395,11.784
27.106,4.0872,19.895,11.761
26.764,4.452,20.395,11.784
27.106,4.0872,19.895,11.761
27.448,3.7225,20.395,11.784
26.422,4.8168,19.895,11.761
25.473,6.5266,20.395,11.784
25.258,9.0173,19.895,11.761
24.684,11.308,20.395,11.784
22.386,11.779,19.895,11.761
19.894,11.573,20.395,11.784
17.403,11.366,19.895,11.761
16.031,10.25,20.395,11.784
18.422,9.5199,17.912,11.501
19.857,9.0819,17.422,11.386
20.335,8.9359,19.914,11.588
19.857,9.0819,20.41,11.668
20.335,8.9359,19.909,11.679
19.857,9.0819,19.408,11.679
20.335,8.9359,16.91,11.576
19.857,9.0819,14.412,11.473
18.49,9.708,12.913,11.415
16.184,10.673,13.413,11.444
14.423,11.308,12.913,11.425
11.923,11.281,13.412,11.451
9.4234,11.255,12.913,11.43
8.1073,9.8574,13.412,11.454
5.8127,8.8649,12.913,11.432
6.2716,9.0634,13.412,11.456
5.8127,8.8649,12.913,11.433
6.2716,9.0634,13.412,11.456
5.8127,8.8649,12.913,11.433
6.2716,9.0634,13.412,11.457
5.8127,8.8649,12.913,11.433
6.2716,9.0634,13.412,11.457
5.8127,8.8649,12.913,11.433
6.2716,9.0634,13.412,11.457
5.8127,8.8649,12.912,11.351
6.2716,9.0634,14.41,11.372
5.8127,8.8649,16.905,11.52
6.2716,9.0634,19.401,11.668
5.8127,8.8649,19.899,11.714
6.2716,9.0634,20.398,11.753
5.8127,8.8649,19.898,11.738
6.2716,9.0634,19.398,11.721
5.8127,8.8649,16.901,11.608
6.2716,9.0634,14.403,11.495
5.8127,8.8649,12.904,11.382
6.2716,9.0634,13.404,11.311
5.8127,8.8649,12.904,11.28
6.2716,9.0634,13.404,11.264
5.8127,8.8649,12.904,11.257
6.2716,9.0634,15.404,11.251
5.8127,8.8649,16.987,9.9646
6.2716,9.0634,19.377,9.23
5.8127,8.8649,19.855,9.0831
6.2716,9.0634,20.332,8.9362
5.8127,8.8649,19.855,9.0831
6.2716,9.0634,20.332,8.9362
5.8127,8.8649,19.855,9.0831
6.2716,9.0634,20.332,8.9362
5.8127,8.8649,19.855,9.0831
6.2716,9.0634,20.332,8.9362
5.8127,8.8649,19.855,9.0831
6.2716,9.0634,20.332,8.9362
5.8127,8.8649,19.855,9.0831
6.2716,9.0634,20.332,8.9362
5.8127,8.8649,19.855,9.0831
6.2716,9.0634,20.332,8.9362
5.8127,8.8649,19.855,9.0831
6.2716,9.0634,20.332,8.9362
5.8127,8.8649,19.855,9.0831
6.2716,9.0634,20.332,8.9362
5.8127,8.8649,19.855,9.0831
6.2716,9.0634,20.332,8.9362
5.8127,8.8649,19.855,9.0831
6.2716,9.0634,20.332,8.9362
5.8127,8.8649,19.855,9.0831
6.2716,9.0634,20.332,8.9362
5.8127,8.8649,19.855,9.0831
6.2716,9.0634,18.478,9.6785
5.8127,8.8649,16.183,10.671
6.2716,9.0634,14.425,11.311
5.8127,8.8649,11.925,11.283
6.2716,9.0634,9.4249,11.255
6.6734,9.374,8.1068,9.8572
8.8253,10.647,9.2042,10.915
10.559,11.337,9.0064,11.402
13.059,11.297,8.9979,10.902
15.554,11.444,9,11.402
18.05,11.591,9,10.902
20.546,11.738,9,11.402
23.042,11.885,9,10.902
24.399,10.487,9,11.402
24.996,8.0596,9,10.902
25.594,5.6321,9,11.402
27.285,4.1546,9,10.902
28.168,2.9415,9,11.402
27.873,3.3459,9,10.902
28.168,2.9415,9,11.402
27.873,3.3459,9,10.902
28.168,2.9415,9,11.402
27.873,3.3459,9,10.902
28.168,2.9415,9,11.402
27.873,3.3459,9,10.902
28.168,2.9415,9,11.402
27.873,3.3459,9,10.902
28.168,2.9415,9,10.402
27.873,3.3459,6.753,9.3062
28.168,2.9415,6.3035,9.0871
27.873,3.3459,5.8541,8.8679
28.168,2.9415,6.3035,9.0871
27.873,3.3459,5.8541,8.8679
28.168,2.9415,6.3035,9.0871
27.873,3.3459,5.8541,8.8679
28.168,2.9415,6.3035,9.0871
27.873,3.3459,5.8541,8.8679
28.168,2.9415,6.3035,9.0871
27.873,3.3459,5.8541,8.8679
28.168,2.9415,6.3035,9.0871
27.873,3.3459,5.8541,8.8679
28.168,2.9415,6.3035,9.0871
27.873,3.3459,5.8541,8.8679
28.168,2.9415,6.3035,9.0871
27.873,3.3459,5.8541,8.8679
28.168,2.9415,6.3035,9.0871
27.873,3.3459,5.8541,8.8679
28.168,2.9415,6.3035,9.0871
27.873,3.3459,5.8541,8.8679
28.168,2.9415,6.3035,9.0871
27.873,3.3459,5.8541,8.8679
28.168,2.9415,6.3035,9.0871
27.873,3.3459,5.8541,8.8679
28.168,2.9415,6.3035,9.0871
27.873,3.3459,5.8541,8.8679
28.168,2.9415,6.3035,9.0871
27.873,3.3459,5.8541,8.8679
28.168,2.9415,6.3035,9.0871
27.873,3.3459,5.8541,8.8679
28.168,2.9415,6.3035,9.0871
27.873,3.3459,5.8541,8.8679
28.168,2.9415,7.1414,9.638
27.873,3.3459,7.5754,9.8866
28.168,2.9415,6.296,9.1035
27.873,3.3459,8.4313,10.404
28.168,2.9415,6.2957,9.1039
27.873,3.3459,7.577,9.8838
28.168,2.9415,8.0041,10.144
27.873,3.3459,5.8686,8.8439
28.168,2.9415,8.0041,10.144
27.873,3.3459,6.7228,9.3639
28.168,2.9415,7.1499,9.6239
27.873,3.3459,7.577,9.8838
28.168,2.9415,7.1499,9.6239
27.873,3.3459,6.7228,9.3639
28.168,2.9415,7.1499,9.6239
27.873,3.3459,6.7228,9.3639
28.168,2.9415,6.2957,9.1039
27.873,3.3459,7.577,9.8838
28.168,2.9415,7.1499,9.6239
27.873,3.3459,6.7228,9.3639
28.168,2.9415,7.1499,9.6239
27.873,3.3459,7.577,9.8838
28.168,2.9415,6.2957,9.1039
27.873,3.3459,6.7228,9.3639
28.168,2.9415,7.1499,9.6239
27.873,3.3459,6.7228,9.3639
28.168,2.9415,7.1499,9.6239
27.873,3.3459,7.577,9.8838
28.168,2.9415,6.2957,9.1039
27.873,3.3459,6.7228,9.3639
28.168,2.9415,7.1499,9.6239
27.873,3.3459,7.577,9.8838
28.168,2.9415,9.0635,11.372


==> navigation_window2000.csv <==
5.0587,10.911,19.318,9.3192
5.3023,10.475,19.783,9.1353
5.5459,10.038,20.248,8.9514
5.7895,9.6013,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.788,9.1463
6.0331,9.1647,19.327,9.3413
6.2767,8.7281,18.867,9.5362
6.0331,9.1647,18.406,9.7312
6.2767,8.7281,17.946,9.9261
6.0331,9.1647,17.485,10.121
6.2767,8.7281,17.025,10.316
6.0331,9.1647,16.565,10.511
6.2767,8.7281,16.104,10.706
6.0331,9.1647,16.039,11.202
6.2767,8.7281,16.011,10.702
6.0331,9.1647,16.004,11.202
6.2767,8.7281,16.001,10.702
6.0331,9.1647,16,11.202
6.2767,8.7281,16,10.702
6.0331,9.1647,16,11.202
6.2767,8.7281,16,10.702
6.0331,9.1647,16,11.202
6.2767,8.7281,16,10.702
6.6782,9.0261,16,11.202
7.0796,9.3242,16,10.702
7.4811,9.6222,16,11.202
7.8825,9.9203,16,10.702
8.284,10.218,16,11.202
8.6854,10.516,16,10.702
9.0868,10.814,16,11.202
9.024,11.311,16,10.702
9.524,11.306,16,11.202
10.024,11.302,16,10.702
10.524,11.298,16,11.202
11.024,11.293,16,10.702
11.524,11.289,16,11.202
12.024,11.284,16,10.702
12.524,11.28,16,11.202
13.024,11.276,16,10.702
13.523,11.306,16,11.202
14.022,11.336,16,10.702
14.521,11.366,16,11.202
15.02,11.397,16,10.702
15.519,11.427,16,11.202
16.018,11.457,16,11.702
16.517,11.487,16.5,11.719
17.017,11.517,16.999,11.735
17.516,11.547,17.499,11.752
18.015,11.578,17.999,11.769
18.514,11.608,18.499,11.785
19.013,11.638,18.998,11.802
19.512,11.668,19.498,11.818
20.011,11.698,19.998,11.835
20.51,11.729,20.498,11.851
21.009,11.759,20.997,11.868
21.508,11.789,21.497,11.884
22.007,11.819,21.997,11.901
22.507,11.849,22.496,11.917
23.006,11.879,22.996,11.934
23.505,11.91,23.496,11.95
24.004,11.94,23.996,11.967
24.126,11.455,24.495,11.983
24.248,10.97,24.584,11.491
24.37,10.485,24.672,10.999
24.492,10,24.761,10.507
24.614,9.5153,24.849,10.015
24.736,9.0304,24.937,9.5227
24.858,8.5456,25.026,9.0306
24.98,8.0607,25.114,8.5385
25.102,7.5758,25.203,8.0463
25.224,7.0909,25.291,7.5542
25.346,6.606,25.38,7.0621
25.468,6.1211,25.468,6.57
25.59,5.6362,25.556,6.0779
25.712,5.1514,25.645,5.5857
26.203,5.0571,25.733,5.0936
26.694,4.9627,26.229,5.033
26.989,4.5587,26.726,4.9724
27.283,4.1547,27.015,4.5646
27.578,3.7507,27.304,4.1568
27.872,3.3467,27.594,3.749
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,27.532,3.6975
28.167,2.9427,27.181,4.0538
27.872,3.3467,26.831,4.4101
28.167,2.9427,26.48,4.7665
27.872,3.3467,26.129,5.1228
28.167,2.9427,25.638,5.027
27.872,3.3467,26.124,4.9094
28.167,2.9427,25.63,4.9812
27.872,3.3467,26.124,5.0583
28.167,2.9427,25.626,5.0118
27.872,3.3467,26.124,4.9647
27.522,3.7036,25.624,4.993
27.172,4.0605,26.124,5.0209
26.822,4.4174,25.624,5.0042
27.16,4.0493,26.124,4.9877
27.499,3.6813,25.624,4.9976
27.837,3.3132,26.124,5.0072
27.494,3.6774,25.624,5.0014
27.152,4.0415,26.124,4.9958
26.809,4.4057,25.624,4.9992
27.151,4.0407,26.124,5.0025
27.493,3.6756,25.624,5.0005
27.834,3.3106,26.124,4.9986
27.492,3.6753,25.624,4.9997
27.15,4.0401,26.124,5.0008
26.808,4.4048,25.624,5.0002
27.15,4.04,26.124,4.9995
27.492,3.6752,25.624,4.9999
27.834,3.3104,26.124,5.0003
27.492,3.6752,25.624,5.0001
27.15,4.0399,26.124,4.9998
26.808,4.4047,25.624,5
27.15,4.0399,26.124,5.0001
27.492,3.6752,25.624,5
27.15,4.0399,26.124,4.9999
27.492,3.6752,25.624,5
27.15,4.0399,26.124,5
27.492,3.6752,25.624,5
27.15,4.0399,26.124,5
27.492,3.6752,25.624,5
27.15,4.0399,26.124,5
27.492,3.6752,25.624,5
27.15,4.0399,26.124,5
27.492,3.6752,25.624,5
27.15,4.0399,26.124,5
27.492,3.6752,25.624,5
27.15,4.0399,26.124,5
27.492,3.6752,25.624,5
27.15,4.0399,26.124,5
26.808,4.4047,25.624,5
27.15,4.0399,26.124,5
27.492,3.6752,25.624,5
27.834,3.3104,26.124,5
27.492,3.6752,25.624,5
27.15,4.0399,26.124,5
26.808,4.4047,25.624,5
27.15,4.0399,26.124,5
27.492,3.6752,25.624,5
27.834,3.3104,26.124,5
27.492,3.6752,25.624,5
27.15,4.0399,26.124,5
26.808,4.4047,25.624,5
26.466,4.7695,26.124,5
26.808,4.4047,25.624,5
27.15,4.0399,26.124,5
27.492,3.6752,25.624,5
27.834,3.3104,26.124,5
27.492,3.6752,25.624,5
27.15,4.0399,26.124,5
26.808,4.4047,25.624,5
27.15,4.0399,26.124,5
27.492,3.6752,25.624,5
27.834,3.3104,26.124,5
27.492,3.6752,25.624,5
27.15,4.0399,26.124,5
26.808,4.4047,25.624,5
26.466,4.7695,26.124,5
26.808,4.4047,25.624,5
27.15,4.0399,26.124,5
27.492,3.6752,25.624,5
27.834,3.3104,26.124,5
28.176,2.9456,25.624,5
27.834,3.3104,26.124,5
27.492,3.6752,25.624,5
27.15,4.0399,26.124,5
26.808,4.4047,25.624,5
26.466,4.7695,26.124,5
26.124,5.1342,25.624,5
26.595,4.9661,26.124,5
26.902,4.5715,25.624,5
27.209,4.1769,26.124,5
27.516,3.7823,26.624,5
27.823,3.3877,26.124,5
28.13,2.9931,25.624,5
27.789,3.358,26.124,5
27.447,3.7228,25.624,5
27.105,4.0877,26.124,5
26.763,4.4526,25.624,5
26.421,4.8174,26.124,5
26.079,5.1823,25.624,5
26.538,4.9835,25.579,5.498
26.85,4.5931,25.535,5.9961
27.163,4.2027,25.49,6.4941
27.475,3.8123,25.446,6.9921
27.787,3.4219,25.402,7.4901
28.1,3.0314,25.357,7.9882
27.757,3.3958,25.313,8.4862
27.415,3.7602,25.269,8.9842
27.073,4.1246,25.224,9.4823
26.73,4.4889,25.18,9.9803
26.388,4.8533,25.136,10.478
26.045,5.2177,25.091,10.976
25.581,5.0324,25.047,11.474
26.072,4.9383,25.101,10.977
26.567,5.0097,25.052,11.475
26.873,4.6145,25.105,10.978
27.18,4.2193,25.054,11.475
27.486,3.8242,25.108,10.978
27.792,3.429,25.055,11.475
28.099,3.0339,25.109,10.978
28.405,2.6387,25.056,11.475
28.068,3.008,25.109,10.978
27.731,3.3773,25.056,11.475
27.394,3.7466,25.109,10.978
27.057,4.1159,25.056,11.475
26.72,4.4852,25.109,10.978
26.383,4.8546,25.056,11.475
26.046,5.2239,25.109,10.978
25.583,5.0341,25.056,11.475
26.073,4.934,25.109,10.978
26.567,5.0104,25.056,11.475
26.873,4.6151,25.109,10.978
27.18,4.2199,25.056,11.475
27.486,3.8247,25.109,10.978
27.792,3.4295,25.056,11.475
28.098,3.0343,25.109,10.978
28.405,2.639,25.056,11.475
28.068,3.0084,25.109,10.978
27.731,3.3777,25.056,11.475
27.394,3.747,25.109,10.978
27.057,4.1163,25.056,11.475
26.719,4.4856,25.109,10.978
26.382,4.8549,25.056,11.475
26.045,5.2242,25.109,10.978
25.583,5.0341,25.056,11.475
25.541,5.5324,25.109,10.978
25.5,6.0306,25.056,11.475
25.458,6.5289,25.109,10.978
25.416,7.0271,25.056,11.475
25.374,7.5254,25.109,10.978
25.333,8.0236,25.056,11.475
25.291,8.5219,25.109,10.978
25.249,9.0202,25.056,11.475
25.208,9.5184,25.109,10.978
25.267,9.022,25.056,11.475
25.327,8.5255,25.109,10.978
25.386,8.0291,25.056,11.475
25.446,7.5327,25.109,10.978
25.506,7.0362,25.056,11.475
25.565,6.5398,25.109,10.978
25.625,6.0434,25.056,11.475
25.684,5.5469,25.109,10.978
25.744,5.0505,25.056,11.475
26.243,5.0172,25.109,10.978
26.742,4.9839,25.056,11.475
27.028,4.5737,25.109,10.978
27.314,4.1636,25.056,11.475
27.6,3.7534,25.109,10.978
27.886,3.3433,25.056,11.475
28.172,2.9332,25.109,10.978
27.886,3.3433,25.056,11.475
28.172,2.9332,25.109,10.978
27.886,3.3433,25.056,11.475
28.172,2.9332,25.109,10.978
27.886,3.3433,25.056,11.475
28.172,2.9332,25.109,10.978
27.886,3.3433,25.056,11.475
28.172,2.9332,25.109,10.978
27.886,3.3433,25.056,11.475
28.172,2.9332,25.109,10.978
27.886,3.3433,25.056,11.475
28.172,2.9332,25.109,10.978
27.886,3.3433,25.056,11.475
28.172,2.9332,25.109,10.978
27.886,3.3433,25.056,11.475
28.172,2.9332,25.109,10.978
27.886,3.3433,25.056,11.475
27.534,3.6991,25.109,10.978
27.183,4.0549,25.056,11.475
26.832,4.4107,25.109,10.978
27.17,4.0422,25.056,11.475
27.508,3.6736,25.109,10.978
27.845,3.305,25.056,11.475
27.503,3.6691,25.109,10.978
27.16,4.0332,25.056,11.475
26.817,4.3973,25.109,10.978
27.159,4.0322,25.056,11.475
27.501,3.6671,25.109,10.978
27.842,3.3021,25.056,11.475
27.5,3.6668,25.109,10.978
27.158,4.0315,25.056,11.475
26.816,4.3962,25.109,10.978
27.158,4.0314,25.056,11.475
27.5,3.6667,25.109,10.978
27.842,3.3019,25.056,11.475
27.5,3.6666,25.109,10.978
27.158,4.0314,25.056,11.475
26.816,4.3962,25.109,10.978
27.158,4.0314,25.056,11.475
27.5,3.6666,25.109,10.978
27.842,3.3018,25.056,11.475
27.5,3.6666,25.109,10.978
27.158,4.0314,25.056,11.475
26.816,4.3962,25.109,10.978
27.158,4.0314,25.056,11.475
27.5,3.6666,25.109,10.978
27.842,3.3018,25.056,11.475
27.5,3.6666,25.109,10.978
27.158,4.0314,25.056,11.475
26.816,4.3962,25.109,10.978
27.158,4.0314,25.056,11.475
27.5,3.6666,25.109,10.978
27.842,3.3018,25.056,11.475
27.5,3.6666,25.109,10.978
27.158,4.0314,25.056,11.475
26.816,4.3962,25.109,10.978
27.158,4.0314,25.056,11.475
27.5,3.6666,25.109,10.978
27.842,3.3018,25.056,11.475
27.5,3.6666,25.109,10.978
27.158,4.0314,25.056,11.475
27.5,3.6666,25.109,10.978
27.158,4.0314,25.056,11.475
27.5,3.6666,25.109,10.978
27.158,4.0314,25.056,11.475
27.5,3.6666,25.109,10.978
27.158,4.0314,25.056,11.475
27.5,3.6666,25.109,10.978
27.158,4.0314,25.056,11.475
27.5,3.6666,25.109,10.978
27.158,4.0314,25.056,11.475
27.5,3.6666,25.109,10.978
27.158,4.0314,25.056,11.475
27.5,3.6666,25.109,10.978
27.158,4.0314,25.056,11.475
27.5,3.6666,25.109,10.978
27.158,4.0314,25.056,11.475
27.5,3.6666,25.109,10.978
27.158,4.0314,25.056,11.475
27.5,3.6666,25.109,10.978
27.158,4.0314,25.056,11.475
27.5,3.6666,25.109,10.978
27.842,3.3018,25.056,11.475
27.5,3.6666,25.109,10.978
27.158,4.0314,25.056,11.475
26.816,4.3962,25.109,10.978
27.158,4.0314,25.056,11.475
27.5,3.6666,25.109,10.978
27.842,3.3018,25.056,11.475
27.5,3.6666,25.109,10.978
27.158,4.0314,25.056,11.475
26.816,4.3962,25.109,10.978
27.158,4.0314,25.056,11.475
27.5,3.6666,25.109,10.978
27.842,3.3018,25.056,11.475
27.5,3.6666,25.109,10.978
27.158,4.0314,25.056,11.475
27.5,3.6666,25.109,10.978
27.158,4.0314,25.056,11.475
27.5,3.6666,25.109,10.978
27.158,4.0314,25.056,11.475
27.5,3.6666,25.109,10.978
27.158,4.0314,25.056,11.475
27.5,3.6666,25.109,10.978
27.158,4.0314,25.056,11.475
27.5,3.6666,24.592,11.662
27.158,4.0314,24.128,11.848
27.5,3.6666,23.664,12.034
27.842,3.3018,23.165,12.008
27.5,3.6666,22.666,11.981
27.158,4.0314,22.166,11.954
26.816,4.3962,21.667,11.928
27.158,4.0314,21.168,11.901
27.5,3.6666,20.669,11.874
27.842,3.3018,20.169,11.847
27.5,3.6666,19.67,11.821
27.158,4.0314,19.176,11.744
26.816,4.3962,18.682,11.667
27.158,4.0314,18.188,11.59
27.5,3.6666,17.694,11.513
27.842,3.3018,17.2,11.437
28.184,2.9371,16.706,11.36
27.842,3.3018,16.212,11.283
27.5,3.6666,16.081,10.8
27.158,4.0314,15.951,10.318
26.816,4.3962,16.428,10.167
26.474,4.7609,16.904,10.017
26.816,4.3962,17.381,9.866
27.158,4.0314,17.858,9.7156
27.5,3.6666,18.335,9.5651
27.842,3.3018,18.812,9.4146
28.184,2.9371,19.288,9.2641
27.842,3.3018,19.765,9.1136
27.5,3.6666,20.242,8.9631
27.158,4.0314,19.765,9.1136
26.816,4.3962,20.242,8.9631
26.474,4.7609,19.765,9.1136
26.132,5.1257,20.242,8.9631
25.642,5.0282,19.765,9.1136
25.596,5.5261,20.242,8.9631
25.55,6.024,19.765,9.1136
25.504,6.5219,20.242,8.9631
25.458,7.0198,19.765,9.1136
25.413,7.5177,20.242,8.9631
25.367,8.0156,19.765,9.1136
25.321,8.5135,20.242,8.9631
25.275,9.0113,19.765,9.1136
25.229,9.5092,20.242,8.9631
25.183,10.007,19.765,9.1136
25.138,10.505,20.242,8.9631
25.092,11.003,19.765,9.1136
24.69,11.301,20.242,8.9631
24.289,11.599,19.765,9.1136
23.888,11.898,20.242,8.9631
23.389,11.857,19.765,9.1136
22.891,11.816,20.242,8.9631
22.393,11.775,19.765,9.1136
21.895,11.734,20.242,8.9631
21.396,11.693,19.765,9.1136
20.898,11.652,20.242,8.9631
21.396,11.694,19.765,9.1136
21.894,11.737,20.242,8.9631
22.392,11.779,19.765,9.1136
22.891,11.821,20.242,8.9631
23.389,11.863,19.765,9.1136
23.887,11.906,20.242,8.9631
24.385,11.948,19.765,9.1136
24.482,11.457,20.242,8.9631
24.578,10.967,19.765,9.1136
24.674,10.476,20.242,8.9631
24.771,9.9854,19.765,9.1136
24.867,9.4947,20.242,8.9631
24.964,9.0041,19.765,9.1136
25.06,8.5135,20.242,8.9631
25.156,8.0229,19.765,9.1136
25.253,7.5322,20.242,8.9631
25.349,7.0416,19.765,9.1136
25.445,6.551,20.242,8.9631
25.542,6.0604,19.765,9.1136
25.638,5.5697,20.242,8.9631
25.734,5.0791,19.765,9.1136
26.232,5.0277,20.242,8.9631
26.729,4.9763,19.765,9.1136
27.018,4.5679,20.242,8.9631
27.306,4.1595,19.765,9.1136
27.595,3.7511,20.242,8.9631
27.883,3.3427,19.765,9.1136
28.171,2.9343,20.242,8.9631
27.883,3.3427,19.765,9.1136
28.171,2.9343,20.242,8.9631
27.883,3.3427,19.765,9.1136
28.171,2.9343,20.242,8.9631
27.883,3.3427,19.765,9.1136
28.171,2.9343,20.242,8.9631
27.883,3.3427,19.765,9.1136
28.171,2.9343,20.242,8.9631
27.883,3.3427,19.765,9.1136
28.171,2.9343,20.242,8.9631
27.883,3.3427,19.765,9.1136
28.171,2.9343,20.242,8.9631
27.883,3.3427,19.765,9.1136
28.171,2.9343,20.242,8.9631
27.883,3.3427,19.765,9.1136
28.171,2.9343,20.242,8.9631
27.883,3.3427,19.765,9.1136
28.171,2.9343,20.242,8.9631
27.883,3.3427,19.765,9.1136
28.171,2.9343,20.242,8.9631
27.883,3.3427,19.765,9.1136
28.171,2.9343,20.242,8.9631
27.883,3.3427,19.765,9.1136
28.171,2.9343,20.242,8.9631
27.883,3.3427,19.765,9.1136
28.171,2.9343,20.242,8.9631
27.883,3.3427,19.765,9.1136
28.171,2.9343,20.242,8.9631
27.883,3.3427,19.765,9.1136
28.171,2.9343,20.242,8.9631
27.883,3.3427,19.765,9.1136
28.171,2.9343,20.242,8.9631
27.883,3.3427,19.765,9.1136
28.171,2.9343,20.242,8.9631
27.883,3.3427,19.765,9.1136
28.171,2.9343,20.242,8.9631
27.883,3.3427,19.765,9.1136
28.171,2.9343,20.242,8.9631
27.831,3.3004,19.765,9.1136
27.49,3.6665,20.242,8.9631
27.15,4.0326,19.765,9.1136
26.809,4.3987,20.242,8.9631
26.469,4.7648,19.765,9.1136
26.811,4.4002,20.242,8.9631
27.153,4.0356,19.765,9.1136
27.495,3.6711,20.242,8.9631
27.837,3.3065,19.765,9.1136
28.18,2.9419,20.242,8.9631
27.838,3.3066,19.765,9.1136
27.496,3.6714,20.242,8.9631
27.154,4.0362,19.765,9.1136
26.812,4.4009,20.242,8.9631
26.47,4.7657,19.765,9.1136
26.812,4.4009,20.242,8.9631
27.154,4.0362,19.765,9.1136
27.496,3.6714,20.242,8.9631
27.838,3.3066,19.765,9.1136
28.18,2.9418,20.242,8.9631
27.838,3.3066,19.765,9.1136
27.496,3.6714,20.242,8.9631
27.154,4.0362,19.765,9.1136
26.812,4.4009,20.242,8.9631
26.47,4.7657,19.765,9.1136
26.812,4.4009,20.242,8.9631
27.154,4.0362,19.765,9.1136
27.496,3.6714,20.242,8.9631
27.838,3.3066,19.765,9.1136
28.18,2.9418,20.242,8.9631
27.838,3.3066,19.765,9.1136
27.496,3.6714,20.242,8.9631
27.154,4.0362,19.765,9.1136
26.812,4.4009,20.242,8.9631
26.47,4.7657,19.765,9.1136
26.812,4.4009,20.242,8.9631
27.154,4.0362,19.765,9.1136
27.496,3.6714,20.242,8.9631
27.838,3.3066,19.765,9.1136
28.18,2.9418,20.242,8.9631
27.838,3.3066,19.765,9.1136
27.496,3.6714,20.242,8.9631
27.154,4.0362,19.765,9.1136
26.812,4.4009,20.242,8.9631
26.47,4.7657,19.765,9.1136
26.812,4.4009,20.242,8.9631
27.154,4.0362,19.765,9.1136
27.496,3.6714,20.242,8.9631
27.838,3.3066,19.765,9.1136
28.18,2.9418,20.242,8.9631
27.838,3.3066,19.765,9.1136
27.496,3.6714,20.242,8.9631
27.154,4.0362,19.765,9.1136
26.812,4.4009,20.242,8.9631
26.47,4.7657,19.765,9.1136
26.812,4.4009,20.242,8.9631
27.154,4.0362,19.765,9.1136
27.496,3.6714,20.242,8.9631
27.838,3.3066,19.765,9.1136
28.18,2.9418,20.242,8.9631
27.838,3.3066,19.765,9.1136
27.496,3.6714,20.242,8.9631
27.154,4.0362,19.765,9.1136
26.812,4.4009,20.242,8.9631
26.47,4.7657,19.765,9.1136
26.812,4.4009,20.242,8.9631
27.154,4.0362,19.765,9.1136
27.496,3.6714,20.242,8.9631
27.838,3.3066,19.765,9.1136
28.18,2.9418,20.242,8.9631
27.838,3.3066,19.765,9.1136
27.496,3.6714,20.242,8.9631
27.154,4.0362,19.765,9.1136
26.812,4.4009,20.242,8.9631
26.47,4.7657,19.765,9.1136
26.128,5.1305,20.242,8.9631
26.6,4.9651,19.765,9.1136
26.906,4.5701,20.242,8.9631
27.213,4.1752,19.765,9.1136
27.519,3.7802,20.242,8.9631
27.826,3.3852,19.765,9.1136
28.133,2.9903,20.242,8.9631
27.826,3.3852,19.765,9.1136
27.477,3.7431,20.242,8.9631
27.127,4.1009,19.765,9.1136
26.778,4.4587,20.242,8.9631
27.117,4.0914,19.765,9.1136
27.457,3.724,20.242,8.9631
27.796,3.3566,19.765,9.1136
27.453,3.7208,20.242,8.9631
27.111,4.085,19.765,9.1136
26.768,4.4492,20.242,8.9631
27.11,4.0842,19.765,9.1136
27.452,3.7193,20.242,8.9631
27.793,3.3543,19.765,9.1136
27.451,3.719,20.242,8.9631
27.109,4.0837,19.765,9.1136
26.767,4.4484,20.242,8.9631
27.109,4.0837,19.765,9.1136
27.451,3.7189,20.242,8.9631
27.793,3.3541,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.109,4.0836,19.765,9.1136
26.767,4.4484,20.242,8.9631
27.109,4.0836,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.793,3.3541,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.109,4.0836,19.765,9.1136
26.767,4.4484,20.242,8.9631
27.109,4.0836,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.793,3.3541,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.109,4.0836,19.765,9.1136
26.767,4.4484,20.242,8.9631
27.109,4.0836,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.793,3.3541,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.109,4.0836,19.765,9.1136
26.767,4.4484,20.242,8.9631
27.109,4.0836,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.793,3.3541,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.109,4.0836,19.765,9.1136
26.767,4.4484,20.242,8.9631
27.109,4.0836,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.109,4.0836,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.109,4.0836,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.109,4.0836,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.109,4.0836,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.109,4.0836,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.109,4.0836,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.109,4.0836,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.109,4.0836,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.109,4.0836,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.109,4.0836,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.109,4.0836,19.765,9.1136
26.767,4.4484,20.242,8.9631
27.109,4.0836,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.793,3.3541,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.109,4.0836,19.765,9.1136
26.767,4.4484,20.242,8.9631
27.109,4.0836,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.793,3.3541,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.109,4.0836,19.765,9.1136
26.767,4.4484,20.242,8.9631
26.425,4.8131,19.765,9.1136
26.767,4.4484,20.242,8.9631
27.109,4.0836,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.793,3.3541,19.765,9.1136
28.135,2.9893,20.242,8.9631
27.793,3.3541,19.765,9.1136
27.451,3.7188,20.242,8.9631
27.109,4.0836,19.765,9.1136
26.767,4.4484,20.242,8.9631
26.425,4.8131,19.765,9.1136
26.083,5.1779,20.242,8.9631
26.543,4.9816,19.765,9.1136
26.855,4.5909,20.242,8.9631
27.167,4.2001,19.765,9.1136
27.479,3.8093,20.242,8.9631
27.791,3.4186,19.765,9.1136
28.103,3.0278,20.242,8.9631
27.76,3.3922,19.765,9.1136
27.418,3.7566,20.242,8.9631
27.076,4.1211,19.765,9.1136
26.733,4.4855,20.242,8.9631
26.391,4.8499,19.765,9.1136
26.049,5.2143,20.242,8.9631
26.5,4.9998,19.765,9.1136
26.816,4.6118,20.242,8.9631
27.131,4.2237,19.765,9.1136
27.446,3.8356,20.242,8.9631
27.761,3.4475,19.765,9.1136
28.077,3.0594,20.242,8.9631
28.392,2.6714,19.765,9.1136
28.053,3.0394,20.242,8.9631
27.715,3.4074,19.765,9.1136
27.376,3.7754,20.242,8.9631
27.038,4.1433,19.765,9.1136
26.699,4.5113,20.242,8.9631
26.361,4.8793,19.765,9.1136
26.022,5.2473,20.242,8.9631
25.571,5.0334,19.765,9.1136
25.53,5.5317,20.242,8.9631
25.489,6.0301,19.765,9.1136
25.448,6.5284,20.242,8.9631
25.407,7.0267,19.765,9.1136
25.367,7.5251,20.242,8.9631
25.326,8.0234,19.765,9.1136
25.285,8.5217,20.242,8.9631
25.244,9.0201,19.765,9.1136
25.203,9.5184,20.242,8.9631
25.162,10.017,19.765,9.1136
25.122,10.515,20.242,8.9631
25.081,11.013,19.765,9.1136
24.679,11.311,20.242,8.9631
24.277,11.609,19.765,9.1136
23.876,11.907,20.242,8.9631
23.378,11.865,19.765,9.1136
22.879,11.824,20.242,8.9631
22.381,11.782,19.765,9.1136
21.883,11.741,20.242,8.9631
21.384,11.699,19.765,9.1136
20.886,11.657,20.242,8.9631
20.388,11.616,19.765,9.1136
19.89,11.574,20.242,8.9631
19.39,11.559,19.765,9.1136
18.89,11.545,20.242,8.9631
18.39,11.53,19.765,9.1136
17.891,11.515,20.242,8.9631
17.391,11.5,19.765,9.1136
16.891,11.485,20.242,8.9631
16.391,11.47,19.765,9.1136
15.891,11.455,20.242,8.9631
15.392,11.44,19.765,9.1136
14.892,11.425,20.242,8.9631
14.392,11.411,19.765,9.1136
13.892,11.396,20.242,8.9631
13.393,11.381,19.765,9.1136
12.893,11.366,20.242,8.9631
12.393,11.351,19.765,9.1136
11.893,11.336,20.242,8.9631
11.393,11.321,19.765,9.1136
10.894,11.306,20.242,8.9631
10.394,11.292,19.765,9.1136
9.8941,11.277,20.242,8.9631
9.3943,11.262,19.765,9.1136
9.1645,10.818,20.242,8.9631
8.9346,10.374,19.765,9.1136
8.4854,10.154,20.242,8.9631
8.0362,9.9344,19.765,9.1136
7.587,9.7148,20.242,8.9631
7.1379,9.4952,19.765,9.1136
6.6887,9.2756,20.242,8.9631
6.2395,9.056,19.765,9.1136
5.7903,8.8364,20.242,8.9631
6.2395,9.056,19.765,9.1136
5.7903,8.8364,20.242,8.9631
6.2395,9.056,19.765,9.1136
5.7903,8.8364,20.242,8.9631
6.2395,9.056,19.765,9.1136
5.7903,8.8364,20.242,8.9631
6.2395,9.056,19.765,9.1136
5.7903,8.8364,20.242,8.9631
6.2395,9.056,19.765,9.1136
5.7903,8.8364,20.242,8.9631
6.2395,9.056,19.765,9.1136
5.7903,8.8364,20.242,8.9631
6.2395,9.056,19.765,9.1136
5.7903,8.8364,20.242,8.9631
6.2395,9.056,19.765,9.1136
5.7903,8.8364,20.242,8.9631
6.2395,9.056,19.765,9.1136
5.7903,8.8364,20.242,8.9631
6.2395,9.056,19.765,9.1136
5.7903,8.8364,20.242,8.9631
6.2395,9.056,19.765,9.1136
5.7903,8.8364,20.242,8.9631
6.2395,9.056,19.765,9.1136
5.7903,8.8364,20.242,8.9631
6.2395,9.056,19.765,9.1136
5.7903,8.8364,20.242,8.9631
6.2395,9.056,19.765,9.1136
5.7903,8.8364,20.242,8.9631
6.2395,9.056,19.765,9.1136
5.7903,8.8364,20.242,8.9631
6.2395,9.056,19.765,9.1136
5.7903,8.8364,20.242,8.9631
6.2395,9.056,19.765,9.1136
5.7903,8.8364,20.242,8.9631
6.2395,9.056,19.765,9.1136
5.7903,8.8364,20.242,8.9631
6.2395,9.056,19.765,9.1136
5.7903,8.8364,20.242,8.9631
6.2395,9.056,19.765,9.1136
5.7903,8.8364,19.307,9.3129
6.2395,9.056,18.848,9.5122
5.7903,8.8364,18.39,9.7115
6.2395,9.056,17.931,9.9108
5.7903,8.8364,17.472,10.11
6.2395,9.056,17.014,10.309
5.7903,8.8364,16.555,10.509
6.2395,9.056,16.097,10.708
5.7903,8.8364,16.036,11.204
6.2395,9.056,15.976,11.701
5.7903,8.8364,16.475,11.717
6.2395,9.056,16.975,11.734
5.7903,8.8364,17.475,11.75
6.2395,9.056,17.974,11.767
5.7903,8.8364,18.474,11.783
6.2395,9.056,18.974,11.8
5.7903,8.8364,19.474,11.817
6.2395,9.056,19.973,11.833
5.7903,8.8364,20.473,11.85
6.2395,9.056,20.973,11.866
5.7903,8.8364,21.472,11.883
6.2395,9.056,21.972,11.9
5.7903,8.8364,22.472,11.916
6.2395,9.056,22.972,11.933
5.7903,8.8364,23.471,11.949
6.2395,9.056,23.971,11.966
5.7903,8.8364,24.471,11.982
6.2395,9.056,24.561,11.491
5.7903,8.8364,24.651,10.999
6.2395,9.056,24.816,11.471
5.7903,8.8364,24.887,10.976
6.2395,9.056,24.942,11.473
5.7903,8.8364,25.004,10.977
6.2395,9.056,25.002,11.477
5.7903,8.8364,25.059,10.98
6.2395,9.056,25.03,11.479
5.7903,8.8364,25.085,10.982
6.2395,9.056,25.044,11.481
5.7903,8.8364,25.098,10.984
6.2395,9.056,25.05,11.481
5.7903,8.8364,25.104,10.984
6.2395,9.056,25.053,11.482
5.7903,8.8364,25.106,10.985
6.2395,9.056,25.054,11.482
5.7903,8.8364,25.108,10.985
6.2395,9.056,25.055,11.482
5.7903,8.8364,25.108,10.985
6.2395,9.056,25.055,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.055,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.055,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.055,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.055,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
5.7903,8.8364,25.109,10.985
6.2395,9.056,25.056,11.482
6.6656,9.3175,25.109,10.985
7.0918,9.579,25.056,11.482
7.518,9.8405,25.109,10.985
7.9441,10.102,25.056,11.482
8.3703,10.364,25.109,10.985
8.7964,10.625,25.056,11.482
9.2226,10.887,25.109,10.985
9.052,11.357,25.056,11.482
9.552,11.349,25.109,10.985
10.052,11.341,25.056,11.482
10.552,11.334,25.109,10.985
11.052,11.326,25.056,11.482
11.552,11.318,25.109,10.985
12.052,11.311,25.056,11.482
12.552,11.303,25.109,10.985
13.052,11.295,25.056,11.482
13.551,11.325,25.109,10.985
14.05,11.354,25.056,11.482
14.549,11.384,25.109,10.985
15.048,11.413,25.056,11.482
15.547,11.442,25.109,10.985
16.046,11.472,25.056,11.482
16.545,11.501,25.109,10.985
17.045,11.531,25.056,11.482
17.544,11.56,25.109,10.985
18.043,11.59,25.056,11.482
18.542,11.619,25.109,10.985
19.041,11.649,25.056,11.482
19.54,11.678,25.109,10.985
20.039,11.707,25.056,11.482
20.539,11.737,25.109,10.985
21.038,11.766,25.056,11.482
21.537,11.796,25.109,10.985
22.036,11.825,25.056,11.482
22.535,11.855,25.109,10.985
23.034,11.884,25.056,11.482
23.533,11.913,25.109,10.985
24.032,11.943,25.056,11.482
24.153,11.458,25.109,10.985
24.273,10.972,25.056,11.482
24.393,10.487,25.109,10.985
24.513,10.001,25.056,11.482
24.633,9.5161,25.109,10.985
24.753,9.0307,25.056,11.482
24.873,8.5453,25.109,10.985
24.993,8.06,25.056,11.482
25.113,7.5746,25.109,10.985
25.233,7.0892,25.056,11.482
25.353,6.6039,25.109,10.985
25.473,6.1185,25.056,11.482
25.593,5.6331,25.109,10.985
25.713,5.1478,25.056,11.482
26.205,5.0554,25.109,10.985
26.696,4.9631,25.056,11.482
26.99,4.5589,25.109,10.985
27.285,4.1546,25.056,11.482
27.579,3.7503,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,25.109,10.985
27.873,3.3461,25.056,11.482
28.167,2.9418,24.591,11.666
27.873,3.3461,24.126,11.851
28.167,2.9418,23.661,12.035
27.873,3.3461,23.162,12.008
28.167,2.9418,22.663,11.982
27.873,3.3461,22.163,11.955
28.167,2.9418,21.664,11.928
27.873,3.3461,21.165,11.902
28.167,2.9418,20.666,11.875
27.873,3.3461,20.166,11.848
28.167,2.9418,19.667,11.821
27.873,3.3461,19.168,11.795
28.167,2.9418,18.668,11.768
27.873,3.3461,18.169,11.741
28.167,2.9418,17.67,11.714
27.873,3.3461,17.171,11.688
28.167,2.9418,16.671,11.661
27.873,3.3461,16.172,11.634
28.167,2.9418,15.673,11.607
27.873,3.3461,15.173,11.581
28.167,2.9418,14.674,11.554
27.873,3.3461,14.175,11.527
28.167,2.9418,13.676,11.5
27.873,3.3461,13.176,11.474
28.167,2.9418,12.677,11.447
27.873,3.3461,13.176,11.417
28.167,2.9418,12.677,11.397
27.873,3.3461,13.176,11.375
28.167,2.9418,12.676,11.36
27.873,3.3461,13.176,11.344
28.167,2.9418,13.675,11.371
27.873,3.3461,14.174,11.399
28.167,2.9418,14.674,11.427
27.873,3.3461,15.173,11.454
28.167,2.9418,15.672,11.482
27.873,3.3461,16.171,11.51
28.167,2.9418,16.671,11.538
27.873,3.3461,17.17,11.565
28.167,2.9418,17.669,11.593
27.873,3.3461,18.168,11.621
28.167,2.9418,18.668,11.648
27.873,3.3461,19.167,11.676
28.167,2.9418,19.666,11.704
27.873,3.3461,20.165,11.732
28.167,2.9418,19.666,11.71
27.873,3.3461,20.165,11.737
28.167,2.9418,19.665,11.715
27.873,3.3461,20.165,11.742
28.167,2.9418,19.665,11.72
27.873,3.3461,20.165,11.746
28.167,2.9418,19.665,11.724
27.873,3.3461,20.164,11.75
28.167,2.9418,19.665,11.727
27.873,3.3461,20.164,11.753
28.167,2.9418,19.665,11.73
27.873,3.3461,20.164,11.756
28.167,2.9418,19.665,11.733
27.873,3.3461,20.164,11.758
28.167,2.9418,19.664,11.735
27.873,3.3461,20.164,11.76
28.167,2.9418,19.664,11.737
27.873,3.3461,20.164,11.762
28.167,2.9418,19.664,11.739
27.873,3.3461,20.164,11.763
28.167,2.9418,19.664,11.74
27.873,3.3461,20.164,11.765
28.167,2.9418,19.664,11.742
27.873,3.3461,20.164,11.766
28.167,2.9418,19.664,11.743
27.873,3.3461,20.164,11.767
28.167,2.9418,19.664,11.744
27.873,3.3461,20.164,11.768
28.167,2.9418,19.664,11.745
27.873,3.3461,20.163,11.768
28.167,2.9418,19.664,11.745
27.873,3.3461,20.163,11.769
28.167,2.9418,19.664,11.746
27.873,3.3461,20.163,11.77
28.167,2.9418,19.664,11.746
27.873,3.3461,20.163,11.77
28.167,2.9418,19.664,11.747
27.873,3.3461,20.163,11.771
28.167,2.9418,19.664,11.747
27.873,3.3461,20.163,11.771
28.167,2.9418,19.664,11.748
27.873,3.3461,20.163,11.771
28.167,2.9418,19.664,11.748
27.873,3.3461,20.163,11.772
28.167,2.9418,19.664,11.748
27.873,3.3461,20.163,11.772
28.167,2.9418,19.664,11.748
27.873,3.3461,20.163,11.772
28.167,2.9418,19.664,11.749
27.873,3.3461,20.163,11.772
28.167,2.9418,19.664,11.749
27.873,3.3461,20.163,11.772
28.167,2.9418,19.664,11.749
27.873,3.3461,20.163,11.772
28.167,2.9418,19.664,11.749
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.749
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.749
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.749
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.749
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.749
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.873,3.3461,20.163,11.773
28.167,2.9418,19.664,11.75
27.827,3.3076,20.163,11.773
27.486,3.6735,19.664,11.75
27.145,4.0393,20.163,11.773
26.804,4.4052,19.664,11.75
26.463,4.771,20.163,11.773
26.122,5.1369,19.664,11.75
25.634,5.0295,20.163,11.773
25.589,5.5274,19.664,11.75
25.544,6.0254,20.163,11.773
25.498,6.5233,19.664,11.75
25.453,7.0213,20.163,11.773
25.408,7.5192,19.664,11.75
25.362,8.0172,20.163,11.773
25.317,8.5151,19.664,11.75
25.272,9.013,20.163,11.773
25.226,9.511,19.664,11.75
25.181,10.009,20.163,11.773
25.136,10.507,19.664,11.75
25.091,11.005,20.163,11.773
24.689,11.303,19.664,11.75
24.288,11.601,20.163,11.773
23.886,11.899,19.664,11.75
23.387,11.877,20.163,11.773
22.887,11.855,19.664,11.75
22.388,11.834,20.163,11.773
21.888,11.812,19.664,11.75
21.389,11.79,20.163,11.773
20.889,11.768,19.664,11.75
20.389,11.747,20.163,11.773
19.89,11.725,19.664,11.75
19.39,11.703,20.163,11.773
18.891,11.681,19.664,11.75
18.391,11.659,20.163,11.773
17.892,11.638,19.664,11.75
17.392,11.616,20.163,11.773
16.893,11.594,19.664,11.75
16.393,11.572,20.163,11.773
15.894,11.551,19.664,11.75
15.394,11.529,20.163,11.773
14.895,11.507,19.664,11.75
14.395,11.485,20.163,11.773
13.896,11.463,19.664,11.75
13.396,11.442,20.163,11.773
12.897,11.42,19.664,11.75
12.397,11.398,19.164,11.726
11.898,11.376,18.665,11.703
11.398,11.355,18.165,11.68
10.898,11.333,17.666,11.656
10.399,11.311,17.167,11.633
9.8994,11.289,16.667,11.609
9.3999,11.267,16.168,11.586
9.1688,10.824,15.668,11.563
8.9378,10.381,15.169,11.539
8.4889,10.16,14.669,11.516
8.0401,9.94,14.17,11.492
7.5912,9.7197,13.67,11.469
7.1424,9.4994,13.171,11.446
6.6936,9.2791,12.671,11.422
6.2447,9.0588,13.171,11.446
5.7959,8.8384,12.671,11.422
6.2447,9.0588,13.171,11.446
5.7959,8.8384,12.671,11.422
6.2447,9.0588,13.171,11.446
5.7959,8.8384,12.671,11.422
6.2447,9.0588,13.171,11.446
5.7959,8.8384,12.671,11.422
6.2447,9.0588,13.171,11.446
5.7959,8.8384,12.671,11.422
6.2447,9.0588,13.171,11.446
5.7959,8.8384,12.671,11.422
6.2447,9.0588,13.171,11.446
5.7959,8.8384,12.671,11.422
6.2447,9.0588,13.171,11.446
5.7959,8.8384,12.671,11.422
6.2447,9.0588,13.171,11.446
5.7959,8.8384,12.671,11.422
6.2447,9.0588,13.171,11.446
5.7959,8.8384,12.671,11.422
6.2447,9.0588,13.171,11.446
5.7959,8.8384,12.671,11.422
6.2447,9.0588,13.171,11.446
5.7959,8.8384,12.671,11.422
6.2447,9.0588,13.171,11.446
5.7959,8.8384,12.671,11.422
6.2447,9.0588,13.171,11.446
5.7959,8.8384,12.671,11.422
6.2447,9.0588,13.171,11.446
5.7959,8.8384,12.671,11.422
6.2447,9.0588,13.171,11.446
5.7959,8.8384,12.671,11.422
6.2447,9.0588,13.171,11.446
5.7959,8.8384,12.671,11.422
6.2447,9.0588,13.171,11.446
5.7959,8.8384,12.671,11.422
6.2447,9.0588,13.171,11.446
5.7959,8.8384,12.671,11.422
6.2447,9.0588,13.171,11.446
5.7959,8.8384,12.671,11.422
6.2447,9.0588,13.171,11.446
5.7959,8.8384,12.671,11.422
6.2447,9.0588,13.171,11.446
5.7959,8.8384,12.671,11.422
6.2447,9.0588,13.171,11.446
5.7959,8.8384,13.67,11.469
6.2447,9.0588,14.17,11.492
5.7959,8.8384,14.669,11.516
6.2447,9.0588,15.169,11.539
5.7959,8.8384,15.668,11.563
6.2447,9.0588,16.168,11.586
5.7959,8.8384,16.667,11.609
6.2447,9.0588,17.167,11.633
5.7959,8.8384,17.666,11.656
6.2447,9.0588,18.165,11.68
5.7959,8.8384,18.665,11.703
6.2447,9.0588,19.164,11.726
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773


==> navigation_window2000_4000.csv <==
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,20.163,11.773
5.7959,8.8384,19.664,11.75
6.2447,9.0588,19.164,11.726
5.7959,8.8384,18.665,11.703
6.2447,9.0588,18.165,11.68
5.7959,8.8384,17.666,11.656
6.2447,9.0588,17.167,11.633
5.7959,8.8384,16.667,11.609
6.2447,9.0588,16.168,11.586
5.7959,8.8384,15.668,11.563
6.2447,9.0588,15.169,11.539
5.7959,8.8384,14.669,11.516
6.2447,9.0588,14.17,11.492
5.7959,8.8384,13.67,11.469
6.2447,9.0588,13.171,11.446
5.7959,8.8384,12.671,11.422
6.2447,9.0588,12.172,11.399
5.7959,8.8384,11.673,11.375
6.2447,9.0588,11.173,11.352
5.7959,8.8384,10.674,11.328
6.2447,9.0588,10.174,11.305
5.7959,8.8384,9.6748,11.282
6.2447,9.0588,9.1753,11.258
5.7959,8.8384,9.0627,10.771
6.2252,9.0946,9.0198,11.269
6.6546,9.3508,9.0069,10.769
7.084,9.607,9.0022,11.269
7.5134,9.8631,9.0008,10.769
7.9428,10.119,9.0002,11.269
8.3722,10.375,9.0001,10.769
8.8016,10.632,9,11.269
9.231,10.888,9,10.769
9.0545,11.356,9,11.269
9.5544,11.348,9,10.769
10.054,11.34,9,11.269
10.554,11.333,9,10.769
11.054,11.325,9,11.269
11.554,11.318,9,10.769
12.054,11.31,9,11.269
12.554,11.302,9,10.769
13.054,11.295,9,11.269
13.553,11.324,9,10.769
14.052,11.354,9,11.269
14.551,11.383,9,10.769
15.051,11.413,9,11.269
15.55,11.442,9,10.769
16.049,11.472,9,11.269
16.548,11.501,9,10.769
17.047,11.531,9,11.269
17.546,11.56,9,10.769
18.045,11.589,9,11.269
18.544,11.619,9,10.769
19.044,11.648,9,11.269
19.543,11.678,9,10.769
20.042,11.707,9,11.269
20.541,11.737,9,10.769
21.04,11.766,9,11.269
21.539,11.796,9,10.769
22.038,11.825,9,11.269
22.538,11.855,9,10.769
23.037,11.884,9,11.269
23.536,11.914,9,10.769
24.035,11.943,9,11.269
24.155,11.458,9,10.769
24.275,10.972,9,11.269
24.395,10.487,9,10.769
24.515,10.001,9,11.269
24.634,9.516,9,10.769
24.754,9.0306,9,11.269
24.874,8.5452,9,10.769
24.994,8.0598,9,11.269
25.114,7.5743,9,10.769
25.234,7.0889,9,11.269
25.354,6.6035,9,10.769
25.474,6.1181,9,11.269
25.594,5.6327,9,10.769
25.714,5.1473,9,11.269
26.205,5.0552,9,10.769
26.697,4.9632,9,11.269
26.991,4.5589,9,10.769
27.285,4.1546,9,11.269
27.579,3.7503,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,11.269
28.167,2.9417,9,10.769
27.873,3.346,9,10.269
28.167,2.9417,8.5426,10.067
27.873,3.346,8.0852,9.8655
28.167,2.9417,7.6278,9.6635
27.873,3.346,7.1704,9.4616
28.167,2.9417,6.713,9.2596
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2556,9.0577
28.167,2.9417,5.7982,8.8557
27.873,3.346,6.2285,9.1103
28.167,2.9417,6.6589,9.3649
27.873,3.346,7.0892,9.6195
28.167,2.9417,7.5195,9.8741
27.873,3.346,7.9498,10.129
28.167,2.9417,8.3802,10.383
27.873,3.346,7.9539,10.122
28.167,2.9417,7.5277,9.8604
27.873,3.346,7.1015,9.599
28.167,2.9417,6.6753,9.3376
27.873,3.346,6.2491,9.0761
28.167,2.9417,5.8229,8.8147
27.873,3.346,6.2499,9.0748
28.167,2.9417,6.6769,9.3349
27.873,3.346,7.1039,9.595
28.167,2.9417,7.531,9.8551
27.873,3.346,7.958,10.115
28.167,2.9417,8.385,10.375
27.873,3.346,7.9579,10.115
28.167,2.9417,7.5307,9.8555
27.873,3.346,7.1036,9.5956
28.167,2.9417,6.6765,9.3356
27.873,3.346,6.2494,9.0757
28.167,2.9417,5.8223,8.8158
27.873,3.346,6.2494,9.0757
28.167,2.9417,6.6765,9.3357
27.873,3.346,7.1036,9.5957
28.167,2.9417,7.5307,9.8556
27.873,3.346,7.9578,10.116
28.167,2.9417,8.3849,10.376
27.873,3.346,7.9578,10.116
28.167,2.9417,7.5307,9.8556
27.873,3.346,7.1036,9.5957
28.167,2.9417,6.6765,9.3357
27.873,3.346,6.2494,9.0757
28.167,2.9417,5.8223,8.8157
27.873,3.346,6.2494,9.0757
28.167,2.9417,6.6765,9.3357
27.873,3.346,7.1036,9.5957
28.167,2.9417,7.5307,9.8556
27.873,3.346,7.9578,10.116
28.167,2.9417,8.3849,10.376
27.873,3.346,7.9578,10.116
28.167,2.9417,7.5307,9.8556
27.873,3.346,7.1036,9.5957
28.167,2.9417,6.6765,9.3357
27.873,3.346,6.2494,9.0757
28.167,2.9417,5.8223,8.8157
27.873,3.346,6.2494,9.0757
28.167,2.9417,6.6765,9.3357
27.873,3.346,7.1036,9.5957
28.167,2.9417,7.5307,9.8556
27.873,3.346,7.9578,10.116
28.167,2.9417,8.3849,10.376
27.873,3.346,8.812,10.636
28.167,2.9417,9.2391,10.896
27.873,3.346,9.0552,11.36
28.167,2.9417,9.5551,11.353
27.873,3.346,10.055,11.345
28.167,2.9417,10.555,11.337
27.873,3.346,11.055,11.329
28.167,2.9417,11.555,11.321
27.873,3.346,12.055,11.313
28.167,2.9417,12.555,11.305
27.873,3.346,13.055,11.297
28.167,2.9417,13.555,11.289
27.873,3.346,14.055,11.281
28.167,2.9417,14.554,11.273
27.873,3.346,15.054,11.265
28.167,2.9417,15.554,11.257
27.873,3.346,16.054,11.249
28.167,2.9417,16.018,10.75
27.873,3.346,15.982,10.252
28.167,2.9417,16.461,10.107
27.873,3.346,16.939,9.9625
28.167,2.9417,17.418,9.8179
27.873,3.346,17.897,9.6733
28.167,2.9417,18.375,9.5287
27.873,3.346,18.854,9.3841
28.167,2.9417,19.332,9.2395
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.811,9.0949
28.167,2.9417,20.29,8.9502
27.873,3.346,19.829,9.1437
28.167,2.9417,19.368,9.3371
27.873,3.346,18.906,9.5306
28.167,2.9417,18.445,9.724
27.873,3.346,17.984,9.9175
28.167,2.9417,17.523,10.111
27.873,3.346,17.062,10.304
28.167,2.9417,16.601,10.498
27.873,3.346,16.14,10.691
28.167,2.9417,15.679,10.885
27.873,3.346,15.91,11.328
28.167,2.9417,16.409,11.365
27.873,3.346,16.908,11.402
28.167,2.9417,17.406,11.439
27.873,3.346,17.905,11.475
28.167,2.9417,18.403,11.512
27.873,3.346,18.902,11.549
28.167,2.9417,19.401,11.586
27.873,3.346,19.899,11.623
28.167,2.9417,20.398,11.66
27.873,3.346,19.898,11.642
28.167,2.9417,20.397,11.677
27.873,3.346,19.897,11.658
28.167,2.9417,20.396,11.692
27.873,3.346,19.897,11.672
28.167,2.9417,20.396,11.704
27.873,3.346,19.896,11.684
28.167,2.9417,20.395,11.715
27.873,3.346,19.896,11.695
28.167,2.9417,20.395,11.725
27.827,3.3075,19.895,11.704
27.486,3.6734,20.394,11.733
27.145,4.0393,19.895,11.712
26.804,4.4051,20.394,11.74
26.463,4.771,19.894,11.718
26.805,4.4063,20.394,11.746
27.148,4.0417,19.894,11.724
27.49,3.6771,20.393,11.751
27.832,3.3124,19.894,11.729
28.174,2.9478,20.393,11.756
27.832,3.3126,19.894,11.733
27.49,3.6773,20.393,11.76
27.148,4.0421,19.893,11.737
26.806,4.4069,20.393,11.763
26.464,4.7716,19.893,11.74
26.806,4.4069,20.393,11.766
27.148,4.0421,19.893,11.743
27.49,3.6773,20.393,11.768
27.832,3.3126,19.893,11.746
28.174,2.9478,20.392,11.77
27.832,3.3126,19.893,11.748
27.49,3.6773,20.392,11.772
27.148,4.0421,19.893,11.749
26.806,4.4069,20.392,11.774
26.464,4.7716,19.893,11.751
26.806,4.4069,20.392,11.775
27.148,4.0421,19.893,11.752
27.49,3.6773,20.392,11.776
27.832,3.3126,19.893,11.753
28.174,2.9478,20.392,11.778
27.832,3.3126,19.893,11.754
27.49,3.6773,20.392,11.778
27.148,4.0421,19.893,11.755
26.806,4.4069,20.392,11.779
26.464,4.7716,19.893,11.756
26.806,4.4069,20.392,11.78
27.148,4.0421,19.893,11.757
27.49,3.6773,20.392,11.78
27.832,3.3126,19.892,11.757
28.174,2.9478,20.392,11.781
27.832,3.3126,19.892,11.758
27.49,3.6773,20.392,11.781
27.148,4.0421,19.892,11.758
26.806,4.4069,20.392,11.782
26.464,4.7716,19.892,11.758
26.806,4.4069,20.392,11.782
27.148,4.0421,19.892,11.759
27.49,3.6773,20.392,11.782
27.832,3.3126,19.892,11.759
28.174,2.9478,20.392,11.783
27.832,3.3126,19.892,11.759
27.49,3.6773,20.392,11.783
27.148,4.0421,19.892,11.759
26.806,4.4069,20.392,11.783
26.464,4.7716,19.892,11.76
26.806,4.4069,20.392,11.783
27.148,4.0421,19.892,11.76
27.49,3.6773,20.392,11.783
27.832,3.3126,19.892,11.76
28.174,2.9478,20.392,11.783
27.832,3.3126,19.892,11.76
27.49,3.6773,20.392,11.783
27.148,4.0421,19.892,11.76
26.806,4.4069,20.392,11.783
26.464,4.7716,19.892,11.76
26.806,4.4069,20.392,11.784
27.148,4.0421,19.892,11.76
27.49,3.6773,20.392,11.784
27.832,3.3126,19.892,11.76
28.174,2.9478,20.392,11.784
27.832,3.3126,19.892,11.76
27.49,3.6773,20.392,11.784
27.148,4.0421,19.892,11.76
26.806,4.4069,20.392,11.784
26.464,4.7716,19.892,11.76
26.806,4.4069,20.392,11.784
27.148,4.0421,19.892,11.76
27.49,3.6773,20.392,11.784
27.832,3.3126,19.892,11.76
28.174,2.9478,20.392,11.784
27.832,3.3126,19.892,11.76
27.49,3.6773,20.392,11.784
27.148,4.0421,19.892,11.76
26.806,4.4069,20.392,11.784
26.464,4.7716,19.892,11.76
26.806,4.4069,20.392,11.784
27.148,4.0421,19.892,11.76
27.49,3.6773,20.392,11.784
27.832,3.3126,19.892,11.76
28.174,2.9478,20.392,11.784
27.832,3.3126,19.892,11.761
27.49,3.6773,20.392,11.784
27.148,4.0421,19.892,11.761
26.806,4.4069,20.392,11.784
26.464,4.7716,19.892,11.761
26.806,4.4069,20.392,11.784
27.148,4.0421,19.892,11.761
27.49,3.6773,20.392,11.784
27.832,3.3126,19.892,11.761
28.174,2.9478,20.392,11.784
27.832,3.3126,19.892,11.761
27.49,3.6773,20.392,11.784
27.148,4.0421,19.892,11.761
26.806,4.4069,20.392,11.784
26.464,4.7716,19.892,11.761
26.806,4.4069,20.392,11.784
27.148,4.0421,19.892,11.761
27.49,3.6773,20.392,11.784
27.832,3.3126,19.892,11.761
28.174,2.9478,20.392,11.784
27.832,3.3126,19.892,11.761
27.49,3.6773,20.392,11.784
27.148,4.0421,19.892,11.761
26.806,4.4069,20.392,11.784
26.464,4.7716,19.892,11.761
26.806,4.4069,20.392,11.784
27.148,4.0421,19.892,11.761
27.49,3.6773,20.392,11.784
27.832,3.3126,19.892,11.761
28.174,2.9478,20.392,11.784
27.832,3.3126,19.892,11.761
27.49,3.6773,20.392,11.784
27.148,4.0421,19.892,11.761
26.806,4.4069,20.392,11.784
26.464,4.7716,19.892,11.761
26.806,4.4069,20.392,11.784
27.148,4.0421,19.892,11.761
27.49,3.6773,20.392,11.784
27.832,3.3126,19.892,11.761
28.174,2.9478,20.392,11.784
27.832,3.3126,19.892,11.761
27.49,3.6773,20.392,11.784
27.148,4.0421,19.892,11.761
26.806,4.4069,20.392,11.784
26.464,4.7716,19.892,11.761
26.806,4.4069,20.392,11.784
27.148,4.0421,19.892,11.761
27.49,3.6773,20.392,11.784
27.832,3.3126,19.892,11.761
28.174,2.9478,20.392,11.784
27.832,3.3126,19.892,11.761
27.49,3.6773,20.392,11.784
27.148,4.0421,19.892,11.761
26.806,4.4069,20.392,11.784
26.464,4.7716,19.892,11.761
26.806,4.4069,20.392,11.784
27.148,4.0421,19.892,11.761
27.49,3.6773,20.392,11.784
27.832,3.3126,19.892,11.761
28.174,2.9478,20.392,11.784
27.832,3.3126,19.892,11.761
27.49,3.6773,20.392,11.784
27.148,4.0421,19.892,11.761
26.806,4.4069,20.392,11.784
26.464,4.7716,19.892,11.761
26.806,4.4069,20.392,11.784
27.148,4.0421,19.892,11.761
27.49,3.6773,20.392,11.784
27.832,3.3126,19.892,11.761
28.174,2.9478,20.392,11.784
27.832,3.3126,19.892,11.761
27.49,3.6773,20.392,11.784
27.148,4.0421,19.892,11.761
26.806,4.4069,20.392,11.784
26.464,4.7716,19.892,11.761
26.806,4.4069,20.392,11.784
27.148,4.0421,19.892,11.761
27.49,3.6773,20.392,11.784
27.832,3.3126,19.892,11.761
28.174,2.9478,20.392,11.784
27.832,3.3126,19.892,11.761
27.49,3.6773,20.392,11.784
27.148,4.0421,19.892,11.761
26.806,4.4069,20.392,11.784
26.464,4.7716,19.892,11.761
26.806,4.4069,20.392,11.784
27.148,4.0421,19.892,11.761
27.49,3.6773,20.392,11.784
27.832,3.3126,19.892,11.761
28.174,2.9478,20.392,11.784
27.832,3.3126,19.892,11.761
27.49,3.6773,20.392,11.784
27.148,4.0421,19.892,11.761
26.806,4.4069,20.392,11.784
26.464,4.7716,19.892,11.761
26.806,4.4069,20.392,11.784
27.148,4.0421,19.892,11.761
27.49,3.6773,20.392,11.784
27.832,3.3126,19.892,11.761
28.174,2.9478,20.392,11.784
27.832,3.3126,19.892,11.761
27.49,3.6773,20.392,11.784
27.148,4.0421,19.892,11.761
26.806,4.4069,20.392,11.784
26.464,4.7716,19.892,11.761
26.806,4.4069,20.392,11.784
27.148,4.0421,19.892,11.761
27.49,3.6773,20.392,11.784
27.832,3.3126,19.892,11.761
28.174,2.9478,20.392,11.784
27.832,3.3126,19.892,11.761
27.49,3.6773,20.392,11.784
27.148,4.0421,19.892,11.761
26.806,4.4069,20.392,11.784
27.148,4.0421,19.892,11.761
27.49,3.6773,20.392,11.784
27.832,3.3126,19.892,11.761
27.49,3.6773,20.392,11.784
27.148,4.0421,19.892,11.761
26.806,4.4069,20.392,11.784
27.148,4.0421,19.892,11.761
27.49,3.6773,20.392,11.784
27.832,3.3126,19.892,11.761
27.49,3.6773,20.392,11.784
27.148,4.0421,19.892,11.761
26.806,4.4069,20.392,11.784
27.148,4.0421,19.892,11.761
27.49,3.6773,20.392,11.784
27.832,3.3126,19.892,11.761
27.49,3.6773,20.392,11.784
27.148,4.0421,19.892,11.761
26.806,4.4069,20.392,11.784
27.148,4.0421,19.892,11.761
27.49,3.6773,20.392,11.784
27.832,3.3126,19.892,11.761
27.49,3.6773,20.392,11.784
27.148,4.0421,19.892,11.761
26.806,4.4069,20.392,11.784
27.148,4.0421,19.892,11.761
27.49,3.6773,20.392,11.784
27.832,3.3126,19.892,11.761
28.174,2.9478,20.392,11.784
27.832,3.3126,19.892,11.761
27.49,3.6773,20.392,11.784
27.148,4.0421,19.892,11.761
26.806,4.4069,20.392,11.784
26.464,4.7716,19.892,11.761
26.806,4.4069,20.392,11.784
27.148,4.0421,19.892,11.761
27.49,3.6773,20.392,11.784
27.832,3.3126,19.892,11.761
28.174,2.9478,20.392,11.784
27.832,3.3126,19.892,11.761
27.49,3.6773,20.392,11.784
27.148,4.0421,19.892,11.761
26.806,4.4069,20.392,11.784
27.148,4.0421,19.892,11.761
27.49,3.6773,20.392,11.784
27.832,3.3126,19.892,11.761
27.49,3.6773,20.392,11.784
27.148,4.0421,19.892,11.761
26.806,4.4069,20.392,11.784
27.148,4.0421,19.892,11.761
27.49,3.6773,20.392,11.784
27.832,3.3126,19.892,11.761
28.174,2.9478,20.392,11.784
27.832,3.3126,19.892,11.761
27.49,3.6773,20.392,11.784
27.148,4.0421,19.892,11.761
26.806,4.4069,20.392,11.784
26.464,4.7716,19.892,11.761
26.122,5.1364,20.392,11.784
25.634,5.0293,19.892,11.761
25.588,5.5273,20.392,11.784
25.543,6.0252,19.892,11.761
25.498,6.5232,20.392,11.784
25.453,7.0211,19.892,11.761
25.407,7.5191,20.392,11.784
25.362,8.017,19.892,11.761
25.317,8.5149,20.392,11.784
25.272,9.0129,19.892,11.761
25.226,9.5108,20.392,11.784
25.181,10.009,19.892,11.761
25.136,10.507,20.392,11.784
25.09,11.005,19.892,11.761
24.689,11.303,20.392,11.784
24.288,11.601,19.892,11.761
23.886,11.899,20.392,11.784
23.387,11.877,19.892,11.761
22.887,11.855,20.392,11.784
22.388,11.834,19.892,11.761
21.888,11.812,20.392,11.784
21.389,11.79,19.892,11.761
20.889,11.768,20.392,11.784
20.389,11.746,19.892,11.761
19.89,11.725,20.392,11.784
19.39,11.703,19.892,11.761
18.891,11.681,20.392,11.784
18.391,11.659,19.892,11.761
17.892,11.638,20.392,11.784
17.392,11.616,19.892,11.761
16.893,11.594,20.392,11.784
16.393,11.572,19.892,11.761
15.894,11.551,20.392,11.784
15.394,11.529,19.892,11.761
14.895,11.507,20.392,11.784
14.395,11.485,19.892,11.761
13.896,11.463,20.392,11.784
13.396,11.442,19.892,11.761
12.897,11.42,20.392,11.784
12.397,11.398,19.892,11.761
11.898,11.376,20.392,11.784
11.398,11.355,19.892,11.761
10.899,11.333,20.392,11.784
10.399,11.311,19.892,11.761
9.8995,11.289,20.392,11.784
9.3999,11.267,19.892,11.761
9.1689,10.824,20.392,11.784
8.9378,10.381,19.892,11.761
8.4889,10.16,20.392,11.784
8.0401,9.94,19.892,11.761
7.5913,9.7197,20.392,11.784
7.1424,9.4994,19.892,11.761
6.6936,9.2791,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2447,9.0588,19.892,11.761
5.7959,8.8384,20.392,11.784
6.2253,9.0946,19.892,11.761
6.6546,9.3508,20.392,11.784
7.084,9.607,19.892,11.761
7.5134,9.8631,20.392,11.784
7.9428,10.119,19.892,11.761
8.3722,10.375,20.392,11.784
8.8016,10.632,19.892,11.761
9.231,10.888,19.393,11.737
9.0545,11.356,18.893,11.714
9.5544,11.348,18.394,11.69
10.054,11.34,17.895,11.667
10.554,11.333,17.395,11.644
11.054,11.325,16.896,11.62
11.554,11.318,16.396,11.597
12.054,11.31,15.897,11.573
12.554,11.302,15.397,11.55
13.054,11.295,14.898,11.526
13.554,11.287,14.398,11.503
14.054,11.28,13.899,11.48
14.554,11.272,13.399,11.456
15.054,11.264,12.9,11.433
15.554,11.257,13.399,11.403
16.054,11.249,12.899,11.386
16.018,10.75,13.399,11.364
15.982,10.252,12.899,11.351
16.461,10.107,13.399,11.335
16.939,9.9625,12.899,11.325
17.418,9.8179,13.399,11.313
17.897,9.6733,12.899,11.306
18.375,9.5287,13.399,11.297
18.854,9.384,12.899,11.292
19.333,9.2394,13.399,11.285
19.811,9.0948,12.899,11.281
20.29,8.9502,13.399,11.276
19.811,9.0948,12.899,11.273
20.29,8.9502,13.399,11.269
19.811,9.0948,12.899,11.267
20.29,8.9502,13.399,11.264
19.811,9.0948,12.899,11.263
20.29,8.9502,12.399,11.261
19.811,9.0948,11.899,11.259
20.29,8.9502,11.399,11.258
19.811,9.0948,10.899,11.256
20.29,8.9502,10.399,11.255
19.811,9.0948,9.8988,11.253
20.29,8.9502,9.3988,11.251
19.811,9.0948,9.1644,10.81
20.29,8.9502,8.9299,10.368
19.811,9.0948,8.4805,10.149
20.29,8.9502,8.0311,9.9297
19.811,9.0948,7.5817,9.7105
20.29,8.9502,7.1323,9.4913
19.811,9.0948,6.6829,9.2721
20.29,8.9502,6.2335,9.0529
19.811,9.0948,5.7841,8.8338
19.353,9.294,6.2335,9.0529
18.894,9.4931,5.7841,8.8338
18.435,9.6923,6.2335,9.0529
17.977,9.8915,5.7841,8.8338
17.518,10.091,6.2335,9.0529
17.06,10.29,5.7841,8.8338
16.601,10.489,6.2335,9.0529
16.142,10.688,6.6597,9.3144
15.684,10.887,7.0859,9.5758
15.913,11.332,7.5121,9.8373
16.412,11.368,7.9383,10.099
16.91,11.405,8.3645,10.36
17.409,11.442,8.7907,10.622
17.908,11.478,9.2169,10.883
18.406,11.515,9.0511,11.355
18.905,11.552,8.832,10.905
19.404,11.588,8.9679,11.386
19.902,11.625,9.0823,10.9
20.401,11.662,9.0144,11.395
20.9,11.698,8.9651,10.898
21.398,11.735,8.994,11.397
21.897,11.772,9.0144,10.897
22.396,11.808,9.0025,11.397
22.894,11.845,8.9941,10.897
23.393,11.882,8.999,11.397
23.892,11.918,9.0024,10.897
24.39,11.955,9.0004,11.397
24.486,11.464,8.999,10.897
24.582,10.974,8.9998,11.397
24.678,10.483,9.0004,10.897
24.774,9.9923,9.0001,11.397
24.87,9.5016,8.9998,10.897
24.966,9.0109,9,11.397
25.062,8.5202,9.0001,10.897
25.158,8.0295,9,11.397
25.254,7.5388,9,10.897
25.35,7.0481,9,11.397
25.446,6.5573,9,10.897
25.541,6.0666,9,11.397
25.637,5.5759,9,10.897
25.733,5.0852,9,11.397
26.23,5.03,9,10.897
26.727,4.9747,9,11.397
27.016,4.5666,9,10.897
27.305,4.1585,9,11.397
27.594,3.7504,9,10.897
27.883,3.3423,9,11.397
28.172,2.9342,9,10.897
27.883,3.3423,9,11.397
28.172,2.9342,9,10.897
27.883,3.3423,9,11.397
28.172,2.9342,9,10.897
27.883,3.3423,9,11.397
28.172,2.9342,9,10.897
27.883,3.3423,9,11.397
28.172,2.9342,9,10.897
27.883,3.3423,9,11.397
28.172,2.9342,9,10.897
27.883,3.3423,9,11.397
28.172,2.9342,9,10.897
27.883,3.3423,9,11.397
28.172,2.9342,9,10.897
27.883,3.3423,9,11.397
28.172,2.9342,9,10.897
27.883,3.3423,9,11.397
28.172,2.9342,9,10.897
27.883,3.3423,9,11.397
28.172,2.9342,9,10.897
27.883,3.3423,9,11.397
28.172,2.9342,9,10.897
27.883,3.3423,9,11.397
28.172,2.9342,9,10.897
27.883,3.3423,9,11.397
28.172,2.9342,9,10.897
27.883,3.3423,9,11.397
28.172,2.9342,9,10.897
27.883,3.3423,9,10.397
28.172,2.9342,8.5503,10.179
27.883,3.3423,8.1006,9.96
28.172,2.9342,7.6508,9.7414
27.883,3.3423,7.2011,9.5229
28.172,2.9342,6.7514,9.3044
27.883,3.3423,6.3017,9.0859
28.172,2.9342,5.852,8.8673
27.883,3.3423,6.3017,9.0859
28.172,2.9342,5.852,8.8673
27.883,3.3423,6.3017,9.0859
28.172,2.9342,5.852,8.8673
27.883,3.3423,6.3017,9.0859
28.172,2.9342,5.852,8.8673
27.883,3.3423,6.3017,9.0859
28.172,2.9342,5.852,8.8673
27.883,3.3423,6.3017,9.0859
28.172,2.9342,5.852,8.8673
27.883,3.3423,6.3017,9.0859
28.172,2.9342,5.852,8.8673
27.883,3.3423,6.3017,9.0859
28.172,2.9342,5.852,8.8673
27.883,3.3423,6.3017,9.0859
28.172,2.9342,5.852,8.8673
27.883,3.3423,6.3017,9.0859
28.172,2.9342,5.852,8.8673
27.883,3.3423,6.3017,9.0859
28.172,2.9342,5.852,8.8673
27.883,3.3423,6.3017,9.0859
28.172,2.9342,5.852,8.8673
27.883,3.3423,6.3017,9.0859
28.172,2.9342,5.852,8.8673
27.883,3.3423,6.3017,9.0859
28.172,2.9342,5.852,8.8673
27.883,3.3423,6.3017,9.0859
28.172,2.9342,5.852,8.8673
27.883,3.3423,6.3017,9.0859
28.172,2.9342,5.852,8.8673
27.883,3.3423,6.3017,9.0859
28.172,2.9342,5.852,8.8673
27.883,3.3423,6.3017,9.0859
28.172,2.9342,5.852,8.8673
27.883,3.3423,6.3017,9.0859
28.172,2.9342,5.852,8.8673
27.883,3.3423,6.3017,9.0859
28.172,2.9342,5.852,8.8673
27.883,3.3423,6.3017,9.0859
28.172,2.9342,5.852,8.8673
27.883,3.3423,6.3017,9.0859
28.172,2.9342,5.852,8.8673
27.883,3.3423,6.3017,9.0859
28.172,2.9342,5.852,8.8673
27.883,3.3423,6.3017,9.0859
28.172,2.9342,5.852,8.8673
27.883,3.3423,6.3017,9.0859
28.172,2.9342,6.7273,9.3483
27.883,3.3423,7.1528,9.6108
28.172,2.9342,7.5784,9.8733
27.883,3.3423,8.004,10.136
28.172,2.9342,8.4296,10.398
27.883,3.3423,8.8551,10.661
28.172,2.9342,9.2807,10.923
27.883,3.3423,9.0619,11.373
28.172,2.9342,9.5619,11.364
27.883,3.3423,10.062,11.355
28.172,2.9342,10.562,11.346
27.883,3.3423,11.062,11.337
28.172,2.9342,11.562,11.329
27.883,3.3423,12.061,11.32
28.172,2.9342,12.561,11.311
27.883,3.3423,13.061,11.302
28.172,2.9342,12.561,11.296
27.883,3.3423,13.061,11.289
28.172,2.9342,12.561,11.284
27.883,3.3423,13.061,11.279
28.172,2.9342,13.561,11.274
27.883,3.3423,14.061,11.269
28.172,2.9342,14.561,11.264
27.883,3.3423,15.061,11.259
28.172,2.9342,15.561,11.254
27.883,3.3423,16.061,11.249
28.172,2.9342,16.02,10.751
27.883,3.3423,15.98,10.253
28.172,2.9342,16.458,10.108
27.883,3.3423,16.937,9.9634
28.172,2.9342,17.416,9.8188
27.883,3.3423,17.894,9.6741
28.172,2.9342,18.373,9.5295
27.883,3.3423,18.852,9.3848
28.172,2.9342,19.33,9.2402
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.809,9.0956
28.172,2.9342,20.287,8.9509
27.883,3.3423,19.826,9.1444
28.172,2.9342,19.365,9.3379
27.883,3.3423,18.904,9.5313
28.172,2.9342,18.443,9.7248
27.883,3.3423,17.982,9.9183
28.172,2.9342,17.521,10.112
27.883,3.3423,17.981,9.9154
28.172,2.9342,18.441,9.7191
27.883,3.3423,18.901,9.5227
28.172,2.9342,19.36,9.3264
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.883,3.3423,19.82,9.1301
28.172,2.9342,20.28,8.9338
27.831,3.3003,19.82,9.1301
27.49,3.6664,20.28,8.9338
27.15,4.0325,19.82,9.1301
26.809,4.3986,20.28,8.9338
26.469,4.7647,19.82,9.1301
26.128,5.1308,20.28,8.9338
26.6,4.9648,19.82,9.1301
26.907,4.5698,20.28,8.9338
27.213,4.1749,19.82,9.1301
27.52,3.7799,20.28,8.9338
27.826,3.3849,19.82,9.1301
28.133,2.9899,20.28,8.9338
27.791,3.3548,19.82,9.1301
27.449,3.7197,20.28,8.9338
27.107,4.0846,19.82,9.1301
26.766,4.4496,20.28,8.9338
26.424,4.8145,19.82,9.1301
26.082,5.1794,20.28,8.9338
26.541,4.9822,19.82,9.1301
26.854,4.5916,20.28,8.9338
27.166,4.2009,19.82,9.1301
27.478,3.8103,20.28,8.9338
27.79,3.4196,19.82,9.1301
28.102,3.029,20.28,8.9338
27.759,3.3934,19.82,9.1301
27.417,3.7578,20.28,8.9338
27.075,4.1222,19.82,9.1301
26.732,4.4866,20.28,8.9338
26.39,4.851,19.82,9.1301
26.048,5.2154,20.28,8.9338
26.499,5.0004,19.82,9.1301
26.814,4.6124,20.28,8.9338
27.13,4.2244,19.82,9.1301
27.445,3.8364,20.28,8.9338
27.761,3.4484,19.82,9.1301
28.076,3.0604,20.28,8.9338
28.391,2.6724,19.82,9.1301
28.053,3.0404,20.28,8.9338
27.714,3.4084,19.82,9.1301
27.376,3.7763,20.28,8.9338
27.037,4.1443,19.82,9.1301
26.699,4.5123,20.28,8.9338
26.36,4.8803,19.82,9.1301
26.022,5.2482,20.28,8.9338
25.57,5.0334,19.82,9.1301
25.529,5.5317,20.28,8.9338
25.489,6.0301,19.82,9.1301
25.448,6.5284,20.28,8.9338
25.407,7.0267,19.82,9.1301
25.366,7.5251,20.28,8.9338
25.325,8.0234,19.82,9.1301
25.285,8.5217,20.28,8.9338
25.244,9.0201,19.82,9.1301
25.203,9.5184,20.28,8.9338
25.162,10.017,19.82,9.1301
25.122,10.515,20.28,8.9338
25.081,11.013,19.82,9.1301
24.679,11.311,20.28,8.9338
24.277,11.609,19.82,9.1301
23.876,11.907,20.28,8.9338
23.378,11.865,19.82,9.1301
22.879,11.824,20.28,8.9338
22.381,11.782,19.82,9.1301
21.883,11.741,20.28,8.9338
21.384,11.699,19.82,9.1301
20.886,11.657,20.28,8.9338
20.388,11.616,19.82,9.1301
19.89,11.574,20.28,8.9338
19.39,11.559,19.82,9.1301
18.89,11.545,20.28,8.9338
18.39,11.53,19.82,9.1301
17.891,11.515,20.28,8.9338
17.391,11.5,19.82,9.1301
16.891,11.485,20.28,8.9338
16.391,11.47,19.82,9.1301
15.891,11.455,20.28,8.9338
15.392,11.44,19.82,9.1301
14.892,11.425,20.28,8.9338
14.392,11.411,19.82,9.1301
13.892,11.396,20.28,8.9338
13.393,11.381,19.82,9.1301
12.893,11.366,20.28,8.9338
12.393,11.351,19.82,9.1301
11.893,11.336,20.28,8.9338
11.393,11.321,19.82,9.1301
10.894,11.306,20.28,8.9338
10.394,11.292,19.82,9.1301
9.8941,11.277,20.28,8.9338
9.3943,11.262,19.82,9.1301
9.1644,10.818,20.28,8.9338
8.9346,10.374,19.82,9.1301
8.4854,10.154,20.28,8.9338
8.0362,9.9344,19.82,9.1301
7.587,9.7148,20.28,8.9338
7.1379,9.4952,19.82,9.1301
6.6887,9.2756,20.28,8.9338
6.2395,9.056,19.82,9.1301
5.7903,8.8364,20.28,8.9338
6.2395,9.056,19.82,9.1301
5.7903,8.8364,20.28,8.9338
6.2395,9.056,19.82,9.1301
5.7903,8.8364,20.28,8.9338
6.2395,9.056,19.82,9.1301
5.7903,8.8364,20.28,8.9338
6.2395,9.056,19.82,9.1301
5.7903,8.8364,20.28,8.9338
6.2395,9.056,19.82,9.1301
5.7903,8.8364,20.28,8.9338
6.2395,9.056,19.82,9.1301
5.7903,8.8364,20.28,8.9338


==> navigation_window500.csv <==
5.0587,10.911,19.318,9.3192
5.3023,10.475,19.783,9.1353
5.5459,10.038,20.248,8.9514
5.7895,9.6013,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.783,9.1353
6.0331,9.1647,20.248,8.9514
6.2767,8.7281,19.788,9.1463
6.0331,9.1647,19.327,9.3413
6.2767,8.7281,18.867,9.5362
6.0331,9.1647,18.406,9.7312
6.2767,8.7281,17.946,9.9261
6.0331,9.1647,17.485,10.121
6.2767,8.7281,17.025,10.316
6.0331,9.1647,16.565,10.511
6.2767,8.7281,16.104,10.706
6.0331,9.1647,16.039,11.202
6.2767,8.7281,16.011,10.702
6.0331,9.1647,16.004,11.202
6.2767,8.7281,16.001,10.702
6.0331,9.1647,16,11.202
6.2767,8.7281,16,10.702
6.0331,9.1647,16,11.202
6.2767,8.7281,16,10.702
6.0331,9.1647,16,11.202
6.2767,8.7281,16,10.702
6.6782,9.0261,16,11.202
7.0796,9.3242,16,10.702
7.4811,9.6222,16,11.202
7.8825,9.9203,16,10.702
8.284,10.218,16,11.202
8.6854,10.516,16,10.702
9.0868,10.814,16,11.202
9.024,11.311,16,10.702
9.524,11.306,16,11.202
10.024,11.302,16,10.702
10.524,11.298,16,11.202
11.024,11.293,16,10.702
11.524,11.289,16,11.202
12.024,11.284,16,10.702
12.524,11.28,16,11.202
13.024,11.276,16,10.702
13.523,11.306,16,11.202
14.022,11.336,16,10.702
14.521,11.366,16,11.202
15.02,11.397,16,10.702
15.519,11.427,16,11.202
16.018,11.457,16,11.702
16.517,11.487,16.5,11.719
17.017,11.517,16.999,11.735
17.516,11.547,17.499,11.752
18.015,11.578,17.999,11.769
18.514,11.608,18.499,11.785
19.013,11.638,18.998,11.802
19.512,11.668,19.498,11.818
20.011,11.698,19.998,11.835
20.51,11.729,20.498,11.851
21.009,11.759,20.997,11.868
21.508,11.789,21.497,11.884
22.007,11.819,21.997,11.901
22.507,11.849,22.496,11.917
23.006,11.879,22.996,11.934
23.505,11.91,23.496,11.95
24.004,11.94,23.996,11.967
24.126,11.455,24.495,11.983
24.248,10.97,24.584,11.491
24.37,10.485,24.672,10.999
24.492,10,24.761,10.507
24.614,9.5153,24.849,10.015
24.736,9.0304,24.937,9.5227
24.858,8.5456,25.026,9.0306
24.98,8.0607,25.114,8.5385
25.102,7.5758,25.203,8.0463
25.224,7.0909,25.291,7.5542
25.346,6.606,25.38,7.0621
25.468,6.1211,25.468,6.57
25.59,5.6362,25.556,6.0779
25.712,5.1514,25.645,5.5857
26.203,5.0571,25.733,5.0936
26.694,4.9627,26.229,5.033
26.989,4.5587,26.726,4.9724
27.283,4.1547,27.015,4.5646
27.578,3.7507,27.304,4.1568
27.872,3.3467,27.594,3.749
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,28.172,2.9334
28.167,2.9427,27.883,3.3412
27.872,3.3467,27.532,3.6975
28.167,2.9427,27.181,4.0538
27.872,3.3467,26.831,4.4101
28.167,2.9427,26.48,4.7665
27.872,3.3467,26.129,5.1228
28.167,2.9427,25.638,5.027
27.872,3.3467,26.124,4.9094
28.167,2.9427,25.63,4.9812
27.872,3.3467,26.124,5.0583
28.167,2.9427,25.626,5.0118
27.872,3.3467,26.124,4.9647
27.522,3.7036,25.624,4.993
27.172,4.0605,26.124,5.0209
26.822,4.4174,25.624,5.0042
27.16,4.0493,26.124,4.9877
27.499,3.6813,25.624,4.9976
27.837,3.3132,26.124,5.0072
27.494,3.6774,25.624,5.0014
27.152,4.0415,26.124,4.9958
26.809,4.4057,25.624,4.9992
27.151,4.0407,26.124,5.0025
27.493,3.6756,25.624,5.0005
27.834,3.3106,26.124,4.9986
27.492,3.6753,25.624,4.9997
27.15,4.0401,26.124,5.0008
26.808,4.4048,25.624,5.0002
27.15,4.04,26.124,4.9995
27.492,3.6752,25.624,4.9999
27.834,3.3104,26.124,5.0003
27.492,3.6752,25.624,5.0001
27.15,4.0399,26.124,4.9998
26.808,4.4047,25.624,5
27.15,4.0399,26.124,5.0001
27.492,3.6752,25.624,5
27.15,4.0399,26.124,4.9999
27.492,3.6752,25.624,5
27.15,4.0399,26.124,5
27.492,3.6752,25.624,5
27.15,4.0399,26.124,5
27.492,3.6752,25.624,5
27.15,4.0399,26.124,5
27.492,3.6752,25.624,5
27.15,4.0399,26.124,5
27.492,3.6752,25.624,5
27.15,4.0399,26.124,5
27.492,3.6752,25.624,5
27.15,4.0399,26.124,5
27.492,3.6752,25.624,5
27.15,4.0399,26.124,5
26.808,4.4047,25.624,5
27.15,4.0399,26.124,5
27.492,3.6752,25.624,5
27.834,3.3104,26.124,5
27.492,3.6752,25.624,5
27.15,4.0399,26.124,5
26.808,4.4047,25.624,5
27.15,4.0399,26.124,5
27.492,3.6752,25.624,5
27.834,3.3104,26.124,5
27.492,3.6752,25.624,5
27.15,4.0399,26.124,5
26.808,4.4047,25.624,5
26.466,4.7695,26.124,5
26.808,4.4047,25.624,5
27.15,4.0399,26.124,5
27.492,3.6752,25.624,5
27.834,3.3104,26.124,5
27.492,3.6752,25.624,5
27.15,4.0399,26.124,5
26.808,4.4047,25.624,5
27.15,4.0399,26.124,5
27.492,3.6752,25.624,5
27.834,3.3104,26.124,5
27.492,3.6752,25.624,5
27.15,4.0399,26.124,5
26.808,4.4047,25.624,5
26.466,4.7695,26.124,5
26.808,4.4047,25.624,5
27.15,4.0399,26.124,5
27.492,3.6752,25.624,5
27.834,3.3104,26.124,5
28.176,2.9456,25.624,5
27.834,3.3104,26.124,5
27.492,3.6752,25.624,5
27.15,4.0399,26.124,5
26.808,4.4047,25.624,5
26.466,4.7695,26.124,5
26.124,5.1342,25.624,5
26.595,4.9661,26.124,5
26.902,4.5715,25.624,5
27.209,4.1769,26.124,5
27.516,3.7823,26.624,5
27.823,3.3877,26.124,5
28.13,2.9931,25.624,5
27.789,3.358,26.124,5
27.447,3.7228,25.624,5
27.105,4.0877,26.124,5
26.763,4.4526,25.624,5
26.421,4.8174,26.124,5
26.079,5.1823,25.624,5
26.538,4.9835,25.579,5.498
26.85,4.5931,25.535,5.9961
27.163,4.2027,25.49,6.4941
27.475,3.8123,25.446,6.9921
27.787,3.4219,25.402,7.4901
28.1,3.0314,25.357,7.9882
27.757,3.3958,25.313,8.4862
27.415,3.7602,25.269,8.9842
27.073,4.1246,25.224,9.4823
26.73,4.4889,25.18,9.9803
26.388,4.8533,25.136,10.478
26.045,5.2177,25.091,10.976
25.581,5.0324,25.047,11.474
26.072,4.9383,25.101,10.977
26.567,5.0097,25.052,11.475
26.873,4.6145,25.105,10.978
27.18,4.2193,25.054,11.475
27.486,3.8242,25.108,10.978
27.792,3.429,25.055,11.475
28.099,3.0339,25.109,10.978
28.405,2.6387,25.056,11.475
28.068,3.008,25.109,10.978
27.731,3.3773,25.056,11.475
27.394,3.7466,25.109,10.978
27.057,4.1159,25.056,11.475
26.72,4.4852,25.109,10.978
26.383,4.8546,25.056,11.475
26.046,5.2239,25.109,10.978
25.583,5.0341,25.056,11.475
26.073,4.934,25.109,10.978
26.567,5.0104,25.056,11.475
26.873,4.6151,25.109,10.978
27.18,4.2199,25.056,11.475
27.486,3.8247,25.109,10.978
27.792,3.4295,25.056,11.475
28.098,3.0343,25.109,10.978
28.405,2.639,25.056,11.475
28.068,3.0084,25.109,10.978
27.731,3.3777,25.056,11.475
27.394,3.747,25.109,10.978
27.057,4.1163,25.056,11.475
26.719,4.4856,25.109,10.978
26.382,4.8549,25.056,11.475
26.045,5.2242,25.109,10.978
25.583,5.0341,25.056,11.475
25.541,5.5324,25.109,10.978
25.5,6.0306,25.056,11.475
25.458,6.5289,25.109,10.978
25.416,7.0271,25.056,11.475
25.374,7.5254,25.109,10.978
25.333,8.0236,25.056,11.475
25.291,8.5219,25.109,10.978
25.249,9.0202,25.056,11.475
25.208,9.5184,25.109,10.978
25.267,9.022,25.056,11.475
25.327,8.5255,25.109,10.978
25.386,8.0291,25.056,11.475
25.446,7.5327,25.109,10.978
25.506,7.0362,25.056,11.475
25.565,6.5398,25.109,10.978
25.625,6.0434,25.056,11.475
25.684,5.5469,25.109,10.978
25.744,5.0505,25.056,11.475
26.243,5.0172,25.109,10.978
26.742,4.9839,25.056,11.475
27.028,4.5737,25.109,10.978
27.314,4.1636,25.056,11.475
27.6,3.7534,25.109,10.978
27.886,3.3433,25.056,11.475
28.172,2.9332,25.109,10.978
27.886,3.3433,25.056,11.475
28.172,2.9332,25.109,10.978
27.886,3.3433,25.056,11.475
28.172,2.9332,25.109,10.978
27.886,3.3433,25.056,11.475
28.172,2.9332,25.109,10.978
27.886,3.3433,25.056,11.475
28.172,2.9332,25.109,10.978
27.886,3.3433,25.056,11.475
28.172,2.9332,25.109,10.978
27.886,3.3433,25.056,11.475
28.172,2.9332,25.109,10.978
27.886,3.3433,25.056,11.475


==> sates.dat <==
   2.8167522e+01   2.9415416e+00
   1.1063194e+01   1.1336678e+01


==> satisfaction.csv <==
1,0,1,0
6,0.5,1,0
11,0.72727,1,0
16,0.8125,1,0
21,0.85714,1,0
26,0.88462,1,0
31,0.90323,1,0
36,0.91667,1,0
41,0.92683,1,0
46,0.93478,1,0
51,0.94118,1,0
56,0.94643,1,0
61,0.95082,1,0
66,0.95455,1,0
71,0.95775,1,0
76,0.96053,1,0
81,0.96296,1,0
86,0.96512,1,0
91,0.96703,1,0
96,0.96875,1,0
101,0.9703,1,0
106,0.9717,1,0
111,0.97297,1,0
116,0.97414,1,0
121,0.97521,1,0
126,0.97619,1,0
131,0.9771,1,0
136,0.97794,1,0
141,0.97872,1,0
146,0.97945,1,0
151,0.98013,1,0
156,0.98077,1,0
161,0.98137,1,0
166,0.98193,1,0
171,0.98246,1,0
176,0.98295,0.97159,0
181,0.98343,0.94475,0
186,0.98387,0.91935,0
191,0.97382,0.89529,0
196,0.94898,0.87245,0
201,0.92537,0.85075,0
206,0.90291,0.8301,0
211,0.88152,0.81043,0
216,0.86111,0.79167,0
221,0.84163,0.77376,0
226,0.82301,0.75664,0
231,0.80519,0.74026,0
236,0.78814,0.72458,0
241,0.77178,0.70954,0
246,0.7561,0.69512,0.0081301
251,0.74104,0.68127,0.027888
256,0.72656,0.66797,0.046875
261,0.71264,0.65517,0.065134
266,0.69925,0.64286,0.082707
271,0.68635,0.631,0.099631
276,0.67391,0.61957,0.11594
281,0.66192,0.60854,0.13167
286,0.65035,0.5979,0.14685
291,0.63918,0.58763,0.16151
296,0.62838,0.5777,0.17568
301,0.61794,0.56811,0.18937
306,0.60784,0.55882,0.20261
311,0.59807,0.54984,0.21543
316,0.58861,0.54114,0.22785
321,0.57944,0.53271,0.23988
326,0.57055,0.52454,0.25153
331,0.56193,0.51662,0.2568
336,0.55357,0.50893,0.2619
341,0.54545,0.50147,0.26686
346,0.53757,0.49422,0.26879
351,0.52991,0.48718,0.27066
356,0.52247,0.48034,0.27247
361,0.51524,0.47368,0.27701
366,0.5082,0.46721,0.27869
371,0.50135,0.46092,0.28302
376,0.49468,0.45479,0.28457
381,0.48819,0.44882,0.28346
386,0.48187,0.44301,0.28756
391,0.4757,0.43734,0.29156
396,0.4697,0.43182,0.28788
401,0.46384,0.42643,0.29676
406,0.45813,0.42118,0.2931
411,0.45255,0.41606,0.29684
416,0.44712,0.41106,0.29808
421,0.44181,0.40618,0.29691
426,0.43662,0.40141,0.30282
431,0.43155,0.39675,0.2993
436,0.42661,0.3922,0.30046
441,0.42177,0.38776,0.30839
446,0.41704,0.38341,0.30493
451,0.41242,0.37916,0.30377
456,0.40789,0.375,0.3114
461,0.40347,0.37093,0.3102
466,0.39914,0.36695,0.30687
471,0.3949,0.36306,0.30361
476,0.39076,0.35924,0.30042
481,0.38669,0.35551,0.2973
486,0.38272,0.35185,0.29835
491,0.37882,0.34827,0.3055
496,0.375,0.34476,0.3125
501,0.37126,0.34132,0.31936
506,0.36759,0.33794,0.32411
511,0.36399,0.33464,0.32681
516,0.36047,0.3314,0.32752
521,0.35701,0.32821,0.32821
526,0.35361,0.3251,0.3289
531,0.35028,0.32203,0.33145
536,0.34701,0.31903,0.33396
541,0.34381,0.31608,0.33641
546,0.34066,0.31319,0.337
551,0.33757,0.31034,0.33938
556,0.33453,0.30755,0.33993
561,0.33155,0.30481,0.34225
566,0.32862,0.30212,0.34276
571,0.32574,0.29947,0.34676
576,0.32292,0.29688,0.34722
581,0.32014,0.29432,0.34768
586,0.31741,0.29181,0.34983
591,0.31472,0.28934,0.35195
596,0.31208,0.28691,0.35403
601,0.30948,0.28453,0.35441
606,0.30693,0.28218,0.35479
611,0.30442,0.27987,0.36007
616,0.30195,0.2776,0.35714
621,0.29952,0.28019,0.36232
626,0.29712,0.28594,0.35942
631,0.29477,0.2916,0.35658
636,0.29245,0.29717,0.35377
641,0.29017,0.30265,0.35101
646,0.28793,0.30805,0.3483
651,0.28571,0.31336,0.34562
656,0.28354,0.3186,0.34299
661,0.28139,0.32375,0.34039
666,0.27928,0.32883,0.33784
671,0.2772,0.33383,0.33532
676,0.27515,0.33876,0.33876
681,0.27313,0.34361,0.34361
686,0.27114,0.3484,0.3484
691,0.26918,0.35311,0.35311
696,0.26724,0.35776,0.35776
701,0.26534,0.36234,0.36234
706,0.26346,0.36686,0.36686
711,0.2616,0.37131,0.37131
716,0.25978,0.3757,0.3743
721,0.25798,0.38003,0.37309
726,0.2562,0.3843,0.37603
731,0.25445,0.38851,0.37483
736,0.25272,0.39266,0.37772
741,0.25101,0.39676,0.37652
746,0.24933,0.4008,0.37936
751,0.24767,0.40479,0.37816
756,0.24603,0.40873,0.38095
761,0.24442,0.41261,0.37976
766,0.24282,0.41645,0.38251
771,0.24125,0.42023,0.38132
776,0.23969,0.42397,0.38402
781,0.23816,0.42766,0.38284
786,0.23664,0.4313,0.3855
791,0.23515,0.43489,0.38306
796,0.23367,0.43844,0.38568
801,0.23221,0.44195,0.38577
806,0.23077,0.44541,0.38586
811,0.22935,0.44883,0.38718
816,0.22794,0.45221,0.38848
821,0.22655,0.45554,0.38977
826,0.22518,0.45884,0.38983
831,0.22383,0.46209,0.38989
836,0.22249,0.46531,0.38995
841,0.22117,0.46849,0.3912
846,0.21986,0.47163,0.39125
851,0.21857,0.47474,0.39248
856,0.21729,0.4778,0.39252
861,0.21603,0.48084,0.39373
866,0.21478,0.48383,0.39261
871,0.21355,0.4868,0.3938
876,0.21233,0.48973,0.39498
881,0.21112,0.49262,0.39387
886,0.20993,0.49549,0.39616
891,0.20875,0.49832,0.39394
896,0.20759,0.50112,0.39621
901,0.20644,0.50388,0.39512
906,0.2053,0.50662,0.39404
911,0.20417,0.50933,0.39737
916,0.20306,0.51201,0.3952
921,0.20195,0.51466,0.39305
926,0.20086,0.51728,0.39093
931,0.19979,0.51987,0.38883
936,0.19872,0.52244,0.38675
941,0.19766,0.52497,0.3847
946,0.19662,0.52748,0.38266
951,0.19558,0.52997,0.38065
956,0.19456,0.53243,0.37866
961,0.19355,0.53486,0.37669
966,0.19255,0.53727,0.37474
971,0.1967,0.53965,0.37281
976,0.20082,0.54201,0.3709
981,0.20489,0.54434,0.36901
986,0.20892,0.54665,0.36714
991,0.21292,0.54894,0.36529
996,0.21687,0.5512,0.36345
1001,0.22078,0.55345,0.36164
1006,0.22465,0.55567,0.35984
1011,0.22849,0.55589,0.35806
1016,0.23228,0.55315,0.3563
1021,0.23604,0.55044,0.35455
1026,0.23977,0.54776,0.35283
1031,0.24345,0.5451,0.35112
1036,0.2471,0.54247,0.34942
1041,0.25072,0.53987,0.34774
1046,0.2543,0.53728,0.34608
1051,0.25785,0.53473,0.34443
1056,0.26136,0.5322,0.3428
1061,0.26484,0.52969,0.34119
1066,0.26829,0.5272,0.33959
1071,0.27171,0.52474,0.338
1076,0.27509,0.5223,0.33643
1081,0.27845,0.51989,0.33488
1086,0.28177,0.5175,0.33333
1091,0.28506,0.51512,0.33181
1096,0.28832,0.51277,0.33029
1101,0.29155,0.51045,0.32879
1106,0.29476,0.50814,0.32731
1111,0.29793,0.50585,0.32583
1116,0.30108,0.50358,0.32437
1121,0.30419,0.50134,0.32293
1126,0.30728,0.49911,0.32149
1131,0.31034,0.49691,0.32007
1136,0.31338,0.49472,0.31866
1141,0.31639,0.49255,0.31727
1146,0.31937,0.4904,0.31588
1151,0.32233,0.48827,0.31451
1156,0.32526,0.48616,0.31315
1161,0.32817,0.48407,0.3118
1166,0.33105,0.48199,0.31046
1171,0.3339,0.47993,0.30914
1176,0.33673,0.47789,0.30782
1181,0.33954,0.47587,0.30652
1186,0.34233,0.47386,0.30523
1191,0.34509,0.47187,0.30395
1196,0.34783,0.4699,0.30268
1201,0.35054,0.46794,0.30142
1206,0.35323,0.466,0.30017
1211,0.3559,0.46408,0.29893
1216,0.35855,0.46217,0.2977
1221,0.36118,0.46028,0.29648
1226,0.36378,0.4584,0.29527
1231,0.36637,0.45654,0.29407
1236,0.36893,0.45469,0.29288
1241,0.37147,0.45286,0.2917
1246,0.374,0.45104,0.29053
1251,0.3765,0.44924,0.28937
1256,0.37898,0.44745,0.28822
1261,0.38144,0.44568,0.28707
1266,0.38389,0.44392,0.28594
1271,0.38631,0.44217,0.28482
1276,0.38871,0.44044,0.2837
1281,0.3911,0.43872,0.28259
1286,0.39347,0.43701,0.28149
1291,0.39582,0.43532,0.2804
1296,0.39815,0.43364,0.27932
1301,0.40046,0.43198,0.27825
1306,0.40276,0.43032,0.27718
1311,0.40198,0.42868,0.27613
1316,0.40046,0.42705,0.27508
1321,0.39894,0.42544,0.27403
1326,0.39744,0.42383,0.273
1331,0.39594,0.42224,0.27198
1336,0.39446,0.42066,0.27096
1341,0.39299,0.41909,0.26995
1346,0.39153,0.41753,0.26895
1351,0.39008,0.41599,0.26795
1356,0.38864,0.41445,0.26696
1361,0.38722,0.41293,0.26598
1366,0.3858,0.41142,0.26794
1371,0.38439,0.40992,0.27061
1376,0.38299,0.40843,0.27326
1381,0.38161,0.40695,0.27589
1386,0.38023,0.40548,0.2785
1391,0.37886,0.40403,0.28109
1396,0.37751,0.40258,0.28367
1401,0.37616,0.40114,0.28622
1406,0.37482,0.39972,0.28876
1411,0.37349,0.3983,0.29128
1416,0.37218,0.39689,0.29379
1421,0.37087,0.3955,0.29627
1426,0.36957,0.39411,0.29874
1431,0.36827,0.39273,0.30119
1436,0.36699,0.39136,0.30362
1441,0.36572,0.39001,0.30604
1446,0.36445,0.38866,0.30844
1451,0.3632,0.38732,0.31082
1456,0.36195,0.38599,0.31319
1461,0.36071,0.38467,0.31554
1466,0.35948,0.38336,0.31787
1471,0.35826,0.38205,0.32019
1476,0.35705,0.38076,0.32249
1481,0.35584,0.37947,0.32478
1486,0.35464,0.3782,0.32705
1491,0.35345,0.37693,0.32931
1496,0.35227,0.37567,0.33155
1501,0.3511,0.37442,0.33378
1506,0.34993,0.37317,0.33599
1511,0.34878,0.37194,0.33819
1516,0.34763,0.37071,0.34037
1521,0.34648,0.36949,0.34254
1526,0.34535,0.36828,0.34469
1531,0.34422,0.36708,0.34683
1536,0.3431,0.36589,0.34896
1541,0.34199,0.3647,0.35107
1546,0.34088,0.36352,0.35317
1551,0.33978,0.36235,0.35525
1556,0.33869,0.36118,0.35733
1561,0.3376,0.36003,0.35939
1566,0.33653,0.35888,0.36143
1571,0.33546,0.35773,0.36346
1576,0.33439,0.3566,0.36548
1581,0.33333,0.35547,0.36749
1586,0.33228,0.35435,0.36948
1591,0.33124,0.35324,0.37146
1596,0.3302,0.35213,0.37343
1601,0.32917,0.35103,0.37539
1606,0.32814,0.34994,0.37733
1611,0.32713,0.34885,0.37927
1616,0.32611,0.34777,0.38119
1621,0.32511,0.3467,0.3831
1626,0.32411,0.34563,0.38499
1631,0.32311,0.34457,0.38688
1636,0.32213,0.34352,0.38875
1641,0.32115,0.34247,0.39062
1646,0.32017,0.34143,0.39247
1651,0.3192,0.3404,0.39431
1656,0.31824,0.33937,0.39614
1661,0.31728,0.33835,0.39795
1666,0.31633,0.33733,0.39976
1671,0.31538,0.33633,0.40156
1676,0.31444,0.33532,0.40334
1681,0.3135,0.33432,0.40512
1686,0.31257,0.33333,0.40688
1691,0.31165,0.33235,0.40863
1696,0.31073,0.33137,0.41038
1701,0.30982,0.33039,0.41211
1706,0.30891,0.32943,0.41383
1711,0.30801,0.32846,0.41555
1716,0.30711,0.32751,0.41725
1721,0.30622,0.32655,0.41894
1726,0.30533,0.32561,0.42063
1731,0.30445,0.32467,0.4223
1736,0.30357,0.32373,0.42396
1741,0.3027,0.3228,0.42562
1746,0.30183,0.32188,0.42726
1751,0.30097,0.32096,0.4289
1756,0.30011,0.32005,0.43052
1761,0.29926,0.31914,0.43214
1766,0.29841,0.31823,0.43375
1771,0.29757,0.31733,0.43535
1776,0.29673,0.31644,0.43694
1781,0.2959,0.31555,0.43852
1786,0.29507,0.31467,0.43841
1791,0.29425,0.31379,0.43719
1796,0.29343,0.31292,0.43597
1801,0.29262,0.31205,0.43476
1806,0.29181,0.31118,0.43355
1811,0.291,0.31033,0.43236
1816,0.2902,0.30947,0.43117
1821,0.2894,0.30862,0.42998
1826,0.28861,0.30778,0.42881
1831,0.28782,0.30694,0.42764
1836,0.28704,0.3061,0.42647
1841,0.28789,0.30527,0.42531
1846,0.28982,0.30444,0.42416
1851,0.29173,0.30362,0.42301
1856,0.29364,0.3028,0.42187
1861,0.29554,0.30199,0.42074
1866,0.29743,0.30118,0.41961
1871,0.29931,0.30037,0.41849
1876,0.30117,0.29957,0.41738
1881,0.30303,0.29878,0.41627
1886,0.30488,0.29799,0.41516
1891,0.30672,0.2972,0.41407
1896,0.30854,0.29641,0.41297
1901,0.31036,0.29563,0.41189
1906,0.31217,0.29486,0.41081
1911,0.31397,0.29409,0.40973
1916,0.31576,0.29332,0.40866
1921,0.31754,0.29256,0.4076
1926,0.31931,0.2918,0.40654
1931,0.32108,0.29104,0.40549
1936,0.32283,0.29029,0.40444
1941,0.32457,0.28954,0.4034
1946,0.32631,0.2888,0.40236
1951,0.32804,0.28806,0.40133
1956,0.32975,0.28732,0.40031
1961,0.33146,0.28659,0.39929
1966,0.33316,0.28586,0.39827
1971,0.33486,0.28513,0.39726
1976,0.33654,0.28441,0.39626
1981,0.33821,0.2837,0.39525
1986,0.33988,0.28298,0.39426
1991,0.34154,0.28227,0.39327
1996,0.34319,0.28156,0.39228
2001,0.34483,0.28086,0.3913
2006,0.34646,0.28016,0.39033
2011,0.34809,0.27946,0.38936
2016,0.3497,0.27877,0.38839
2021,0.35131,0.27808,0.38743
2026,0.35291,0.27739,0.38648
2031,0.35451,0.27671,0.38552
2036,0.35609,0.27603,0.38458
2041,0.35767,0.27536,0.38364
2046,0.35924,0.27468,0.3827
2051,0.3608,0.27401,0.38176
2056,0.36235,0.27335,0.38084
2061,0.3639,0.27268,0.37991
2066,0.36544,0.27202,0.37899
2071,0.36697,0.27137,0.37808
2076,0.3685,0.27071,0.37717
2081,0.37001,0.27006,0.37626
2086,0.37152,0.26942,0.37536
2091,0.37303,0.26877,0.37446
2096,0.37452,0.26813,0.37357
2101,0.37601,0.26749,0.37268
2106,0.37749,0.26686,0.37179
2111,0.37897,0.26622,0.37091
2116,0.38043,0.2656,0.37004
2121,0.3819,0.26497,0.36917
2126,0.38335,0.26435,0.3683
2131,0.3848,0.26373,0.36743
2136,0.38624,0.26311,0.36657
2141,0.38767,0.26249,0.36572
2146,0.3891,0.26188,0.36486
2151,0.39052,0.26127,0.36402
2156,0.39193,0.26067,0.36317
2161,0.39334,0.26006,0.36233
2166,0.39474,0.25946,0.3615
2171,0.39429,0.25887,0.36066
2176,0.39338,0.25827,0.35983
2181,0.39248,0.25768,0.35901
2186,0.39158,0.25709,0.35819
2191,0.39069,0.2565,0.35737
2196,0.3898,0.25592,0.35656
2201,0.38891,0.25534,0.35575
2206,0.38803,0.25476,0.35494
2211,0.38716,0.25418,0.35414
2216,0.38628,0.25361,0.35334
2221,0.38541,0.25304,0.35254
2226,0.38455,0.25247,0.35355
2231,0.38368,0.2519,0.355
2236,0.38283,0.25134,0.35644
2241,0.38197,0.25078,0.35788
2246,0.38112,0.25022,0.35931
2251,0.38028,0.24967,0.36073
2256,0.37943,0.24911,0.36215
2261,0.37859,0.24856,0.36356
2266,0.37776,0.24801,0.36496
2271,0.37693,0.24747,0.36636
2276,0.3761,0.24692,0.36775
2281,0.37571,0.24638,0.36914
2286,0.37708,0.24584,0.37052
2291,0.37844,0.24531,0.37189
2296,0.37979,0.24477,0.37326
2301,0.38114,0.24424,0.37462
2306,0.38248,0.24371,0.37598
2311,0.38382,0.24318,0.37733
2316,0.38515,0.24266,0.37867
2321,0.38647,0.24214,0.38001
2326,0.38779,0.24162,0.38134
2331,0.3891,0.2411,0.38267
2336,0.39041,0.24058,0.38399
2341,0.39171,0.24007,0.38531
2346,0.39301,0.23956,0.38662
2351,0.3943,0.23905,0.38792
2356,0.39559,0.23854,0.38922
2361,0.39687,0.23803,0.39051
2366,0.39814,0.23753,0.3918
2371,0.39941,0.23703,0.39308
2376,0.40067,0.23653,0.39436
2381,0.40193,0.23604,0.39563
2386,0.40319,0.23554,0.3969
2391,0.40443,0.23505,0.39816
2396,0.40568,0.23456,0.39942
2401,0.40691,0.23407,0.40067
2406,0.40815,0.23358,0.40191
2411,0.40937,0.2331,0.40315
2416,0.41018,0.23262,0.40439
2421,0.40933,0.23214,0.40562
2426,0.41014,0.23166,0.40684
2431,0.40971,0.23118,0.40806
2436,0.40969,0.23071,0.40928
2441,0.41008,0.23023,0.41049
2446,0.40924,0.22976,0.41169
2451,0.41044,0.22929,0.41289
2456,0.40961,0.22883,0.41409
2461,0.41,0.22836,0.41528
2466,0.40998,0.2279,0.41646
2471,0.40915,0.22744,0.41764
2476,0.40832,0.22698,0.41882
2481,0.4075,0.22652,0.41999
2486,0.40668,0.22607,0.42116
2491,0.40586,0.22561,0.42232
2496,0.40505,0.22676,0.42348
2501,0.40424,0.22831,0.42463
2506,0.40343,0.22985,0.42578
2511,0.40263,0.23138,0.42692
2516,0.40183,0.23291,0.42806
2521,0.40103,0.23443,0.42919
2526,0.40024,0.23595,0.43032
2531,0.39945,0.23746,0.43145
2536,0.39866,0.23896,0.43257
2541,0.39787,0.24046,0.43369
2546,0.39709,0.24195,0.4348
2551,0.39632,0.24343,0.43591
2556,0.39554,0.24491,0.43701
2561,0.39477,0.24639,0.43811
2566,0.394,0.24786,0.4392
2571,0.39323,0.24932,0.4403
2576,0.39247,0.25078,0.44138
2581,0.39171,0.25223,0.44246
2586,0.39095,0.25367,0.44354
2591,0.3902,0.25511,0.44462
2596,0.38945,0.25655,0.44569
2601,0.3887,0.25798,0.44675
2606,0.38795,0.2594,0.44781
2611,0.38721,0.26082,0.44887
2616,0.38647,0.26223,0.44992
2621,0.38573,0.26364,0.45097
2626,0.385,0.26504,0.45202
2631,0.38426,0.26644,0.45306
2636,0.38354,0.26783,0.4541
2641,0.38281,0.26922,0.45513
2646,0.38209,0.2706,0.45616
2651,0.38137,0.27197,0.45719
2656,0.38065,0.27334,0.45821
2661,0.37993,0.27471,0.45923
2666,0.37922,0.27607,0.46024
2671,0.37851,0.27742,0.46125
2676,0.3778,0.27765,0.46226
2681,0.3771,0.27714,0.46326
2686,0.3764,0.27662,0.46426
2691,0.3757,0.27611,0.46525
2696,0.375,0.27559,0.46625
2701,0.37431,0.27508,0.46723
2706,0.37361,0.27458,0.46711
2711,0.37293,0.27407,0.46736
2716,0.37224,0.27356,0.46723
2721,0.37155,0.27306,0.46748
2726,0.37087,0.27256,0.46735
2731,0.37019,0.27206,0.46759
2736,0.36952,0.27156,0.46747
2741,0.36884,0.27107,0.46771
2746,0.36817,0.27058,0.46759
2751,0.3675,0.27008,0.46783
2756,0.36684,0.26959,0.46771
2761,0.36617,0.26911,0.46795
2766,0.36551,0.26862,0.46782
2771,0.36485,0.26813,0.46806
2776,0.36419,0.26765,0.46794
2781,0.36354,0.26717,0.46818
2786,0.36289,0.26669,0.46805
2791,0.36224,0.26621,0.46829
2796,0.36159,0.26574,0.46817
2801,0.36094,0.26526,0.4684
2806,0.3603,0.26479,0.46828
2811,0.35966,0.26432,0.46852
2816,0.35902,0.26385,0.46839
2821,0.35838,0.26338,0.46863
2826,0.35775,0.26292,0.46851
2831,0.35712,0.26245,0.46874
2836,0.35649,0.26199,0.46862
2841,0.35586,0.26153,0.46885
2846,0.35524,0.26107,0.46873
2851,0.35461,0.26061,0.46896
2856,0.35399,0.26015,0.46884
2861,0.35337,0.2597,0.46907
2866,0.35276,0.25925,0.46895
2871,0.35214,0.25879,0.46917
2876,0.35153,0.25834,0.46905
2881,0.35092,0.2579,0.46928
2886,0.35031,0.25745,0.46916
2891,0.34971,0.257,0.46939
2896,0.3491,0.25656,0.46927
2901,0.3485,0.25612,0.46949
2906,0.3479,0.25568,0.46937
2911,0.3473,0.25524,0.4696
2916,0.34671,0.2548,0.46982
2921,0.34611,0.25436,0.47004
2926,0.34552,0.25393,0.46992
2931,0.34493,0.2535,0.46981
2936,0.34435,0.25307,0.47037
2941,0.34376,0.25264,0.46991
2946,0.34318,0.25221,0.47047
2951,0.3426,0.25178,0.47069
2956,0.34202,0.25135,0.47057
2961,0.34144,0.25093,0.47079
2966,0.34086,0.25051,0.46999
2971,0.34029,0.25008,0.4692
2976,0.33972,0.24966,0.46841
2981,0.33915,0.24925,0.46763
2986,0.33858,0.24883,0.46685
2991,0.33801,0.24841,0.46606
2996,0.33745,0.248,0.46529
3001,0.33689,0.24758,0.46451
3006,0.33633,0.24717,0.46374
3011,0.33577,0.24676,0.46297
3016,0.33588,0.24635,0.4622
3021,0.33697,0.24595,0.46144
3026,0.33807,0.24554,0.46067
3031,0.33916,0.24513,0.45991
3036,0.34025,0.24473,0.45916
3041,0.34134,0.24433,0.4584
3046,0.34242,0.24393,0.45765
3051,0.34349,0.24353,0.4569
3056,0.34457,0.24313,0.45615
3061,0.34564,0.24273,0.45541
3066,0.34671,0.24234,0.45466
3071,0.34777,0.24194,0.45392
3076,0.34883,0.24155,0.45319
3081,0.34989,0.24116,0.45245
3086,0.35094,0.24076,0.45172
3091,0.35199,0.24038,0.45099
3096,0.35304,0.23999,0.45026
3101,0.35408,0.2396,0.44953
3106,0.35512,0.23921,0.44881
3111,0.35616,0.23883,0.44809
3116,0.35719,0.23845,0.44737
3121,0.35822,0.23806,0.44665
3126,0.35925,0.23768,0.44594
3131,0.36027,0.2373,0.44523
3136,0.36129,0.23693,0.44452
3141,0.3623,0.23655,0.44381
3146,0.36332,0.23617,0.4431
3151,0.36433,0.2358,0.4424
3156,0.36534,0.23542,0.4417
3161,0.36634,0.23505,0.441
3166,0.36734,0.23468,0.4403
3171,0.36834,0.23431,0.43961
3176,0.36933,0.23394,0.43892
3181,0.37032,0.23357,0.43823
3186,0.37131,0.23321,0.43754
3191,0.3723,0.23284,0.43685
3196,0.37328,0.23248,0.43617
3201,0.37426,0.23211,0.43549
3206,0.37523,0.23175,0.43481
3211,0.37621,0.23139,0.43413
3216,0.37718,0.23103,0.43346
3221,0.37814,0.23067,0.43278
3226,0.37911,0.23032,0.43211
3231,0.38007,0.22996,0.43145
3236,0.38103,0.2296,0.43078
3241,0.38198,0.22925,0.43011
3246,0.38293,0.2289,0.42945
3251,0.38388,0.22855,0.42879
3256,0.38483,0.22819,0.42813
3261,0.38577,0.22784,0.42748
3266,0.38671,0.2275,0.42682
3271,0.38765,0.22715,0.42617
3276,0.38858,0.2268,0.42552
3281,0.38952,0.22646,0.42487
3286,0.39044,0.22611,0.42422
3291,0.39137,0.22577,0.42358
3296,0.39229,0.22542,0.42294
3301,0.39321,0.22508,0.4223
3306,0.39413,0.22474,0.42166
3311,0.39505,0.2244,0.42102
3316,0.39596,0.22407,0.42039
3321,0.39687,0.22373,0.41975
3326,0.39778,0.22339,0.41912
3331,0.39868,0.22306,0.41849
3336,0.39868,0.22272,0.41787
3341,0.39808,0.22239,0.41724
3346,0.39749,0.22206,0.41662
3351,0.3969,0.22172,0.416
3356,0.39631,0.22139,0.41538
3361,0.39572,0.22107,0.41476
3366,0.39513,0.22193,0.41414
3371,0.39454,0.22308,0.41353
3376,0.39396,0.22423,0.41291
3381,0.39337,0.22538,0.4123
3386,0.39368,0.22652,0.4117
3391,0.39457,0.22648,0.41109
3396,0.39488,0.22615,0.41048
3401,0.3943,0.22582,0.40988
3406,0.39372,0.22548,0.40928
3411,0.39314,0.22515,0.40868
3416,0.39256,0.22482,0.40808
3421,0.39199,0.2245,0.40748
3426,0.39142,0.22417,0.40689
3431,0.39085,0.22384,0.4063
3436,0.39028,0.22352,0.40716
3441,0.38971,0.22319,0.40802
3446,0.38915,0.22287,0.40888
3451,0.38858,0.22254,0.40974
3456,0.38802,0.22222,0.41059
3461,0.38746,0.2219,0.41144
3466,0.3869,0.22158,0.41229
3471,0.3875,0.22126,0.41314
3476,0.38838,0.22094,0.41398
3481,0.38926,0.22063,0.41482
3486,0.39013,0.22031,0.41566
3491,0.39101,0.21999,0.4165
3496,0.39188,0.21968,0.41733
3501,0.39274,0.21937,0.41817
3506,0.39361,0.21905,0.419
3511,0.39447,0.21874,0.41982
3516,0.39534,0.21843,0.42065
3521,0.39534,0.21812,0.42147
3526,0.39478,0.21781,0.42229
3531,0.39422,0.2175,0.42311
3536,0.39367,0.21719,0.42393
3541,0.39311,0.21689,0.42474
3546,0.39255,0.21658,0.42555
3551,0.392,0.21628,0.42636
3556,0.39145,0.21738,0.42717
3561,0.3909,0.21848,0.42797
3566,0.39035,0.21957,0.42877
3571,0.38981,0.22067,0.42957
3576,0.38926,0.22176,0.43037
3581,0.38872,0.22284,0.43116
3586,0.38818,0.22393,0.43196
3591,0.38764,0.22501,0.43275
3596,0.3871,0.22608,0.43354
3601,0.38656,0.22716,0.43432
3606,0.38602,0.22823,0.43511
3611,0.38549,0.2293,0.43589
3616,0.38496,0.23037,0.43667
3621,0.38442,0.23143,0.43745
3626,0.38389,0.23249,0.43822
3631,0.38337,0.23354,0.439
3636,0.38284,0.2346,0.43977
3641,0.38231,0.23565,0.44054
3646,0.38179,0.2367,0.44131
3651,0.38127,0.23774,0.44207
3656,0.38074,0.23879,0.44283
3661,0.38022,0.23983,0.44359
3666,0.37971,0.24086,0.44435
3671,0.37919,0.2419,0.44511
3676,0.37867,0.24293,0.44587
3681,0.37816,0.24396,0.44662
3686,0.37765,0.24498,0.44737
3691,0.37713,0.246,0.44812
3696,0.37662,0.24702,0.44886
3701,0.37611,0.24804,0.44961
3706,0.37561,0.24906,0.45035
3711,0.3751,0.25007,0.45109
3716,0.3746,0.25108,0.45183
3721,0.37409,0.25208,0.45257
3726,0.37359,0.25309,0.4533
3731,0.37309,0.25409,0.45403
3736,0.37259,0.25509,0.45476
3741,0.37209,0.25608,0.45549
3746,0.3716,0.25707,0.45622
3751,0.3711,0.25806,0.45694
3756,0.37061,0.25905,0.45767
3761,0.37011,0.26004,0.45839
3766,0.36962,0.26102,0.45911
3771,0.36913,0.262,0.45982
3776,0.36864,0.26298,0.46054
3781,0.36816,0.26395,0.46125
3786,0.36767,0.26492,0.46197
3791,0.36719,0.26589,0.46267
3796,0.3667,0.26686,0.46338
3801,0.36622,0.26782,0.46409
3806,0.36574,0.26879,0.46479
3811,0.36526,0.26975,0.46549
3816,0.36478,0.2707,0.46619
3821,0.3643,0.27166,0.46689
3826,0.36383,0.27209,0.46759
3831,0.36335,0.27173,0.46829
3836,0.36288,0.27268,0.46898
3841,0.36241,0.27363,0.46967
3846,0.36193,0.27457,0.47036
3851,0.36146,0.27551,0.47105
3856,0.361,0.27645,0.47173
3861,0.36053,0.27739,0.47242
3866,0.36006,0.27832,0.4731
3871,0.3596,0.27926,0.47378
3876,0.35913,0.28019,0.47446
3881,0.35867,0.28111,0.47514
3886,0.35821,0.28204,0.47581
3891,0.35775,0.28296,0.47648
3896,0.35729,0.28388,0.47613
3901,0.35683,0.2848,0.47603
3906,0.35637,0.28571,0.47619
3911,0.35592,0.28663,0.47558
3916,0.35546,0.28754,0.47625
3921,0.35501,0.28845,0.47564
3926,0.35456,0.28935,0.47555
3931,0.35411,0.29026,0.47596
3936,0.35366,0.29116,0.47536
3941,0.35321,0.29206,0.47475
3946,0.35276,0.29295,0.47415
3951,0.35232,0.29385,0.47355
3956,0.35187,0.29474,0.47295
3961,0.35143,0.29563,0.47236
3966,0.35098,0.29652,0.47176
3971,0.35054,0.29741,0.47117
3976,0.3501,0.29829,0.47057
3981,0.34966,0.29917,0.46998
3986,0.34947,0.30005,0.46939
3991,0.35029,0.30093,0.4688
3996,0.3511,0.3018,0.46822
4001,0.35191,0.30267,0.46763
4006,0.35272,0.30354,0.46705
4011,0.35353,0.30441,0.46647
4016,0.35433,0.30528,0.46589
4021,0.35514,0.30614,0.46531
4026,0.35594,0.307,0.46473
4031,0.35674,0.30762,0.46415
4036,0.35753,0.30723,0.46358
4041,0.35833,0.30685,0.463
4046,0.35912,0.30648,0.46243
4051,0.35991,0.3061,0.46186
4056,0.3607,0.30572,0.46129
4061,0.36149,0.30534,0.46072
4066,0.36227,0.30497,0.46016
4071,0.36306,0.30459,0.45959
4076,0.36384,0.30422,0.45903
4081,0.36462,0.30385,0.45847
4086,0.36539,0.30348,0.45791
4091,0.36617,0.3031,0.45735
4096,0.36694,0.30273,0.45679
4101,0.36772,0.30237,0.45623
4106,0.36849,0.302,0.45567
4111,0.36925,0.30163,0.45512
4116,0.37002,0.30126,0.45457
4121,0.37078,0.3009,0.45402
4126,0.37155,0.30053,0.45347
4131,0.37231,0.30017,0.45292
4136,0.37307,0.29981,0.45237
4141,0.37382,0.29944,0.45182
4146,0.37458,0.29908,0.45128
4151,0.37533,0.29872,0.45073
4156,0.37608,0.29836,0.45019
4161,0.37683,0.29801,0.44965
4166,0.37758,0.29765,0.44911
4171,0.37833,0.29729,0.44857
4176,0.37907,0.29693,0.44804
4181,0.37981,0.29658,0.4475
4186,0.38055,0.29623,0.44697
4191,0.38129,0.29587,0.44643
4196,0.38203,0.29552,0.4459
4201,0.38277,0.29517,0.44537
4206,0.3835,0.29482,0.44484
4211,0.38423,0.29447,0.44431
4216,0.38496,0.29412,0.44379
4221,0.38569,0.29377,0.44326
4226,0.38642,0.29342,0.44274
4231,0.38714,0.29307,0.44221
4236,0.38787,0.29273,0.44169
4241,0.38859,0.29238,0.44117
4246,0.38931,0.29204,0.44065
4251,0.39003,0.2917,0.44013
4256,0.39074,0.29135,0.43961
4261,0.39146,0.29101,0.4391
4266,0.39217,0.29067,0.43858
4271,0.39288,0.29033,0.43807
4276,0.39359,0.28999,0.43756
4281,0.3943,0.28965,0.43705
4286,0.39501,0.28931,0.43654
4291,0.39571,0.28898,0.43603
4296,0.39642,0.28864,0.43552
4301,0.39712,0.28831,0.43502
4306,0.39782,0.28797,0.43451
4311,0.39852,0.28764,0.43401
4316,0.39921,0.2873,0.4335
4321,0.39991,0.28697,0.433
4326,0.4006,0.28664,0.4325
4331,0.40014,0.28631,0.432
4336,0.39968,0.28598,0.4315
4341,0.39922,0.28565,0.43101
4346,0.39876,0.28532,0.43051
4351,0.3983,0.28499,0.43002
4356,0.39784,0.28466,0.42952
4361,0.39739,0.28434,0.42903
4366,0.39693,0.28401,0.42854
4371,0.39648,0.28369,0.42805
4376,0.39602,0.28336,0.42756
4381,0.39557,0.28304,0.42707
4386,0.39512,0.28272,0.42772
4391,0.39467,0.2824,0.42838
4396,0.39422,0.28207,0.42903
4401,0.39377,0.28175,0.42968
4406,0.39333,0.28143,0.43032
4411,0.39288,0.28112,0.43097
4416,0.39244,0.2808,0.43161
4421,0.39199,0.28048,0.43226
4426,0.39155,0.28016,0.4329
4431,0.39111,0.27985,0.43354
4436,0.39067,0.27953,0.43417
4441,0.39023,0.27922,0.43481
4446,0.38979,0.2789,0.43545
4451,0.38935,0.27859,0.43608
4456,0.38891,0.27828,0.43671
4461,0.38848,0.27796,0.43735
4466,0.38804,0.27765,0.43798
4471,0.38761,0.27734,0.4386
4476,0.38718,0.27703,0.43923
4481,0.38674,0.27672,0.43986
4486,0.38631,0.27642,0.44048
4491,0.38588,0.27611,0.4411
4496,0.38545,0.2758,0.44173
4501,0.38503,0.27549,0.44235
4506,0.3846,0.27519,0.44296
4511,0.38417,0.27488,0.44358
4516,0.38375,0.27458,0.4442
4521,0.38332,0.27428,0.44481
4526,0.3829,0.27397,0.44543
4531,0.38248,0.27367,0.44604
4536,0.38205,0.27337,0.44665
4541,0.38163,0.27307,0.44726
4546,0.38121,0.27277,0.44787
4551,0.3808,0.27247,0.44847
4556,0.38038,0.27217,0.44908
4561,0.37996,0.27187,0.44968
4566,0.37954,0.27157,0.45028
4571,0.37913,0.27128,0.45089
4576,0.37872,0.27098,0.45149
4581,0.3783,0.27068,0.45208
4586,0.37789,0.27039,0.45268
4591,0.37748,0.27009,0.45328
4596,0.37707,0.2698,0.45387
4601,0.37666,0.26951,0.45447
4606,0.37625,0.26921,0.45506
4611,0.37584,0.26892,0.45565
4616,0.37543,0.26863,0.45624
4621,0.37503,0.26834,0.45683
4626,0.37462,0.26805,0.45741
4631,0.37422,0.26776,0.458
4636,0.37381,0.26747,0.45858
4641,0.37341,0.26718,0.45917
4646,0.37301,0.2669,0.45975
4651,0.37261,0.26661,0.46033
4656,0.37221,0.26632,0.46091
4661,0.37181,0.26604,0.46149
4666,0.37141,0.26575,0.46207
4671,0.37101,0.26547,0.46264
4676,0.37062,0.26518,0.46322
4681,0.37022,0.2649,0.46379
4686,0.36983,0.26462,0.46436
4691,0.36943,0.26434,0.46493
4696,0.36904,0.26405,0.4655
4701,0.36864,0.26377,0.46607
4706,0.36825,0.26349,0.46664
4711,0.36786,0.26321,0.4672
4716,0.36747,0.26293,0.46777
4721,0.36708,0.26266,0.46833
4726,0.36669,0.26238,0.4689
4731,0.36631,0.2621,0.46946
4736,0.36592,0.26182,0.47002
4741,0.36553,0.26155,0.47058
4746,0.36515,0.26127,0.47113
4751,0.36477,0.261,0.47169
4756,0.36438,0.26072,0.47225
4761,0.364,0.26045,0.4728
4766,0.36362,0.26018,0.47335
4771,0.36324,0.2599,0.4739
4776,0.36286,0.25963,0.47446
4781,0.36248,0.25936,0.47501
4786,0.3621,0.25909,0.47555
4791,0.36172,0.25882,0.4761
4796,0.36134,0.25855,0.47665
4801,0.36097,0.25828,0.47657
4806,0.36059,0.25801,0.47607
4811,0.36022,0.25774,0.47558
4816,0.35984,0.25748,0.47508
4821,0.35947,0.25721,0.47459
4826,0.3591,0.25694,0.4741
4831,0.35872,0.25668,0.47361
4836,0.35835,0.25641,0.47312
4841,0.35798,0.25615,0.47263
4846,0.35761,0.25588,0.47214
4851,0.35725,0.25562,0.47166
4856,0.35729,0.25535,0.47117
4861,0.35795,0.25509,0.47069
4866,0.35861,0.25483,0.4702
4871,0.35927,0.25457,0.46972
4876,0.35993,0.25431,0.46924
4881,0.36058,0.25405,0.46876
4886,0.36124,0.25379,0.46828
4891,0.36189,0.25353,0.4678
4896,0.36254,0.25327,0.46732
4901,0.36319,0.25301,0.46684
4906,0.36384,0.25275,0.46637
4911,0.36449,0.25249,0.46589
4916,0.36513,0.25224,0.46542
4921,0.36578,0.25198,0.46495
4926,0.36642,0.25173,0.46447
4931,0.36707,0.25147,0.464
4936,0.36771,0.25122,0.46353
4941,0.36835,0.25096,0.46306
4946,0.36899,0.25071,0.4626
4951,0.36962,0.25045,0.46213
4956,0.37026,0.2502,0.46166
4961,0.37089,0.24995,0.4612
4966,0.37153,0.2497,0.46073
4971,0.37216,0.24945,0.46027
4976,0.37279,0.2492,0.45981
4981,0.37342,0.24895,0.45935
4986,0.37405,0.2487,0.45888
4991,0.37467,0.24845,0.45843
4996,0.3753,0.2482,0.45797
5001,0.37592,0.24795,0.45751
5006,0.37655,0.2477,0.45705
5011,0.37717,0.24746,0.4566
5016,0.37779,0.24721,0.45614
5021,0.37841,0.24696,0.45569
5026,0.37903,0.24672,0.45523
5031,0.37965,0.24647,0.45478
5036,0.38026,0.24623,0.45433
5041,0.38088,0.24598,0.45388
5046,0.38149,0.24574,0.45343
5051,0.3821,0.2455,0.45298
5056,0.38271,0.24525,0.45253
5061,0.38332,0.24501,0.45208
5066,0.38393,0.24477,0.45164
5071,0.38454,0.24453,0.45119
5076,0.38515,0.24429,0.45075
5081,0.38575,0.24405,0.45031
5086,0.38635,0.24381,0.44986
5091,0.38696,0.24357,0.44942
5096,0.38756,0.24333,0.44898
5101,0.38816,0.24309,0.44854
5106,0.38876,0.24285,0.4481
5111,0.38936,0.24261,0.44766
5116,0.38995,0.24238,0.44722
5121,0.39055,0.24214,0.44679
5126,0.39114,0.2419,0.44635
5131,0.39174,0.24167,0.44592
5136,0.39233,0.24143,0.44548
5141,0.39292,0.2412,0.44505
5146,0.39351,0.24096,0.44462
5151,0.3941,0.24073,0.44419
5156,0.39469,0.2405,0.44375
5161,0.39527,0.24026,0.44332
5166,0.39586,0.24003,0.4429
5171,0.39644,0.2398,0.44247
5176,0.39702,0.23957,0.44204
5181,0.39683,0.23934,0.44161
5186,0.39645,0.23911,0.44119
5191,0.39607,0.23887,0.44076
5196,0.39569,0.23865,0.44034
5201,0.39531,0.23842,0.43992
5206,0.39493,0.23819,0.43949
5211,0.39455,0.23796,0.43907
5216,0.39417,0.23773,0.43865
5221,0.39379,0.2375,0.43823
5226,0.39342,0.23728,0.43781
5231,0.39304,0.23705,0.43739
5236,0.39267,0.23682,0.43774
5241,0.39229,0.2366,0.43828
5246,0.39192,0.23637,0.43881
5251,0.39154,0.23615,0.43934
5256,0.39117,0.23592,0.43988
5261,0.3908,0.2357,0.44041
5266,0.39043,0.23547,0.44094
5271,0.39006,0.23525,0.44147
5276,0.38969,0.23503,0.442
5281,0.38932,0.2348,0.44253
5286,0.38895,0.23458,0.44306
5291,0.38896,0.23436,0.44358
5296,0.38954,0.23414,0.44411
5301,0.39012,0.23392,0.44463
5306,0.39069,0.2337,0.44516
5311,0.39126,0.23348,0.44568
5316,0.39184,0.23326,0.4462
5321,0.39241,0.23304,0.44672
5326,0.39298,0.23282,0.44724
5331,0.39355,0.2326,0.44776
5336,0.39412,0.23238,0.44828
5341,0.39468,0.23217,0.44879
5346,0.39525,0.23195,0.44931
5351,0.39581,0.23173,0.44982
5356,0.39638,0.23152,0.45034
5361,0.39694,0.2313,0.45085
5366,0.3975,0.23108,0.45136
5371,0.39806,0.23087,0.45187
5376,0.39862,0.23065,0.45238
5381,0.39918,0.23044,0.45289
5386,0.39974,0.23023,0.4534
5391,0.4003,0.23001,0.4539
5396,0.40085,0.2298,0.45441
5401,0.40141,0.22959,0.45492
5406,0.40196,0.22937,0.45542
5411,0.40251,0.22916,0.45592
5416,0.40306,0.22895,0.45643
5421,0.40362,0.22874,0.45693
5426,0.40417,0.22853,0.45743
5431,0.40453,0.22832,0.45793
5436,0.40416,0.22811,0.45843
5441,0.40452,0.2279,0.45892
5446,0.40433,0.22769,0.45942
5451,0.40433,0.22748,0.45992
5456,0.40451,0.22727,0.46041
5461,0.40414,0.22706,0.4609
5466,0.40468,0.22686,0.4614
5471,0.40431,0.22665,0.46189
5476,0.40449,0.22644,0.46238
5481,0.40449,0.22624,0.46287
5486,0.40412,0.22603,0.46336
5491,0.40375,0.22582,0.46385
5496,0.40338,0.22562,0.46434
5501,0.40302,0.22541,0.46482
5506,0.40265,0.22521,0.46531
5511,0.40229,0.225,0.4658
5516,0.40192,0.22534,0.46628
5521,0.40156,0.22605,0.46676
5526,0.40119,0.22675,0.46725
5531,0.40083,0.22745,0.46773
5536,0.40047,0.22814,0.46821
5541,0.40011,0.22884,0.46869
5546,0.39975,0.22953,0.46917
5551,0.39939,0.23023,0.46965
5556,0.39903,0.23092,0.47012
5561,0.39867,0.23161,0.4706
5566,0.39831,0.2323,0.47107
5571,0.39795,0.23299,0.47155
5576,0.3976,0.23368,0.47202
5581,0.39724,0.23437,0.4725
5586,0.39689,0.23505,0.47297
5591,0.39653,0.23574,0.47344
5596,0.39618,0.23642,0.47391
5601,0.39582,0.2371,0.47438
5606,0.39547,0.23778,0.47485
5611,0.39512,0.23846,0.47532
5616,0.39476,0.23914,0.47578
5621,0.39441,0.23981,0.47625
5626,0.39406,0.24049,0.47672
5631,0.39371,0.24116,0.47718
5636,0.39336,0.24184,0.47764
5641,0.39302,0.24251,0.47811
5646,0.39267,0.24318,0.47857
5651,0.39232,0.24385,0.47903
5656,0.39197,0.24452,0.47949
5661,0.39163,0.24519,0.47995
5666,0.39128,0.24585,0.48041
5671,0.39094,0.24652,0.48087
5676,0.39059,0.24718,0.48132
5681,0.39025,0.24784,0.48178
5686,0.38991,0.2478,0.48224
5691,0.38956,0.24758,0.48269
5696,0.38922,0.24737,0.48315
5701,0.38888,0.24715,0.4836
5706,0.38854,0.24693,0.48405
5711,0.3882,0.24672,0.4845
5716,0.38786,0.2465,0.48443
5721,0.38752,0.24629,0.48453
5726,0.38718,0.24607,0.48446
5731,0.38684,0.24586,0.48456
5736,0.38651,0.24564,0.48448
5741,0.38617,0.24543,0.48458
5746,0.38583,0.24521,0.48451
5751,0.3855,0.245,0.48461
5756,0.38516,0.24479,0.48454
5761,0.38483,0.24458,0.48464
5766,0.3845,0.24436,0.48456
5771,0.38416,0.24415,0.48466
5776,0.38383,0.24394,0.48459
5781,0.3835,0.24373,0.48469
5786,0.38317,0.24352,0.48462
5791,0.38284,0.24331,0.48472
5796,0.38251,0.2431,0.48464
5801,0.38218,0.24289,0.48474
5806,0.38185,0.24268,0.48467
5811,0.38152,0.24247,0.48477
5816,0.38119,0.24226,0.4847
5821,0.38086,0.24205,0.4848
5826,0.38054,0.24185,0.48472
5831,0.38021,0.24164,0.48482
5836,0.37988,0.24143,0.48475
5841,0.37956,0.24123,0.48485
5846,0.37923,0.24102,0.48478
5851,0.37891,0.24081,0.48487
5856,0.37859,0.24061,0.4848
5861,0.37826,0.2404,0.4849
5866,0.37794,0.2402,0.48483
5871,0.37762,0.23999,0.48493
5876,0.3773,0.23979,0.48485
5881,0.37698,0.23959,0.48495
5886,0.37666,0.23938,0.48488
5891,0.37634,0.23918,0.48498
5896,0.37602,0.23898,0.48491
5901,0.3757,0.23877,0.485
5906,0.37538,0.23857,0.48493
5911,0.37506,0.23837,0.48503
5916,0.37475,0.23817,0.48496
5921,0.37443,0.23797,0.48505
5926,0.37411,0.23777,0.48515
5931,0.3738,0.23757,0.48525
5936,0.37348,0.23737,0.48518
5941,0.37317,0.23717,0.4851
5946,0.37286,0.23697,0.48503
5951,0.37254,0.23677,0.48546
5956,0.37223,0.23657,0.48506
5961,0.37192,0.23637,0.48549
5966,0.37161,0.23617,0.48542
5971,0.37129,0.23597,0.48535
5976,0.37098,0.23578,0.48561
5981,0.37067,0.23558,0.4852
5986,0.37036,0.23538,0.4848
5991,0.37006,0.23519,0.48439
5996,0.36975,0.23499,0.48399
6001,0.36944,0.23479,0.48359
6006,0.36913,0.2346,0.48318
6011,0.36882,0.2344,0.48278
6016,0.36852,0.23421,0.48238
6021,0.36821,0.23401,0.48198
6026,0.36791,0.23382,0.48158
6031,0.36777,0.23363,0.48118
6036,0.36829,0.23343,0.48078
6041,0.36881,0.23324,0.48038
6046,0.36934,0.23305,0.47999
6051,0.36986,0.23285,0.47959
6056,0.37038,0.23266,0.47919
6061,0.3709,0.23247,0.4788
6066,0.37141,0.23228,0.4784
6071,0.37193,0.23209,0.47801
6076,0.37245,0.2319,0.47762
6081,0.37296,0.23171,0.47722
6086,0.37348,0.23151,0.47683
6091,0.37399,0.23132,0.47644
6096,0.37451,0.23114,0.47605
6101,0.37502,0.23095,0.47566
6106,0.37553,0.23076,0.47527
6111,0.37604,0.23057,0.47488
6116,0.37655,0.23038,0.47449
6121,0.37706,0.23019,0.47411
6126,0.37757,0.23,0.47372
6131,0.37808,0.22982,0.47333
6136,0.37859,0.22963,0.47295
6141,0.37909,0.22944,0.47256
6146,0.3796,0.22925,0.47218
6151,0.3801,0.22907,0.47179
6156,0.3806,0.22888,0.47141
6161,0.38111,0.2287,0.47103
6166,0.38161,0.22851,0.47065
6171,0.38211,0.22833,0.47026
6176,0.38261,0.22814,0.46988
6181,0.38311,0.22796,0.4695
6186,0.38361,0.22777,0.46912
6191,0.38411,0.22759,0.46874
6196,0.3846,0.2274,0.46837
6201,0.3851,0.22722,0.46799
6206,0.38559,0.22704,0.46761
6211,0.38609,0.22686,0.46724
6216,0.38658,0.22667,0.46686
6221,0.38708,0.22649,0.46648
6226,0.38757,0.22631,0.46611
6231,0.38806,0.22613,0.46574
6236,0.38855,0.22595,0.46536
6241,0.38904,0.22577,0.46499
6246,0.38953,0.22558,0.46462
6251,0.39002,0.2254,0.46425
6256,0.39051,0.22522,0.46387
6261,0.39099,0.22504,0.4635
6266,0.39148,0.22486,0.46313
6271,0.39196,0.22469,0.46277
6276,0.39245,0.22451,0.4624
6281,0.39293,0.22433,0.46203
6286,0.39341,0.22415,0.46166
6291,0.3939,0.22397,0.46129
6296,0.39438,0.22379,0.46093
6301,0.39486,0.22362,0.46056
6306,0.39534,0.22344,0.4602
6311,0.39582,0.22326,0.45983
6316,0.3963,0.22308,0.45947
6321,0.39677,0.22291,0.4591
6326,0.39725,0.22273,0.45874
6331,0.39773,0.22256,0.45838
6336,0.39773,0.22238,0.45802
6341,0.39741,0.2222,0.45766
6346,0.3971,0.22203,0.4573
6351,0.39679,0.22185,0.45694
6356,0.39648,0.22168,0.45658
6361,0.39616,0.22151,0.45622
6366,0.39585,0.22196,0.45586
6371,0.39554,0.22257,0.4555
6376,0.39523,0.22318,0.45514
6381,0.39492,0.22379,0.45479
6386,0.39461,0.2244,0.45443
6391,0.3943,0.225,0.45408
6396,0.394,0.22561,0.45372
6401,0.39431,0.22621,0.45337
6406,0.39479,0.22604,0.45301
6411,0.39526,0.22586,0.45266
6416,0.39511,0.22569,0.45231
6421,0.3948,0.22551,0.45195
6426,0.39449,0.22533,0.4516
6431,0.39418,0.22516,0.45125
6436,0.39388,0.22498,0.4509
6441,0.39357,0.22481,0.45055
6446,0.39327,0.22464,0.45036
6451,0.39296,0.22446,0.45078
6456,0.39266,0.22429,0.45121
6461,0.39235,0.22411,0.45163
6466,0.39205,0.22394,0.45206
6471,0.39175,0.22377,0.45248
6476,0.39145,0.22359,0.4529
6481,0.39114,0.22342,0.45333
6486,0.39161,0.22325,0.45375
6491,0.39208,0.22308,0.45417
6496,0.39255,0.22291,0.45459
6501,0.39302,0.22273,0.45501
6506,0.39348,0.22256,0.45543
6511,0.39395,0.22239,0.45584
6516,0.39441,0.22222,0.45626
6521,0.39488,0.22205,0.45668
6526,0.39534,0.22188,0.45709
6531,0.3958,0.22171,0.45751
6536,0.39627,0.22154,0.45793
6541,0.39673,0.22137,0.45834
6546,0.39719,0.2212,0.45875
6551,0.3975,0.22103,0.45917
6556,0.39719,0.22087,0.45958
6561,0.39689,0.2207,0.45999
6566,0.39659,0.22053,0.4604
6571,0.39629,0.22036,0.46081
6576,0.39599,0.22019,0.46122
6581,0.39568,0.22033,0.46163
6586,0.39538,0.22092,0.46204
6591,0.39508,0.22151,0.46245
6596,0.39478,0.2221,0.46286
6601,0.39449,0.22269,0.46326
6606,0.39419,0.22328,0.46367
6611,0.39389,0.22387,0.46408
6616,0.39359,0.22446,0.46448
6621,0.39329,0.22504,0.46488
6626,0.393,0.22563,0.46529
6631,0.3927,0.22621,0.46569
6636,0.39241,0.22679,0.46609
6641,0.39211,0.22738,0.4665
6646,0.39181,0.22796,0.4669
6651,0.39152,0.22854,0.4673
6656,0.39123,0.22912,0.4677
6661,0.39093,0.2297,0.4681
6666,0.39064,0.23027,0.4685
6671,0.39035,0.23085,0.4689
6676,0.39005,0.23143,0.46929
6681,0.38976,0.232,0.46969
6686,0.38947,0.23258,0.47009
6691,0.38918,0.23315,0.47048
6696,0.38889,0.23372,0.47088
6701,0.3886,0.23429,0.47127
6706,0.38831,0.23486,0.47167
6711,0.38802,0.23543,0.47206
6716,0.38773,0.236,0.47245
6721,0.38744,0.23657,0.47285
6726,0.38715,0.23714,0.47324
6731,0.38687,0.23771,0.47363
6736,0.38658,0.23827,0.47402
6741,0.38629,0.23884,0.47441
6746,0.38601,0.2394,0.4748
6751,0.38572,0.23996,0.47519
6756,0.38544,0.24053,0.47558
6761,0.38515,0.24109,0.47597
6766,0.38487,0.24165,0.47635
6771,0.38458,0.24221,0.47674
6776,0.3843,0.24277,0.47713
6781,0.38401,0.24333,0.47751
6786,0.38373,0.24388,0.4779
6791,0.38345,0.24444,0.47828
6796,0.38317,0.245,0.47866
6801,0.38288,0.24555,0.47905
6806,0.3826,0.24611,0.47943
6811,0.38232,0.24666,0.47981
6816,0.38204,0.24721,0.48019
6821,0.38176,0.24776,0.48057
6826,0.38148,0.24832,0.48096
6831,0.3812,0.24887,0.48134
6836,0.38092,0.24941,0.48171
6841,0.38065,0.24996,0.48209
6846,0.38037,0.25051,0.48247
6851,0.38009,0.25106,0.48285
6856,0.37981,0.2516,0.48323
6861,0.37954,0.25215,0.4836
6866,0.37926,0.25269,0.48398
6871,0.37898,0.25324,0.48435
6876,0.37871,0.25378,0.48473
6881,0.37843,0.25432,0.4851
6886,0.37816,0.25486,0.48548
6891,0.37788,0.25541,0.48585
6896,0.37761,0.25595,0.48622
6901,0.37734,0.25648,0.4866
6906,0.37706,0.25702,0.48668
6911,0.37679,0.25756,0.48676
6916,0.37652,0.2581,0.48655
6921,0.37625,0.25863,0.48678
6926,0.37597,0.25917,0.48643
6931,0.3757,0.2597,0.48665
6936,0.37543,0.26024,0.48645
6941,0.37516,0.26077,0.48653
6946,0.37489,0.2613,0.48647
6951,0.37462,0.26183,0.48626
6956,0.37435,0.26236,0.48634
6961,0.37408,0.26289,0.48599
6966,0.37382,0.26342,0.48636
6971,0.37355,0.26395,0.48601
6976,0.37328,0.26448,0.48567
6981,0.37301,0.26501,0.48532
6986,0.37275,0.26553,0.48497
6991,0.37248,0.26606,0.48462
6996,0.37221,0.26658,0.48428
7001,0.37195,0.2671,0.48393
7006,0.37168,0.26763,0.48359
7011,0.37142,0.26815,0.48324
7016,0.37115,0.26867,0.4829
7021,0.37089,0.26919,0.48255
7026,0.37134,0.26971,0.48221
7031,0.37178,0.27023,0.48187
7036,0.37223,0.27075,0.48152
7041,0.37267,0.27127,0.48118
7046,0.37312,0.27179,0.48084
7051,0.37356,0.2723,0.4805
7056,0.37401,0.27282,0.48016
7061,0.37445,0.27333,0.47982
7066,0.37489,0.27385,0.47948
7071,0.37534,0.27422,0.47914
7076,0.37578,0.27402,0.4788
7081,0.37622,0.27383,0.47846
7086,0.37666,0.27364,0.47813
7091,0.3771,0.27345,0.47779
7096,0.37754,0.27325,0.47745
7101,0.37797,0.27306,0.47712
7106,0.37841,0.27287,0.47678
7111,0.37885,0.27268,0.47644
7116,0.37929,0.27248,0.47611
7121,0.37972,0.27229,0.47578
7126,0.38016,0.2721,0.47544
7131,0.38059,0.27191,0.47511
7136,0.38103,0.27172,0.47478
7141,0.38146,0.27153,0.47444
7146,0.38189,0.27134,0.47411
7151,0.38232,0.27115,0.47378
7156,0.38276,0.27096,0.47345
7161,0.38319,0.27077,0.47312
7166,0.38362,0.27058,0.47279
7171,0.38405,0.27039,0.47246
7176,0.38448,0.27021,0.47213
7181,0.3849,0.27002,0.4718
7186,0.38533,0.26983,0.47147
7191,0.38576,0.26964,0.47114
7196,0.38619,0.26946,0.47082
7201,0.38661,0.26927,0.47049
7206,0.38704,0.26908,0.47016
7211,0.38746,0.26889,0.46984
7216,0.38789,0.26871,0.46951
7221,0.38831,0.26852,0.46919
7226,0.38874,0.26834,0.46886
7231,0.38916,0.26815,0.46854
7236,0.38958,0.26797,0.46821
7241,0.39,0.26778,0.46789
7246,0.39042,0.2676,0.46757
7251,0.39084,0.26741,0.46725
7256,0.39126,0.26723,0.46692
7261,0.39168,0.26704,0.4666
7266,0.3921,0.26686,0.46628
7271,0.39252,0.26668,0.46596
7276,0.39294,0.26649,0.46564
7281,0.39335,0.26631,0.46532
7286,0.39377,0.26613,0.465
7291,0.39418,0.26594,0.46468
7296,0.3946,0.26576,0.46436
7301,0.39501,0.26558,0.46405
7306,0.39543,0.2654,0.46373
7311,0.39584,0.26522,0.46341
7316,0.39625,0.26504,0.46309
7321,0.39667,0.26485,0.46278
7326,0.39708,0.26467,0.46246
7331,0.39749,0.26449,0.46215
7336,0.3979,0.26431,0.46183
7341,0.39831,0.26413,0.46152
7346,0.39872,0.26395,0.4612
7351,0.39913,0.26377,0.46089
7356,0.39954,0.26359,0.46058
7361,0.39995,0.26342,0.46026
7366,0.39981,0.26324,0.45995
7371,0.39954,0.26306,0.45964
7376,0.39927,0.26288,0.45933
7381,0.399,0.2627,0.45902
7386,0.39873,0.26252,0.45871
7391,0.39846,0.26235,0.4584
7396,0.39819,0.26217,0.45809
7401,0.39792,0.26199,0.45778
7406,0.39765,0.26181,0.45747
7411,0.39738,0.26164,0.45716
7416,0.39711,0.26146,0.45685
7421,0.39685,0.26129,0.45708
7426,0.39658,0.26111,0.45745
7431,0.39631,0.26093,0.45781
7436,0.39605,0.26076,0.45818
7441,0.39578,0.26058,0.45854
7446,0.39551,0.26041,0.4589
7451,0.39525,0.26023,0.45927
7456,0.39498,0.26006,0.45963
7461,0.39472,0.25988,0.45999
7466,0.39445,0.25971,0.46035
7471,0.39419,0.25954,0.46071
7476,0.39393,0.25936,0.46108
7481,0.39366,0.25919,0.46144
7486,0.3934,0.25902,0.4618
7491,0.39314,0.25884,0.46215
7496,0.39288,0.25867,0.46251
7501,0.39261,0.2585,0.46287
7506,0.39235,0.25833,0.46323
7511,0.39209,0.25815,0.46359
7516,0.39183,0.25798,0.46394
7521,0.39157,0.25781,0.4643
7526,0.39131,0.25764,0.46466
7531,0.39105,0.25747,0.46501
7536,0.39079,0.2573,0.46537
7541,0.39053,0.25713,0.46572
7546,0.39027,0.25696,0.46607
7551,0.39001,0.25679,0.46643
7556,0.38976,0.25662,0.46678
7561,0.3895,0.25645,0.46713
7566,0.38924,0.25628,0.46749
7571,0.38898,0.25611,0.46784
7576,0.38873,0.25594,0.46819
7581,0.38847,0.25577,0.46854
7586,0.38822,0.2556,0.46889
7591,0.38796,0.25543,0.46924
7596,0.3877,0.25527,0.46959
7601,0.38745,0.2551,0.46994
7606,0.38719,0.25493,0.47029
7611,0.38694,0.25476,0.47063
7616,0.38669,0.2546,0.47098
7621,0.38643,0.25443,0.47133
7626,0.38618,0.25426,0.47168
7631,0.38593,0.2541,0.47202
7636,0.38567,0.25393,0.47237
7641,0.38542,0.25376,0.47271
7646,0.38517,0.2536,0.47306
7651,0.38492,0.25343,0.4734
7656,0.38467,0.25327,0.47375
7661,0.38441,0.2531,0.47409
7666,0.38416,0.25294,0.47443
7671,0.38391,0.25277,0.47478
7676,0.38366,0.25261,0.47512
7681,0.38341,0.25244,0.47546
7686,0.38316,0.25228,0.4758
7691,0.38292,0.25211,0.47614
7696,0.38267,0.25195,0.47648
7701,0.38242,0.25179,0.47682
7706,0.38217,0.25162,0.47716
7711,0.38192,0.25146,0.4775
7716,0.38167,0.2513,0.47784
7721,0.38143,0.25113,0.47818
7726,0.38118,0.25097,0.47851
7731,0.38093,0.25081,0.47885
7736,0.38069,0.25065,0.47919
7741,0.38044,0.25048,0.47952
7746,0.3802,0.25032,0.47986
7751,0.37995,0.25016,0.4802
7756,0.37971,0.25,0.48053
7761,0.37946,0.24984,0.48087
7766,0.37922,0.24968,0.4812
7771,0.37897,0.24952,0.48153
7776,0.37873,0.24936,0.48187
7781,0.37849,0.2492,0.4822
7786,0.37824,0.24904,0.48253
7791,0.378,0.24888,0.48286
7796,0.37776,0.24872,0.4832
7801,0.37752,0.24856,0.48353
7806,0.37727,0.2484,0.48386
7811,0.37703,0.24824,0.48419
7816,0.37679,0.24808,0.48452
7821,0.37655,0.24792,0.48485
7826,0.37631,0.24776,0.48518
7831,0.37607,0.24761,0.48551
7836,0.37583,0.24745,0.48532
7841,0.37559,0.24729,0.48501
7846,0.37535,0.24713,0.48471
7851,0.37511,0.24697,0.4844
7856,0.37487,0.24682,0.48409
7861,0.37463,0.24666,0.48378
7866,0.3744,0.2465,0.48347
7871,0.37416,0.24635,0.48317
7876,0.37392,0.24619,0.48286
7881,0.37368,0.24603,0.48255
7886,0.37345,0.24588,0.48225
7891,0.37372,0.24572,0.48194
7896,0.37411,0.24557,0.48164
7901,0.37451,0.24541,0.48133
7906,0.37491,0.24526,0.48103
7911,0.3753,0.2451,0.48072
7916,0.37569,0.24495,0.48042
7921,0.37609,0.24479,0.48012
7926,0.37648,0.24464,0.47981
7931,0.37688,0.24448,0.47951
7936,0.37727,0.24433,0.47921
7941,0.37766,0.24418,0.47891
7946,0.37805,0.24402,0.47861
7951,0.37844,0.24387,0.4783
7956,0.37883,0.24372,0.478
7961,0.37922,0.24356,0.4777
7966,0.37961,0.24341,0.4774
7971,0.38,0.24326,0.4771
7976,0.38039,0.2431,0.47681
7981,0.38078,0.24295,0.47651
7986,0.38117,0.2428,0.47621
7991,0.38155,0.24265,0.47591
7996,0.38194,0.2425,0.47561
8001,0.38233,0.24234,0.47532
8006,0.38271,0.24219,0.47502
8011,0.3831,0.24204,0.47472
8016,0.38348,0.24189,0.47443
8021,0.38387,0.24174,0.47413
8026,0.38425,0.24159,0.47384
8031,0.38463,0.24144,0.47354
8036,0.38502,0.24129,0.47325
8041,0.3854,0.24114,0.47295
8046,0.38578,0.24099,0.47266
8051,0.38616,0.24084,0.47236
8056,0.38654,0.24069,0.47207
8061,0.38692,0.24054,0.47178
8066,0.3873,0.24039,0.47149
8071,0.38768,0.24024,0.47119
8076,0.38806,0.24009,0.4709
8081,0.38844,0.23995,0.47061
8086,0.38882,0.2398,0.47032
8091,0.3892,0.23965,0.47003
8096,0.38958,0.2395,0.46974
8101,0.38995,0.23935,0.46945
8106,0.39033,0.23921,0.46916
8111,0.3907,0.23906,0.46887
8116,0.39108,0.23891,0.46858
8121,0.39145,0.23876,0.46829
8126,0.39183,0.23862,0.468
8131,0.3922,0.23847,0.46772
8136,0.39258,0.23832,0.46743
8141,0.39295,0.23818,0.46714
8146,0.39332,0.23803,0.46685
8151,0.39369,0.23788,0.46657
8156,0.39407,0.23774,0.46628
8161,0.39444,0.23759,0.466
8166,0.39481,0.23745,0.46571
8171,0.39518,0.2373,0.46543
8176,0.39555,0.23716,0.46514
8181,0.39592,0.23701,0.46486
8186,0.39629,0.23687,0.46457
8191,0.39665,0.23672,0.46429
8196,0.39702,0.23658,0.46401
8201,0.39739,0.23643,0.46372
8206,0.39776,0.23629,0.46344
8211,0.39776,0.23615,0.46316
8216,0.39752,0.236,0.46288
8221,0.39728,0.23586,0.4626
8226,0.39703,0.23572,0.46231
8231,0.39679,0.23557,0.46203
8236,0.39655,0.23543,0.46175
8241,0.39631,0.23529,0.46147
8246,0.39607,0.23514,0.46119
8251,0.39583,0.235,0.46091
8256,0.39559,0.23486,0.46063
8261,0.39535,0.23472,0.46036
8266,0.39511,0.23458,0.46044
8271,0.39487,0.23443,0.46077
8276,0.39464,0.23429,0.46109
8281,0.3944,0.23415,0.46142
8286,0.39416,0.23401,0.46174
8291,0.39392,0.23387,0.46207
8296,0.39368,0.23373,0.46239
8301,0.39345,0.23359,0.46272
8306,0.39321,0.23345,0.46304
8311,0.39297,0.23331,0.46336
8316,0.39274,0.23316,0.46368
8321,0.3925,0.23302,0.46401
8326,0.39287,0.23288,0.46433
8331,0.39323,0.23275,0.46465
8336,0.39359,0.23261,0.46497
8341,0.39396,0.23247,0.46529
8346,0.39432,0.23233,0.46561
8351,0.39468,0.23219,0.46593
8356,0.39505,0.23205,0.46625
8361,0.39541,0.23191,0.46657
8366,0.39577,0.23177,0.46689
8371,0.39613,0.23163,0.46721
8376,0.39649,0.23149,0.46753
8381,0.39685,0.23136,0.46784
8386,0.39721,0.23122,0.46816
8391,0.39757,0.23108,0.46848
8396,0.39793,0.23094,0.46879
8401,0.39829,0.23081,0.46911
8406,0.39864,0.23067,0.46943
8411,0.399,0.23053,0.46974
8416,0.39936,0.23039,0.47006
8421,0.39971,0.23026,0.47037
8426,0.40007,0.23012,0.47069
8431,0.40043,0.22998,0.471
8436,0.40078,0.22985,0.47131
8441,0.40114,0.22971,0.47163
8446,0.40149,0.22958,0.47194
8451,0.40185,0.22944,0.47225
8456,0.4022,0.2293,0.47256
8461,0.40255,0.22917,0.47288
8466,0.40291,0.22903,0.47319
8471,0.40267,0.2289,0.4735
8476,0.40278,0.22876,0.47381
8481,0.40278,0.22863,0.47412
8486,0.4029,0.22849,0.47443
8491,0.40266,0.22836,0.47474
8496,0.40278,0.22823,0.47505
8501,0.40278,0.22809,0.47536
8506,0.40289,0.22796,0.47566
8511,0.40289,0.22782,0.47597
8516,0.40277,0.22769,0.47628
8521,0.40289,0.22756,0.47659
8526,0.40277,0.22742,0.47689
8531,0.40253,0.22729,0.4772
8536,0.4023,0.22716,0.47751
8541,0.40206,0.22702,0.47781
8546,0.40183,0.22689,0.47812
8551,0.40159,0.22676,0.47842
8556,0.40136,0.22698,0.47873
8561,0.40112,0.22743,0.47903
8566,0.40089,0.22788,0.47934
8571,0.40065,0.22833,0.47964
8576,0.40042,0.22878,0.47994
8581,0.40019,0.22923,0.48025
8586,0.39995,0.22968,0.48055
8591,0.39972,0.23012,0.48085
8596,0.39949,0.23057,0.48115
8601,0.39926,0.23102,0.48146
8606,0.39902,0.23147,0.48176
8611,0.39879,0.23191,0.48206
8616,0.39856,0.23236,0.48236
8621,0.39833,0.2328,0.48266
8626,0.3981,0.23325,0.48296
8631,0.39787,0.23369,0.48326
8636,0.39764,0.23414,0.48356
8641,0.39741,0.23458,0.48386
8646,0.39718,0.23502,0.48415
8651,0.39695,0.23546,0.48445
8656,0.39672,0.23591,0.48475
8661,0.39649,0.23635,0.48505
8666,0.39626,0.23679,0.48535
8671,0.39603,0.23723,0.48564
8676,0.3958,0.23767,0.48594
8681,0.39558,0.23811,0.48623
8686,0.39535,0.23854,0.48653
8691,0.39512,0.23898,0.48683
8696,0.39489,0.23942,0.48712
8701,0.39467,0.23986,0.48742
8706,0.39444,0.24029,0.48771
8711,0.39421,0.24073,0.488
8716,0.39399,0.24094,0.4883
8721,0.39376,0.2408,0.48859
8726,0.39354,0.24066,0.48888
8731,0.39331,0.24052,0.48918
8736,0.39309,0.24038,0.48947
8741,0.39286,0.24025,0.48976
8746,0.39264,0.24011,0.48982
8751,0.39241,0.23997,0.48989
8756,0.39219,0.23984,0.48995
8761,0.39196,0.2397,0.4899
8766,0.39174,0.23956,0.48985
8771,0.39152,0.23943,0.4898
8776,0.39129,0.23929,0.48986
8781,0.39107,0.23915,0.48992
8786,0.39085,0.23902,0.48998
8791,0.39063,0.23888,0.48993
8796,0.3904,0.23874,0.48988
8801,0.39018,0.23861,0.48983
8806,0.38996,0.23847,0.48989
8811,0.38974,0.23834,0.48996
8816,0.38952,0.2382,0.49002
8821,0.3893,0.23807,0.48997
8826,0.38908,0.23793,0.48992
8831,0.38886,0.2378,0.48987
8836,0.38864,0.23766,0.48993
8841,0.38842,0.23753,0.48999
8846,0.3882,0.2374,0.49005
8851,0.38798,0.23726,0.49
8856,0.38776,0.23713,0.48995
8861,0.38754,0.23699,0.4899
8866,0.38732,0.23686,0.48996
8871,0.3871,0.23673,0.49002
8876,0.38689,0.23659,0.49009
8881,0.38667,0.23646,0.49003
8886,0.38645,0.23633,0.48998
8891,0.38623,0.23619,0.48993
8896,0.38602,0.23606,0.49
8901,0.3858,0.23593,0.49006
8906,0.38558,0.2358,0.49012
8911,0.38537,0.23566,0.49007
8916,0.38515,0.23553,0.49002
8921,0.38493,0.2354,0.48997
8926,0.38472,0.23527,0.49003
8931,0.3845,0.23514,0.49009
8936,0.38429,0.235,0.49015
8941,0.38407,0.23487,0.4901
8946,0.38386,0.23474,0.49005
8951,0.38364,0.23461,0.49
8956,0.38343,0.23448,0.49006
8961,0.38322,0.23435,0.49012
8966,0.383,0.23422,0.49019
8971,0.38279,0.23409,0.49013
8976,0.38258,0.23396,0.4902
8981,0.38236,0.23383,0.49015
8986,0.38215,0.2337,0.49021
8991,0.38194,0.23357,0.49016
8996,0.38173,0.23344,0.49022
9001,0.38151,0.23331,0.49028
9006,0.3813,0.23318,0.49034
9011,0.38109,0.23305,0.49029
9016,0.38088,0.23292,0.49035
9021,0.38067,0.23279,0.4903
9026,0.38046,0.23266,0.49003
9031,0.38025,0.23253,0.48976
9036,0.38004,0.2324,0.48949
9041,0.37983,0.23228,0.48922
9046,0.37962,0.23215,0.48895
9051,0.37941,0.23202,0.48868
9056,0.3792,0.23189,0.48841
9061,0.37899,0.23176,0.48814
9066,0.37878,0.23163,0.48787
9071,0.37857,0.23151,0.4876
9076,0.37858,0.23138,0.48733
9081,0.37892,0.23125,0.48706
9086,0.37926,0.23112,0.48679
9091,0.37961,0.231,0.48653
9096,0.37995,0.23087,0.48626
9101,0.38029,0.23074,0.48599
9106,0.38063,0.23062,0.48572
9111,0.38097,0.23049,0.48546
9116,0.38131,0.23036,0.48519
9121,0.38165,0.23024,0.48492
9126,0.38199,0.23011,0.48466
9131,0.38232,0.22999,0.48439
9136,0.38266,0.22986,0.48413
9141,0.383,0.22973,0.48386
9146,0.38334,0.22961,0.4836
9151,0.38367,0.22948,0.48334
9156,0.38401,0.22936,0.48307
9161,0.38435,0.22923,0.48281
9166,0.38468,0.22911,0.48254
9171,0.38502,0.22898,0.48228
9176,0.38535,0.22886,0.48202
9181,0.38569,0.22873,0.48176
9186,0.38602,0.22861,0.48149
9191,0.38636,0.22848,0.48123
9196,0.38669,0.22836,0.48097
9201,0.38702,0.22824,0.48071
9206,0.38736,0.22811,0.48045
9211,0.38769,0.22799,0.48019
9216,0.38802,0.22786,0.47993
9221,0.38835,0.22774,0.47967
9226,0.38868,0.22762,0.47941
9231,0.38902,0.22749,0.47915
9236,0.38935,0.22737,0.47889
9241,0.38968,0.22725,0.47863
9246,0.39001,0.22713,0.47837
9251,0.39034,0.227,0.47811
9256,0.39067,0.22688,0.47785
9261,0.39099,0.22676,0.47759
9266,0.39132,0.22664,0.47734
9271,0.39165,0.22651,0.47708
9276,0.39198,0.22639,0.47682
9281,0.39231,0.22627,0.47657
9286,0.39263,0.22615,0.47631
9291,0.39296,0.22603,0.47605
9296,0.39329,0.2259,0.4758
9301,0.39361,0.22578,0.47554
9306,0.39394,0.22566,0.47528
9311,0.39426,0.22554,0.47503
9316,0.39459,0.22542,0.47477
9321,0.39491,0.2253,0.47452
9326,0.39524,0.22518,0.47427
9331,0.39556,0.22506,0.47401
9336,0.39589,0.22494,0.47376
9341,0.39621,0.22482,0.4735
9346,0.39653,0.2247,0.47325
9351,0.39686,0.22457,0.473
9356,0.39718,0.22445,0.47274
9361,0.3975,0.22434,0.47249
9366,0.39729,0.22422,0.47224
9371,0.39708,0.22452,0.47199
9376,0.39686,0.22494,0.47174
9381,0.39665,0.22535,0.47148
9386,0.39644,0.22576,0.47123
9391,0.39623,0.22617,0.47098
9396,0.39602,0.22659,0.47073
9401,0.39581,0.227,0.47048
9406,0.3956,0.22741,0.47023
9411,0.39539,0.22782,0.46998
9416,0.39518,0.22823,0.46973
9421,0.39497,0.22864,0.46948
9426,0.39476,0.22905,0.46923
9431,0.39455,0.22946,0.46899
9436,0.39434,0.22986,0.46874
9441,0.39413,0.23006,0.46849
9446,0.39392,0.22994,0.46824
9451,0.39371,0.22982,0.46799
9456,0.39351,0.2297,0.46775
9461,0.3933,0.22957,0.4675
9466,0.39309,0.22945,0.46725
9471,0.39288,0.22933,0.467
9476,0.39268,0.22921,0.46676
9481,0.39247,0.22909,0.46651
9486,0.39226,0.22897,0.46658
9491,0.39206,0.22885,0.46686
9496,0.39185,0.22873,0.46714
9501,0.39164,0.22861,0.46742
9506,0.39144,0.22849,0.4677
9511,0.39123,0.22837,0.46798
9516,0.39103,0.22825,0.46826
9521,0.39082,0.22813,0.46854
9526,0.39114,0.22801,0.46882
9531,0.39146,0.22789,0.4691
9536,0.39178,0.22777,0.46938
9541,0.3921,0.22765,0.46966
9546,0.39242,0.22753,0.46994
9551,0.39273,0.22741,0.47021
9556,0.39305,0.22729,0.47049
9561,0.39337,0.22717,0.47077
9566,0.39369,0.22705,0.47104
9571,0.394,0.22694,0.47132
9576,0.39432,0.22682,0.4716
9581,0.39464,0.2267,0.47187
9586,0.39495,0.22658,0.47215
9591,0.39527,0.22646,0.47242
9596,0.39558,0.22634,0.4727
9601,0.3959,0.22623,0.47297
9606,0.39621,0.22611,0.47325
9611,0.39652,0.22599,0.47352
9616,0.39684,0.22587,0.47379
9621,0.39715,0.22576,0.47407
9626,0.39747,0.22564,0.47434
9631,0.39778,0.22552,0.47461
9636,0.39809,0.2254,0.47489
9641,0.3984,0.22529,0.47516
9646,0.39871,0.22517,0.47543
9651,0.39903,0.22505,0.4757
9656,0.39934,0.22494,0.47597
9661,0.39965,0.22482,0.47624
9666,0.39996,0.22471,0.47652
9671,0.40027,0.22459,0.47679
9676,0.40058,0.22447,0.47706
9681,0.40089,0.22436,0.47733
9686,0.4012,0.22424,0.4776
9691,0.40151,0.22413,0.47787
9696,0.40182,0.22401,0.47814
9701,0.40181,0.22389,0.4784
9706,0.40161,0.22378,0.47867
9711,0.4014,0.22366,0.47894
9716,0.40119,0.22355,0.47921
9721,0.40099,0.22343,0.47948
9726,0.40078,0.22332,0.47975
9731,0.40058,0.22362,0.48001
9736,0.40037,0.22401,0.48028
9741,0.40016,0.22441,0.48055
9746,0.39996,0.22481,0.48081
9751,0.39975,0.22521,0.48108
9756,0.39955,0.2256,0.48134
9761,0.39934,0.226,0.48161
9766,0.39914,0.2264,0.48188
9771,0.39894,0.22679,0.48214
9776,0.39873,0.22719,0.48241
9781,0.39853,0.22758,0.48267
9786,0.39832,0.22798,0.48293
9791,0.39812,0.22837,0.4832
9796,0.39792,0.22877,0.48346
9801,0.39771,0.22916,0.48373
9806,0.39751,0.22955,0.48399
9811,0.39731,0.22995,0.48425
9816,0.39711,0.23034,0.48452
9821,0.3969,0.23073,0.48478
9826,0.3967,0.23112,0.48504
9831,0.3965,0.23151,0.4853
9836,0.3963,0.2319,0.48556
9841,0.3961,0.23229,0.48582
9846,0.3959,0.23268,0.48609
9851,0.3957,0.23307,0.48635
9856,0.3955,0.23346,0.48661
9861,0.39529,0.23385,0.48687
9866,0.39509,0.23424,0.48713
9871,0.39489,0.23463,0.48739
9876,0.39469,0.23501,0.48765
9881,0.39449,0.2354,0.48791
9886,0.39429,0.23579,0.48817
9891,0.3941,0.23617,0.48842
9896,0.3939,0.23656,0.48868
9901,0.3937,0.23695,0.48894
9906,0.3935,0.23733,0.4892
9911,0.3933,0.23772,0.48946
9916,0.3931,0.2379,0.48971
9921,0.3929,0.23778,0.48997
9926,0.39271,0.23766,0.49023
9931,0.39251,0.23754,0.49048
9936,0.39231,0.23742,0.49074
9941,0.39211,0.2373,0.491
9946,0.39192,0.23718,0.49105
9951,0.39172,0.23706,0.49111
9956,0.39152,0.23694,0.49116
9961,0.39133,0.23682,0.49112
9966,0.39113,0.2367,0.49107
9971,0.39093,0.23659,0.49102
9976,0.39074,0.23647,0.49108
9981,0.39054,0.23635,0.49113
9986,0.39035,0.23623,0.49119
9991,0.39015,0.23611,0.49114
9996,0.38996,0.23599,0.4911
10001,0.38976,0.23588,0.49105
10006,0.38957,0.23576,0.49111
10011,0.38937,0.23564,0.49116
10016,0.38918,0.23552,0.49121
10021,0.38898,0.23541,0.49117
10026,0.38879,0.23529,0.49112
10031,0.3886,0.23517,0.49108
10036,0.3884,0.23505,0.49113
10041,0.38821,0.23494,0.49119
10046,0.38802,0.23482,0.49124
10051,0.38782,0.2347,0.49119
10056,0.38763,0.23459,0.49115
10061,0.38744,0.23447,0.4911
10066,0.38724,0.23435,0.49116
10071,0.38705,0.23424,0.49121
10076,0.38686,0.23412,0.49127
10081,0.38667,0.234,0.49122
10086,0.38648,0.23389,0.49118
10091,0.38628,0.23377,0.49113
10096,0.38609,0.23366,0.49118
10101,0.3859,0.23354,0.49124
10106,0.38571,0.23343,0.49129
10111,0.38552,0.23331,0.49125
10116,0.38533,0.23319,0.4912
10121,0.38514,0.23308,0.49135
10126,0.38495,0.23296,0.49121
10131,0.38476,0.23285,0.49136
10136,0.38457,0.23273,0.49122
10141,0.38438,0.23262,0.49137
10146,0.38419,0.23251,0.49123
10151,0.384,0.23239,0.49138
10156,0.38381,0.23228,0.49143
10161,0.38362,0.23216,0.49139
10166,0.38343,0.23205,0.49144
10171,0.38325,0.23193,0.4914
10176,0.38306,0.23182,0.49145
10181,0.38287,0.23171,0.49121
10186,0.38268,0.23159,0.49097
10191,0.38249,0.23148,0.49073
10196,0.38231,0.23137,0.49049
10201,0.38212,0.23125,0.49025
10206,0.38193,0.23114,0.49001
10211,0.38175,0.23103,0.48977
10216,0.38156,0.23091,0.48953
10221,0.38137,0.2308,0.48929
10226,0.38119,0.23069,0.48905
10231,0.3811,0.23057,0.48881
10236,0.3814,0.23046,0.48857
10241,0.3817,0.23035,0.48833
10246,0.382,0.23024,0.48809
10251,0.3823,0.23012,0.48785
10256,0.38261,0.23001,0.48762
10261,0.38291,0.2299,0.48738
10266,0.38321,0.22979,0.48714
10271,0.38351,0.22968,0.4869
10276,0.38381,0.22956,0.48667
10281,0.38411,0.22945,0.48643
10286,0.38441,0.22934,0.48619
10291,0.38471,0.22923,0.48596
10296,0.385,0.22912,0.48572
10301,0.3853,0.22901,0.48549
10306,0.3856,0.2289,0.48525
10311,0.3859,0.22878,0.48502
10316,0.3862,0.22867,0.48478
10321,0.38649,0.22856,0.48455
10326,0.38679,0.22845,0.48431
10331,0.38709,0.22834,0.48408
10336,0.38738,0.22823,0.48384
10341,0.38768,0.22812,0.48361
10346,0.38798,0.22801,0.48338
10351,0.38827,0.2279,0.48314
10356,0.38857,0.22779,0.48291
10361,0.38886,0.22768,0.48268
10366,0.38916,0.22757,0.48244
10371,0.38945,0.22746,0.48221
10376,0.38975,0.22735,0.48198
10381,0.39004,0.22724,0.48175
10386,0.39033,0.22713,0.48151
10391,0.39063,0.22702,0.48128
10396,0.39092,0.22691,0.48105
10401,0.39121,0.22681,0.48082
10406,0.3915,0.2267,0.48059
10411,0.3918,0.22659,0.48036
10416,0.39209,0.22648,0.48013
10421,0.39238,0.22637,0.4799
10426,0.39267,0.22626,0.47967
10431,0.39296,0.22615,0.47944
10436,0.39325,0.22604,0.47921
10441,0.39354,0.22594,0.47898
10446,0.39383,0.22583,0.47875
10451,0.39412,0.22572,0.47852
10456,0.39441,0.22561,0.47829
10461,0.3947,0.2255,0.47806
10466,0.39499,0.2254,0.47783
10471,0.39528,0.22529,0.4776
10476,0.39557,0.22518,0.47738
10481,0.39586,0.22507,0.47715
10486,0.39615,0.22497,0.47692
10491,0.39644,0.22486,0.47669
10496,0.39672,0.22475,0.47647
10501,0.39701,0.22465,0.47624
10506,0.3973,0.22454,0.47601
10511,0.39758,0.22443,0.47579
10516,0.39787,0.22432,0.47556
10521,0.39816,0.22422,0.47534
10526,0.39844,0.22411,0.47511
10531,0.39873,0.22401,0.47488
10536,0.39901,0.2239,0.47466
10541,0.3993,0.22379,0.47443
10546,0.39958,0.22369,0.47421
10551,0.39987,0.22358,0.47398
10556,0.40015,0.22347,0.47376
10561,0.40025,0.22337,0.47353
10566,0.40006,0.22326,0.47331
10571,0.39987,0.22316,0.47309
10576,0.39968,0.22305,0.47286
10581,0.39949,0.22295,0.47264
10586,0.3994,0.22284,0.47242
10591,0.39968,0.22274,0.47219
10596,0.39996,0.22263,0.47197
10601,0.40025,0.22253,0.47175
10606,0.40034,0.22242,0.47153
10611,0.40015,0.22232,0.4713
10616,0.39996,0.22221,0.47127
10621,0.39977,0.22211,0.47152
10626,0.39968,0.222,0.47177
10631,0.39996,0.2219,0.47202
10636,0.40024,0.22179,0.47226
10641,0.40024,0.22169,0.47251
10646,0.40006,0.22159,0.47276
10651,0.39987,0.22148,0.47301
10656,0.39968,0.22138,0.47325
10661,0.39949,0.22127,0.4735
10666,0.39931,0.22117,0.47375
10671,0.39912,0.22107,0.47399
10676,0.39893,0.22096,0.47424
10681,0.39875,0.22086,0.47449
10686,0.39856,0.22076,0.47473
10691,0.39837,0.22103,0.47498
10696,0.39819,0.22139,0.47522
10701,0.398,0.22175,0.47547
10706,0.39781,0.22212,0.47571
10711,0.39763,0.22248,0.47596
10716,0.39744,0.22284,0.4762
10721,0.39726,0.22321,0.47645
10726,0.39707,0.22357,0.47669
10731,0.39689,0.22393,0.47694
10736,0.3967,0.22429,0.47718
10741,0.39652,0.22465,0.47742
10746,0.39633,0.22501,0.47767
10751,0.39615,0.22537,0.47791
10756,0.39597,0.22573,0.47815
10761,0.39578,0.22609,0.47839
10766,0.3956,0.22645,0.47864
10771,0.39541,0.22681,0.47888
10776,0.39523,0.22717,0.47912
10781,0.39505,0.22753,0.47936
10786,0.39486,0.22789,0.4796
10791,0.39468,0.22825,0.47984
10796,0.3945,0.2286,0.48009
10801,0.39432,0.22896,0.48033
10806,0.39413,0.22932,0.48057
10811,0.39395,0.22967,0.48081
10816,0.39377,0.23003,0.48105
10821,0.39359,0.23039,0.48129
10826,0.3934,0.23074,0.48153
10831,0.39322,0.2311,0.48177
10836,0.39304,0.23145,0.482
10841,0.39286,0.23181,0.48224
10846,0.39268,0.23216,0.48248
10851,0.3925,0.23251,0.48272
10856,0.39232,0.23287,0.48296
10861,0.39214,0.23322,0.4832
10866,0.39196,0.23357,0.48343
10871,0.39178,0.23393,0.48367
10876,0.3916,0.23428,0.48391
10881,0.39142,0.23463,0.48415
10886,0.39124,0.23498,0.48438
10891,0.39106,0.23533,0.48462
10896,0.39088,0.23568,0.48486
10901,0.3907,0.23603,0.48509
10906,0.39052,0.23638,0.48533
10911,0.39034,0.23673,0.48557
10916,0.39016,0.23708,0.4858
10921,0.38998,0.23743,0.48604
10926,0.3898,0.23778,0.48627
10931,0.38963,0.23813,0.48651
10936,0.38945,0.23848,0.48674
10941,0.38927,0.23883,0.48698
10946,0.38909,0.23917,0.48721
10951,0.38891,0.23952,0.48744
10956,0.38874,0.23987,0.48768
10961,0.38856,0.23994,0.48791
10966,0.38838,0.23983,0.48815
10971,0.38821,0.23972,0.48838
10976,0.38803,0.24007,0.48861
10981,0.38785,0.24014,0.48884
10986,0.38768,0.24021,0.48908
10991,0.3875,0.24056,0.48931
10996,0.38732,0.24091,0.48954
11001,0.38715,0.24125,0.48977
11006,0.38697,0.2416,0.49001
11011,0.3868,0.24194,0.49024
11016,0.38662,0.24228,0.49047
11021,0.38644,0.24263,0.4907
11026,0.38627,0.24297,0.49093
11031,0.38609,0.24331,0.49116
11036,0.38592,0.24366,0.49139
11041,0.38574,0.244,0.49162
11046,0.38557,0.24434,0.49176
11051,0.38539,0.24468,0.49154
11056,0.38522,0.24503,0.49168
11061,0.38505,0.24537,0.49155
11066,0.38487,0.24571,0.49169
11071,0.3847,0.24605,0.49155
11076,0.38453,0.24639,0.49151
11081,0.38435,0.24673,0.49156
11086,0.38418,0.24707,0.49134
11091,0.38401,0.24741,0.49148
11096,0.38383,0.24775,0.49144
11101,0.38366,0.24809,0.49122
11106,0.38349,0.24842,0.491
11111,0.38331,0.24876,0.49077
11116,0.38314,0.2491,0.49055
11121,0.38297,0.24944,0.49033
11126,0.3828,0.24978,0.49011
11131,0.38263,0.25011,0.48989
11136,0.38245,0.25045,0.48967
11141,0.38228,0.25079,0.48945
11146,0.38211,0.25112,0.48923
11151,0.38221,0.25146,0.48901
11156,0.38248,0.25179,0.4888
11161,0.38276,0.25213,0.48858
11166,0.38304,0.25246,0.48836
11171,0.38331,0.2528,0.48814
11176,0.38359,0.25313,0.48792
11181,0.38387,0.25347,0.4877
11186,0.38414,0.2538,0.48748
11191,0.38442,0.25413,0.48727
11196,0.38469,0.25411,0.48705
11201,0.38497,0.254,0.48683
11206,0.38524,0.25388,0.48661
11211,0.38551,0.25377,0.4864
11216,0.38579,0.25366,0.48618
11221,0.38606,0.25354,0.48596
11226,0.38634,0.25343,0.48575
11231,0.38661,0.25332,0.48553
11236,0.38688,0.2532,0.48532
11241,0.38715,0.25309,0.4851
11246,0.38743,0.25298,0.48488
11251,0.3877,0.25287,0.48467
11256,0.38797,0.25275,0.48445
11261,0.38824,0.25264,0.48424
11266,0.38851,0.25253,0.48402
11271,0.38879,0.25242,0.48381
11276,0.38906,0.25231,0.48359
11281,0.38933,0.25219,0.48338
11286,0.3896,0.25208,0.48316
11291,0.38987,0.25197,0.48295
11296,0.39014,0.25186,0.48274
11301,0.39041,0.25175,0.48252
11306,0.39068,0.25164,0.48231
11311,0.39095,0.25153,0.4821
11316,0.39122,0.25141,0.48188
11321,0.39148,0.2513,0.48167
11326,0.39175,0.25119,0.48146
11331,0.39202,0.25108,0.48125
11336,0.39229,0.25097,0.48103
11341,0.39256,0.25086,0.48082
11346,0.39283,0.25075,0.48061
11351,0.39309,0.25064,0.4804
11356,0.39336,0.25053,0.48019
11361,0.39363,0.25042,0.47998
11366,0.39389,0.25031,0.47976
11371,0.39416,0.2502,0.47955
11376,0.39443,0.25009,0.47934
11381,0.39469,0.24998,0.47913
11386,0.39496,0.24987,0.47892
11391,0.39522,0.24976,0.47871
11396,0.39549,0.24965,0.4785
11401,0.39575,0.24954,0.47829
11406,0.39602,0.24943,0.47808
11411,0.39628,0.24932,0.47787
11416,0.39655,0.24921,0.47766
11421,0.39681,0.2491,0.47745
11426,0.39708,0.24899,0.47724
11431,0.39734,0.24888,0.47704
11436,0.3976,0.24878,0.47683
11441,0.39787,0.24867,0.47662
11446,0.39813,0.24856,0.47641
11451,0.39839,0.24845,0.4762
11456,0.39866,0.24834,0.476
11461,0.39892,0.24823,0.47579
11466,0.39918,0.24812,0.47558
11471,0.39944,0.24802,0.47537
11476,0.3997,0.24791,0.47517
11481,0.39997,0.2478,0.47496
11486,0.40023,0.24769,0.47475
11491,0.40031,0.24759,0.47455
11496,0.40014,0.24748,0.47434
11501,0.39997,0.24737,0.47413
11506,0.39979,0.24726,0.47393
11511,0.39962,0.24715,0.47372
11516,0.39944,0.24705,0.47352
11521,0.39927,0.24694,0.47331
11526,0.3991,0.24683,0.4731
11531,0.39892,0.24673,0.4729
11536,0.39875,0.24662,0.47269
11541,0.39858,0.24651,0.47249
11546,0.39841,0.24641,0.47246
11551,0.39823,0.2463,0.47269
11556,0.39806,0.24619,0.47291
11561,0.39789,0.24609,0.47314
11566,0.39772,0.24598,0.47337
11571,0.39755,0.24587,0.4736
11576,0.39737,0.24577,0.47383
11581,0.3972,0.24566,0.47405
11586,0.39703,0.24555,0.47428
11591,0.39686,0.24545,0.47451
11596,0.39669,0.24534,0.47473
11601,0.39652,0.24524,0.47496
11606,0.39635,0.24513,0.47519
11611,0.39618,0.24503,0.47541
11616,0.39601,0.24492,0.47564
11621,0.39584,0.24482,0.47586
11626,0.39566,0.24471,0.47609
11631,0.39549,0.2446,0.47631
11636,0.39532,0.2445,0.47654
11641,0.39516,0.24439,0.47676
11646,0.39499,0.24429,0.47699
11651,0.39482,0.24419,0.47721
11656,0.39465,0.24408,0.47744
11661,0.39448,0.24398,0.47766
11666,0.39431,0.24387,0.47788
11671,0.39414,0.24377,0.47811
11676,0.39397,0.24366,0.47833
11681,0.3938,0.24356,0.47855
11686,0.39363,0.24345,0.47878
11691,0.39347,0.24335,0.479
11696,0.3933,0.24325,0.47922
11701,0.39313,0.24314,0.47945
11706,0.39296,0.24304,0.47967
11711,0.39279,0.24293,0.47989
11716,0.39263,0.24283,0.48011
11721,0.39246,0.24273,0.48033
11726,0.39229,0.24262,0.48056
11731,0.39212,0.24252,0.48078
11736,0.39196,0.24242,0.481
11741,0.39179,0.24231,0.48122
11746,0.39162,0.24221,0.48144
11751,0.39146,0.24211,0.48166
11756,0.39129,0.242,0.48188
11761,0.39112,0.2419,0.4821
11766,0.39096,0.2418,0.48232
11771,0.39079,0.2417,0.48254
11776,0.39063,0.24159,0.48276
11781,0.39046,0.24149,0.48298
11786,0.39029,0.24139,0.4832
11791,0.39013,0.24129,0.48342
11796,0.38996,0.24118,0.48364
11801,0.3898,0.24108,0.48386
11806,0.38963,0.24098,0.48408
11811,0.38947,0.24088,0.48429
11816,0.3893,0.24078,0.48451
11821,0.38914,0.24067,0.48473
11826,0.38897,0.24057,0.48495
11831,0.38881,0.24047,0.48517
11836,0.38864,0.24037,0.48538
11841,0.38848,0.24027,0.4856
11846,0.38832,0.24017,0.48582
11851,0.38815,0.24006,0.48603
11856,0.38799,0.23996,0.48625
11861,0.38783,0.23986,0.48647
11866,0.38766,0.23976,0.48668
11871,0.3875,0.23966,0.4869
11876,0.38734,0.23956,0.48712
11881,0.38717,0.23946,0.48733
11886,0.38701,0.23936,0.48755
11891,0.38685,0.23926,0.48776
11896,0.38668,0.23916,0.48798
11901,0.38652,0.23906,0.48819
11906,0.38636,0.23896,0.48841
11911,0.3862,0.23885,0.48862
11916,0.38604,0.23875,0.48884
11921,0.38587,0.23865,0.48905
11926,0.38571,0.23855,0.48927
11931,0.38555,0.23845,0.48948
11936,0.38539,0.23835,0.4897
11941,0.38523,0.23825,0.48991
11946,0.38507,0.23816,0.49012
11951,0.38491,0.23806,0.49034
11956,0.38474,0.23796,0.49055
11961,0.38458,0.23786,0.49076
11966,0.38442,0.23776,0.49089
11971,0.38426,0.23766,0.49069
11976,0.3841,0.23756,0.49048
11981,0.38394,0.23746,0.49028
11986,0.38378,0.23736,0.49007
11991,0.38362,0.23726,0.48987
11996,0.38346,0.23716,0.48966
12001,0.3833,0.23706,0.48946
12006,0.38314,0.23696,0.48926
12011,0.38298,0.23687,0.48905
12016,0.38282,0.23677,0.48885
12021,0.38275,0.23667,0.48864
12026,0.383,0.23657,0.48844
12031,0.38326,0.23647,0.48824
12036,0.38352,0.23637,0.48804
12041,0.38377,0.23628,0.48783
12046,0.38403,0.23618,0.48763
12051,0.38428,0.23608,0.48743
12056,0.38454,0.23598,0.48723
12061,0.38479,0.23588,0.48702
12066,0.38505,0.23579,0.48682
12071,0.3853,0.23569,0.48662
12076,0.38556,0.23559,0.48642
12081,0.38581,0.23549,0.48622
12086,0.38607,0.2354,0.48602
12091,0.38632,0.2353,0.48582
12096,0.38657,0.2352,0.48562
12101,0.38683,0.2351,0.48541
12106,0.38708,0.23501,0.48521
12111,0.38733,0.23491,0.48501
12116,0.38759,0.23481,0.48481
12121,0.38784,0.23472,0.48461
12126,0.38809,0.23462,0.48441
12131,0.38834,0.23452,0.48421
12136,0.3886,0.23443,0.48401
12141,0.38885,0.23433,0.48382
12146,0.3891,0.23423,0.48362
12151,0.38935,0.23414,0.48342
12156,0.3896,0.23404,0.48322
12161,0.38985,0.23394,0.48302
12166,0.3901,0.23385,0.48282
12171,0.39035,0.23375,0.48262
12176,0.3906,0.23366,0.48242
12181,0.39085,0.23356,0.48223
12186,0.3911,0.23346,0.48203
12191,0.39135,0.23337,0.48183
12196,0.3916,0.23327,0.48163
12201,0.39185,0.23318,0.48144
12206,0.3921,0.23308,0.48124
12211,0.39235,0.23299,0.48104
12216,0.3926,0.23289,0.48084
12221,0.39285,0.2328,0.48065
12226,0.3931,0.2327,0.48045
12231,0.39334,0.23261,0.48026
12236,0.39359,0.23251,0.48006
12241,0.39384,0.23242,0.47986
12246,0.39409,0.23232,0.47967
12251,0.39434,0.23223,0.47947
12256,0.39458,0.23213,0.47928
12261,0.39483,0.23204,0.47908
12266,0.39508,0.23194,0.47888
12271,0.39532,0.23185,0.47869
12276,0.39557,0.23175,0.47849
12281,0.39581,0.23166,0.4783
12286,0.39606,0.23156,0.47811
12291,0.39631,0.23147,0.47791
12296,0.39655,0.23138,0.47772
12301,0.3968,0.23128,0.47752
12306,0.39704,0.23119,0.47733
12311,0.39729,0.23109,0.47713
12316,0.39753,0.231,0.47694
12321,0.39778,0.23091,0.47675
12326,0.39802,0.23081,0.47655
12331,0.39826,0.23072,0.47636
12336,0.39851,0.23063,0.47617
12341,0.39875,0.23053,0.47597
12346,0.399,0.23044,0.47578
12351,0.39908,0.23035,0.47559
12356,0.39892,0.23025,0.4754
12361,0.39875,0.23016,0.4752
12366,0.39859,0.23007,0.47501
12371,0.39843,0.22997,0.47482
12376,0.39827,0.22988,0.47463
12381,0.39811,0.22979,0.47444
12386,0.39795,0.22969,0.47425
12391,0.39779,0.2296,0.47405
12396,0.39763,0.22951,0.47386
12401,0.39747,0.22942,0.47367
12406,0.39731,0.22932,0.47364
12411,0.39715,0.22923,0.47385
12416,0.39699,0.22914,0.47407
12421,0.39683,0.22905,0.47428
12426,0.39667,0.22896,0.47449
12431,0.39651,0.22886,0.4747
12436,0.39635,0.22877,0.47491
12441,0.39619,0.22868,0.47512
12446,0.39603,0.22859,0.47533
12451,0.39587,0.2285,0.47554
12456,0.39571,0.2284,0.47575
12461,0.39555,0.22831,0.47597
12466,0.3958,0.22822,0.47618
12471,0.39604,0.22813,0.47639
12476,0.39628,0.22804,0.4766
12481,0.39652,0.22795,0.4768
12486,0.39676,0.22786,0.47701
12491,0.39701,0.22776,0.47722
12496,0.39725,0.22767,0.47743
12501,0.39749,0.22758,0.47764
12506,0.39773,0.22749,0.47785
12511,0.39797,0.2274,0.47806
12516,0.39821,0.22731,0.47827
12521,0.39845,0.22722,0.47848
12526,0.39869,0.22713,0.47868
12531,0.39893,0.22704,0.47889
12536,0.39917,0.22695,0.4791
12541,0.39941,0.22686,0.47931
12546,0.39965,0.22677,0.47952
12551,0.39989,0.22668,0.47972
12556,0.40013,0.22658,0.47993
12561,0.40037,0.22649,0.48014
12566,0.4006,0.2264,0.48034
12571,0.40084,0.22631,0.48055
12576,0.40108,0.22622,0.48076
12581,0.40132,0.22613,0.48096
12586,0.40156,0.22604,0.48117
12591,0.40179,0.22596,0.48138
12596,0.40187,0.22587,0.48158
12601,0.40187,0.22578,0.48179
12606,0.40187,0.22569,0.48199
12611,0.40187,0.2256,0.4822
12616,0.40195,0.22551,0.4824
12621,0.40187,0.22542,0.48261
12626,0.40195,0.22533,0.48281
12631,0.40195,0.22524,0.48302
12636,0.40187,0.22515,0.48322
12641,0.40195,0.22506,0.48343
12646,0.40202,0.22497,0.48363
12651,0.40187,0.22488,0.48384
12656,0.40171,0.22479,0.48404
12661,0.40155,0.22471,0.48424
12666,0.40139,0.22462,0.48445
12671,0.40123,0.22453,0.48465
12676,0.40107,0.22452,0.48485
12681,0.40091,0.22482,0.48506
12686,0.40076,0.22513,0.48526
12691,0.4006,0.22544,0.48546
12696,0.40044,0.22574,0.48566
12701,0.40028,0.22605,0.48587
12706,0.40013,0.22635,0.48607
12711,0.39997,0.22665,0.48627
12716,0.39981,0.22696,0.48647
12721,0.39965,0.22726,0.48668
12726,0.3995,0.22757,0.48688
12731,0.39934,0.22787,0.48708
12736,0.39918,0.22817,0.48728
12741,0.39903,0.22848,0.48748
12746,0.39887,0.22878,0.48768
12751,0.39871,0.22908,0.48788
12756,0.39856,0.22938,0.48808
12761,0.3984,0.22968,0.48828
12766,0.39825,0.22999,0.48849
12771,0.39809,0.23029,0.48869
12776,0.39793,0.23059,0.48889
12781,0.39778,0.23089,0.48909
12786,0.39762,0.23119,0.48929
12791,0.39747,0.23149,0.48948
12796,0.39731,0.23179,0.48968
12801,0.39716,0.23209,0.48988
12806,0.397,0.23239,0.49008
12811,0.39685,0.23269,0.49028
12816,0.39669,0.23299,0.49048
12821,0.39654,0.23329,0.49068
12826,0.39638,0.23359,0.49088
12831,0.39623,0.23389,0.49108
12836,0.39607,0.23419,0.49127
12841,0.39592,0.23448,0.49147
12846,0.39577,0.23478,0.49167
12851,0.39561,0.23508,0.49187
12856,0.39546,0.23522,0.49207
12861,0.3953,0.23513,0.49226
12866,0.39515,0.23504,0.49246
12871,0.395,0.23495,0.49266
12876,0.39484,0.23486,0.49285
12881,0.39469,0.23476,0.49305
12886,0.39454,0.23467,0.49317
12891,0.39438,0.23458,0.49306
12896,0.39423,0.23449,0.49318
12901,0.39408,0.2344,0.49306
12906,0.39393,0.23431,0.49318
12911,0.39377,0.23422,0.49307
12916,0.39362,0.23413,0.49319
12921,0.39347,0.23404,0.49307
12926,0.39332,0.23395,0.49319
12931,0.39316,0.23386,0.49308
12936,0.39301,0.23377,0.4932
12941,0.39286,0.23368,0.49308
12946,0.39271,0.23359,0.4932
12951,0.39256,0.2335,0.49309
12956,0.39241,0.23341,0.49321
12961,0.39225,0.23332,0.49309
12966,0.3921,0.23323,0.49321
12971,0.39195,0.23314,0.4931
12976,0.3918,0.23305,0.49322
12981,0.39165,0.23296,0.49311
12986,0.3915,0.23287,0.49322
12991,0.39135,0.23278,0.49311
12996,0.3912,0.23269,0.49323
13001,0.39105,0.2326,0.49312
13006,0.3909,0.23251,0.49323
13011,0.39075,0.23242,0.49312
13016,0.3906,0.23233,0.49324
13021,0.39045,0.23224,0.49313
13026,0.3903,0.23215,0.49324
13031,0.39015,0.23206,0.49313
13036,0.39,0.23197,0.49325
13041,0.38985,0.23188,0.49314
13046,0.3897,0.2318,0.49325
13051,0.38955,0.23171,0.49314
13056,0.3894,0.23162,0.49326
13061,0.38925,0.23153,0.49315
13066,0.3891,0.23144,0.49326
13071,0.38895,0.23135,0.49315
13076,0.3888,0.23126,0.49327
13081,0.38866,0.23117,0.49316
13086,0.38851,0.23109,0.49328
13091,0.38836,0.231,0.49332
13096,0.38821,0.23091,0.49328
13101,0.38806,0.23082,0.49324
13106,0.38791,0.23073,0.49321
13111,0.38777,0.23065,0.49325
13116,0.38762,0.23056,0.49337
13121,0.38747,0.23047,0.49326
13126,0.38732,0.23038,0.49337
13131,0.38718,0.23029,0.49334
13136,0.38703,0.23021,0.4933
13141,0.38688,0.23012,0.49349
13146,0.38673,0.23003,0.49331
13151,0.38659,0.22994,0.49312
13156,0.38644,0.22986,0.49293
13161,0.38629,0.22977,0.49274
13166,0.38615,0.22968,0.49256
13171,0.386,0.2296,0.49237
13176,0.38585,0.22951,0.49218
13181,0.38571,0.22942,0.492
13186,0.38556,0.22933,0.49181
13191,0.38541,0.22925,0.49162
13196,0.38527,0.22916,0.49144
13201,0.3855,0.22907,0.49125
13206,0.38573,0.22899,0.49106
13211,0.38597,0.2289,0.49088
13216,0.3862,0.22881,0.49069
13221,0.38643,0.22873,0.49051
13226,0.38666,0.22864,0.49032
13231,0.38689,0.22855,0.49014
13236,0.38713,0.22847,0.48995
13241,0.38736,0.22838,0.48977
13246,0.38759,0.2283,0.48958
13251,0.38782,0.22821,0.4894
13256,0.38805,0.22812,0.48921
13261,0.38828,0.22804,0.48903
13266,0.38851,0.22795,0.48884
13271,0.38874,0.22787,0.48866
13276,0.38897,0.22778,0.48848
13281,0.3892,0.22769,0.48829
13286,0.38943,0.22761,0.48811
13291,0.38966,0.22752,0.48792
13296,0.38989,0.22744,0.48774
13301,0.39012,0.22735,0.48756
13306,0.39035,0.22727,0.48737
13311,0.39058,0.22718,0.48719
13316,0.39081,0.2271,0.48701
13321,0.39104,0.22701,0.48683
13326,0.39127,0.22692,0.48664
13331,0.39149,0.22684,0.48646
13336,0.39172,0.22675,0.48628
13341,0.39195,0.22667,0.4861
13346,0.39218,0.22658,0.48591
13351,0.39241,0.2265,0.48573
13356,0.39263,0.22642,0.48555
13361,0.39286,0.22633,0.48537
13366,0.39309,0.22625,0.48519
13371,0.39331,0.22616,0.485
13376,0.39354,0.22608,0.48482
13381,0.39377,0.22599,0.48464
13386,0.39399,0.22591,0.48446
13391,0.39422,0.22582,0.48428
13396,0.39445,0.22574,0.4841
13401,0.39467,0.22565,0.48392
13406,0.3949,0.22557,0.48374
13411,0.39512,0.22549,0.48356
13416,0.39535,0.2254,0.48338
13421,0.39557,0.22532,0.4832
13426,0.3958,0.22523,0.48302
13431,0.39602,0.22515,0.48284
13436,0.39625,0.22507,0.48266
13441,0.39647,0.22498,0.48248
13446,0.3967,0.2249,0.4823
13451,0.39692,0.22482,0.48212
13456,0.39715,0.22473,0.48194
13461,0.39737,0.22465,0.48176
13466,0.39759,0.22457,0.48158
13471,0.39782,0.22448,0.4814
13476,0.39804,0.2244,0.48123
13481,0.39826,0.22432,0.48105
13486,0.39849,0.22423,0.48087
13491,0.39871,0.22415,0.48069
13496,0.39893,0.22407,0.48051
13501,0.39916,0.22398,0.48033
13506,0.39938,0.2239,0.48016
13511,0.3996,0.22382,0.47998
13516,0.3996,0.22373,0.4798
13521,0.39945,0.22365,0.47962
13526,0.39931,0.22357,0.47945
13531,0.39916,0.22349,0.47927
13536,0.39901,0.2234,0.47909
13541,0.39886,0.22332,0.47892
13546,0.39872,0.22353,0.47874
13551,0.39857,0.22382,0.47856
13556,0.39842,0.22411,0.47839
13561,0.39827,0.22439,0.47821
13566,0.3982,0.22468,0.47803
13571,0.39842,0.22482,0.47786
13576,0.39864,0.22473,0.47768
13581,0.3985,0.22465,0.47751
13586,0.39835,0.22457,0.47733
13591,0.3982,0.22449,0.47715
13596,0.39806,0.2244,0.47698
13601,0.39791,0.22432,0.4768
13606,0.39777,0.22424,0.47663
13611,0.39762,0.22416,0.47645
13616,0.39747,0.22407,0.4765
13621,0.39733,0.22399,0.47669
13626,0.39718,0.22391,0.47688
13631,0.39704,0.22383,0.47707
13636,0.39689,0.22375,0.47727
13641,0.39675,0.22366,0.47746
13646,0.3966,0.22358,0.47765
13651,0.39645,0.2235,0.47784
13656,0.39668,0.22342,0.47803
13661,0.3969,0.22334,0.47822
13666,0.39712,0.22325,0.47841
13671,0.39734,0.22317,0.4786
13676,0.39756,0.22309,0.47879
13681,0.39778,0.22301,0.47899
13686,0.398,0.22293,0.47918
13691,0.39822,0.22285,0.47937
13696,0.39844,0.22277,0.47956
13701,0.39866,0.22268,0.47975
13706,0.39858,0.2226,0.47994
13711,0.39844,0.22252,0.48013
13716,0.39829,0.22244,0.48031
13721,0.39815,0.22236,0.4805
13726,0.398,0.22228,0.48069
13731,0.39786,0.2222,0.48088
13736,0.39771,0.22219,0.48107
13741,0.39757,0.22247,0.48126
13746,0.39742,0.22276,0.48145
13751,0.39728,0.22304,0.48164
13756,0.39714,0.22332,0.48183
13761,0.39699,0.2236,0.48201
13766,0.39685,0.22388,0.4822
13771,0.3967,0.22417,0.48239
13776,0.39656,0.22445,0.48258
13781,0.39642,0.22473,0.48277
13786,0.39627,0.22501,0.48295
13791,0.39613,0.22529,0.48314
13796,0.39598,0.22557,0.48333
13801,0.39584,0.22585,0.48352
13806,0.3957,0.22613,0.4837
13811,0.39555,0.22641,0.48389
13816,0.39541,0.22669,0.48408
13821,0.39527,0.22697,0.48426
13826,0.39513,0.22725,0.48445
13831,0.39498,0.22753,0.48464
13836,0.39484,0.22781,0.48482
13841,0.3947,0.22809,0.48501
13846,0.39455,0.22837,0.48519
13851,0.39441,0.22865,0.48538
13856,0.39427,0.22893,0.48557
13861,0.39413,0.2292,0.48575
13866,0.39399,0.22948,0.48594
13871,0.39384,0.22976,0.48612
13876,0.3937,0.23004,0.48631
13881,0.39356,0.23031,0.48649
13886,0.39342,0.23059,0.48668
13891,0.39328,0.23087,0.48686
13896,0.39313,0.23115,0.48705
13901,0.39299,0.23142,0.48723
13906,0.39285,0.2317,0.48742
13911,0.39271,0.23197,0.4876
13916,0.39257,0.23225,0.48778
13921,0.39243,0.23253,0.48797
13926,0.39229,0.2328,0.48815
13931,0.39215,0.23308,0.48834
13936,0.39201,0.23335,0.48852
13941,0.39187,0.23363,0.4887
13946,0.39173,0.2339,0.48889
13951,0.39158,0.23418,0.48907
13956,0.39144,0.23445,0.48925
13961,0.3913,0.23473,0.48943
13966,0.39116,0.235,0.48962
13971,0.39102,0.23527,0.4898
13976,0.39088,0.23555,0.48998
13981,0.39074,0.23582,0.49017
13986,0.3906,0.23609,0.49035
13991,0.39047,0.23637,0.49053
13996,0.39033,0.23664,0.49071
14001,0.39019,0.23691,0.49089
14006,0.39005,0.23718,0.49108
14011,0.38991,0.23724,0.49126
14016,0.38977,0.23751,0.49144
14021,0.38963,0.23771,0.49162
14026,0.38949,0.23799,0.4918
14031,0.38935,0.23826,0.49198
14036,0.38921,0.23853,0.49216
14041,0.38907,0.2388,0.49234
14046,0.38894,0.23907,0.49252
14051,0.3888,0.23934,0.49271
14056,0.38866,0.23961,0.49289
14061,0.38852,0.23988,0.49307
14066,0.38838,0.24015,0.49325
14071,0.38825,0.24042,0.49343
14076,0.38811,0.24069,0.49339
14081,0.38797,0.24096,0.49336
14086,0.38783,0.24123,0.4934
14091,0.38769,0.2415,0.49336
14096,0.38756,0.24177,0.49326
14101,0.38742,0.24204,0.4933
14106,0.38728,0.24231,0.49319
14111,0.38714,0.24258,0.49316
14116,0.38701,0.24284,0.4932
14121,0.38687,0.24311,0.49302
14126,0.38673,0.24338,0.49306
14131,0.3866,0.24365,0.49289
14136,0.38646,0.24392,0.49286
14141,0.38632,0.24418,0.49268
14146,0.38619,0.24445,0.49251
14151,0.38605,0.24472,0.49233
14156,0.38591,0.24498,0.49216
14161,0.38578,0.24525,0.49199
14166,0.38564,0.24552,0.49181
14171,0.38551,0.24578,0.49164
14176,0.38537,0.24605,0.49146
14181,0.38523,0.24632,0.49129
14186,0.3851,0.24658,0.49112
14191,0.3851,0.24685,0.49094
14196,0.38532,0.24711,0.49077
14201,0.38554,0.24738,0.4906
14206,0.38575,0.24764,0.49043
14211,0.38597,0.24791,0.49025
14216,0.38618,0.24817,0.49008
14221,0.3864,0.24844,0.48991
14226,0.38662,0.2487,0.48974
14231,0.38683,0.24896,0.48957
14236,0.38705,0.24923,0.48939
14241,0.38726,0.24949,0.48922
14246,0.38748,0.24975,0.48905
14251,0.38769,0.25002,0.48888
14256,0.38791,0.25,0.48871
14261,0.38812,0.24991,0.48854
14266,0.38834,0.24982,0.48836
14271,0.38855,0.24974,0.48819
14276,0.38876,0.24965,0.48802
14281,0.38898,0.24956,0.48785
14286,0.38919,0.24948,0.48768
14291,0.38941,0.24939,0.48751
14296,0.38962,0.2493,0.48734
14301,0.38983,0.24921,0.48717
14306,0.39005,0.24913,0.487
14311,0.39026,0.24904,0.48683
14316,0.39047,0.24895,0.48666
14321,0.39069,0.24887,0.48649
14326,0.3909,0.24878,0.48632
14331,0.39111,0.24869,0.48615
14336,0.39132,0.2486,0.48598
14341,0.39153,0.24852,0.48581
14346,0.39175,0.24843,0.48564
14351,0.39196,0.24835,0.48547
14356,0.39217,0.24826,0.4853
14361,0.39238,0.24817,0.48513
14366,0.39259,0.24809,0.48496
14371,0.3928,0.248,0.4848
14376,0.39302,0.24791,0.48463
14381,0.39323,0.24783,0.48446
14386,0.39344,0.24774,0.48429
14391,0.39365,0.24765,0.48412
14396,0.39386,0.24757,0.48395
14401,0.39407,0.24748,0.48379
14406,0.39428,0.2474,0.48362
14411,0.39449,0.24731,0.48345
14416,0.3947,0.24723,0.48328
14421,0.39491,0.24714,0.48311
14426,0.39512,0.24705,0.48295
14431,0.39533,0.24697,0.48278
14436,0.39554,0.24688,0.48261
14441,0.39575,0.2468,0.48245
14446,0.39596,0.24671,0.48228
14451,0.39617,0.24663,0.48211
14456,0.39638,0.24654,0.48195
14461,0.39658,0.24646,0.48178
14466,0.39679,0.24637,0.48161
14471,0.397,0.24629,0.48145
14476,0.39721,0.2462,0.48128
14481,0.39742,0.24612,0.48111
14486,0.39763,0.24603,0.48095
14491,0.39783,0.24595,0.48078
14496,0.39804,0.24586,0.48062
14501,0.39825,0.24578,0.48045
14506,0.39846,0.24569,0.48028
14511,0.39866,0.24561,0.48012
14516,0.39887,0.24552,0.47995
14521,0.39908,0.24544,0.47979
14526,0.39901,0.24535,0.47962
14531,0.39887,0.24527,0.47946
14536,0.39873,0.24518,0.47929
14541,0.3986,0.2451,0.47913
14546,0.39846,0.24502,0.47896
14551,0.39832,0.24493,0.4788
14556,0.39819,0.24485,0.47863
14561,0.39805,0.24476,0.47847
14566,0.39791,0.24468,0.47831
14571,0.39778,0.2446,0.47814
14576,0.39764,0.24451,0.47798
14581,0.3975,0.24443,0.47809
14586,0.39737,0.24434,0.47827
14591,0.39723,0.24426,0.47845
14596,0.3971,0.24418,0.47862
14601,0.39696,0.24409,0.4788
14606,0.39682,0.24401,0.47898
14611,0.39669,0.24393,0.47916
14616,0.39655,0.24384,0.47934
14621,0.39642,0.24376,0.47952
14626,0.39628,0.24368,0.47969
14631,0.39615,0.24359,0.47987
14636,0.39601,0.24351,0.48005
14641,0.39587,0.24343,0.48023
14646,0.39574,0.24334,0.4804
14651,0.3956,0.24326,0.48058
14656,0.39547,0.24318,0.48076
14661,0.39533,0.24309,0.48094
14666,0.3952,0.24301,0.48111
14671,0.39507,0.24293,0.48129
14676,0.39493,0.24285,0.48147
14681,0.3948,0.24276,0.48164
14686,0.39466,0.24268,0.48182
14691,0.39453,0.2426,0.482
14696,0.39439,0.24251,0.48217
14701,0.39426,0.24243,0.48235
14706,0.39412,0.24235,0.48252
14711,0.39399,0.24227,0.4827
14716,0.39386,0.24219,0.48288
14721,0.39372,0.2421,0.48305
14726,0.39359,0.24202,0.48323
14731,0.39346,0.24194,0.4834
14736,0.39332,0.24186,0.48358
14741,0.39319,0.24177,0.48375
14746,0.39306,0.24169,0.48393
14751,0.39292,0.24161,0.4841
14756,0.39279,0.24153,0.48428
14761,0.39266,0.24145,0.48445
14766,0.39252,0.24137,0.48463
14771,0.39239,0.24128,0.4848
14776,0.39226,0.2412,0.48498
14781,0.39213,0.24112,0.48515
14786,0.39199,0.24104,0.48532
14791,0.39186,0.24096,0.4855
14796,0.39173,0.24088,0.48567
14801,0.3916,0.24079,0.48585
14806,0.39146,0.24071,0.48602
14811,0.39133,0.24063,0.48619
14816,0.3912,0.24055,0.48637
14821,0.39107,0.24047,0.48654
14826,0.39093,0.24039,0.48671
14831,0.3908,0.24031,0.48689
14836,0.39067,0.24023,0.48706
14841,0.39054,0.24015,0.48723
14846,0.39041,0.24006,0.4874
14851,0.39028,0.23998,0.48758
14856,0.39015,0.2399,0.48775
14861,0.39001,0.23982,0.48792
14866,0.38988,0.23974,0.48809
14871,0.38975,0.23966,0.48827
14876,0.38962,0.23958,0.48844
14881,0.38949,0.2395,0.48861
14886,0.38936,0.23942,0.48878
14891,0.38923,0.23934,0.48895
14896,0.3891,0.23926,0.48912
14901,0.38897,0.23918,0.4893
14906,0.38884,0.2391,0.48947
14911,0.38871,0.23902,0.48964
14916,0.38858,0.23894,0.48981
14921,0.38845,0.23886,0.48998
14926,0.38832,0.23878,0.49015
14931,0.38819,0.2387,0.49032
14936,0.38806,0.23862,0.49049
14941,0.38793,0.23854,0.49066
14946,0.3878,0.23846,0.49083
14951,0.38767,0.23838,0.491
14956,0.38754,0.2383,0.49117
14961,0.38741,0.23822,0.49134
14966,0.38728,0.23814,0.49138
14971,0.38715,0.23806,0.49122
14976,0.38702,0.23798,0.49105
14981,0.38689,0.2379,0.49089
14986,0.38676,0.23782,0.49072
14991,0.38663,0.23774,0.49056
14996,0.3865,0.23766,0.4904
15001,0.38637,0.23758,0.49023
15006,0.38625,0.2375,0.49007
15011,0.38612,0.23743,0.48991
15016,0.38599,0.23735,0.48974
15021,0.38593,0.23727,0.48958
15026,0.38613,0.23719,0.48942
15031,0.38633,0.23711,0.48926
15036,0.38654,0.23703,0.48909
15041,0.38674,0.23695,0.48893
15046,0.38695,0.23687,0.48877
15051,0.38715,0.23679,0.48861
15056,0.38735,0.23672,0.48844
15061,0.38756,0.23664,0.48828
15066,0.38776,0.23656,0.48812
15071,0.38796,0.23648,0.48796
15076,0.38817,0.2364,0.4878
15081,0.38837,0.23632,0.48763
15086,0.38857,0.23625,0.48747
15091,0.38877,0.23617,0.48731
15096,0.38898,0.23609,0.48715
15101,0.38918,0.23601,0.48699
15106,0.38938,0.23593,0.48683
15111,0.38958,0.23585,0.48667
15116,0.38979,0.23578,0.4865
15121,0.38999,0.2357,0.48634
15126,0.39019,0.23562,0.48618
15131,0.39039,0.23554,0.48602
15136,0.39059,0.23547,0.48586
15141,0.39079,0.23539,0.4857
15146,0.39099,0.23531,0.48554
15151,0.3912,0.23523,0.48538
15156,0.3914,0.23515,0.48522
15161,0.3916,0.23508,0.48506
15166,0.3918,0.235,0.4849
15171,0.392,0.23492,0.48474
15176,0.3922,0.23484,0.48458
15181,0.3924,0.23477,0.48442
15186,0.3926,0.23469,0.48426
15191,0.3928,0.23461,0.4841
15196,0.393,0.23454,0.48394
15201,0.3932,0.23446,0.48378
15206,0.3934,0.23438,0.48362
15211,0.3936,0.2343,0.48347
15216,0.3938,0.23423,0.48331
15221,0.394,0.23415,0.48315
15226,0.39419,0.23407,0.48299
15231,0.39439,0.234,0.48283
15236,0.39459,0.23392,0.48267
15241,0.39479,0.23384,0.48251
15246,0.39499,0.23377,0.48236
15251,0.39519,0.23369,0.4822
15256,0.39539,0.23361,0.48204
15261,0.39558,0.23354,0.48188
15266,0.39578,0.23346,0.48172
15271,0.39598,0.23338,0.48157
15276,0.39618,0.23331,0.48141
15281,0.39637,0.23323,0.48125
15286,0.39657,0.23315,0.48109
15291,0.39677,0.23308,0.48094
15296,0.39697,0.233,0.48078
15301,0.39716,0.23293,0.48062
15306,0.39736,0.23285,0.48047
15311,0.39756,0.23277,0.48031
15316,0.39743,0.2327,0.48015
15321,0.3973,0.23262,0.47999
15326,0.39717,0.23255,0.47984
15331,0.39704,0.23247,0.47968
15336,0.39691,0.23239,0.47953
15341,0.39678,0.23232,0.47937
15346,0.39665,0.23224,0.47921
15351,0.39652,0.23217,0.47906
15356,0.39639,0.23209,0.4789
15361,0.39626,0.23202,0.47874
15366,0.39613,0.23194,0.47859
15371,0.39601,0.23187,0.47876
15376,0.39588,0.23179,0.47893
15381,0.39575,0.23171,0.4791
15386,0.39562,0.23164,0.47927
15391,0.39549,0.23156,0.47944
15396,0.39536,0.23149,0.47961
15401,0.39523,0.23141,0.47977
15406,0.39511,0.23134,0.47994
15411,0.39498,0.23126,0.48011
15416,0.39485,0.23119,0.48028
15421,0.39472,0.23111,0.48045
15426,0.39459,0.23104,0.48062
15431,0.39472,0.23096,0.48079
15436,0.39492,0.23089,0.48095
15441,0.39512,0.23081,0.48112
15446,0.39531,0.23074,0.48129
15451,0.39551,0.23066,0.48146
15456,0.3957,0.23059,0.48163
15461,0.3959,0.23052,0.48179
15466,0.39609,0.23044,0.48196
15471,0.39629,0.23037,0.48213
15476,0.39648,0.23029,0.4823
15481,0.39668,0.23022,0.48246
15486,0.39687,0.23014,0.48263
15491,0.39707,0.23007,0.4828
15496,0.39726,0.22999,0.48296
15501,0.39746,0.22992,0.48313
15506,0.39765,0.22985,0.4833
15511,0.39785,0.22977,0.48346
15516,0.39804,0.2297,0.48363
15521,0.39823,0.22962,0.4838
15526,0.39843,0.22955,0.48396
15531,0.39862,0.22948,0.48413
15536,0.39882,0.2294,0.48429
15541,0.39901,0.22933,0.48446
15546,0.3992,0.22926,0.48463
15551,0.3994,0.22918,0.48479
15556,0.39959,0.22911,0.48496
15561,0.39978,0.22903,0.48512
15566,0.39997,0.22896,0.48529
15571,0.40017,0.22889,0.48545
15576,0.40036,0.22881,0.48562
15581,0.40055,0.22874,0.48578
15586,0.40074,0.22867,0.48595
15591,0.40094,0.22859,0.48611
15596,0.40113,0.22852,0.48628
15601,0.40132,0.22845,0.48644
15606,0.40151,0.22837,0.48661
15611,0.40145,0.2283,0.48677
15616,0.40151,0.22823,0.48694
15621,0.40151,0.22815,0.4871
15626,0.40145,0.22808,0.48726
15631,0.40151,0.22801,0.48743
15636,0.40151,0.22794,0.48759
15641,0.40144,0.22786,0.48776
15646,0.40151,0.22779,0.48792
15651,0.40151,0.22772,0.48808
15656,0.40151,0.22764,0.48825
15661,0.40151,0.22757,0.48841
15666,0.40151,0.2275,0.48857
15671,0.40151,0.22743,0.48874
15676,0.40157,0.22735,0.4889
15681,0.40151,0.22728,0.48906
15686,0.4015,0.22721,0.48923
15691,0.40157,0.22714,0.48939
15696,0.4015,0.22706,0.48955
15701,0.4015,0.22699,0.48971
15706,0.40157,0.22692,0.48988
15711,0.40144,0.22685,0.49004
15716,0.40131,0.22678,0.4902
15721,0.40118,0.2267,0.49036
15726,0.40106,0.22663,0.49053
15731,0.40093,0.22656,0.49069
15736,0.4008,0.22668,0.49085
15741,0.40067,0.22692,0.49101
15746,0.40055,0.22717,0.49117
15751,0.40042,0.22741,0.49133
15756,0.40029,0.22766,0.4915
15761,0.40016,0.2279,0.49166
15766,0.40004,0.22815,0.49182
15771,0.39991,0.22839,0.49198
15776,0.39978,0.22864,0.49214
15781,0.39966,0.22888,0.4923
15786,0.39953,0.22913,0.49246
15791,0.3994,0.22937,0.49262
15796,0.39928,0.22962,0.49278
15801,0.39915,0.22986,0.49294
15806,0.39903,0.2301,0.4931
15811,0.3989,0.23035,0.49326
15816,0.39877,0.23059,0.49342
15821,0.39865,0.23064,0.49358
15826,0.39852,0.23057,0.49374
15831,0.3984,0.2305,0.4939
15836,0.39827,0.23042,0.49406
15841,0.39814,0.23035,0.49422
15846,0.39802,0.23028,0.49438
15851,0.39789,0.23021,0.49429
15856,0.39777,0.23013,0.49439
15861,0.39764,0.23006,0.49436
15866,0.39752,0.22999,0.49433
15871,0.39739,0.22992,0.49436
15876,0.39727,0.22984,0.49439
15881,0.39714,0.22977,0.49443
15886,0.39702,0.2297,0.4944
15891,0.39689,0.22963,0.49437
15896,0.39677,0.22955,0.49434
15901,0.39664,0.22948,0.49437
15906,0.39652,0.22941,0.4944
15911,0.39639,0.22934,0.49444
15916,0.39627,0.22927,0.49441
15921,0.39614,0.22919,0.49438
15926,0.39602,0.22912,0.49435
15931,0.39589,0.22905,0.49438
15936,0.39577,0.22898,0.49442
15941,0.39565,0.22891,0.49445
15946,0.39552,0.22883,0.49436
15951,0.3954,0.22876,0.49439
15956,0.39527,0.22869,0.49436
15961,0.39515,0.22862,0.49439
15966,0.39503,0.22855,0.49436
15971,0.3949,0.22848,0.4944
15976,0.39478,0.22841,0.49437
15981,0.39466,0.22833,0.49434
15986,0.39453,0.22826,0.49437
15991,0.39441,0.22819,0.4944
15996,0.39429,0.22812,0.49437
16001,0.39416,0.22805,0.49434
16006,0.39404,0.22798,0.49431
16011,0.39392,0.22791,0.49435
16016,0.39379,0.22783,0.49432
16021,0.39367,0.22776,0.49435
16026,0.39355,0.22769,0.49432
16031,0.39343,0.22762,0.49429
16036,0.3933,0.22755,0.49426
16041,0.39318,0.22748,0.4943
16046,0.39306,0.22741,0.49427
16051,0.39294,0.22734,0.49417
16056,0.39281,0.22727,0.49427
16061,0.39269,0.2272,0.49418
16066,0.39257,0.22713,0.49415
16071,0.39245,0.22705,0.49418
16076,0.39232,0.22698,0.49415
16081,0.3922,0.22691,0.49412
16086,0.39208,0.22684,0.49409
16091,0.39196,0.22677,0.49413
16096,0.39184,0.2267,0.49397
16101,0.39171,0.22663,0.49401
16106,0.39159,0.22656,0.49398
16111,0.39147,0.22649,0.49389
16116,0.39135,0.22642,0.49392
16121,0.39123,0.22635,0.49377
16126,0.39111,0.22628,0.4938
16131,0.39099,0.22621,0.49371
16136,0.39087,0.22614,0.49362
16141,0.39074,0.22607,0.49359
16146,0.39062,0.226,0.49343
16151,0.3905,0.22593,0.49334
16156,0.39038,0.22586,0.49325
16161,0.39026,0.22579,0.4931
16166,0.39014,0.22572,0.49295
16171,0.39002,0.22565,0.4928
16176,0.3899,0.22558,0.49264
16181,0.38978,0.22551,0.49249
16186,0.38966,0.22544,0.49234
16191,0.38954,0.22537,0.49219
16196,0.38942,0.2253,0.49204
16201,0.3893,0.22548,0.49188
16206,0.38918,0.22572,0.49173
16211,0.38906,0.22596,0.49158
16216,0.38894,0.2262,0.49143
16221,0.38882,0.22643,0.49128
16226,0.3887,0.22667,0.49113
16231,0.38858,0.22691,0.49097
16236,0.38846,0.22715,0.49082
16241,0.38834,0.22739,0.49067
16246,0.38822,0.22763,0.49052
16251,0.3881,0.2278,0.49037
16256,0.38798,0.22773,0.49022
16261,0.38786,0.22766,0.49007
16266,0.38774,0.22759,0.48992
16271,0.38762,0.22752,0.48977
16276,0.3875,0.22745,0.48962
16281,0.38751,0.22738,0.48947
16286,0.38769,0.22731,0.48932
16291,0.38788,0.22724,0.48917
16296,0.38807,0.22717,0.48902
16301,0.38826,0.2271,0.48887
16306,0.38845,0.22703,0.48872
16311,0.38863,0.22696,0.48857
16316,0.38882,0.22689,0.48842
16321,0.38901,0.22682,0.48827
16326,0.3892,0.22675,0.48812
16331,0.38938,0.22669,0.48797
16336,0.38957,0.22662,0.48782
16341,0.38976,0.22655,0.48767
16346,0.38994,0.22648,0.48752
16351,0.39013,0.22641,0.48737
16356,0.39032,0.22634,0.48722
16361,0.3905,0.22627,0.48707
16366,0.39069,0.2262,0.48692
16371,0.39087,0.22613,0.48678
16376,0.39106,0.22606,0.48663
16381,0.39125,0.22599,0.48648
16386,0.39143,0.22592,0.48633
16391,0.39162,0.22586,0.48618
16396,0.3918,0.22579,0.48603
16401,0.39199,0.22572,0.48589
16406,0.39217,0.22565,0.48574
16411,0.39236,0.22558,0.48559
16416,0.39254,0.22551,0.48544
16421,0.39273,0.22544,0.48529
16426,0.39291,0.22537,0.48515
16431,0.3931,0.22531,0.485
16436,0.39328,0.22524,0.48485
16441,0.39347,0.22517,0.4847
16446,0.39365,0.2251,0.48456
16451,0.39384,0.22503,0.48441
16456,0.39402,0.22521,0.48426
16461,0.3942,0.22544,0.48411
16466,0.39439,0.22568,0.48397
16471,0.39457,0.22591,0.48382
16476,0.39476,0.22615,0.48367
16481,0.39494,0.22638,0.48353
16486,0.39512,0.22662,0.48338
16491,0.39531,0.22685,0.48323
16496,0.39549,0.22709,0.48309
16501,0.39567,0.22732,0.48294
16506,0.39586,0.22755,0.48279
16511,0.39604,0.22779,0.48265
16516,0.39622,0.22796,0.4825
16521,0.3964,0.22789,0.48236
16526,0.39659,0.22782,0.48221
16531,0.39677,0.22775,0.48206
16536,0.39695,0.22769,0.48192
16541,0.39707,0.22762,0.48177
16546,0.39695,0.22755,0.48163
16551,0.39683,0.22748,0.48148
16556,0.39671,0.22741,0.48134
16561,0.39659,0.22734,0.48119
16566,0.39647,0.22727,0.48105
16571,0.39636,0.2272,0.4809
16576,0.39624,0.22714,0.48076
16581,0.39612,0.22707,0.48061
16586,0.396,0.227,0.48047
16591,0.39588,0.22693,0.48032
16596,0.39576,0.22686,0.48024
16601,0.39564,0.22679,0.48039
16606,0.39552,0.22673,0.48055
16611,0.3954,0.22666,0.48071
16616,0.39528,0.22659,0.48086
16621,0.39516,0.22652,0.48102
16626,0.39504,0.22645,0.48117
16631,0.39493,0.22638,0.48133
16636,0.39481,0.22632,0.48149
16641,0.39469,0.22625,0.48164
16646,0.39457,0.22618,0.4818
16651,0.39463,0.22611,0.48195
16656,0.39481,0.22604,0.48211
16661,0.39499,0.22598,0.48226
16666,0.39518,0.22591,0.48242
16671,0.39536,0.22584,0.48257
16676,0.39554,0.22577,0.48273
16681,0.39572,0.22571,0.48288
16686,0.3959,0.22564,0.48304
16691,0.39608,0.22557,0.48319
16696,0.39626,0.2255,0.48335
16701,0.39644,0.22544,0.4835
16706,0.39662,0.22537,0.48366
16711,0.3968,0.2253,0.48381
16716,0.39698,0.22523,0.48397
16721,0.39717,0.22517,0.48412
16726,0.39735,0.2251,0.48428
16731,0.39753,0.22503,0.48443
16736,0.39771,0.22496,0.48458
16741,0.39765,0.2249,0.48474
16746,0.39753,0.22483,0.48489
16751,0.39741,0.22476,0.48505
16756,0.39729,0.2247,0.4852
16761,0.39717,0.22463,0.48535
16766,0.39705,0.22456,0.48551
16771,0.39694,0.22479,0.48566
16776,0.39682,0.22502,0.48581
16781,0.3967,0.22525,0.48597
16786,0.39658,0.22549,0.48612
16791,0.39646,0.22572,0.48627
16796,0.39634,0.22595,0.48643
16801,0.39623,0.22618,0.48658
16806,0.39611,0.22641,0.48673
16811,0.39599,0.22664,0.48688
16816,0.39587,0.22687,0.48704
16821,0.39576,0.2271,0.48719
16826,0.39564,0.22733,0.48734
16831,0.39552,0.22756,0.48749
16836,0.3954,0.22779,0.48765
16841,0.39529,0.22801,0.4878
16846,0.39517,0.22824,0.48795
16851,0.39505,0.22847,0.4881
16856,0.39493,0.2287,0.48825
16861,0.39482,0.22893,0.48841
16866,0.3947,0.22916,0.48856
16871,0.39458,0.22939,0.48871
16876,0.39447,0.22962,0.48886
16881,0.39435,0.22984,0.48901
16886,0.39423,0.23007,0.48916
16891,0.39412,0.2303,0.48931
16896,0.394,0.23053,0.48946
16901,0.39388,0.23076,0.48962
16906,0.39377,0.23098,0.48977
16911,0.39365,0.23121,0.48992
16916,0.39353,0.23144,0.49007
16921,0.39342,0.23166,0.49022
16926,0.3933,0.23189,0.49037
16931,0.39318,0.23212,0.49052
16936,0.39307,0.23235,0.49067
16941,0.39295,0.23257,0.49082
16946,0.39284,0.2328,0.49097
16951,0.39272,0.23302,0.49112
16956,0.3926,0.23325,0.49127
16961,0.39249,0.23348,0.49142
16966,0.39237,0.2337,0.49157
16971,0.39226,0.23393,0.49172
16976,0.39214,0.23415,0.49187
16981,0.39203,0.23438,0.49202
16986,0.39191,0.2346,0.49217
16991,0.3918,0.23483,0.49232
16996,0.39168,0.23506,0.49247
17001,0.39157,0.23528,0.49262
17006,0.39145,0.23551,0.49277
17011,0.39134,0.23573,0.49292
17016,0.39122,0.23595,0.49307
17021,0.39111,0.23618,0.49321
17026,0.39099,0.2364,0.49336
17031,0.39088,0.23663,0.49351
17036,0.39076,0.23685,0.49366
17041,0.39065,0.23708,0.49381
17046,0.39053,0.2373,0.49396
17051,0.39042,0.23752,0.49411
17056,0.3903,0.23775,0.49425
17061,0.39019,0.23797,0.4944
17066,0.39007,0.23819,0.49455
17071,0.38996,0.23842,0.49452
17076,0.38985,0.23864,0.49455
17081,0.38973,0.23886,0.49441
17086,0.38962,0.23908,0.49444
17091,0.3895,0.23931,0.49441
17096,0.38939,0.23953,0.49433
17101,0.38928,0.23975,0.49436
17106,0.38916,0.23997,0.49421
17111,0.38905,0.2402,0.49424
17116,0.38893,0.24042,0.49416
17121,0.38882,0.24064,0.49413
17126,0.38871,0.24086,0.49399
17131,0.38859,0.24108,0.49384
17136,0.38848,0.2413,0.4937
17141,0.38837,0.24153,0.49355
17146,0.38825,0.24175,0.49341
17151,0.38814,0.24197,0.49327
17156,0.38803,0.24219,0.49312
17161,0.38791,0.24241,0.49298
17166,0.3878,0.24263,0.49283
17171,0.38769,0.24285,0.49269
17176,0.38775,0.24307,0.49255
17181,0.38793,0.24329,0.4924
17186,0.38811,0.24351,0.49226
17191,0.38828,0.24373,0.49212
17196,0.38846,0.24395,0.49197
17201,0.38864,0.24417,0.49183
17206,0.38882,0.24439,0.49169
17211,0.389,0.24461,0.49155
17216,0.38917,0.24483,0.4914
17221,0.38935,0.24505,0.49126
17226,0.38953,0.24527,0.49112
17231,0.3897,0.24549,0.49098
17236,0.38988,0.24565,0.49083
17241,0.39006,0.24558,0.49069
17246,0.39024,0.24551,0.49055
17251,0.39041,0.24544,0.49041
17256,0.39059,0.24536,0.49026
17261,0.39077,0.24529,0.49012
17266,0.39094,0.24522,0.48998
17271,0.39112,0.24515,0.48984
17276,0.39129,0.24508,0.4897
17281,0.39147,0.24501,0.48956
17286,0.39165,0.24494,0.48941
17291,0.39182,0.24487,0.48927
17296,0.392,0.2448,0.48913
17301,0.39217,0.24473,0.48899
17306,0.39235,0.24466,0.48885
17311,0.39252,0.24458,0.48871
17316,0.3927,0.24451,0.48857
17321,0.39288,0.24444,0.48842
17326,0.39305,0.24437,0.48828
17331,0.39323,0.2443,0.48814
17336,0.3934,0.24423,0.488
17341,0.39358,0.24416,0.48786
17346,0.39375,0.24409,0.48772
17351,0.39393,0.24402,0.48758
17356,0.3941,0.24395,0.48744
17361,0.39427,0.24388,0.4873
17366,0.39445,0.24381,0.48716
17371,0.39462,0.24374,0.48702
17376,0.3948,0.24367,0.48688
17381,0.39497,0.2436,0.48674
17386,0.39515,0.24353,0.4866
17391,0.39532,0.24346,0.48646
17396,0.39549,0.24339,0.48632
17401,0.39567,0.24332,0.48618
17406,0.39584,0.24325,0.48604
17411,0.39601,0.24318,0.4859
17416,0.39619,0.24311,0.48576
17421,0.39636,0.24304,0.48562
17426,0.39653,0.24297,0.48548
17431,0.39671,0.2429,0.48534
17436,0.39688,0.24283,0.4852
17441,0.39705,0.24276,0.48506
17446,0.39723,0.24269,0.48492
17451,0.3974,0.24262,0.48479
17456,0.39757,0.24255,0.48465
17461,0.39774,0.24248,0.48451
17466,0.39792,0.24241,0.48437
17471,0.39809,0.24234,0.48423
17476,0.39826,0.24228,0.48409
17481,0.39843,0.24221,0.48395
17486,0.3986,0.24214,0.48382
17491,0.39878,0.24207,0.48368
17496,0.39895,0.242,0.48354
17501,0.39912,0.24193,0.4834
17506,0.39929,0.24186,0.48326
17511,0.39929,0.24179,0.48312
17516,0.39918,0.24172,0.48299
17521,0.39906,0.24165,0.48285
17526,0.39895,0.24158,0.48271
17531,0.39884,0.24152,0.48257
17536,0.39872,0.24145,0.48244
17541,0.39861,0.24138,0.4823
17546,0.3985,0.24131,0.48216
17551,0.39838,0.24124,0.48202
17556,0.39827,0.24117,0.48189
17561,0.39816,0.2411,0.48175
17566,0.39804,0.24103,0.48178
17571,0.39793,0.24097,0.48193
17576,0.39782,0.2409,0.48208
17581,0.3977,0.24083,0.48223
17586,0.39759,0.24076,0.48237
17591,0.39748,0.24069,0.48252
17596,0.39736,0.24062,0.48267
17601,0.39725,0.24055,0.48281
17606,0.39714,0.24049,0.48296
17611,0.39702,0.24042,0.48311
17616,0.39691,0.24035,0.48325
17621,0.3968,0.24028,0.4834
17626,0.39669,0.24021,0.48355
17631,0.39657,0.24015,0.48369
17636,0.39646,0.24008,0.48384
17641,0.39635,0.24001,0.48399
17646,0.39624,0.23994,0.48413
17651,0.39612,0.23987,0.48428
17656,0.39601,0.23981,0.48442
17661,0.3959,0.23974,0.48457
17666,0.39579,0.23967,0.48472
17671,0.39568,0.2396,0.48486
17676,0.39556,0.23953,0.48501
17681,0.39545,0.23947,0.48515
17686,0.39534,0.2394,0.4853
17691,0.39523,0.23933,0.48544
17696,0.39512,0.23926,0.48559
17701,0.39501,0.2392,0.48574
17706,0.39489,0.23913,0.48588
17711,0.39478,0.23906,0.48603
17716,0.39467,0.23899,0.48617
17721,0.39456,0.23893,0.48632
17726,0.39445,0.23886,0.48646
17731,0.39434,0.23879,0.48661
17736,0.39423,0.23872,0.48675
17741,0.39412,0.23866,0.48689
17746,0.394,0.23859,0.48704
17751,0.39389,0.23852,0.48718
17756,0.39378,0.23845,0.48733
17761,0.39367,0.23839,0.48747
17766,0.39356,0.23832,0.48762
17771,0.39345,0.23825,0.48776
17776,0.39334,0.23819,0.48791
17781,0.39323,0.23812,0.48805
17786,0.39312,0.23805,0.48819
17791,0.39301,0.23799,0.48834
17796,0.3929,0.23792,0.48848
17801,0.39279,0.23785,0.48862
17806,0.39268,0.23779,0.48877
17811,0.39257,0.23772,0.48891
17816,0.39246,0.23765,0.48905
17821,0.39235,0.23758,0.4892
17826,0.39224,0.23752,0.48934
17831,0.39213,0.23745,0.48948
17836,0.39202,0.23739,0.48963
17841,0.39191,0.23732,0.48977
17846,0.3918,0.23725,0.48991
17851,0.39169,0.23719,0.49006
17856,0.39158,0.23712,0.4902
17861,0.39147,0.23705,0.49034
17866,0.39136,0.23699,0.49048
17871,0.39125,0.23692,0.49063
17876,0.39114,0.23685,0.49077
17881,0.39103,0.23679,0.49091
17886,0.39092,0.23672,0.49105
17891,0.39081,0.23666,0.4912
17896,0.3907,0.23659,0.49134
17901,0.39059,0.23652,0.49148
17906,0.39048,0.23646,0.49162
17911,0.39037,0.23639,0.49176
17916,0.39027,0.23633,0.49191
17921,0.39016,0.23626,0.49205
17926,0.39005,0.23619,0.49219
17931,0.38994,0.23613,0.49233
17936,0.38983,0.23606,0.49247
17941,0.38972,0.236,0.49261
17946,0.38961,0.23593,0.49276
17951,0.3895,0.23586,0.4929
17956,0.3894,0.2358,0.49293
17961,0.38929,0.23573,0.49279
17966,0.38918,0.23567,0.49265
17971,0.38907,0.2356,0.49252
17976,0.38896,0.23554,0.49238
17981,0.38885,0.23547,0.49224
17986,0.38875,0.23541,0.4921
17991,0.38864,0.23534,0.49197
17996,0.38853,0.23527,0.49183
18001,0.38842,0.23521,0.49169
18006,0.38832,0.23514,0.49156
18011,0.38826,0.23508,0.49142
18016,0.38843,0.23501,0.49129
18021,0.3886,0.23495,0.49115
18026,0.38877,0.23488,0.49101
18031,0.38894,0.23482,0.49088
18036,0.38911,0.23475,0.49074
18041,0.38928,0.23469,0.4906
18046,0.38945,0.23462,0.49047
18051,0.38962,0.23456,0.49033
18056,0.38979,0.23449,0.4902
18061,0.38996,0.23443,0.49006
18066,0.39013,0.23436,0.48993
18071,0.39029,0.2343,0.48979
18076,0.39046,0.23423,0.48965
18081,0.39063,0.23417,0.48952
18086,0.3908,0.2341,0.48938
18091,0.39097,0.23404,0.48925
18096,0.39114,0.23397,0.48911
18101,0.3913,0.23391,0.48898
18106,0.39147,0.23385,0.48884
18111,0.39164,0.23378,0.48871
18116,0.39181,0.23372,0.48857
18121,0.39198,0.23365,0.48844
18126,0.39214,0.23359,0.4883
18131,0.39231,0.23352,0.48817
18136,0.39248,0.23346,0.48803
18141,0.39265,0.23339,0.4879
18146,0.39281,0.23333,0.48777
18151,0.39298,0.23327,0.48763
18156,0.39315,0.2332,0.4875
18161,0.39332,0.23314,0.48736
18166,0.39348,0.23307,0.48723
18171,0.39365,0.23301,0.48709
18176,0.39382,0.23294,0.48696
18181,0.39398,0.23288,0.48683
18186,0.39415,0.23282,0.48669
18191,0.39432,0.23275,0.48656
18196,0.39448,0.23269,0.48643
18201,0.39465,0.23262,0.48629
18206,0.39481,0.23256,0.48616
18211,0.39498,0.2325,0.48602
18216,0.39515,0.23243,0.48589
18221,0.39531,0.23237,0.48576
18226,0.39548,0.23231,0.48562
18231,0.39564,0.23224,0.48549
18236,0.39581,0.23218,0.48536
18241,0.39598,0.23211,0.48523
18246,0.39614,0.23205,0.48509
18251,0.39631,0.23199,0.48496
18256,0.39647,0.23192,0.48483
18261,0.39664,0.23186,0.48469
18266,0.3968,0.2318,0.48456
18271,0.39697,0.23173,0.48443
18276,0.39713,0.23167,0.4843
18281,0.3973,0.23161,0.48416
18286,0.39746,0.23154,0.48403
18291,0.39763,0.23148,0.4839
18296,0.39779,0.23142,0.48377
18301,0.39796,0.23135,0.48363
18306,0.39807,0.23129,0.4835
18311,0.39796,0.23123,0.48337
18316,0.39785,0.23116,0.48324
18321,0.39774,0.2311,0.48311
18326,0.39763,0.23104,0.48298
18331,0.39752,0.23097,0.48284
18336,0.39741,0.23091,0.48271
18341,0.39731,0.23085,0.48258
18346,0.3972,0.23079,0.48245
18351,0.39709,0.23072,0.48232
18356,0.39698,0.23066,0.48219
18361,0.39687,0.2306,0.48211
18366,0.39677,0.23053,0.48225
18371,0.39666,0.23047,0.48239
18376,0.39655,0.23041,0.48253
18381,0.39644,0.23035,0.48267
18386,0.39633,0.23028,0.48281
18391,0.39623,0.23022,0.48295
18396,0.39612,0.23016,0.48309
18401,0.39601,0.2301,0.48323
18406,0.3959,0.23003,0.48337
18411,0.3958,0.22997,0.48352
18416,0.39569,0.22991,0.48366
18421,0.39564,0.22985,0.4838
18426,0.3958,0.22978,0.48394
18431,0.39596,0.22972,0.48408
18436,0.39613,0.22966,0.48422
18441,0.39629,0.2296,0.48436
18446,0.39645,0.22953,0.4845
18451,0.39662,0.22947,0.48463
18456,0.39678,0.22941,0.48477
18461,0.39694,0.22935,0.48491
18466,0.39711,0.22929,0.48505
18471,0.39727,0.22922,0.48519
18476,0.39743,0.22916,0.48533
18481,0.3976,0.2291,0.48547
18486,0.39776,0.22904,0.48561
18491,0.39792,0.22898,0.48575
18496,0.39809,0.22891,0.48589
18501,0.39825,0.22885,0.48603
18506,0.39841,0.22879,0.48617
18511,0.39857,0.22873,0.48631
18516,0.39874,0.22867,0.48644
18521,0.3989,0.22861,0.48658
18526,0.39906,0.22854,0.48672
18531,0.39922,0.22848,0.48686
18536,0.39938,0.22842,0.487
18541,0.39955,0.22836,0.48714
18546,0.39971,0.2283,0.48727
18551,0.39987,0.22824,0.48741
18556,0.40003,0.22817,0.48755
18561,0.40019,0.22811,0.48769
18566,0.40036,0.22805,0.48783
18571,0.40052,0.22799,0.48797
18576,0.40068,0.22793,0.4881
18581,0.40084,0.22787,0.48824
18586,0.401,0.22781,0.48838
18591,0.40116,0.22774,0.48852
18596,0.40127,0.22768,0.48865
18601,0.40121,0.22762,0.48879
18606,0.40121,0.22756,0.48893
18611,0.40127,0.2275,0.48907
18616,0.40127,0.22744,0.4892
18621,0.40121,0.22738,0.48934
18626,0.40127,0.22732,0.48948
18631,0.40132,0.22726,0.48961
18636,0.40121,0.22719,0.48975
18641,0.40127,0.22713,0.48989
18646,0.40127,0.22707,0.49002
18651,0.40132,0.22701,0.49016
18656,0.40121,0.22695,0.4903
18661,0.40126,0.22689,0.49043
18666,0.40126,0.22683,0.49057
18671,0.40132,0.22677,0.49071
18676,0.40132,0.22671,0.49084
18681,0.40121,0.22665,0.49098
18686,0.40132,0.22659,0.49112
18691,0.40126,0.22653,0.49125
18696,0.40116,0.22647,0.49139
18701,0.40105,0.22641,0.49152
18706,0.40094,0.22634,0.49166
18711,0.40083,0.22628,0.4918
18716,0.40073,0.22622,0.49193
18721,0.40062,0.22643,0.49207
18726,0.40051,0.22664,0.4922
18731,0.40041,0.22684,0.49234
18736,0.4003,0.22705,0.49247
18741,0.40019,0.22726,0.49261
18746,0.40009,0.22746,0.49275
18751,0.39998,0.22767,0.49288
18756,0.39987,0.22787,0.49302
18761,0.39977,0.22808,0.49315
18766,0.39966,0.22829,0.49329
18771,0.39955,0.22849,0.49342
18776,0.39945,0.2287,0.49356
18781,0.39934,0.2289,0.49369
18786,0.39923,0.22911,0.49383
18791,0.39913,0.22931,0.49396
18796,0.39902,0.22952,0.49409
18801,0.39891,0.22972,0.49423
18806,0.39881,0.22993,0.49436
18811,0.3987,0.23013,0.4945
18816,0.3986,0.23007,0.49463
18821,0.39849,0.23001,0.49477
18826,0.39839,0.22995,0.4949
18831,0.39828,0.22989,0.49503
18836,0.39817,0.22983,0.49517
18841,0.39807,0.22976,0.4953
18846,0.39796,0.2297,0.49528
18851,0.39786,0.22964,0.49525
18856,0.39775,0.22958,0.49523
18861,0.39765,0.22952,0.49525
18866,0.39754,0.22946,0.49528
18871,0.39744,0.2294,0.49531
18876,0.39733,0.22934,0.49529
18881,0.39722,0.22928,0.49526
18886,0.39712,0.22922,0.49523
18891,0.39701,0.22916,0.49526
18896,0.39691,0.2291,0.49529
18901,0.3968,0.22904,0.49532
18906,0.3967,0.22897,0.49529
18911,0.39659,0.22891,0.49527
18916,0.39649,0.22885,0.49524
18921,0.39638,0.22879,0.49527
18926,0.39628,0.22873,0.4953
18931,0.39618,0.22867,0.49533
18936,0.39607,0.22861,0.4953
18941,0.39597,0.22855,0.49527
18946,0.39586,0.22849,0.49525
18951,0.39576,0.22843,0.49528
18956,0.39565,0.22837,0.4953
18961,0.39555,0.22831,0.49533
18966,0.39544,0.22825,0.49531
18971,0.39534,0.22819,0.49528
18976,0.39524,0.22813,0.49526
18981,0.39513,0.22807,0.49528
18986,0.39503,0.22801,0.49526
18991,0.39492,0.22795,0.49529
18996,0.39482,0.22789,0.49526
19001,0.39472,0.22783,0.49529
19006,0.39461,0.22777,0.49526
19011,0.39451,0.22771,0.49529
19016,0.3944,0.22765,0.49527
19021,0.3943,0.22759,0.49524
19026,0.3942,0.22753,0.49522
19031,0.39409,0.22747,0.49524
19036,0.39399,0.22741,0.49527
19041,0.39389,0.22735,0.49519
19046,0.39378,0.22729,0.49527
19051,0.39368,0.22723,0.4952
19056,0.39358,0.22717,0.49517
19061,0.39347,0.22711,0.4952
19066,0.39337,0.22705,0.49523
19071,0.39327,0.22699,0.49515
19076,0.39316,0.22693,0.49523
19081,0.39306,0.22687,0.4951
19086,0.39296,0.22682,0.49518
19091,0.39286,0.22676,0.4951
19096,0.39275,0.2267,0.49513
19101,0.39265,0.22664,0.49516
19106,0.39255,0.22658,0.49503
19111,0.39244,0.22652,0.49506
19116,0.39234,0.22646,0.49503
19121,0.39224,0.2264,0.49501
19126,0.39214,0.22634,0.49498
19131,0.39203,0.22628,0.49496
19136,0.39193,0.22622,0.49488
19141,0.39183,0.22616,0.49485
19146,0.39173,0.2261,0.49483
19151,0.39162,0.22605,0.49475
19156,0.39152,0.22599,0.49473
19161,0.39142,0.22593,0.4946
19166,0.39132,0.22587,0.49447
19171,0.39122,0.22581,0.49434
19176,0.39111,0.22575,0.49421
19181,0.39101,0.22569,0.49408
19186,0.39091,0.22563,0.49395
19191,0.39081,0.22557,0.49383
19196,0.39071,0.22552,0.4937
19201,0.3906,0.22567,0.49357
19206,0.3905,0.22587,0.49344
19211,0.3904,0.22607,0.49331
19216,0.3903,0.22627,0.49318
19221,0.3902,0.22647,0.49305
19226,0.3901,0.22667,0.49293
19231,0.39,0.22687,0.4928
19236,0.38989,0.22697,0.49267
19241,0.38979,0.22691,0.49254
19246,0.38969,0.22685,0.49241
19251,0.38959,0.22679,0.49229
19256,0.38949,0.22673,0.49216
19261,0.38939,0.22668,0.49203
19266,0.38944,0.22662,0.4919
19271,0.3896,0.22656,0.49178
19276,0.38976,0.2265,0.49165
19281,0.38992,0.22644,0.49152
19286,0.39008,0.22638,0.49139
19291,0.39023,0.22632,0.49127
19296,0.39039,0.22626,0.49114
19301,0.39055,0.22621,0.49101
19306,0.39071,0.22615,0.49088
19311,0.39087,0.22609,0.49076
19316,0.39102,0.22603,0.49063
19321,0.39118,0.22597,0.4905
19326,0.39134,0.22591,0.49038
19331,0.3915,0.22585,0.49025
19336,0.39165,0.2258,0.49012
19341,0.39181,0.22574,0.49
19346,0.39197,0.22568,0.48987
19351,0.39212,0.22562,0.48974
19356,0.39228,0.22556,0.48962
19361,0.39244,0.2255,0.48949
19366,0.3926,0.22545,0.48936
19371,0.39275,0.22539,0.48924
19376,0.39291,0.22533,0.48911
19381,0.39307,0.22527,0.48898
19386,0.39322,0.22521,0.48886
19391,0.39338,0.22516,0.48873
19396,0.39353,0.2251,0.48861
19401,0.39369,0.22509,0.48848
19406,0.39385,0.22529,0.48835
19411,0.394,0.22549,0.48823
19416,0.39416,0.22569,0.4881
19421,0.39432,0.22589,0.48798
19426,0.39447,0.22609,0.48785
19431,0.39463,0.22629,0.48773
19436,0.39478,0.22649,0.4876
19441,0.39494,0.22669,0.48747
19446,0.39509,0.22688,0.48735
19451,0.39525,0.22708,0.48722
19456,0.39541,0.22728,0.4871
19461,0.39556,0.22748,0.48697
19466,0.39572,0.22768,0.48685
19471,0.39587,0.22788,0.48672
19476,0.39603,0.22808,0.4866
19481,0.39618,0.22827,0.48647
19486,0.39634,0.22847,0.48635
19491,0.39649,0.22867,0.48622
19496,0.39665,0.22887,0.4861
19501,0.3968,0.22907,0.48598
19506,0.39695,0.22926,0.48585
19511,0.39711,0.22946,0.48573
19516,0.39726,0.22966,0.4856
19521,0.39742,0.22986,0.48548
19526,0.39757,0.23005,0.48535
19531,0.39773,0.23015,0.48523
19536,0.39788,0.23009,0.4851
19541,0.39803,0.23003,0.48498
19546,0.39819,0.22997,0.48486
19551,0.39834,0.22991,0.48473
19556,0.3985,0.22985,0.48461
19561,0.39839,0.22979,0.48448
19566,0.39829,0.22974,0.48436
19571,0.39819,0.22968,0.48424
19576,0.39809,0.22962,0.48411
19581,0.39799,0.22956,0.48399
19586,0.39789,0.2295,0.48387
19591,0.39778,0.22944,0.48374
19596,0.39768,0.22938,0.48362
19601,0.39758,0.22933,0.4835
19606,0.39748,0.22927,0.48337
19611,0.39738,0.22921,0.48325
19616,0.39728,0.22915,0.48338
19621,0.39718,0.22909,0.48351
19626,0.39708,0.22903,0.48364
19631,0.39697,0.22897,0.48378
19636,0.39687,0.22892,0.48391
19641,0.39677,0.22886,0.48404
19646,0.39667,0.2288,0.48417
19651,0.39657,0.22874,0.4843
19656,0.39647,0.22868,0.48443
19661,0.39637,0.22863,0.48456
19666,0.39627,0.22857,0.48469
19671,0.39622,0.22851,0.48483
19676,0.39637,0.22845,0.48496
19681,0.39652,0.22839,0.48509
19686,0.39668,0.22833,0.48522
19691,0.39683,0.22828,0.48535
19696,0.39698,0.22822,0.48548
19701,0.39714,0.22816,0.48561
19706,0.39729,0.2281,0.48574
19711,0.39744,0.22805,0.48587
19716,0.3976,0.22799,0.486
19721,0.39775,0.22793,0.48613
19726,0.3979,0.22787,0.48626
19731,0.39805,0.22781,0.48639
19736,0.39821,0.22776,0.48652
19741,0.39836,0.2277,0.48665
19746,0.39851,0.22764,0.48678
19751,0.39866,0.22758,0.48691
19756,0.39882,0.22753,0.48704
19761,0.39897,0.22747,0.48717
19766,0.39912,0.22741,0.4873
19771,0.39927,0.22735,0.48743
19776,0.39942,0.2273,0.48756
19781,0.39958,0.22724,0.48769
19786,0.39973,0.22718,0.48782
19791,0.39988,0.22712,0.48795
19796,0.40003,0.22707,0.48808
19801,0.40018,0.22701,0.48821
19806,0.40033,0.22695,0.48834
19811,0.40048,0.22689,0.48847
19816,0.40064,0.22684,0.4886
19821,0.40079,0.22678,0.48872
19826,0.40094,0.22672,0.48885
19831,0.40109,0.22667,0.48898
19836,0.40119,0.22661,0.48911
19841,0.40109,0.22655,0.48924
19846,0.40119,0.22649,0.48937
19851,0.40114,0.22644,0.4895
19856,0.40114,0.22638,0.48963
19861,0.40119,0.22632,0.48975
19866,0.40109,0.22627,0.48988
19871,0.40114,0.22621,0.49001
19876,0.40114,0.22615,0.49014
19881,0.40119,0.2261,0.49027
19886,0.40114,0.22604,0.4904
19891,0.40114,0.22598,0.49052
19896,0.40119,0.22592,0.49065
19901,0.40114,0.22587,0.49078
19906,0.40114,0.22581,0.49091
19911,0.40119,0.22575,0.49104
19916,0.40118,0.2257,0.49116
19921,0.40113,0.22564,0.49129
19926,0.40118,0.22558,0.49142
19931,0.40118,0.22553,0.49155
19936,0.40113,0.22547,0.49167
19941,0.40118,0.22541,0.4918
19946,0.40118,0.22536,0.49193
19951,0.40118,0.2253,0.49206
19956,0.40118,0.22525,0.49218
19961,0.40123,0.22519,0.49231
19966,0.40113,0.22513,0.49244
19971,0.40118,0.22508,0.49256
19976,0.40118,0.22502,0.49269
19981,0.40118,0.22496,0.49282
19986,0.40118,0.22491,0.49295
19991,0.40113,0.22485,0.49307
19996,0.40103,0.22479,0.4932

